Reconstructing effective ultrasound transducer models via distributed source inversion

Accurate modeling of ultrasound wave propagation is essential for high-fidelity simulation and imaging in ultrasonic testing. A primary challenge lies in characterizing the excitation source, particularly for transducers with large apertures relative to the acoustic wavelengths. In such cases, non-uniform excitation and spatial interference significantly affect the resulting radiation patterns. This paper proposes a distributed source inversion strategy to reconstruct an effective spatio-temporal transducer model that reproduces experimentally measured wavefields. The reconstructed source model captures aperture-dependent phase and amplitude variations without the need for detailed knowledge of the transducer structure. The approach is validated using directivity measurements on an aluminum half-cylinder, where simulations incorporating the reconstructed source model show close agreement with experimental directivity patterns and waveform shapes. Finally, synthetic studies on reverse time migration and full-waveform inversion demonstrate that accurate transducer modeling is critical for the success of simulation-based imaging and inversion workflows and significantly improves reconstruction quality.

==> tikzpictures/data_cylinder/comparison/dir_sim_nS1.dat <==
-8.000000000000000000e+01 2.863460862498558301e-02
-7.000000000000000000e+01 4.908445593816011809e-02
-6.000000000000000000e+01 6.506230966033360597e-02
-5.000000000000000000e+01 7.868553026275933171e-02
-4.000000000000000000e+01 9.052449658262119725e-02
-3.000000000000000000e+01 1.004023503020396169e-01
-2.000000000000000000e+01 1.079231558301086968e-01
-1.000000000000000000e+01 1.125890019837789968e-01
0.000000000000000000e+00 1.141647671579977541e-01
1.000000000000000000e+01 1.125889876528661099e-01
2.000000000000000000e+01 1.079230785466112758e-01
3.000000000000000000e+01 1.004023488041639323e-01
4.000000000000000000e+01 9.052446560061866432e-02
5.000000000000000000e+01 7.868552700065160888e-02
6.000000000000000000e+01 6.506228522859969221e-02
7.000000000000000000e+01 4.908441726020611878e-02
8.000000000000000000e+01 2.863459604349920251e-02


==> tikzpictures/data_cylinder/comparison/dir_sim_nS1_w.dat <==
-8.000000000000000000e+01 7.316896590882804308e-03
-7.000000000000000000e+01 1.197365483521109844e-02
-6.000000000000000000e+01 1.571072056743414574e-02
-5.000000000000000000e+01 1.894979800659788230e-02
-4.000000000000000000e+01 2.179420794130530054e-02
-3.000000000000000000e+01 2.420632230953333880e-02
-2.000000000000000000e+01 2.602680145490165672e-02
-1.000000000000000000e+01 2.718128087681498037e-02
0.000000000000000000e+00 2.757147209082897246e-02
1.000000000000000000e+01 2.718127643797004639e-02
2.000000000000000000e+01 2.602680478682593487e-02
3.000000000000000000e+01 2.420632040997352380e-02
4.000000000000000000e+01 2.179420385823394729e-02
5.000000000000000000e+01 1.894980152066628662e-02
6.000000000000000000e+01 1.571072070473606211e-02
7.000000000000000000e+01 1.197364286074887978e-02
8.000000000000000000e+01 7.316899762733096273e-03


==> tikzpictures/data_cylinder/else/source_dist_ref.dat <==
-6.349999999999999742e-03 0.000000000000000000e+00
-6.337299999999999704e-03 6.321392251711681343e-02
-6.324599999999999667e-03 8.935323161475559883e-02
-6.311899999999999629e-03 1.093800713110032879e-01
-6.299199999999999591e-03 1.262378707044762571e-01
-6.286499999999999554e-03 1.410673597966589643e-01
-6.273799999999999516e-03 1.544538766104627814e-01
-6.261099999999999478e-03 1.667453147767581356e-01
-6.248399999999999441e-03 1.781684596105610752e-01
-6.235699999999999403e-03 1.888809148643668390e-01
-6.222999999999999365e-03 1.989974874213243372e-01
-6.210300000000000195e-03 2.086048896838230415e-01
-6.197600000000000157e-03 2.177705214210589324e-01
-6.184900000000000120e-03 2.265480081572116278e-01
-6.172200000000000082e-03 2.349808502835920299e-01
-6.159500000000000045e-03 2.431049156228643204e-01
-6.146800000000000007e-03 2.509501942617299308e-01
-6.134099999999999969e-03 2.585420662097370204e-01
-6.121399999999999932e-03 2.659022376739240134e-01
-6.108699999999999894e-03 2.730494460715860994e-01
-6.095999999999999856e-03 2.800000000000001377e-01
-6.083299999999999819e-03 2.867681990737467324e-01
-6.070599999999999781e-03 2.933666647729425980e-01
-6.057899999999999743e-03 2.998066043301915173e-01
-6.045199999999999706e-03 3.060980235153438755e-01
-6.032499999999999668e-03 3.122498999199200265e-01
-6.019799999999999630e-03 3.182703253525216991e-01
-6.007099999999999593e-03 3.241666238217624230e-01
-5.994399999999999555e-03 3.299454500368206311e-01
-5.981699999999999517e-03 3.356128722203606252e-01
-5.968999999999999480e-03 3.411744421846397701e-01
-5.956299999999999442e-03 3.466352549871407618e-01
-5.943599999999999405e-03 3.520000000000003126e-01
-5.930899999999999367e-03 3.572730048576300832e-01
-5.918200000000000197e-03 3.624582734605459322e-01
-5.905500000000000159e-03 3.675595189897820081e-01
-5.892800000000000121e-03 3.725801927102406208e-01
-5.880100000000000084e-03 3.775235092017449334e-01
-5.867400000000000046e-03 3.823924685450800776e-01
-5.854700000000000008e-03 3.871898759007006974e-01
-5.841999999999999971e-03 3.919183588453084566e-01
-5.829299999999999933e-03 3.965803827725219999e-01
-5.816599999999999895e-03 4.011782646156195620e-01
-5.803899999999999858e-03 4.057141851106515484e-01
-5.791199999999999820e-03 4.101901997854165427e-01
-5.778499999999999782e-03 4.146082488325577020e-01
-5.765799999999999745e-03 4.189701660023061880e-01
-5.753099999999999707e-03 4.232776866313651132e-01
-5.740399999999999670e-03 4.275324549083965309e-01
-5.727699999999999632e-03 4.317360304630596946e-01
-5.714999999999999594e-03 4.358898943540675530e-01
-5.702299999999999557e-03 4.399954545219759705e-01
-5.689599999999999519e-03 4.440540507640934886e-01
-5.676899999999999481e-03 4.480669592817574931e-01
-5.664199999999999444e-03 4.520353968440968817e-01
-5.651500000000000273e-03 4.559605246071198326e-01
-5.638799999999999368e-03 4.598434516223974255e-01
-5.626100000000000198e-03 4.636852380656515948e-01
-5.613400000000000160e-03 4.674868982121316852e-01
-5.600700000000000123e-03 4.712494031826459651e-01
-5.588000000000000085e-03 4.749736834815166397e-01
-5.575300000000000047e-03 4.786606313454240258e-01
-5.562600000000000010e-03 4.823111029200965461e-01
-5.549899999999999972e-03 4.859259202800360611e-01
-5.537199999999999935e-03 4.895058733049073019e-01
-5.524499999999999897e-03 4.930517214248419933e-01
-5.511799999999999859e-03 4.965641952456902875e-01
-5.499099999999999822e-03 5.000439980641704363e-01
-5.486399999999999784e-03 5.034918072819060120e-01
-5.473699999999999746e-03 5.069082757264868899e-01
-5.460999999999999709e-03 5.102940328869230990e-01
-5.448299999999999671e-03 5.136496860701854628e-01
-5.435599999999999633e-03 5.169758214849125011e-01
-5.422899999999999596e-03 5.202730052578166120e-01
-5.410199999999999558e-03 5.235417843878367172e-01
-5.397499999999999520e-03 5.267826876426370264e-01
-5.384799999999999483e-03 5.299962264016604419e-01
-5.372099999999999445e-03 5.331828954495821948e-01
-5.359400000000000275e-03 5.363431737236895591e-01
-5.346699999999999370e-03 5.394775250184201676e-01
-5.334000000000000200e-03 5.425863986500213398e-01
-5.321300000000000162e-03 5.456702300840682307e-01
-5.308600000000000124e-03 5.487294415283364701e-01
-5.295900000000000087e-03 5.517644424933523251e-01
-5.283200000000000049e-03 5.547756303227459052e-01
-5.270500000000000011e-03 5.577633906953735066e-01
-5.257799999999999974e-03 5.607280981010315246e-01
-5.245099999999999936e-03 5.636701162914351526e-01
-5.232399999999999898e-03 5.665897987080247278e-01
-5.219699999999999861e-03 5.694874888880352426e-01
-5.206999999999999823e-03 5.723635208501673954e-01
-5.194299999999999785e-03 5.752182194611016319e-01
-5.181599999999999748e-03 5.780519007840040357e-01
-5.168899999999999710e-03 5.808648724100985428e-01
-5.156199999999999672e-03 5.836574337742987950e-01
-5.143499999999999635e-03 5.864298764558301125e-01
-5.130799999999999597e-03 5.891824844647031156e-01
-5.118099999999999559e-03 5.919155345148495728e-01
-5.105399999999999522e-03 5.946292962846685404e-01
-5.092700000000000352e-03 5.973240326656880095e-01
-5.079999999999999447e-03 6.000000000000000888e-01
-5.067300000000000276e-03 6.026574483070792354e-01
-5.054599999999999371e-03 6.052966215005665118e-01
-5.041900000000000201e-03 6.079177575955483359e-01
-5.029200000000000163e-03 6.105210889068451996e-01
-5.016500000000000126e-03 6.131068422387733197e-01
-5.003800000000000088e-03 6.156752390668314145e-01
-4.991100000000000050e-03 6.182264957117253878e-01
-4.978400000000000013e-03 6.207608235061230495e-01
-4.965699999999999975e-03 6.232784289545083567e-01
-4.952999999999999937e-03 6.257795138864806761e-01
-4.940299999999999900e-03 6.282642756038259169e-01
-4.927599999999999862e-03 6.307329070216647349e-01
-4.914899999999999824e-03 6.331855968039703519e-01
-4.902199999999999787e-03 6.356225294937239978e-01
-4.889499999999999749e-03 6.380438856379708756e-01
-4.876799999999999712e-03 6.404498419080140170e-01
-4.864099999999999674e-03 6.428405712149786178e-01
-4.851399999999999636e-03 6.452162428209632372e-01
-4.838699999999999599e-03 6.475770224459791446e-01
-4.826000000000000428e-03 6.499230723708767643e-01
-4.813299999999999523e-03 6.522545515364381874e-01
-4.800600000000000353e-03 6.545716156388083906e-01
-4.787899999999999448e-03 6.568744172214352472e-01
-4.775200000000000278e-03 6.591631057636645474e-01
-4.762499999999999373e-03 6.614378277661476790e-01
-4.749800000000000202e-03 6.636987268331919765e-01
-4.737100000000000165e-03 6.659459437521937364e-01
-4.724400000000000127e-03 6.681796165702751367e-01
-4.711700000000000089e-03 6.703998806682471834e-01
-4.699000000000000052e-03 6.726068688320094857e-01
-4.686300000000000014e-03 6.748007113214982144e-01
-4.673599999999999977e-03 6.769815359372810537e-01
-4.660899999999999939e-03 6.791494680848980670e-01
-4.648199999999999901e-03 6.813046308370434012e-01
-4.635499999999999864e-03 6.834471449936710963e-01
-4.622799999999999826e-03 6.855771291401135947e-01
-4.610099999999999788e-03 6.876946997032913345e-01
-4.597399999999999751e-03 6.897999710060881418e-01
-4.584699999999999713e-03 6.918930553199678091e-01
-4.571999999999999675e-03 6.939740629158989149e-01
-4.559299999999999638e-03 6.960431021136550545e-01
-4.546599999999999600e-03 6.981002793295530973e-01
-4.533900000000000430e-03 7.001456991226896465e-01
-4.521199999999999525e-03 7.021794642397340969e-01
-4.508500000000000354e-03 7.042016756583300285e-01
-4.495799999999999449e-03 7.062124326291631116e-01
-4.483100000000000279e-03 7.082118327167373772e-01
-4.470400000000000242e-03 7.101999718389180316e-01
-4.457700000000000204e-03 7.121769443052757831e-01
-4.445000000000000166e-03 7.141428428542849760e-01
-4.432300000000000129e-03 7.160977586894123892e-01
-4.419600000000000091e-03 7.180417815141399984e-01
-4.406900000000000053e-03 7.199749995659572299e-01
-4.394200000000000016e-03 7.218974996493615626e-01
-4.381499999999999978e-03 7.238093671679027841e-01
-4.368799999999999940e-03 7.257106861553025423e-01
-4.356099999999999903e-03 7.276015393056834979e-01
-4.343399999999999865e-03 7.294820080029390530e-01
-4.330699999999999827e-03 7.313521723492725224e-01
-4.317999999999999790e-03 7.332121111929345014e-01
-4.305299999999999752e-03 7.350619021551858534e-01
-4.292600000000000582e-03 7.369016216565138500e-01
-4.279899999999999677e-03 7.387313449421244460e-01
-4.267200000000000507e-03 7.405511461067358914e-01
-4.254499999999999602e-03 7.423610981186985480e-01
-4.241800000000000431e-03 7.441612728434608970e-01
-4.229099999999999526e-03 7.459517410664043835e-01
-4.216400000000000356e-03 7.477325725150670843e-01
-4.203699999999999451e-03 7.495038358807779577e-01
-4.191000000000000281e-03 7.512655988397179962e-01
-4.178299999999999376e-03 7.530179280734291547e-01
-4.165600000000000205e-03 7.547608892887865961e-01
-4.152900000000000168e-03 7.564945472374535740e-01
-4.140200000000000130e-03 7.582189657348330503e-01
-4.127500000000000092e-03 7.599342076785332578e-01
-4.114800000000000055e-03 7.616403350663618621e-01
-4.102100000000000017e-03 7.633374090138645984e-01
-4.089399999999999979e-03 7.650254897714193758e-01
-4.076699999999999942e-03 7.667046367409029450e-01
-4.063999999999999904e-03 7.683749084919418992e-01
-4.051299999999999867e-03 7.700363627777586650e-01
-4.038599999999999829e-03 7.716890565506290267e-01
-4.025899999999999791e-03 7.733330459769581777e-01
-4.013199999999999754e-03 7.749683864519893994e-01
-4.000500000000000583e-03 7.765951326141569133e-01
-3.987799999999999678e-03 7.782133383590903453e-01
-3.975100000000000508e-03 7.798230568532837914e-01
-3.962399999999999603e-03 7.814243405474390336e-01
-3.949700000000000433e-03 7.830172411894900097e-01
-3.936999999999999528e-03 7.846018098373213068e-01
-3.924300000000000357e-03 7.861780968711860051e-01
-3.911599999999999452e-03 7.877461520058349764e-01
-3.898899999999999848e-03 7.893060243023615197e-01
-3.886199999999999811e-03 7.908577621797739932e-01
-3.873500000000000207e-03 7.924014134263012155e-01
-3.860800000000000169e-03 7.939370252104382963e-01
-3.848100000000000132e-03 7.954646440917408912e-01
-3.835400000000000094e-03 7.969843160313759833e-01
-3.822700000000000056e-03 7.984960864024319704e-01
-3.810000000000000019e-03 7.999999999999999334e-01
-3.797299999999999981e-03 8.014961010510281980e-01
-3.784599999999999943e-03 8.029844332239572946e-01
-3.771899999999999906e-03 8.044650396381437529e-01
-3.759199999999999868e-03 8.059379628730738432e-01
-3.746499999999999830e-03 8.074032449773781428e-01
-3.733800000000000226e-03 8.088609274776473734e-01
-3.721100000000000189e-03 8.103110513870583897e-01
-3.708400000000000151e-03 8.117536572138126516e-01
-3.695700000000000113e-03 8.131887849693943959e-01
-3.683000000000000076e-03 8.146164741766520612e-01
-3.670300000000000038e-03 8.160367638777067389e-01
-3.657600000000000001e-03 8.174496926416939813e-01
-3.644899999999999963e-03 8.188552985723424049e-01
-3.632199999999999925e-03 8.202536193153919797e-01
-3.619499999999999888e-03 8.216446920658587727e-01
-3.606799999999999850e-03 8.230285535751478143e-01
-3.594099999999999812e-03 8.244052401580185263e-01
-3.581400000000000208e-03 8.257747876994064873e-01
-3.568700000000000171e-03 8.271372316611070863e-01
-3.556000000000000133e-03 8.284926070883191773e-01
-3.543300000000000095e-03 8.298409486160585047e-01
-3.530600000000000058e-03 8.311822904754406771e-01
-3.517900000000000020e-03 8.325166664998364663e-01
-3.505199999999999982e-03 8.338441101309045367e-01
-3.492499999999999945e-03 8.351646544245033832e-01
-3.479799999999999907e-03 8.364783320564854741e-01
-3.467099999999999869e-03 8.377851753283773739e-01
-3.454399999999999832e-03 8.390852161729462910e-01
-3.441700000000000228e-03 8.403784861596589328e-01
-3.429000000000000190e-03 8.416650165000324479e-01
-3.416300000000000153e-03 8.429448380528822282e-01
-3.403600000000000115e-03 8.442179813294669044e-01
-3.390900000000000077e-03 8.454844764985339767e-01
-3.378200000000000040e-03 8.467443533912700770e-01
-3.365500000000000002e-03 8.479976415061541983e-01
-3.352799999999999964e-03 8.492443700137198848e-01
-3.340099999999999927e-03 8.504845677612263843e-01
-3.327399999999999889e-03 8.517182632772412054e-01
-3.314699999999999851e-03 8.529454847761374081e-01
-3.302000000000000247e-03 8.541662601625048534e-01
-3.289300000000000210e-03 8.553806170354808502e-01
-3.276600000000000172e-03 8.565885826929985347e-01
-3.263900000000000134e-03 8.577901841359576451e-01
-3.251200000000000097e-03 8.589854480723174701e-01
-3.238500000000000059e-03 8.601744009211155229e-01
-3.225800000000000022e-03 8.613570688164112754e-01
-3.213099999999999984e-03 8.625334776111591717e-01
-3.200399999999999946e-03 8.637036528810099201e-01
-3.187699999999999909e-03 8.648676199280442844e-01
-3.174999999999999871e-03 8.660254037844385966e-01
-3.162300000000000267e-03 8.671770292160649873e-01
-3.149600000000000229e-03 8.683225207260261147e-01
-3.136900000000000192e-03 8.694619025581282745e-01
-3.124200000000000154e-03 8.705951987002915615e-01
-3.111500000000000116e-03 8.717224328879005224e-01
-3.098800000000000079e-03 8.728436286070948569e-01
-3.086100000000000041e-03 8.739588090980031643e-01
-3.073400000000000003e-03 8.750679973579196247e-01
-3.060699999999999966e-03 8.761712161444246139e-01
-3.047999999999999928e-03 8.772684879784523604e-01
-3.035299999999999890e-03 8.783598351473046462e-01
-3.022600000000000287e-03 8.794452797076121042e-01
-3.009900000000000249e-03 8.805248434882458897e-01
-2.997200000000000211e-03 8.815985480931781693e-01
-2.984500000000000174e-03 8.826664149042944274e-01
-2.971800000000000136e-03 8.837284650841570333e-01
-2.959100000000000098e-03 8.847847195787232888e-01
-2.946400000000000061e-03 8.858351991200169584e-01
-2.933700000000000023e-03 8.868799242287538354e-01
-2.920999999999999985e-03 8.879189152169245647e-01
-2.908299999999999948e-03 8.889521921903338342e-01
-2.895599999999999910e-03 8.899797750510963779e-01
-2.882900000000000306e-03 8.910016835000931223e-01
-2.870200000000000268e-03 8.920179370393849227e-01
-2.857500000000000231e-03 8.930285549745875517e-01
-2.844800000000000193e-03 8.940335564172073868e-01
-2.832100000000000155e-03 8.950329602869382395e-01
-2.819400000000000118e-03 8.960267853139213257e-01
-2.806700000000000080e-03 8.970150500409678207e-01
-2.794000000000000043e-03 8.979977728257459990e-01
-2.781300000000000005e-03 8.989749718429318470e-01
-2.768599999999999967e-03 8.999466650863261474e-01
-2.755899999999999930e-03 9.009128703709364805e-01
-2.743200000000000326e-03 9.018736053350269177e-01
-2.730500000000000288e-03 9.028288874421332988e-01
-2.717800000000000250e-03 9.037787339830474220e-01
-2.705100000000000213e-03 9.047231620777705929e-01
-2.692400000000000175e-03 9.056621886774338659e-01
-2.679700000000000137e-03 9.065958305661900862e-01
-2.667000000000000100e-03 9.075241043630741800e-01
-2.654300000000000062e-03 9.084470265238363540e-01
-2.641600000000000024e-03 9.093646133427449874e-01
-2.628899999999999987e-03 9.102768809543612116e-01
-2.616199999999999949e-03 9.111838453352869571e-01
-2.603500000000000345e-03 9.120855223058855765e-01
-2.590800000000000308e-03 9.129819275319747129e-01
-2.578100000000000270e-03 9.138730765264945211e-01
-2.565400000000000232e-03 9.147589846511484657e-01
-2.552700000000000195e-03 9.156396671180209168e-01
-2.540000000000000157e-03 9.165151389911679880e-01
-2.527300000000000119e-03 9.173854151881858376e-01
-2.514600000000000082e-03 9.182505104817531016e-01
-2.501900000000000044e-03 9.191104395011515660e-01
-2.489200000000000006e-03 9.199652167337631914e-01
-2.476499999999999969e-03 9.208148565265440455e-01
-2.463799999999999931e-03 9.216593730874763635e-01
-2.451100000000000327e-03 9.224987804869988484e-01
-2.438400000000000289e-03 9.233330926594152110e-01
-2.425700000000000252e-03 9.241623234042816160e-01
-2.413000000000000214e-03 9.249864863877742538e-01
-2.400300000000000177e-03 9.258055951440344877e-01
-2.387600000000000139e-03 9.266196630764965692e-01
-2.374900000000000101e-03 9.274287034591931489e-01
-2.362200000000000064e-03 9.282327294380435800e-01
-2.349500000000000026e-03 9.290317540321213485e-01
-2.336799999999999988e-03 9.298257901349047394e-01
-2.324099999999999951e-03 9.306148505155072970e-01
-2.311399999999999913e-03 9.313989478198909655e-01
-2.298699999999999875e-03 9.321780945720620215e-01
-2.285999999999999838e-03 9.329523031752481321e-01
-2.273299999999999800e-03 9.337215859130600926e-01
-2.260599999999999762e-03 9.344859549506350227e-01
-2.247900000000000592e-03 9.352454223357631324e-01
-2.235200000000000554e-03 9.359999999999999432e-01
-2.222500000000000517e-03 9.367496997597597463e-01
-2.209800000000000479e-03 9.374945333173949624e-01
-2.197100000000000442e-03 9.382345122622595124e-01
-2.184400000000000404e-03 9.389696480717574234e-01
-2.171700000000000366e-03 9.396999521123750032e-01
-2.159000000000000329e-03 9.404254356406996918e-01
-2.146300000000000291e-03 9.411461098044234808e-01
-2.133600000000000253e-03 9.418619856433319004e-01
-2.120900000000000216e-03 9.425730740902796834e-01
-2.108200000000000178e-03 9.432793859721518848e-01
-2.095500000000000140e-03 9.439809320108113466e-01
-2.082800000000000103e-03 9.446777228240327284e-01
-2.070100000000000065e-03 9.453697689264238813e-01
-2.057400000000000027e-03 9.460570807303330110e-01
-2.044699999999999990e-03 9.467396685467447393e-01
-2.031999999999999952e-03 9.474175425861609545e-01
-2.019299999999999914e-03 9.480907129594721150e-01
-2.006599999999999877e-03 9.487591896788142298e-01
-1.993899999999999839e-03 9.494229826584146270e-01
-1.981199999999999802e-03 9.500821017154255088e-01
-1.968499999999999764e-03 9.507365565707464050e-01
-1.955800000000000594e-03 9.513863568498340806e-01
-1.943100000000000556e-03 9.520315120835023404e-01
-1.930400000000000518e-03 9.526720317087092882e-01
-1.917700000000000481e-03 9.533079250693345941e-01
-1.905000000000000443e-03 9.539392014169455480e-01
-1.892300000000000405e-03 9.545658699115531221e-01
-1.879600000000000368e-03 9.551879396223552643e-01
-1.866900000000000330e-03 9.558054195284728660e-01
-1.854200000000000292e-03 9.564183185196737380e-01
-1.841500000000000255e-03 9.570266453970860399e-01
-1.828800000000000217e-03 9.576304088739038267e-01
-1.816100000000000179e-03 9.582296175760797174e-01
-1.803400000000000142e-03 9.588242800430119006e-01
-1.790700000000000104e-03 9.594144047282174848e-01
-1.778000000000000067e-03 9.599999999999999645e-01
-1.765300000000000029e-03 9.605810741421048071e-01
-1.752599999999999991e-03 9.611576353543678231e-01
-1.739899999999999954e-03 9.617296917533533218e-01
-1.727199999999999916e-03 9.622972513729840527e-01
-1.714499999999999878e-03 9.628603221651622635e-01
-1.701799999999999841e-03 9.634189120003820994e-01
-1.689099999999999803e-03 9.639730286683335647e-01
-1.676400000000000633e-03 9.645226798784981570e-01
-1.663700000000000595e-03 9.650678732607360644e-01
-1.651000000000000557e-03 9.656086163658648136e-01
-1.638300000000000520e-03 9.661449166662318122e-01
-1.625600000000000482e-03 9.666767815562760102e-01
-1.612900000000000444e-03 9.672042183530838999e-01
-1.600200000000000407e-03 9.677272342969376329e-01
-1.587500000000000369e-03 9.682458365518541443e-01
-1.574800000000000332e-03 9.687600322061186153e-01
-1.562100000000000294e-03 9.692698282728087200e-01
-1.549400000000000256e-03 9.697752316903128778e-01
-1.536700000000000219e-03 9.702762493228410667e-01
-1.524000000000000181e-03 9.707728879609277550e-01
-1.511300000000000143e-03 9.712651543219288364e-01
-1.498600000000000106e-03 9.717530550505103504e-01
-1.485900000000000068e-03 9.722365967191319847e-01
-1.473200000000000030e-03 9.727157858285224723e-01
-1.460499999999999993e-03 9.731906288081488832e-01
-1.447799999999999955e-03 9.736611320166785877e-01
-1.435099999999999917e-03 9.741273017424365577e-01
-1.422399999999999880e-03 9.745891442038536745e-01
-1.409699999999999842e-03 9.750466655499110402e-01
-1.397000000000000672e-03 9.754998718605759622e-01
-1.384300000000000634e-03 9.759487691472333859e-01
-1.371600000000000597e-03 9.763933633531108880e-01
-1.358900000000000559e-03 9.768336603536961205e-01
-1.346200000000000521e-03 9.772696659571502575e-01
-1.333500000000000484e-03 9.777013859047147815e-01
-1.320800000000000446e-03 9.781288258711119399e-01
-1.308100000000000408e-03 9.785519914649399853e-01
-1.295400000000000371e-03 9.789708882290626413e-01
-1.282700000000000333e-03 9.793855216409930176e-01
-1.270000000000000295e-03 9.797958971132711969e-01
-1.257300000000000258e-03 9.802020199938378253e-01
-1.244600000000000220e-03 9.806038955664005963e-01
-1.231900000000000182e-03 9.810015290507960728e-01
-1.219200000000000145e-03 9.813949256033475121e-01
-1.206500000000000107e-03 9.817840903172143641e-01
-1.193800000000000069e-03 9.821690282227393265e-01
-1.181100000000000032e-03 9.825497442877892951e-01
-1.168399999999999994e-03 9.829262434180908725e-01
-1.155699999999999956e-03 9.832985304575615482e-01
-1.142999999999999919e-03 9.836666101886351044e-01
-1.130299999999999881e-03 9.840304873325826929e-01
-1.117600000000000711e-03 9.843901665498290265e-01
-1.104900000000000673e-03 9.847456524402634637e-01
-1.092200000000000636e-03 9.850969495435462076e-01
-1.079500000000000598e-03 9.854440623394106202e-01
-1.066800000000000560e-03 9.857869952479592079e-01
-1.054100000000000523e-03 9.861257526299573861e-01
-1.041400000000000485e-03 9.864603387871202500e-01
-1.028700000000000447e-03 9.867907579623960146e-01
-1.016000000000000410e-03 9.871170143402453467e-01
-1.003300000000000372e-03 9.874391120469151462e-01
-9.906000000000003344e-04 9.877570551507086627e-01
-9.779000000000002968e-04 9.880708476622513947e-01
-9.652000000000002591e-04 9.883804935347519915e-01
-9.525000000000002215e-04 9.886859966642593811e-01
-9.398000000000001838e-04 9.889873608899154567e-01
-9.271000000000001462e-04 9.892845899942038779e-01
-9.144000000000001085e-04 9.895776877031939867e-01
-9.017000000000000709e-04 9.898666576867816147e-01
-8.890000000000000333e-04 9.901515035589250058e-01
-8.762999999999999956e-04 9.904322288778774075e-01
-8.635999999999999580e-04 9.907088371464141119e-01
-8.508999999999999203e-04 9.909813318120579417e-01
-8.381999999999998827e-04 9.912497162672986306e-01
-8.255000000000007124e-04 9.915139938498094274e-01
-8.128000000000006747e-04 9.917741678426595930e-01
-8.001000000000006371e-04 9.920302414745227892e-01
-7.874000000000005994e-04 9.922822179198819148e-01
-7.747000000000005618e-04 9.925301002992302779e-01
-7.620000000000005241e-04 9.927738916792685497e-01
-7.493000000000004865e-04 9.930135950730987204e-01
-7.366000000000004488e-04 9.932492134404133921e-01
-7.239000000000004112e-04 9.934807496876827404e-01
-7.112000000000003735e-04 9.937082066683358139e-01
-6.985000000000003359e-04 9.939315871829408344e-01
-6.858000000000002983e-04 9.941508939793798350e-01
-6.731000000000002606e-04 9.943661297530200782e-01
-6.604000000000002230e-04 9.945772971468833656e-01
-6.477000000000001853e-04 9.947843987518100173e-01
-6.350000000000001477e-04 9.949874371066199652e-01
-6.223000000000001100e-04 9.951864146982715154e-01
-6.096000000000000724e-04 9.953813339620148914e-01
-5.969000000000000347e-04 9.955721972815433363e-01
-5.841999999999999971e-04 9.957590069891408824e-01
-5.714999999999999594e-04 9.959417653658269032e-01
-5.587999999999999218e-04 9.961204746414963340e-01
-5.461000000000007515e-04 9.962951369950573399e-01
-5.334000000000007138e-04 9.964657545545656525e-01
-5.207000000000006762e-04 9.966323293973561315e-01
-5.080000000000006385e-04 9.967948635501691079e-01
-4.953000000000006009e-04 9.969533589892759506e-01
-4.826000000000005632e-04 9.971078176405999693e-01
-4.699000000000005256e-04 9.972582413798344314e-01
-4.572000000000004880e-04 9.974046320325568038e-01
-4.445000000000004503e-04 9.975469913743413297e-01
-4.318000000000004127e-04 9.976853211308663871e-01
-4.191000000000003750e-04 9.978196229780209592e-01
-4.064000000000003374e-04 9.979498985420059975e-01
-3.937000000000002997e-04 9.980761493994333433e-01
-3.810000000000002621e-04 9.981983770774224274e-01
-3.683000000000002244e-04 9.983165830536925300e-01
-3.556000000000001868e-04 9.984307687566525980e-01
-3.429000000000001491e-04 9.985409355654879526e-01
-3.302000000000001115e-04 9.986470848102447784e-01
-3.175000000000000738e-04 9.987492177719090591e-01
-3.048000000000000362e-04 9.988473356824855154e-01
-2.920999999999999985e-04 9.989414397250722111e-01
-2.793999999999999609e-04 9.990315310339309418e-01
-2.667000000000007906e-04 9.991176106945568458e-01
-2.540000000000007530e-04 9.991996797437436850e-01
-2.413000000000007153e-04 9.992777391696464617e-01
-2.286000000000006777e-04 9.993517899118409265e-01
-2.159000000000006400e-04 9.994218328613798663e-01
-2.032000000000006024e-04 9.994878688608481720e-01
-1.905000000000005647e-04 9.995498987044119099e-01
-1.778000000000005271e-04 9.996079231378670604e-01
-1.651000000000004894e-04 9.996619428586847045e-01
-1.524000000000004518e-04 9.997119585160518795e-01
-1.397000000000004141e-04 9.997579707109116587e-01
-1.270000000000003765e-04 9.997999799959990108e-01
-1.143000000000003388e-04 9.998379868758738853e-01
-1.016000000000003012e-04 9.998719918069512991e-01
-8.890000000000026353e-05 9.999019951975293141e-01
-7.620000000000022589e-05 9.999279974078133515e-01
-6.350000000000018824e-05 9.999499987499375075e-01
-5.080000000000015059e-05 9.999679994879836498e-01
-3.810000000000011294e-05 9.999819998379970709e-01
-2.540000000000007530e-05 9.999919999679997007e-01
-1.270000000000003765e-05 9.999979999980000978e-01
0.000000000000000000e+00 1.000000000000000000e+00
1.269999999999917029e-05 9.999979999980000978e-01
2.539999999999920793e-05 9.999919999679997007e-01
3.809999999999924558e-05 9.999819998379970709e-01
5.079999999999928323e-05 9.999679994879836498e-01
6.349999999999932088e-05 9.999499987499375075e-01
7.619999999999935852e-05 9.999279974078133515e-01
8.889999999999939617e-05 9.999019951975293141e-01
1.015999999999994338e-04 9.998719918069512991e-01
1.142999999999994715e-04 9.998379868758738853e-01
1.269999999999995091e-04 9.997999799959990108e-01
1.396999999999995468e-04 9.997579707109116587e-01
1.523999999999995844e-04 9.997119585160518795e-01
1.650999999999996221e-04 9.996619428586847045e-01
1.777999999999996597e-04 9.996079231378670604e-01
1.904999999999996974e-04 9.995498987044119099e-01
2.031999999999997350e-04 9.994878688608481720e-01
2.158999999999997726e-04 9.994218328613798663e-01
2.285999999999998103e-04 9.993517899118409265e-01
2.412999999999998479e-04 9.992777391696464617e-01
2.539999999999998856e-04 9.991996797437436850e-01
2.666999999999999232e-04 9.991176106945568458e-01
2.793999999999999609e-04 9.990315310339309418e-01
2.920999999999999985e-04 9.989414397250722111e-01
3.047999999999991688e-04 9.988473356824855154e-01
3.174999999999992065e-04 9.987492177719090591e-01
3.301999999999992441e-04 9.986470848102447784e-01
3.428999999999992818e-04 9.985409355654879526e-01
3.555999999999993194e-04 9.984307687566525980e-01
3.682999999999993571e-04 9.983165830536925300e-01
3.809999999999993947e-04 9.981983770774224274e-01
3.936999999999994324e-04 9.980761493994334543e-01
4.063999999999994700e-04 9.979498985420059975e-01
4.190999999999995076e-04 9.978196229780209592e-01
4.317999999999995453e-04 9.976853211308663871e-01
4.444999999999995829e-04 9.975469913743413297e-01
4.571999999999996206e-04 9.974046320325568038e-01
4.698999999999996582e-04 9.972582413798344314e-01
4.825999999999996959e-04 9.971078176405999693e-01
4.952999999999997335e-04 9.969533589892759506e-01
5.079999999999997712e-04 9.967948635501691079e-01
5.206999999999998088e-04 9.966323293973561315e-01
5.333999999999998465e-04 9.964657545545656525e-01
5.460999999999998841e-04 9.962951369950573399e-01
5.587999999999999218e-04 9.961204746414963340e-01
5.714999999999999594e-04 9.959417653658269032e-01
5.841999999999991297e-04 9.957590069891408824e-01
5.968999999999991674e-04 9.955721972815433363e-01
6.095999999999992050e-04 9.953813339620148914e-01
6.222999999999992427e-04 9.951864146982715154e-01
6.349999999999992803e-04 9.949874371066199652e-01
6.476999999999993179e-04 9.947843987518100173e-01
6.603999999999993556e-04 9.945772971468833656e-01
6.730999999999993932e-04 9.943661297530200782e-01
6.857999999999994309e-04 9.941508939793798350e-01
6.984999999999994685e-04 9.939315871829409454e-01
7.111999999999995062e-04 9.937082066683359249e-01
7.238999999999995438e-04 9.934807496876827404e-01
7.365999999999995815e-04 9.932492134404135031e-01
7.492999999999996191e-04 9.930135950730987204e-01
7.619999999999996568e-04 9.927738916792685497e-01
7.746999999999996944e-04 9.925301002992302779e-01
7.873999999999997321e-04 9.922822179198819148e-01
8.000999999999997697e-04 9.920302414745227892e-01
8.127999999999998074e-04 9.917741678426595930e-01
8.254999999999998450e-04 9.915139938498094274e-01
8.381999999999998827e-04 9.912497162672986306e-01
8.508999999999999203e-04 9.909813318120579417e-01
8.635999999999990906e-04 9.907088371464141119e-01
8.762999999999991282e-04 9.904322288778774075e-01
8.889999999999991659e-04 9.901515035589251168e-01
9.016999999999992035e-04 9.898666576867816147e-01
9.143999999999992412e-04 9.895776877031939867e-01
9.270999999999992788e-04 9.892845899942038779e-01
9.397999999999993165e-04 9.889873608899155677e-01
9.524999999999993541e-04 9.886859966642594921e-01
9.651999999999993918e-04 9.883804935347519915e-01
9.778999999999994294e-04 9.880708476622513947e-01
9.905999999999994671e-04 9.877570551507086627e-01
1.003299999999999505e-03 9.874391120469151462e-01
1.015999999999999542e-03 9.871170143402453467e-01
1.028699999999999580e-03 9.867907579623960146e-01
1.041399999999999618e-03 9.864603387871202500e-01
1.054099999999999655e-03 9.861257526299574971e-01
1.066799999999999693e-03 9.857869952479592079e-01
1.079499999999999731e-03 9.854440623394106202e-01
1.092199999999999768e-03 9.850969495435462076e-01
1.104899999999999806e-03 9.847456524402634637e-01
1.117599999999999844e-03 9.843901665498290265e-01
1.130299999999999881e-03 9.840304873325826929e-01
1.142999999999999051e-03 9.836666101886351044e-01
1.155699999999999089e-03 9.832985304575615482e-01
1.168399999999999127e-03 9.829262434180908725e-01
1.181099999999999164e-03 9.825497442877892951e-01
1.193799999999999202e-03 9.821690282227393265e-01
1.206499999999999240e-03 9.817840903172143641e-01
1.219199999999999277e-03 9.813949256033475121e-01
1.231899999999999315e-03 9.810015290507961838e-01
1.244599999999999353e-03 9.806038955664005963e-01
1.257299999999999390e-03 9.802020199938378253e-01
1.269999999999999428e-03 9.797958971132711969e-01
1.282699999999999466e-03 9.793855216409930176e-01
1.295399999999999503e-03 9.789708882290627523e-01
1.308099999999999541e-03 9.785519914649399853e-01
1.320799999999999579e-03 9.781288258711119399e-01
1.333499999999999616e-03 9.777013859047147815e-01
1.346199999999999654e-03 9.772696659571503686e-01
1.358899999999999691e-03 9.768336603536961205e-01
1.371599999999999729e-03 9.763933633531109990e-01
1.384299999999999767e-03 9.759487691472336079e-01
1.396999999999999804e-03 9.754998718605759622e-01
1.409699999999999842e-03 9.750466655499110402e-01
1.422399999999999880e-03 9.745891442038536745e-01
1.435099999999999050e-03 9.741273017424365577e-01
1.447799999999999088e-03 9.736611320166785877e-01
1.460499999999999125e-03 9.731906288081488832e-01
1.473199999999999163e-03 9.727157858285224723e-01
1.485900000000000068e-03 9.722365967191319847e-01
1.498599999999999238e-03 9.717530550505103504e-01
1.511300000000000143e-03 9.712651543219288364e-01
1.523999999999999314e-03 9.707728879609277550e-01
1.536700000000000219e-03 9.702762493228410667e-01
1.549399999999999389e-03 9.697752316903128778e-01
1.562100000000000294e-03 9.692698282728087200e-01
1.574799999999999464e-03 9.687600322061187264e-01
1.587499999999998634e-03 9.682458365518542553e-01
1.600199999999999539e-03 9.677272342969376329e-01
1.612899999999998710e-03 9.672042183530840109e-01
1.625599999999999615e-03 9.666767815562760102e-01
1.638299999999998785e-03 9.661449166662319232e-01
1.650999999999999690e-03 9.656086163658649246e-01
1.663699999999998860e-03 9.650678732607361754e-01
1.676399999999999765e-03 9.645226798784983790e-01
1.689099999999998936e-03 9.639730286683336757e-01
1.701799999999999841e-03 9.634189120003820994e-01
1.714499999999999011e-03 9.628603221651622635e-01
1.727199999999999916e-03 9.622972513729840527e-01
1.739899999999999086e-03 9.617296917533533218e-01
1.752599999999999991e-03 9.611576353543678231e-01
1.765299999999999161e-03 9.605810741421049181e-01
1.778000000000000067e-03 9.599999999999999645e-01
1.790699999999999237e-03 9.594144047282175958e-01
1.803400000000000142e-03 9.588242800430119006e-01
1.816099999999999312e-03 9.582296175760797174e-01
1.828800000000000217e-03 9.576304088739038267e-01
1.841499999999999387e-03 9.570266453970860399e-01
1.854199999999998558e-03 9.564183185196738490e-01
1.866899999999999463e-03 9.558054195284728660e-01
1.879599999999998633e-03 9.551879396223552643e-01
1.892299999999999538e-03 9.545658699115531221e-01
1.904999999999998708e-03 9.539392014169456591e-01
1.917699999999999613e-03 9.533079250693345941e-01
1.930399999999998784e-03 9.526720317087092882e-01
1.943099999999999689e-03 9.520315120835023404e-01
1.955799999999998859e-03 9.513863568498341916e-01
1.968499999999999764e-03 9.507365565707464050e-01
1.981199999999998934e-03 9.500821017154255088e-01
1.993899999999999839e-03 9.494229826584146270e-01
2.006599999999999009e-03 9.487591896788142298e-01
2.019299999999999914e-03 9.480907129594721150e-01
2.031999999999999085e-03 9.474175425861610655e-01
2.044699999999999990e-03 9.467396685467447393e-01
2.057399999999999160e-03 9.460570807303332330e-01
2.070100000000000065e-03 9.453697689264238813e-01
2.082799999999999235e-03 9.446777228240328395e-01
2.095500000000000140e-03 9.439809320108113466e-01
2.108199999999999311e-03 9.432793859721519958e-01
2.120900000000000216e-03 9.425730740902796834e-01
2.133599999999999386e-03 9.418619856433320114e-01
2.146299999999998556e-03 9.411461098044235918e-01
2.158999999999999461e-03 9.404254356406999138e-01
2.171699999999998631e-03 9.396999521123751142e-01
2.184399999999999537e-03 9.389696480717575344e-01
2.197099999999998707e-03 9.382345122622596234e-01
2.209799999999999612e-03 9.374945333173949624e-01
2.222499999999998782e-03 9.367496997597598574e-01
2.235199999999999687e-03 9.360000000000000542e-01
2.247899999999998857e-03 9.352454223357632435e-01
2.260599999999999762e-03 9.344859549506350227e-01
2.273299999999998933e-03 9.337215859130600926e-01
2.285999999999999838e-03 9.329523031752481321e-01
2.298699999999999008e-03 9.321780945720620215e-01
2.311399999999999913e-03 9.313989478198909655e-01
2.324099999999999083e-03 9.306148505155072970e-01
2.336799999999999988e-03 9.298257901349047394e-01
2.349499999999999159e-03 9.290317540321213485e-01
2.362200000000000064e-03 9.282327294380435800e-01
2.374899999999999234e-03 9.274287034591932599e-01
2.387600000000000139e-03 9.266196630764965692e-01
2.400299999999999309e-03 9.258055951440344877e-01
2.413000000000000214e-03 9.249864863877742538e-01
2.425699999999999384e-03 9.241623234042817270e-01
2.438399999999998555e-03 9.233330926594152110e-01
2.451099999999999460e-03 9.224987804869988484e-01
2.463799999999998630e-03 9.216593730874764745e-01
2.476499999999999535e-03 9.208148565265440455e-01
2.489199999999998705e-03 9.199652167337634134e-01
2.501899999999999610e-03 9.191104395011515660e-01
2.514599999999998781e-03 9.182505104817531016e-01
2.527299999999999686e-03 9.173854151881858376e-01
2.539999999999998856e-03 9.165151389911680990e-01
2.552699999999999761e-03 9.156396671180209168e-01
2.565399999999998931e-03 9.147589846511485767e-01
2.578099999999999836e-03 9.138730765264945211e-01
2.590799999999999007e-03 9.129819275319749350e-01
2.603499999999999912e-03 9.120855223058855765e-01
2.616199999999999082e-03 9.111838453352869571e-01
2.628899999999999987e-03 9.102768809543612116e-01
2.641599999999999157e-03 9.093646133427450984e-01
2.654300000000000062e-03 9.084470265238363540e-01
2.666999999999999232e-03 9.075241043630742910e-01
2.679700000000000137e-03 9.065958305661900862e-01
2.692399999999999308e-03 9.056621886774339769e-01
2.705099999999998478e-03 9.047231620777708150e-01
2.717799999999999383e-03 9.037787339830474220e-01
2.730499999999998553e-03 9.028288874421334098e-01
2.743199999999999458e-03 9.018736053350271398e-01
2.755899999999998629e-03 9.009128703709368136e-01
2.768599999999999534e-03 8.999466650863262585e-01
2.781299999999998704e-03 8.989749718429318470e-01
2.793999999999999609e-03 8.979977728257459990e-01
2.806699999999998779e-03 8.970150500409678207e-01
2.819399999999999684e-03 8.960267853139213257e-01
2.832099999999998854e-03 8.950329602869384615e-01
2.844799999999999759e-03 8.940335564172073868e-01
2.857499999999998930e-03 8.930285549745877738e-01
2.870199999999999835e-03 8.920179370393849227e-01
2.882899999999999005e-03 8.910016835000931223e-01
2.895599999999999910e-03 8.899797750510963779e-01
2.908299999999999080e-03 8.889521921903338342e-01
2.920999999999999985e-03 8.879189152169245647e-01
2.933699999999999156e-03 8.868799242287538354e-01
2.946400000000000061e-03 8.858351991200169584e-01
2.959099999999999231e-03 8.847847195787232888e-01
2.971800000000000136e-03 8.837284650841570333e-01
2.984499999999999306e-03 8.826664149042944274e-01
2.997199999999998477e-03 8.815985480931785023e-01
3.009899999999999382e-03 8.805248434882460007e-01
3.022599999999998552e-03 8.794452797076122152e-01
3.035299999999999457e-03 8.783598351473046462e-01
3.047999999999998627e-03 8.772684879784524714e-01
3.060699999999999532e-03 8.761712161444246139e-01
3.073399999999998702e-03 8.750679973579197357e-01
3.086099999999999607e-03 8.739588090980033863e-01
3.098799999999998778e-03 8.728436286070948569e-01
3.111499999999999683e-03 8.717224328879005224e-01
3.124199999999998853e-03 8.705951987002915615e-01
3.136899999999999758e-03 8.694619025581282745e-01
3.149599999999998928e-03 8.683225207260262257e-01
3.162299999999999833e-03 8.671770292160650984e-01
3.174999999999999004e-03 8.660254037844387076e-01
3.187699999999999909e-03 8.648676199280442844e-01
3.200399999999999079e-03 8.637036528810100311e-01
3.213099999999999984e-03 8.625334776111591717e-01
3.225799999999999154e-03 8.613570688164114975e-01
3.238500000000000059e-03 8.601744009211155229e-01
3.251199999999999229e-03 8.589854480723175811e-01
3.263899999999998400e-03 8.577901841359576451e-01
3.276599999999999305e-03 8.565885826929985347e-01
3.289299999999998475e-03 8.553806170354809613e-01
3.301999999999999380e-03 8.541662601625049644e-01
3.314699999999998550e-03 8.529454847761375191e-01
3.327399999999999455e-03 8.517182632772412054e-01
3.340099999999998626e-03 8.504845677612264954e-01
3.352799999999999531e-03 8.492443700137198848e-01
3.365499999999998701e-03 8.479976415061543094e-01
3.378199999999999606e-03 8.467443533912700770e-01
3.390899999999998776e-03 8.454844764985340877e-01
3.403599999999999681e-03 8.442179813294669044e-01
3.416299999999998852e-03 8.429448380528824503e-01
3.428999999999999757e-03 8.416650165000326700e-01
3.441699999999998927e-03 8.403784861596590439e-01
3.454399999999999832e-03 8.390852161729462910e-01
3.467099999999999002e-03 8.377851753283775960e-01
3.479799999999999907e-03 8.364783320564854741e-01
3.492499999999999077e-03 8.351646544245034942e-01
3.505199999999999982e-03 8.338441101309045367e-01
3.517899999999999153e-03 8.325166664998365773e-01
3.530600000000000058e-03 8.311822904754406771e-01
3.543299999999999228e-03 8.298409486160587267e-01
3.555999999999998398e-03 8.284926070883192883e-01
3.568699999999999303e-03 8.271372316611071973e-01
3.581399999999998474e-03 8.257747876994068204e-01
3.594099999999999379e-03 8.244052401580185263e-01
3.606799999999998549e-03 8.230285535751479253e-01
3.619499999999999454e-03 8.216446920658589947e-01
3.632199999999998624e-03 8.202536193153920907e-01
3.644899999999999529e-03 8.188552985723424049e-01
3.657599999999998699e-03 8.174496926416942033e-01
3.670299999999999604e-03 8.160367638777067389e-01
3.682999999999998775e-03 8.146164741766521722e-01
3.695699999999999680e-03 8.131887849693945070e-01
3.708399999999998850e-03 8.117536572138127626e-01
3.721099999999999755e-03 8.103110513870583897e-01
3.733799999999998925e-03 8.088609274776475955e-01
3.746499999999999830e-03 8.074032449773781428e-01
3.759199999999999001e-03 8.059379628730739542e-01
3.771899999999999906e-03 8.044650396381437529e-01
3.784599999999999076e-03 8.029844332239575166e-01
3.797299999999999981e-03 8.014961010510281980e-01
3.809999999999999151e-03 8.000000000000000444e-01
3.822700000000000056e-03 7.984960864024319704e-01
3.835399999999999227e-03 7.969843160313759833e-01
3.848099999999998397e-03 7.954646440917411132e-01
3.860799999999999302e-03 7.939370252104382963e-01
3.873499999999998472e-03 7.924014134263014375e-01
3.886199999999999377e-03 7.908577621797741042e-01
3.898899999999998547e-03 7.893060243023616307e-01
3.911599999999999452e-03 7.877461520058349764e-01
3.924299999999998623e-03 7.861780968711862272e-01
3.936999999999999528e-03 7.846018098373213068e-01
3.949699999999998698e-03 7.830172411894902318e-01
3.962399999999999603e-03 7.814243405474390336e-01
3.975099999999998773e-03 7.798230568532840135e-01
3.987799999999999678e-03 7.782133383590903453e-01
4.000499999999998849e-03 7.765951326141571354e-01
4.013199999999999754e-03 7.749683864519893994e-01
4.025899999999998924e-03 7.733330459769582887e-01
4.038599999999999829e-03 7.716890565506290267e-01
4.051299999999998999e-03 7.700363627777587761e-01
4.063999999999999904e-03 7.683749084919418992e-01
4.076699999999999074e-03 7.667046367409031671e-01
4.089399999999999979e-03 7.650254897714193758e-01
4.102099999999999150e-03 7.633374090138647095e-01
4.114799999999998320e-03 7.616403350663620841e-01
4.127499999999999225e-03 7.599342076785333688e-01
4.140199999999998395e-03 7.582189657348332723e-01
4.152899999999999300e-03 7.564945472374537960e-01
4.165599999999998471e-03 7.547608892887868182e-01
4.178299999999999376e-03 7.530179280734291547e-01
4.190999999999998546e-03 7.512655988397181073e-01
4.203699999999999451e-03 7.495038358807779577e-01
4.216399999999998621e-03 7.477325725150673064e-01
4.229099999999999526e-03 7.459517410664043835e-01
4.241799999999998697e-03 7.441612728434612301e-01
4.254499999999999602e-03 7.423610981186985480e-01
4.267199999999998772e-03 7.405511461067360024e-01
4.279899999999999677e-03 7.387313449421244460e-01
4.292599999999998847e-03 7.369016216565140720e-01
4.305299999999999752e-03 7.350619021551858534e-01
4.317999999999998922e-03 7.332121111929346124e-01
4.330699999999999827e-03 7.313521723492725224e-01
4.343399999999998998e-03 7.294820080029391640e-01
4.356099999999999903e-03 7.276015393056834979e-01
4.368799999999999073e-03 7.257106861553027644e-01
4.381499999999999978e-03 7.238093671679027841e-01
4.394199999999999148e-03 7.218974996493616736e-01
4.406899999999998319e-03 7.199749995659574520e-01
4.419599999999999224e-03 7.180417815141401094e-01
4.432299999999998394e-03 7.160977586894127223e-01
4.444999999999999299e-03 7.141428428542850870e-01
4.457699999999998469e-03 7.121769443052762272e-01
4.470399999999999374e-03 7.101999718389181426e-01
4.483099999999998544e-03 7.082118327167375993e-01
4.495799999999999449e-03 7.062124326291631116e-01
4.508499999999998620e-03 7.042016756583303616e-01
4.521199999999999525e-03 7.021794642397340969e-01
4.533899999999998695e-03 7.001456991226898685e-01
4.546599999999999600e-03 6.981002793295530973e-01
4.559299999999998770e-03 6.960431021136552765e-01
4.571999999999999675e-03 6.939740629158989149e-01
4.584699999999998846e-03 6.918930553199679201e-01
4.597399999999999751e-03 6.897999710060881418e-01
4.610099999999998921e-03 6.876946997032914455e-01
4.622799999999999826e-03 6.855771291401135947e-01
4.635499999999998996e-03 6.834471449936712073e-01
4.648199999999999901e-03 6.813046308370434012e-01
4.660899999999999072e-03 6.791494680848981780e-01
4.673599999999999977e-03 6.769815359372810537e-01
4.686299999999999147e-03 6.748007113214983255e-01
4.698999999999998317e-03 6.726068688320097078e-01
4.711699999999999222e-03 6.703998806682472944e-01
4.724399999999998392e-03 6.681796165702755808e-01
4.737099999999999297e-03 6.659459437521938474e-01
4.749799999999998468e-03 6.636987268331923095e-01
4.762499999999999373e-03 6.614378277661476790e-01
4.775199999999998543e-03 6.591631057636647695e-01
4.787899999999999448e-03 6.568744172214352472e-01
4.800599999999998618e-03 6.545716156388087237e-01
4.813299999999999523e-03 6.522545515364381874e-01
4.825999999999998694e-03 6.499230723708769863e-01
4.838699999999999599e-03 6.475770224459791446e-01
4.851399999999998769e-03 6.452162428209633482e-01
4.864099999999999674e-03 6.428405712149786178e-01
4.876799999999998844e-03 6.404498419080141280e-01
4.889499999999999749e-03 6.380438856379708756e-01
4.902199999999998919e-03 6.356225294937242198e-01
4.914899999999999824e-03 6.331855968039703519e-01
4.927599999999998995e-03 6.307329070216649569e-01
4.940299999999999900e-03 6.282642756038259169e-01
4.952999999999999070e-03 6.257795138864807871e-01
4.965699999999998240e-03 6.232784289545085787e-01
4.978399999999999145e-03 6.207608235061231605e-01
4.991099999999998316e-03 6.182264957117257209e-01
5.003799999999999221e-03 6.156752390668316366e-01
5.016499999999998391e-03 6.131068422387736527e-01
5.029199999999999296e-03 6.105210889068453106e-01
5.041899999999998466e-03 6.079177575955487800e-01
5.054599999999999371e-03 6.052966215005665118e-01
5.067299999999998542e-03 6.026574483070795685e-01
5.079999999999999447e-03 6.000000000000000888e-01
5.092699999999998617e-03 5.973240326656884536e-01
5.105399999999999522e-03 5.946292962846685404e-01
5.118099999999998692e-03 5.919155345148497949e-01
5.130799999999999597e-03 5.891824844647031156e-01
5.143499999999998767e-03 5.864298764558302235e-01
5.156199999999999672e-03 5.836574337742987950e-01
5.168899999999998843e-03 5.808648724100987648e-01
5.181599999999999748e-03 5.780519007840040357e-01
5.194299999999998918e-03 5.752182194611018540e-01
5.206999999999999823e-03 5.723635208501673954e-01
5.219699999999998993e-03 5.694874888880354646e-01
5.232399999999999898e-03 5.665897987080247278e-01
5.245099999999999069e-03 5.636701162914353747e-01
5.257799999999998239e-03 5.607280981010318577e-01
5.270499999999999144e-03 5.577633906953738396e-01
5.283199999999998314e-03 5.547756303227462382e-01
5.295899999999999219e-03 5.517644424933525471e-01
5.308599999999998389e-03 5.487294415283368032e-01
5.321299999999999294e-03 5.456702300840684527e-01
5.333999999999998465e-03 5.425863986500217839e-01
5.346699999999999370e-03 5.394775250184201676e-01
5.359399999999998540e-03 5.363431737236900032e-01
5.372099999999999445e-03 5.331828954495821948e-01
5.384799999999998615e-03 5.299962264016606639e-01
5.397499999999999520e-03 5.267826876426370264e-01
5.410199999999998691e-03 5.235417843878369393e-01
5.422899999999999596e-03 5.202730052578166120e-01
5.435599999999998766e-03 5.169758214849127231e-01
5.448299999999999671e-03 5.136496860701854628e-01
5.460999999999998841e-03 5.102940328869232101e-01
5.473699999999999746e-03 5.069082757264868899e-01
5.486399999999998917e-03 5.034918072819063450e-01
5.499099999999999822e-03 5.000439980641704363e-01
5.511799999999998992e-03 4.965641952456905095e-01
5.524499999999998162e-03 4.930517214248425484e-01
5.537199999999999067e-03 4.895058733049076349e-01
5.549899999999998237e-03 4.859259202800365607e-01
5.562599999999999142e-03 4.823111029200967681e-01
5.575299999999998313e-03 4.786606313454245809e-01
5.587999999999999218e-03 4.749736834815169728e-01
5.600699999999998388e-03 4.712494031826464647e-01
5.613399999999999293e-03 4.674868982121318517e-01
5.626099999999998463e-03 4.636852380656519834e-01
5.638799999999999368e-03 4.598434516223974255e-01
5.651499999999998539e-03 4.559605246071203877e-01
5.664199999999999444e-03 4.520353968440968817e-01
5.676899999999998614e-03 4.480669592817578262e-01
5.689599999999999519e-03 4.440540507640934886e-01
5.702299999999998689e-03 4.399954545219760815e-01
5.714999999999999594e-03 4.358898943540675530e-01
5.727699999999998764e-03 4.317360304630600831e-01
5.740399999999999670e-03 4.275324549083965309e-01
5.753099999999998840e-03 4.232776866313652797e-01
5.765799999999999745e-03 4.189701660023061880e-01
5.778499999999998915e-03 4.146082488325579241e-01
5.791199999999999820e-03 4.101901997854165427e-01
5.803899999999998990e-03 4.057141851106517705e-01
5.816599999999998161e-03 4.011782646156201726e-01
5.829299999999999066e-03 3.965803827725222219e-01
5.841999999999998236e-03 3.919183588453091782e-01
5.854699999999999141e-03 3.871898759007008639e-01
5.867399999999998311e-03 3.823924685450807437e-01
5.880099999999999216e-03 3.775235092017452110e-01
5.892799999999998387e-03 3.725801927102412869e-01
5.905499999999999292e-03 3.675595189897822856e-01
5.918199999999998462e-03 3.624582734605467094e-01
5.930899999999999367e-03 3.572730048576300832e-01
5.943599999999998537e-03 3.520000000000005902e-01
5.956299999999999442e-03 3.466352549871407618e-01
5.968999999999998612e-03 3.411744421846403252e-01
5.981699999999999517e-03 3.356128722203606252e-01
5.994399999999998688e-03 3.299454500368209087e-01
6.007099999999999593e-03 3.241666238217624230e-01
6.019799999999998763e-03 3.182703253525222542e-01
6.032499999999999668e-03 3.122498999199200265e-01
6.045199999999998838e-03 3.060980235153444307e-01
6.057899999999999743e-03 2.998066043301915173e-01
6.070599999999998914e-03 2.933666647729428756e-01
6.083299999999999819e-03 2.867681990737467324e-01
6.095999999999998989e-03 2.800000000000004152e-01
6.108699999999998159e-03 2.730494460715869876e-01
6.121399999999999064e-03 2.659022376739246241e-01
6.134099999999998235e-03 2.585420662097379640e-01
6.146799999999999140e-03 2.509501942617305414e-01
6.159499999999998310e-03 2.431049156228653474e-01
6.172199999999999215e-03 2.349808502835927515e-01
6.184899999999998385e-03 2.265480081572127380e-01
6.197599999999999290e-03 2.177705214210597096e-01
6.210299999999998460e-03 2.086048896838242350e-01
6.222999999999999365e-03 1.989974874213243372e-01
6.235699999999998536e-03 1.888809148643672831e-01
6.248399999999999441e-03 1.781684596105610752e-01
6.261099999999998611e-03 1.667453147767591626e-01
6.273799999999999516e-03 1.544538766104627814e-01
6.286499999999998686e-03 1.410673597966601578e-01
6.299199999999999591e-03 1.262378707044762571e-01
6.311899999999998762e-03 1.093800713110040512e-01
6.324599999999999667e-03 8.935323161475559883e-02
6.337299999999998837e-03 6.321392251711946408e-02
6.349999999999999742e-03 0.000000000000000000e+00


==> tikzpictures/data_cylinder/else/window_signal.dat <==
0.0			 0.0
2.199999999999999943e-05 0.000000000000000000e+00
2.200998751560549123e-05 0.000000000000000000e+00
2.201997503121098641e-05 3.231607360985599975e-04
2.202996254681647821e-05 1.292225212948916457e-03
2.203995006242197340e-05 2.905940776192383890e-03
2.204993757802746520e-05 5.162221467791772156e-03
2.205992509363295700e-05 8.058150722430656998e-03
2.206991260923845218e-05 1.158998513759051940e-02
2.207990012484394398e-05 1.575315931243376211e-02
2.208988764044943917e-05 2.054229174923705159e-02
2.209987515605493097e-05 2.595119180974614359e-02
2.210986267166042277e-05 3.197286771746093992e-02
2.211985018726591795e-05 3.859953559550588498e-02
2.212983770287140975e-05 4.582262952840354675e-02
2.213982521847690494e-05 5.363281263474489746e-02
2.214981273408239674e-05 6.201998913644318767e-02
2.215980024968788853e-05 7.097331740896994923e-02
2.216978776529338372e-05 8.048122399570489804e-02
2.217977528089887552e-05 9.053141856828272882e-02
2.218976279650436732e-05 1.011109098135994366e-01
2.219975031210986251e-05 1.122060222269416485e-01
2.220973782771535430e-05 1.238024137895306631e-01
2.221972534332084949e-05 1.358850945076328087e-01
2.222971285892634129e-05 1.484384457892686249e-01
2.223970037453183309e-05 1.614462406334751243e-01
2.224968789013732827e-05 1.748916646060249547e-01
2.225967540574282007e-05 1.887573375744855952e-01
2.226966292134831526e-05 2.030253361745250618e-01
2.227965043695380706e-05 2.176772169784224054e-01
2.228963795255929886e-05 2.326940403358344067e-01
2.229962546816479404e-05 2.480563948560008392e-01
2.230961298377028584e-05 2.637444224997421149e-01
2.231960049937578103e-05 2.797378442488127059e-01
2.232958801498127283e-05 2.960159863194321561e-01
2.233957553058676463e-05 3.125578068861052383e-01
2.234956304619225981e-05 3.293419232811884423e-01
2.235955056179775161e-05 3.463466396350465271e-01
2.236953807740324680e-05 3.635499749210625575e-01
2.237952559300873860e-05 3.809296913692593600e-01
2.238951310861423040e-05 3.984633232117947843e-01
2.239950062421972558e-05 4.161282057231775466e-01
2.240948813982521738e-05 4.339015045176658480e-01
2.241947565543071257e-05 4.517602450659746749e-01
2.242946317103620437e-05 4.696813423931379683e-01
2.243945068664169616e-05 4.876416309191405341e-01
2.244943820224719135e-05 5.056178944037396095e-01
2.245942571785268315e-05 5.235868959567753222e-01
2.246941323345817834e-05 5.415254080751725763e-01
2.247940074906367014e-05 5.594102426678081441e-01
2.248938826466916193e-05 5.772182810294343991e-01
2.249937578027465712e-05 5.949265037249096277e-01
2.250936329588014892e-05 6.125120203451090983e-01
2.251935081148564072e-05 6.299520990960496558e-01
2.252933832709113590e-05 6.472241961829845458e-01
2.253932584269662770e-05 6.643059849514794113e-01
2.254931335830212289e-05 6.811753847478050350e-01
2.255930087390761469e-05 6.978105894613384486e-01
2.256928838951310988e-05 7.141900957120780324e-01
2.257927590511860167e-05 7.302927306468363078e-01
2.258926342072409347e-05 7.460976793081788294e-01
2.259925093632958866e-05 7.615845115407315902e-01
2.260923845193508046e-05 7.767332084000784231e-01
2.261922596754057226e-05 7.915241880301073785e-01
2.262921348314606744e-05 8.059383309753589408e-01
2.263920099875155924e-05 8.199570048956552615e-01
2.264918851435705443e-05 8.335620886510637373e-01
2.265917602996254623e-05 8.467359957260599534e-01
2.266916354556803803e-05 8.594616969626134306e-01
2.267915106117353321e-05 8.717227425728080181e-01
2.268913857677902501e-05 8.835032834025450255e-01
2.269912609238452020e-05 8.947880914188396373e-01
2.270911360799001200e-05 9.055625793942309043e-01
2.271910112359550380e-05 9.158128197628576661e-01
2.272908863920099898e-05 9.255255626238293454e-01
2.273907615480649078e-05 9.346882528686158986e-01
2.274906367041198597e-05 9.432890464103207417e-01
2.275905118601747777e-05 9.513168254938559887e-01
2.276903870162296956e-05 9.587612130672300559e-01
2.277902621722846475e-05 9.656125861953710476e-01
2.278901373283395655e-05 9.718620884991453490e-01
2.279900124843945174e-05 9.775016416034940647e-01
2.280898876404494354e-05 9.825239555798873647e-01
2.281897627965043533e-05 9.869225383695989784e-01
2.282896379525593052e-05 9.906917041756206910e-01
2.283895131086142232e-05 9.938265808123667444e-01
2.284893882646691751e-05 9.963231160036714051e-01
2.285892634207240930e-05 9.981780826209341040e-01
2.286891385767790110e-05 9.993890828546450056e-01
2.287890137328339629e-05 9.999545513138963226e-01
2.288888888888888809e-05 1.000000000000000000e+00
2.289887640449438328e-05 1.000000000000000000e+00
2.290886392009987507e-05 1.000000000000000000e+00
2.291885143570536687e-05 1.000000000000000000e+00
2.292883895131086206e-05 1.000000000000000000e+00
2.293882646691635386e-05 1.000000000000000000e+00
2.294881398252184566e-05 1.000000000000000000e+00
2.295880149812734084e-05 1.000000000000000000e+00
2.296878901373283264e-05 1.000000000000000000e+00
2.297877652933832783e-05 1.000000000000000000e+00
2.298876404494381963e-05 1.000000000000000000e+00
2.299875156054931143e-05 1.000000000000000000e+00
2.300873907615480661e-05 1.000000000000000000e+00
2.301872659176029841e-05 1.000000000000000000e+00
2.302871410736579360e-05 1.000000000000000000e+00
2.303870162297128540e-05 1.000000000000000000e+00
2.304868913857677719e-05 1.000000000000000000e+00
2.305867665418227238e-05 1.000000000000000000e+00
2.306866416978776418e-05 1.000000000000000000e+00
2.307865168539325937e-05 1.000000000000000000e+00
2.308863920099875117e-05 1.000000000000000000e+00
2.309862671660424296e-05 1.000000000000000000e+00
2.310861423220973815e-05 1.000000000000000000e+00
2.311860174781522995e-05 1.000000000000000000e+00
2.312858926342072514e-05 1.000000000000000000e+00
2.313857677902621693e-05 1.000000000000000000e+00
2.314856429463170873e-05 1.000000000000000000e+00
2.315855181023720392e-05 1.000000000000000000e+00
2.316853932584269572e-05 1.000000000000000000e+00
2.317852684144819091e-05 1.000000000000000000e+00
2.318851435705368270e-05 1.000000000000000000e+00
2.319850187265917450e-05 1.000000000000000000e+00
2.320848938826466969e-05 1.000000000000000000e+00
2.321847690387016149e-05 1.000000000000000000e+00
2.322846441947565667e-05 1.000000000000000000e+00
2.323845193508114847e-05 1.000000000000000000e+00
2.324843945068664027e-05 1.000000000000000000e+00
2.325842696629213546e-05 1.000000000000000000e+00
2.326841448189762726e-05 1.000000000000000000e+00
2.327840199750311906e-05 1.000000000000000000e+00
2.328838951310861424e-05 1.000000000000000000e+00
2.329837702871410604e-05 1.000000000000000000e+00
2.330836454431960123e-05 1.000000000000000000e+00
2.331835205992509303e-05 1.000000000000000000e+00
2.332833957553058821e-05 1.000000000000000000e+00
2.333832709113608001e-05 1.000000000000000000e+00
2.334831460674157181e-05 1.000000000000000000e+00
2.335830212234706700e-05 1.000000000000000000e+00
2.336828963795255880e-05 1.000000000000000000e+00
2.337827715355805059e-05 1.000000000000000000e+00
2.338826466916354578e-05 1.000000000000000000e+00
2.339825218476903758e-05 1.000000000000000000e+00
2.340823970037453277e-05 1.000000000000000000e+00
2.341822721598002457e-05 1.000000000000000000e+00
2.342821473158551636e-05 1.000000000000000000e+00
2.343820224719101155e-05 1.000000000000000000e+00
2.344818976279650335e-05 1.000000000000000000e+00
2.345817727840199854e-05 1.000000000000000000e+00
2.346816479400749033e-05 1.000000000000000000e+00
2.347815230961298213e-05 1.000000000000000000e+00
2.348813982521847732e-05 1.000000000000000000e+00
2.349812734082396912e-05 1.000000000000000000e+00
2.350811485642946431e-05 1.000000000000000000e+00
2.351810237203495610e-05 1.000000000000000000e+00
2.352808988764044790e-05 1.000000000000000000e+00
2.353807740324594309e-05 1.000000000000000000e+00
2.354806491885143489e-05 1.000000000000000000e+00
2.355805243445693007e-05 1.000000000000000000e+00
2.356803995006242187e-05 1.000000000000000000e+00
2.357802746566791367e-05 1.000000000000000000e+00
2.358801498127340886e-05 1.000000000000000000e+00
2.359800249687890066e-05 1.000000000000000000e+00
2.360799001248439246e-05 1.000000000000000000e+00
2.361797752808988764e-05 1.000000000000000000e+00
2.362796504369537944e-05 1.000000000000000000e+00
2.363795255930087463e-05 1.000000000000000000e+00
2.364794007490636643e-05 1.000000000000000000e+00
2.365792759051186161e-05 1.000000000000000000e+00
2.366791510611735341e-05 1.000000000000000000e+00
2.367790262172284521e-05 1.000000000000000000e+00
2.368789013732834040e-05 1.000000000000000000e+00
2.369787765293383220e-05 1.000000000000000000e+00
2.370786516853932399e-05 1.000000000000000000e+00
2.371785268414481918e-05 1.000000000000000000e+00
2.372784019975031098e-05 1.000000000000000000e+00
2.373782771535580617e-05 1.000000000000000000e+00
2.374781523096129796e-05 1.000000000000000000e+00
2.375780274656678976e-05 1.000000000000000000e+00
2.376779026217228495e-05 1.000000000000000000e+00
2.377777777777777675e-05 1.000000000000000000e+00
2.378776529338327194e-05 1.000000000000000000e+00
2.379775280898876373e-05 1.000000000000000000e+00
2.380774032459425553e-05 1.000000000000000000e+00
2.381772784019975072e-05 1.000000000000000000e+00
2.382771535580524252e-05 1.000000000000000000e+00
2.383770287141073770e-05 1.000000000000000000e+00
2.384769038701622950e-05 1.000000000000000000e+00
2.385767790262172130e-05 1.000000000000000000e+00
2.386766541822721649e-05 1.000000000000000000e+00
2.387765293383270829e-05 1.000000000000000000e+00
2.388764044943820347e-05 1.000000000000000000e+00
2.389762796504369527e-05 1.000000000000000000e+00
2.390761548064918707e-05 1.000000000000000000e+00
2.391760299625468226e-05 1.000000000000000000e+00
2.392759051186017406e-05 1.000000000000000000e+00
2.393757802746566586e-05 1.000000000000000000e+00
2.394756554307116104e-05 1.000000000000000000e+00
2.395755305867665284e-05 1.000000000000000000e+00
2.396754057428214803e-05 1.000000000000000000e+00
2.397752808988763983e-05 1.000000000000000000e+00
2.398751560549313501e-05 1.000000000000000000e+00
2.399750312109862681e-05 1.000000000000000000e+00
2.400749063670411861e-05 1.000000000000000000e+00
2.401747815230961380e-05 1.000000000000000000e+00
2.402746566791510560e-05 1.000000000000000000e+00
2.403745318352059739e-05 1.000000000000000000e+00
2.404744069912609258e-05 1.000000000000000000e+00
2.405742821473158438e-05 1.000000000000000000e+00
2.406741573033707957e-05 1.000000000000000000e+00
2.407740324594257136e-05 1.000000000000000000e+00
2.408739076154806655e-05 1.000000000000000000e+00
2.409737827715355835e-05 1.000000000000000000e+00
2.410736579275905015e-05 1.000000000000000000e+00
2.411735330836454534e-05 1.000000000000000000e+00
2.412734082397003713e-05 1.000000000000000000e+00
2.413732833957552893e-05 1.000000000000000000e+00
2.414731585518102412e-05 1.000000000000000000e+00
2.415730337078651592e-05 1.000000000000000000e+00
2.416729088639201110e-05 1.000000000000000000e+00
2.417727840199750290e-05 1.000000000000000000e+00
2.418726591760299470e-05 1.000000000000000000e+00
2.419725343320848989e-05 1.000000000000000000e+00
2.420724094881398169e-05 1.000000000000000000e+00
2.421722846441947687e-05 1.000000000000000000e+00
2.422721598002496867e-05 1.000000000000000000e+00
2.423720349563046047e-05 1.000000000000000000e+00
2.424719101123595566e-05 1.000000000000000000e+00
2.425717852684144746e-05 1.000000000000000000e+00
2.426716604244693925e-05 1.000000000000000000e+00
2.427715355805243444e-05 1.000000000000000000e+00
2.428714107365792624e-05 1.000000000000000000e+00
2.429712858926342143e-05 1.000000000000000000e+00
2.430711610486891323e-05 1.000000000000000000e+00
2.431710362047440841e-05 1.000000000000000000e+00
2.432709113607990021e-05 1.000000000000000000e+00
2.433707865168539201e-05 1.000000000000000000e+00
2.434706616729088720e-05 1.000000000000000000e+00
2.435705368289637899e-05 1.000000000000000000e+00
2.436704119850187079e-05 1.000000000000000000e+00
2.437702871410736598e-05 1.000000000000000000e+00
2.438701622971285778e-05 1.000000000000000000e+00
2.439700374531835297e-05 1.000000000000000000e+00
2.440699126092384476e-05 1.000000000000000000e+00
2.441697877652933995e-05 1.000000000000000000e+00
2.442696629213483175e-05 1.000000000000000000e+00
2.443695380774032355e-05 1.000000000000000000e+00
2.444694132334581873e-05 1.000000000000000000e+00
2.445692883895131053e-05 1.000000000000000000e+00
2.446691635455680233e-05 1.000000000000000000e+00
2.447690387016229752e-05 1.000000000000000000e+00
2.448689138576778932e-05 1.000000000000000000e+00
2.449687890137328450e-05 1.000000000000000000e+00
2.450686641697877630e-05 1.000000000000000000e+00
2.451685393258426810e-05 1.000000000000000000e+00
2.452684144818976329e-05 1.000000000000000000e+00
2.453682896379525509e-05 1.000000000000000000e+00
2.454681647940075027e-05 1.000000000000000000e+00
2.455680399500624207e-05 1.000000000000000000e+00
2.456679151061173387e-05 1.000000000000000000e+00
2.457677902621722906e-05 1.000000000000000000e+00
2.458676654182272086e-05 1.000000000000000000e+00
2.459675405742821604e-05 1.000000000000000000e+00
2.460674157303370784e-05 1.000000000000000000e+00
2.461672908863919964e-05 1.000000000000000000e+00
2.462671660424469483e-05 1.000000000000000000e+00
2.463670411985018663e-05 1.000000000000000000e+00
2.464669163545568181e-05 1.000000000000000000e+00
2.465667915106117361e-05 1.000000000000000000e+00
2.466666666666666541e-05 1.000000000000000000e+00
2.467665418227216060e-05 1.000000000000000000e+00
2.468664169787765239e-05 1.000000000000000000e+00
2.469662921348314419e-05 1.000000000000000000e+00
2.470661672908863938e-05 1.000000000000000000e+00
2.471660424469413118e-05 1.000000000000000000e+00
2.472659176029962637e-05 1.000000000000000000e+00
2.473657927590511816e-05 1.000000000000000000e+00
2.474656679151061335e-05 1.000000000000000000e+00
2.475655430711610515e-05 1.000000000000000000e+00
2.476654182272159695e-05 1.000000000000000000e+00
2.477652933832709213e-05 1.000000000000000000e+00
2.478651685393258393e-05 1.000000000000000000e+00
2.479650436953807573e-05 1.000000000000000000e+00
2.480649188514357092e-05 1.000000000000000000e+00
2.481647940074906272e-05 1.000000000000000000e+00
2.482646691635455790e-05 1.000000000000000000e+00
2.483645443196004970e-05 1.000000000000000000e+00
2.484644194756554489e-05 1.000000000000000000e+00
2.485642946317103669e-05 1.000000000000000000e+00
2.486641697877652849e-05 1.000000000000000000e+00
2.487640449438202367e-05 1.000000000000000000e+00
2.488639200998751547e-05 1.000000000000000000e+00
2.489637952559300727e-05 1.000000000000000000e+00
2.490636704119850246e-05 1.000000000000000000e+00
2.491635455680399426e-05 1.000000000000000000e+00
2.492634207240948944e-05 1.000000000000000000e+00
2.493632958801498124e-05 1.000000000000000000e+00
2.494631710362047304e-05 1.000000000000000000e+00
2.495630461922596823e-05 1.000000000000000000e+00
2.496629213483146003e-05 1.000000000000000000e+00
2.497627965043695521e-05 1.000000000000000000e+00
2.498626716604244701e-05 1.000000000000000000e+00
2.499625468164793881e-05 1.000000000000000000e+00
2.500624219725343400e-05 1.000000000000000000e+00
2.501622971285892579e-05 1.000000000000000000e+00
2.502621722846441759e-05 1.000000000000000000e+00
2.503620474406991278e-05 1.000000000000000000e+00
2.504619225967540458e-05 1.000000000000000000e+00
2.505617977528089976e-05 1.000000000000000000e+00
2.506616729088639156e-05 1.000000000000000000e+00
2.507615480649188675e-05 1.000000000000000000e+00
2.508614232209737855e-05 1.000000000000000000e+00
2.509612983770287035e-05 1.000000000000000000e+00
2.510611735330836553e-05 1.000000000000000000e+00
2.511610486891385733e-05 1.000000000000000000e+00
2.512609238451934913e-05 1.000000000000000000e+00
2.513607990012484432e-05 1.000000000000000000e+00
2.514606741573033612e-05 1.000000000000000000e+00
2.515605493133583130e-05 1.000000000000000000e+00
2.516604244694132310e-05 1.000000000000000000e+00
2.517602996254681829e-05 1.000000000000000000e+00
2.518601747815231009e-05 1.000000000000000000e+00
2.519600499375780189e-05 1.000000000000000000e+00
2.520599250936329707e-05 1.000000000000000000e+00
2.521598002496878887e-05 1.000000000000000000e+00
2.522596754057428067e-05 1.000000000000000000e+00
2.523595505617977586e-05 1.000000000000000000e+00
2.524594257178526766e-05 1.000000000000000000e+00
2.525593008739076284e-05 1.000000000000000000e+00
2.526591760299625464e-05 1.000000000000000000e+00
2.527590511860174644e-05 1.000000000000000000e+00
2.528589263420724163e-05 1.000000000000000000e+00
2.529588014981273342e-05 1.000000000000000000e+00
2.530586766541822861e-05 1.000000000000000000e+00
2.531585518102372041e-05 1.000000000000000000e+00
2.532584269662921221e-05 1.000000000000000000e+00
2.533583021223470740e-05 1.000000000000000000e+00
2.534581772784019919e-05 1.000000000000000000e+00
2.535580524344569099e-05 1.000000000000000000e+00
2.536579275905118618e-05 1.000000000000000000e+00
2.537578027465667798e-05 1.000000000000000000e+00
2.538576779026217316e-05 1.000000000000000000e+00
2.539575530586766496e-05 1.000000000000000000e+00
2.540574282147316015e-05 1.000000000000000000e+00
2.541573033707865195e-05 1.000000000000000000e+00
2.542571785268414375e-05 1.000000000000000000e+00
2.543570536828963893e-05 1.000000000000000000e+00
2.544569288389513073e-05 1.000000000000000000e+00
2.545568039950062253e-05 1.000000000000000000e+00
2.546566791510611772e-05 1.000000000000000000e+00
2.547565543071160952e-05 1.000000000000000000e+00
2.548564294631710470e-05 1.000000000000000000e+00
2.549563046192259650e-05 1.000000000000000000e+00
2.550561797752809169e-05 1.000000000000000000e+00
2.551560549313358349e-05 1.000000000000000000e+00
2.552559300873907529e-05 1.000000000000000000e+00
2.553558052434457047e-05 1.000000000000000000e+00
2.554556803995006227e-05 1.000000000000000000e+00
2.555555555555555407e-05 1.000000000000000000e+00
2.556554307116104926e-05 1.000000000000000000e+00
2.557553058676654106e-05 1.000000000000000000e+00
2.558551810237203624e-05 1.000000000000000000e+00
2.559550561797752804e-05 1.000000000000000000e+00
2.560549313358301984e-05 1.000000000000000000e+00
2.561548064918851503e-05 1.000000000000000000e+00
2.562546816479400682e-05 1.000000000000000000e+00
2.563545568039950201e-05 1.000000000000000000e+00
2.564544319600499381e-05 1.000000000000000000e+00
2.565543071161048561e-05 1.000000000000000000e+00
2.566541822721598080e-05 1.000000000000000000e+00
2.567540574282147259e-05 1.000000000000000000e+00
2.568539325842696778e-05 1.000000000000000000e+00
2.569538077403245958e-05 1.000000000000000000e+00
2.570536828963795138e-05 1.000000000000000000e+00
2.571535580524344656e-05 1.000000000000000000e+00
2.572534332084893836e-05 1.000000000000000000e+00
2.573533083645443355e-05 1.000000000000000000e+00
2.574531835205992535e-05 1.000000000000000000e+00
2.575530586766541715e-05 1.000000000000000000e+00
2.576529338327091233e-05 1.000000000000000000e+00
2.577528089887640413e-05 1.000000000000000000e+00
2.578526841448189593e-05 1.000000000000000000e+00
2.579525593008739112e-05 1.000000000000000000e+00
2.580524344569288292e-05 1.000000000000000000e+00
2.581523096129837810e-05 1.000000000000000000e+00
2.582521847690386990e-05 1.000000000000000000e+00
2.583520599250936509e-05 1.000000000000000000e+00
2.584519350811485689e-05 1.000000000000000000e+00
2.585518102372034869e-05 1.000000000000000000e+00
2.586516853932584387e-05 1.000000000000000000e+00
2.587515605493133567e-05 1.000000000000000000e+00
2.588514357053682747e-05 1.000000000000000000e+00
2.589513108614232266e-05 1.000000000000000000e+00
2.590511860174781445e-05 1.000000000000000000e+00
2.591510611735330964e-05 1.000000000000000000e+00
2.592509363295880144e-05 1.000000000000000000e+00
2.593508114856429663e-05 1.000000000000000000e+00
2.594506866416978843e-05 1.000000000000000000e+00
2.595505617977528022e-05 1.000000000000000000e+00
2.596504369538077541e-05 1.000000000000000000e+00
2.597503121098626721e-05 1.000000000000000000e+00
2.598501872659175901e-05 1.000000000000000000e+00
2.599500624219725419e-05 1.000000000000000000e+00
2.600499375780274599e-05 1.000000000000000000e+00
2.601498127340823779e-05 1.000000000000000000e+00
2.602496878901373298e-05 1.000000000000000000e+00
2.603495630461922817e-05 1.000000000000000000e+00
2.604494382022471996e-05 1.000000000000000000e+00
2.605493133583021176e-05 1.000000000000000000e+00
2.606491885143570695e-05 1.000000000000000000e+00
2.607490636704119875e-05 1.000000000000000000e+00
2.608489388264669055e-05 1.000000000000000000e+00
2.609488139825218573e-05 1.000000000000000000e+00
2.610486891385767753e-05 1.000000000000000000e+00
2.611485642946316933e-05 1.000000000000000000e+00
2.612484394506866452e-05 1.000000000000000000e+00
2.613483146067415632e-05 1.000000000000000000e+00
2.614481897627965150e-05 1.000000000000000000e+00
2.615480649188514330e-05 1.000000000000000000e+00
2.616479400749063849e-05 1.000000000000000000e+00
2.617478152309613029e-05 1.000000000000000000e+00
2.618476903870162209e-05 1.000000000000000000e+00
2.619475655430711727e-05 1.000000000000000000e+00
2.620474406991260907e-05 1.000000000000000000e+00
2.621473158551810087e-05 1.000000000000000000e+00
2.622471910112359606e-05 1.000000000000000000e+00
2.623470661672908785e-05 1.000000000000000000e+00
2.624469413233458304e-05 1.000000000000000000e+00
2.625468164794007484e-05 1.000000000000000000e+00
2.626466916354557003e-05 1.000000000000000000e+00
2.627465667915106183e-05 1.000000000000000000e+00
2.628464419475655362e-05 1.000000000000000000e+00
2.629463171036204881e-05 1.000000000000000000e+00
2.630461922596754061e-05 1.000000000000000000e+00
2.631460674157303241e-05 1.000000000000000000e+00
2.632459425717852759e-05 1.000000000000000000e+00
2.633458177278401939e-05 1.000000000000000000e+00
2.634456928838951119e-05 1.000000000000000000e+00
2.635455680399500638e-05 1.000000000000000000e+00
2.636454431960050157e-05 1.000000000000000000e+00
2.637453183520599336e-05 1.000000000000000000e+00
2.638451935081148516e-05 1.000000000000000000e+00
2.639450686641698035e-05 1.000000000000000000e+00
2.640449438202247215e-05 1.000000000000000000e+00
2.641448189762796395e-05 1.000000000000000000e+00
2.642446941323345913e-05 1.000000000000000000e+00
2.643445692883895093e-05 1.000000000000000000e+00
2.644444444444444273e-05 1.000000000000000000e+00
2.645443196004993792e-05 1.000000000000000000e+00
2.646441947565542972e-05 1.000000000000000000e+00
2.647440699126092490e-05 1.000000000000000000e+00
2.648439450686641670e-05 1.000000000000000000e+00
2.649438202247191189e-05 1.000000000000000000e+00
2.650436953807740369e-05 1.000000000000000000e+00
2.651435705368289548e-05 1.000000000000000000e+00
2.652434456928839067e-05 1.000000000000000000e+00
2.653433208489388247e-05 1.000000000000000000e+00
2.654431960049937427e-05 1.000000000000000000e+00
2.655430711610486946e-05 1.000000000000000000e+00
2.656429463171036125e-05 1.000000000000000000e+00
2.657428214731585644e-05 1.000000000000000000e+00
2.658426966292134824e-05 1.000000000000000000e+00
2.659425717852684343e-05 1.000000000000000000e+00
2.660424469413233522e-05 1.000000000000000000e+00
2.661423220973782702e-05 1.000000000000000000e+00
2.662421972534332221e-05 1.000000000000000000e+00
2.663420724094881401e-05 1.000000000000000000e+00
2.664419475655430581e-05 1.000000000000000000e+00
2.665418227215980099e-05 1.000000000000000000e+00
2.666416978776529279e-05 1.000000000000000000e+00
2.667415730337078798e-05 1.000000000000000000e+00
2.668414481897627978e-05 1.000000000000000000e+00
2.669413233458177496e-05 1.000000000000000000e+00
2.670411985018726676e-05 1.000000000000000000e+00
2.671410736579275856e-05 1.000000000000000000e+00
2.672409488139825375e-05 1.000000000000000000e+00
2.673408239700374555e-05 1.000000000000000000e+00
2.674406991260923735e-05 1.000000000000000000e+00
2.675405742821473253e-05 1.000000000000000000e+00
2.676404494382022433e-05 1.000000000000000000e+00
2.677403245942571613e-05 1.000000000000000000e+00
2.678401997503121132e-05 1.000000000000000000e+00
2.679400749063670650e-05 1.000000000000000000e+00
2.680399500624219830e-05 1.000000000000000000e+00
2.681398252184769010e-05 1.000000000000000000e+00
2.682397003745318529e-05 1.000000000000000000e+00
2.683395755305867709e-05 1.000000000000000000e+00
2.684394506866416888e-05 1.000000000000000000e+00
2.685393258426966407e-05 1.000000000000000000e+00
2.686392009987515587e-05 1.000000000000000000e+00
2.687390761548064767e-05 1.000000000000000000e+00
2.688389513108614286e-05 1.000000000000000000e+00
2.689388264669163465e-05 1.000000000000000000e+00
2.690387016229712984e-05 1.000000000000000000e+00
2.691385767790262164e-05 1.000000000000000000e+00
2.692384519350811683e-05 1.000000000000000000e+00
2.693383270911360862e-05 1.000000000000000000e+00
2.694382022471910042e-05 1.000000000000000000e+00
2.695380774032459561e-05 1.000000000000000000e+00
2.696379525593008741e-05 1.000000000000000000e+00
2.697378277153557921e-05 1.000000000000000000e+00
2.698377028714107439e-05 1.000000000000000000e+00
2.699375780274656619e-05 1.000000000000000000e+00
2.700374531835206138e-05 1.000000000000000000e+00
2.701373283395755318e-05 1.000000000000000000e+00
2.702372034956304836e-05 1.000000000000000000e+00
2.703370786516854016e-05 1.000000000000000000e+00
2.704369538077403196e-05 1.000000000000000000e+00
2.705368289637952715e-05 1.000000000000000000e+00
2.706367041198501895e-05 1.000000000000000000e+00
2.707365792759051075e-05 1.000000000000000000e+00
2.708364544319600593e-05 1.000000000000000000e+00
2.709363295880149773e-05 1.000000000000000000e+00
2.710362047440698953e-05 1.000000000000000000e+00
2.711360799001248472e-05 1.000000000000000000e+00
2.712359550561797990e-05 1.000000000000000000e+00
2.713358302122347170e-05 1.000000000000000000e+00
2.714357053682896350e-05 1.000000000000000000e+00
2.715355805243445869e-05 1.000000000000000000e+00
2.716354556803995049e-05 1.000000000000000000e+00
2.717353308364544228e-05 1.000000000000000000e+00
2.718352059925093747e-05 1.000000000000000000e+00
2.719350811485642927e-05 1.000000000000000000e+00
2.720349563046192107e-05 1.000000000000000000e+00
2.721348314606741625e-05 1.000000000000000000e+00
2.722347066167290805e-05 1.000000000000000000e+00
2.723345817727840324e-05 1.000000000000000000e+00
2.724344569288389504e-05 1.000000000000000000e+00
2.725343320848939023e-05 1.000000000000000000e+00
2.726342072409488202e-05 1.000000000000000000e+00
2.727340823970037382e-05 1.000000000000000000e+00
2.728339575530586901e-05 1.000000000000000000e+00
2.729338327091136081e-05 1.000000000000000000e+00
2.730337078651685261e-05 1.000000000000000000e+00
2.731335830212234779e-05 1.000000000000000000e+00
2.732334581772783959e-05 1.000000000000000000e+00
2.733333333333333478e-05 1.000000000000000000e+00
2.734332084893882658e-05 1.000000000000000000e+00
2.735330836454432176e-05 1.000000000000000000e+00
2.736329588014981356e-05 1.000000000000000000e+00
2.737328339575530536e-05 1.000000000000000000e+00
2.738327091136080055e-05 1.000000000000000000e+00
2.739325842696629235e-05 1.000000000000000000e+00
2.740324594257178415e-05 1.000000000000000000e+00
2.741323345817727933e-05 1.000000000000000000e+00
2.742322097378277113e-05 1.000000000000000000e+00
2.743320848938826293e-05 1.000000000000000000e+00
2.744319600499375812e-05 1.000000000000000000e+00
2.745318352059925330e-05 1.000000000000000000e+00
2.746317103620474510e-05 1.000000000000000000e+00
2.747315855181023690e-05 1.000000000000000000e+00
2.748314606741573209e-05 1.000000000000000000e+00
2.749313358302122389e-05 1.000000000000000000e+00
2.750312109862671568e-05 1.000000000000000000e+00
2.751310861423221087e-05 1.000000000000000000e+00
2.752309612983770267e-05 1.000000000000000000e+00
2.753308364544319447e-05 1.000000000000000000e+00
2.754307116104868965e-05 1.000000000000000000e+00
2.755305867665418145e-05 1.000000000000000000e+00
2.756304619225967664e-05 1.000000000000000000e+00
2.757303370786516844e-05 1.000000000000000000e+00
2.758302122347066363e-05 1.000000000000000000e+00
2.759300873907615542e-05 1.000000000000000000e+00
2.760299625468164722e-05 1.000000000000000000e+00
2.761298377028714241e-05 1.000000000000000000e+00
2.762297128589263421e-05 1.000000000000000000e+00
2.763295880149812601e-05 1.000000000000000000e+00
2.764294631710362119e-05 1.000000000000000000e+00
2.765293383270911299e-05 1.000000000000000000e+00
2.766292134831460818e-05 1.000000000000000000e+00
2.767290886392009998e-05 1.000000000000000000e+00
2.768289637952559516e-05 1.000000000000000000e+00
2.769288389513108696e-05 1.000000000000000000e+00
2.770287141073657876e-05 1.000000000000000000e+00
2.771285892634207395e-05 1.000000000000000000e+00
2.772284644194756575e-05 1.000000000000000000e+00
2.773283395755305754e-05 1.000000000000000000e+00
2.774282147315855273e-05 1.000000000000000000e+00
2.775280898876404453e-05 1.000000000000000000e+00
2.776279650436953972e-05 1.000000000000000000e+00
2.777278401997503152e-05 1.000000000000000000e+00
2.778277153558052670e-05 1.000000000000000000e+00
2.779275905118601850e-05 1.000000000000000000e+00
2.780274656679151030e-05 1.000000000000000000e+00
2.781273408239700549e-05 1.000000000000000000e+00
2.782272159800249728e-05 1.000000000000000000e+00
2.783270911360798908e-05 1.000000000000000000e+00
2.784269662921348427e-05 1.000000000000000000e+00
2.785268414481897607e-05 1.000000000000000000e+00
2.786267166042446787e-05 1.000000000000000000e+00
2.787265917602996305e-05 1.000000000000000000e+00
2.788264669163545824e-05 1.000000000000000000e+00
2.789263420724095004e-05 1.000000000000000000e+00
2.790262172284644184e-05 1.000000000000000000e+00
2.791260923845193702e-05 1.000000000000000000e+00
2.792259675405742882e-05 1.000000000000000000e+00
2.793258426966292062e-05 1.000000000000000000e+00
2.794257178526841581e-05 1.000000000000000000e+00
2.795255930087390761e-05 1.000000000000000000e+00
2.796254681647939941e-05 1.000000000000000000e+00
2.797253433208489459e-05 1.000000000000000000e+00
2.798252184769038639e-05 1.000000000000000000e+00
2.799250936329588158e-05 1.000000000000000000e+00
2.800249687890137338e-05 1.000000000000000000e+00
2.801248439450686856e-05 1.000000000000000000e+00
2.802247191011236036e-05 1.000000000000000000e+00
2.803245942571785216e-05 1.000000000000000000e+00
2.804244694132334735e-05 1.000000000000000000e+00
2.805243445692883915e-05 1.000000000000000000e+00
2.806242197253433094e-05 1.000000000000000000e+00
2.807240948813982613e-05 1.000000000000000000e+00
2.808239700374531793e-05 1.000000000000000000e+00
2.809238451935081312e-05 1.000000000000000000e+00
2.810237203495630492e-05 1.000000000000000000e+00
2.811235955056180010e-05 1.000000000000000000e+00
2.812234706616729190e-05 9.999545513138963226e-01
2.813233458177278370e-05 9.993890828546450056e-01
2.814232209737827889e-05 9.981780826209342150e-01
2.815230961298377068e-05 9.963231160036714051e-01
2.816229712858926248e-05 9.938265808123668554e-01
2.817228464419475767e-05 9.906917041756205800e-01
2.818227215980024947e-05 9.869225383695990894e-01
2.819225967540574127e-05 9.825239555798874758e-01
2.820224719101123645e-05 9.775016416034940647e-01
2.821223470661673164e-05 9.718620884991455711e-01
2.822222222222222344e-05 9.656125861953709366e-01
2.823220973782771524e-05 9.587612130672301669e-01
2.824219725343321042e-05 9.513168254938556556e-01
2.825218476903870222e-05 9.432890464103207417e-01
2.826217228464419402e-05 9.346882528686161207e-01
2.827215980024968921e-05 9.255255626238292344e-01
2.828214731585518101e-05 9.158128197628578882e-01
2.829213483146067281e-05 9.055625793942304602e-01
2.830212234706616799e-05 8.947880914188396373e-01
2.831210986267165979e-05 8.835032834025453585e-01
2.832209737827715498e-05 8.717227425728077961e-01
2.833208489388264678e-05 8.594616969626135417e-01
2.834207240948814196e-05 8.467359957260595094e-01
2.835205992509363376e-05 8.335620886510637373e-01
2.836204744069912556e-05 8.199570048956557056e-01
2.837203495630462075e-05 8.059383309753584967e-01
2.838202247191011255e-05 7.915241880301076005e-01
2.839200998751560434e-05 7.767332084000779791e-01
2.840199750312109953e-05 7.615845115407315902e-01
2.841198501872659133e-05 7.460976793081792735e-01
2.842197253433208652e-05 7.302927306468360857e-01
2.843196004993757831e-05 7.141900957120783655e-01
2.844194756554307350e-05 6.978105894613378934e-01
2.845193508114856530e-05 6.811753847478050350e-01
2.846192259675405710e-05 6.643059849514799664e-01
2.847191011235955229e-05 6.472241961829844348e-01
2.848189762796504408e-05 6.299520990960499889e-01
2.849188514357053588e-05 6.125120203451086542e-01
2.850187265917603107e-05 5.949265037249098498e-01
2.851186017478152287e-05 5.772182810294350652e-01
2.852184769038701805e-05 5.594102426678079221e-01
2.853183520599250985e-05 5.415254080751729093e-01
2.854182272159800504e-05 5.235868959567749892e-01
2.855181023720349684e-05 5.056178944037398315e-01
2.856179775280898864e-05 4.876416309191398679e-01
2.857178526841448382e-05 4.696813423931379683e-01
2.858177278401997562e-05 4.517602450659749524e-01
2.859176029962546742e-05 4.339015045176654040e-01
2.860174781523096261e-05 4.161282057231776577e-01
2.861173533083645441e-05 3.984633232117940627e-01
2.862172284644194621e-05 3.809296913692593600e-01
2.863171036204744139e-05 3.635499749210631126e-01
2.864169787765293319e-05 3.463466396350461940e-01
2.865168539325842838e-05 3.293419232811888309e-01
2.866167290886392018e-05 3.125578068861046832e-01
2.867166042446941536e-05 2.960159863194321561e-01
2.868164794007490716e-05 2.797378442488133166e-01
2.869163545568039896e-05 2.637444224997418929e-01
2.870162297128589415e-05 2.480563948560012277e-01
2.871161048689138595e-05 2.326940403358340181e-01
2.872159800249687774e-05 2.176772169784224054e-01
2.873158551810237293e-05 2.030253361745256169e-01
2.874157303370786473e-05 1.887573375744854287e-01
2.875156054931335992e-05 1.748916646060251212e-01
2.876154806491885171e-05 1.614462406334746802e-01
2.877153558052434690e-05 1.484384457892686249e-01
2.878152309612983870e-05 1.358850945076332528e-01
2.879151061173533050e-05 1.238024137895304966e-01
2.880149812734082569e-05 1.122060222269417595e-01
2.881148564294631748e-05 1.011109098135993256e-01
2.882147315855180928e-05 9.053141856828283984e-02
2.883146067415730447e-05 8.048122399570523111e-02
2.884144818976279627e-05 7.097331740896983820e-02
2.885143570536829145e-05 6.201998913644340972e-02
2.886142322097378325e-05 5.363281263474478644e-02
2.887141073657927844e-05 4.582262952840360226e-02
2.888139825218477024e-05 3.859953559550560742e-02
2.889138576779026204e-05 3.197286771746093992e-02
2.890137328339575722e-05 2.595119180974625461e-02
2.891136079900124902e-05 2.054229174923688506e-02
2.892134831460674082e-05 1.575315931243376211e-02
2.893133583021223601e-05 1.158998513759029736e-02
2.894132334581772781e-05 8.058150722430656998e-03
2.895131086142321960e-05 5.162221467791883178e-03
2.896129837702871479e-05 2.905940776192328379e-03
2.897128589263420998e-05 1.292225212948971969e-03
2.898127340823970178e-05 3.231607360985599975e-04
2.899126092384519358e-05 0.000000000000000000e+00
2.900124843945068876e-05 0.000000000000000000e+00
2.901123595505618056e-05 0.000000000000000000e+00
2.902122347066167236e-05 0.000000000000000000e+00
2.903121098626716755e-05 0.000000000000000000e+00
2.904119850187265934e-05 0.000000000000000000e+00
2.905118601747815114e-05 0.000000000000000000e+00
2.906117353308364633e-05 0.000000000000000000e+00
2.907116104868913813e-05 0.000000000000000000e+00
2.908114856429463332e-05 0.000000000000000000e+00
2.909113607990012511e-05 0.000000000000000000e+00
2.910112359550562030e-05 0.000000000000000000e+00
2.911111111111111210e-05 0.000000000000000000e+00
2.912109862671660390e-05 0.000000000000000000e+00
2.913108614232209908e-05 0.000000000000000000e+00
2.914107365792759088e-05 0.000000000000000000e+00
2.915106117353308268e-05 0.000000000000000000e+00
2.916104868913857787e-05 0.000000000000000000e+00
2.917103620474406967e-05 0.000000000000000000e+00
2.918102372034956485e-05 0.000000000000000000e+00
2.919101123595505665e-05 0.000000000000000000e+00
2.920099875156055184e-05 0.000000000000000000e+00
2.921098626716604364e-05 0.000000000000000000e+00
2.922097378277153544e-05 0.000000000000000000e+00
2.923096129837703062e-05 0.000000000000000000e+00
2.924094881398252242e-05 0.000000000000000000e+00
2.925093632958801422e-05 0.000000000000000000e+00
2.926092384519350941e-05 0.000000000000000000e+00
2.927091136079900121e-05 0.000000000000000000e+00
2.928089887640449300e-05 0.000000000000000000e+00
2.929088639200998819e-05 0.000000000000000000e+00
2.930087390761548338e-05 0.000000000000000000e+00
2.931086142322097518e-05 0.000000000000000000e+00
2.932084893882646698e-05 0.000000000000000000e+00
2.933083645443196216e-05 0.000000000000000000e+00
2.934082397003745396e-05 0.000000000000000000e+00
2.935081148564294576e-05 0.000000000000000000e+00
2.936079900124844095e-05 0.000000000000000000e+00
2.937078651685393274e-05 0.000000000000000000e+00
2.938077403245942454e-05 0.000000000000000000e+00
2.939076154806491973e-05 0.000000000000000000e+00
2.940074906367041153e-05 0.000000000000000000e+00
2.941073657927590672e-05 0.000000000000000000e+00
2.942072409488139851e-05 0.000000000000000000e+00
2.943071161048689370e-05 0.000000000000000000e+00
2.944069912609238550e-05 0.000000000000000000e+00
2.945068664169787730e-05 0.000000000000000000e+00
2.946067415730337248e-05 0.000000000000000000e+00
2.947066167290886428e-05 0.000000000000000000e+00
2.948064918851435608e-05 0.000000000000000000e+00
2.949063670411985127e-05 0.000000000000000000e+00
2.950062421972534307e-05 0.000000000000000000e+00
2.951061173533083825e-05 0.000000000000000000e+00
2.952059925093633005e-05 0.000000000000000000e+00
2.953058676654182524e-05 0.000000000000000000e+00
2.954057428214731704e-05 0.000000000000000000e+00
2.955056179775280884e-05 0.000000000000000000e+00
2.956054931335830402e-05 0.000000000000000000e+00
2.957053682896379582e-05 0.000000000000000000e+00
2.958052434456928762e-05 0.000000000000000000e+00
2.959051186017478281e-05 0.000000000000000000e+00
2.960049937578027461e-05 0.000000000000000000e+00
2.961048689138576979e-05 0.000000000000000000e+00
2.962047440699126159e-05 0.000000000000000000e+00
2.963046192259675678e-05 0.000000000000000000e+00
2.964044943820224858e-05 0.000000000000000000e+00
2.965043695380774038e-05 0.000000000000000000e+00
2.966042446941323556e-05 0.000000000000000000e+00
2.967041198501872736e-05 0.000000000000000000e+00
2.968039950062421916e-05 0.000000000000000000e+00
2.969038701622971435e-05 0.000000000000000000e+00
2.970037453183520614e-05 0.000000000000000000e+00
2.971036204744069794e-05 0.000000000000000000e+00
2.972034956304619313e-05 0.000000000000000000e+00
2.973033707865168832e-05 0.000000000000000000e+00
2.974032459425718011e-05 0.000000000000000000e+00
2.975031210986267191e-05 0.000000000000000000e+00
2.976029962546816710e-05 0.000000000000000000e+00
2.977028714107365890e-05 0.000000000000000000e+00
2.978027465667915070e-05 0.000000000000000000e+00
2.979026217228464588e-05 0.000000000000000000e+00
2.980024968789013768e-05 0.000000000000000000e+00
2.981023720349562948e-05 0.000000000000000000e+00
2.982022471910112467e-05 0.000000000000000000e+00
2.983021223470661985e-05 0.000000000000000000e+00
2.984019975031210827e-05 0.000000000000000000e+00
2.985018726591760345e-05 0.000000000000000000e+00
2.986017478152309864e-05 0.000000000000000000e+00
2.987016229712859044e-05 0.000000000000000000e+00
2.988014981273408224e-05 0.000000000000000000e+00
2.989013732833957742e-05 0.000000000000000000e+00
2.990012484394506922e-05 0.000000000000000000e+00
2.991011235955056102e-05 0.000000000000000000e+00
2.992009987515605621e-05 0.000000000000000000e+00
2.993008739076155139e-05 0.000000000000000000e+00
2.994007490636703980e-05 0.000000000000000000e+00
2.995006242197253499e-05 0.000000000000000000e+00
2.996004993757803018e-05 0.000000000000000000e+00
2.997003745318352198e-05 0.000000000000000000e+00
2.998002496878901377e-05 0.000000000000000000e+00
2.999001248439450896e-05 0.000000000000000000e+00
3.000000000000000076e-05 0.000000000000000000e+00


==> tikzpictures/data_cylinder/else/window_wavelet.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
9.980039920159682106e-09 0.000000000000000000e+00
1.996007984031936421e-08 6.340548466648443515e-04
2.994011976047904797e-08 2.534611284465082548e-03
3.992015968063872842e-08 5.696849085317645667e-03
4.990019960079840887e-08 1.011274812040685589e-02
5.988023952095809594e-08 1.577110870099041051e-02
6.986027944111777639e-08 2.265757998326706213e-02
7.984031936127745685e-08 3.075469636526506623e-02
8.982035928143713730e-08 4.004192178344029296e-02
9.980039920159681775e-08 5.049570179663909197e-02
1.097804391217564982e-07 6.208952332532774454e-02
1.197604790419161919e-07 7.479398189458003054e-02
1.297405189620758723e-07 8.857685621027566736e-02
1.397205588822355528e-07 1.034031898793709714e-01
1.497005988023952332e-07 1.192353800669815334e-01
1.596806387225549137e-07 1.360332728654202183e-01
1.696606786427145941e-07 1.537542651333166921e-01
1.796407185628742746e-07 1.723534125465300271e-01
1.896207584830339550e-07 1.917835435868156524e-01
1.996007984031936355e-07 2.119953791791438502e-01
2.095808383233533159e-07 2.329376576742453464e-01
2.195608782435129964e-07 2.545572648594001119e-01
2.295409181636726768e-07 2.767993686677331366e-01
2.395209580838323838e-07 2.996075582443656904e-01
2.495009980039920378e-07 3.229239870167189275e-01
2.594810379241517447e-07 3.466895194061127561e-01
2.694610778443113987e-07 3.708438808085667837e-01
2.794411177644711056e-07 3.953258104644199467e-01
2.894211576846307596e-07 4.200732168290559621e-01
2.994011976047904665e-07 4.450233350506835328e-01
3.093812375249501205e-07 4.701128861557693495e-01
3.193612774451098274e-07 4.952782375383983360e-01
3.293413173652695343e-07 5.204555643465214043e-01
3.393213572854291883e-07 5.455810113557838514e-01
3.493013972055888952e-07 5.705908549203823066e-01
3.592814371257485492e-07 5.954216645902108418e-01
3.692614770459082561e-07 6.200104639843984078e-01
3.792415169660679101e-07 6.442948905132266368e-01
3.892215568862276170e-07 6.682133535433394389e-01
3.992015968063872710e-07 6.917051906051003840e-01
4.091816367265469779e-07 7.147108212459256649e-01
4.191616766467066319e-07 7.371718981393814429e-01
4.291417165668663388e-07 7.590314550668053606e-01
4.391217564870259928e-07 7.802340513961342205e-01
4.491017964071856997e-07 8.007259126915100556e-01
4.590818363273453537e-07 8.204550670970469639e-01
4.690618762475050606e-07 8.393714771488589577e-01
4.790419161676647675e-07 8.574271666810469039e-01
4.890219560878244215e-07 8.745763425037795802e-01
4.990019960079840755e-07 8.907755105448702526e-01
5.089820359281438354e-07 9.059835861602854035e-01
5.189620758483034893e-07 9.201619983338151787e-01
5.289421157684631433e-07 9.332747875016331740e-01
5.389221556886227973e-07 9.452886967536389129e-01
5.489021956087825572e-07 9.561732561802778196e-01
5.588822355289422112e-07 9.659008601509166958e-01
5.688622754491018651e-07 9.744468373277795914e-01
5.788423153692615191e-07 9.817895132378724465e-01
5.888223552894212790e-07 9.879102652442024457e-01
5.988023952095809330e-07 9.927935697768697221e-01
6.087824351297405869e-07 9.964270417042480066e-01
6.187624750499002409e-07 9.988014657443939903e-01
6.287425149700600008e-07 9.999108198370247891e-01
6.387225548902196548e-07 1.000000000000000000e+00
6.487025948103793087e-07 1.000000000000000000e+00
6.586826347305390686e-07 1.000000000000000000e+00
6.686626746506987226e-07 1.000000000000000000e+00
6.786427145708583766e-07 1.000000000000000000e+00
6.886227544910180305e-07 1.000000000000000000e+00
6.986027944111777904e-07 1.000000000000000000e+00
7.085828343313374444e-07 1.000000000000000000e+00
7.185628742514970984e-07 1.000000000000000000e+00
7.285429141716567524e-07 1.000000000000000000e+00
7.385229540918165122e-07 1.000000000000000000e+00
7.485029940119761662e-07 1.000000000000000000e+00
7.584830339321358202e-07 1.000000000000000000e+00
7.684630738522954742e-07 1.000000000000000000e+00
7.784431137724552340e-07 1.000000000000000000e+00
7.884231536926148880e-07 1.000000000000000000e+00
7.984031936127745420e-07 1.000000000000000000e+00
8.083832335329343018e-07 1.000000000000000000e+00
8.183632734530939558e-07 1.000000000000000000e+00
8.283433133732536098e-07 1.000000000000000000e+00
8.383233532934132638e-07 1.000000000000000000e+00
8.483033932135730236e-07 1.000000000000000000e+00
8.582834331337326776e-07 1.000000000000000000e+00
8.682634730538923316e-07 1.000000000000000000e+00
8.782435129740519856e-07 1.000000000000000000e+00
8.882235528942117455e-07 1.000000000000000000e+00
8.982035928143713994e-07 1.000000000000000000e+00
9.081836327345310534e-07 1.000000000000000000e+00
9.181636726546907074e-07 1.000000000000000000e+00
9.281437125748504673e-07 1.000000000000000000e+00
9.381237524950101212e-07 1.000000000000000000e+00
9.481037924151697752e-07 1.000000000000000000e+00
9.580838323353295351e-07 1.000000000000000000e+00
9.680638722554891891e-07 1.000000000000000000e+00
9.780439121756488430e-07 1.000000000000000000e+00
9.880239520958084970e-07 1.000000000000000000e+00
9.980039920159681510e-07 1.000000000000000000e+00
1.007984031936127805e-06 1.000000000000000000e+00
1.017964071856287671e-06 1.000000000000000000e+00
1.027944111776447325e-06 1.000000000000000000e+00
1.037924151696606979e-06 1.000000000000000000e+00
1.047904191616766633e-06 1.000000000000000000e+00
1.057884231536926287e-06 1.000000000000000000e+00
1.067864271457085941e-06 1.000000000000000000e+00
1.077844311377245595e-06 1.000000000000000000e+00
1.087824351297405249e-06 1.000000000000000000e+00
1.097804391217565114e-06 1.000000000000000000e+00
1.107784431137724768e-06 1.000000000000000000e+00
1.117764471057884422e-06 1.000000000000000000e+00
1.127744510978044076e-06 1.000000000000000000e+00
1.137724550898203730e-06 1.000000000000000000e+00
1.147704590818363384e-06 1.000000000000000000e+00
1.157684630738523038e-06 1.000000000000000000e+00
1.167664670658682904e-06 1.000000000000000000e+00
1.177644710578842558e-06 1.000000000000000000e+00
1.187624750499002212e-06 1.000000000000000000e+00
1.197604790419161866e-06 1.000000000000000000e+00
1.207584830339321520e-06 1.000000000000000000e+00
1.217564870259481174e-06 1.000000000000000000e+00
1.227544910179640828e-06 1.000000000000000000e+00
1.237524950099800482e-06 1.000000000000000000e+00
1.247504990019960348e-06 1.000000000000000000e+00
1.257485029940120002e-06 1.000000000000000000e+00
1.267465069860279656e-06 1.000000000000000000e+00
1.277445109780439310e-06 1.000000000000000000e+00
1.287425149700598964e-06 1.000000000000000000e+00
1.297405189620758617e-06 1.000000000000000000e+00
1.307385229540918271e-06 1.000000000000000000e+00
1.317365269461078137e-06 1.000000000000000000e+00
1.327345309381237791e-06 1.000000000000000000e+00
1.337325349301397445e-06 1.000000000000000000e+00
1.347305389221557099e-06 1.000000000000000000e+00
1.357285429141716753e-06 1.000000000000000000e+00
1.367265469061876407e-06 1.000000000000000000e+00
1.377245508982036061e-06 1.000000000000000000e+00
1.387225548902195715e-06 1.000000000000000000e+00
1.397205588822355581e-06 1.000000000000000000e+00
1.407185628742515235e-06 1.000000000000000000e+00
1.417165668662674889e-06 1.000000000000000000e+00
1.427145708582834543e-06 1.000000000000000000e+00
1.437125748502994197e-06 1.000000000000000000e+00
1.447105788423153851e-06 1.000000000000000000e+00
1.457085828343313505e-06 1.000000000000000000e+00
1.467065868263473370e-06 1.000000000000000000e+00
1.477045908183633024e-06 1.000000000000000000e+00
1.487025948103792678e-06 1.000000000000000000e+00
1.497005988023952332e-06 1.000000000000000000e+00
1.506986027944111986e-06 1.000000000000000000e+00
1.516966067864271640e-06 1.000000000000000000e+00
1.526946107784431294e-06 1.000000000000000000e+00
1.536926147704590948e-06 1.000000000000000000e+00
1.546906187624750814e-06 1.000000000000000000e+00
1.556886227544910468e-06 1.000000000000000000e+00
1.566866267465070122e-06 1.000000000000000000e+00
1.576846307385229776e-06 1.000000000000000000e+00
1.586826347305389430e-06 1.000000000000000000e+00
1.596806387225549084e-06 1.000000000000000000e+00
1.606786427145708738e-06 1.000000000000000000e+00
1.616766467065868604e-06 1.000000000000000000e+00
1.626746506986028258e-06 1.000000000000000000e+00
1.636726546906187912e-06 1.000000000000000000e+00
1.646706586826347566e-06 1.000000000000000000e+00
1.656686626746507220e-06 1.000000000000000000e+00
1.666666666666666874e-06 1.000000000000000000e+00
1.676646706586826528e-06 1.000000000000000000e+00
1.686626746506986182e-06 1.000000000000000000e+00
1.696606786427146047e-06 1.000000000000000000e+00
1.706586826347305701e-06 1.000000000000000000e+00
1.716566866267465355e-06 1.000000000000000000e+00
1.726546906187625009e-06 1.000000000000000000e+00
1.736526946107784663e-06 1.000000000000000000e+00
1.746506986027944317e-06 1.000000000000000000e+00
1.756487025948103971e-06 1.000000000000000000e+00
1.766467065868263837e-06 1.000000000000000000e+00
1.776447105788423491e-06 1.000000000000000000e+00
1.786427145708583145e-06 1.000000000000000000e+00
1.796407185628742799e-06 1.000000000000000000e+00
1.806387225548902453e-06 1.000000000000000000e+00
1.816367265469062107e-06 1.000000000000000000e+00
1.826347305389221761e-06 1.000000000000000000e+00
1.836327345309381415e-06 1.000000000000000000e+00
1.846307385229541281e-06 1.000000000000000000e+00
1.856287425149700935e-06 1.000000000000000000e+00
1.866267465069860588e-06 1.000000000000000000e+00
1.876247504990020242e-06 1.000000000000000000e+00
1.886227544910179896e-06 1.000000000000000000e+00
1.896207584830339550e-06 1.000000000000000000e+00
1.906187624750499204e-06 1.000000000000000000e+00
1.916167664670659070e-06 1.000000000000000000e+00
1.926147704590818512e-06 1.000000000000000000e+00
1.936127744510978378e-06 1.000000000000000000e+00
1.946107784431137820e-06 1.000000000000000000e+00
1.956087824351297686e-06 1.000000000000000000e+00
1.966067864271457552e-06 1.000000000000000000e+00
1.976047904191616994e-06 1.000000000000000000e+00
1.986027944111776860e-06 1.000000000000000000e+00
1.996007984031936302e-06 1.000000000000000000e+00
2.005988023952096168e-06 1.000000000000000000e+00
2.015968063872255610e-06 1.000000000000000000e+00
2.025948103792415476e-06 1.000000000000000000e+00
2.035928143712575341e-06 1.000000000000000000e+00
2.045908183632734784e-06 1.000000000000000000e+00
2.055888223552894649e-06 1.000000000000000000e+00
2.065868263473054092e-06 1.000000000000000000e+00
2.075848303393213957e-06 1.000000000000000000e+00
2.085828343313373400e-06 1.000000000000000000e+00
2.095808383233533265e-06 1.000000000000000000e+00
2.105788423153693131e-06 1.000000000000000000e+00
2.115768463073852573e-06 1.000000000000000000e+00
2.125748502994012439e-06 1.000000000000000000e+00
2.135728542914171881e-06 1.000000000000000000e+00
2.145708582834331747e-06 1.000000000000000000e+00
2.155688622754491189e-06 1.000000000000000000e+00
2.165668662674651055e-06 1.000000000000000000e+00
2.175648702594810497e-06 1.000000000000000000e+00
2.185628742514970363e-06 1.000000000000000000e+00
2.195608782435130229e-06 1.000000000000000000e+00
2.205588822355289671e-06 1.000000000000000000e+00
2.215568862275449537e-06 1.000000000000000000e+00
2.225548902195608979e-06 1.000000000000000000e+00
2.235528942115768845e-06 1.000000000000000000e+00
2.245508982035928287e-06 1.000000000000000000e+00
2.255489021956088153e-06 1.000000000000000000e+00
2.265469061876248018e-06 1.000000000000000000e+00
2.275449101796407461e-06 1.000000000000000000e+00
2.285429141716567326e-06 1.000000000000000000e+00
2.295409181636726768e-06 1.000000000000000000e+00
2.305389221556886634e-06 1.000000000000000000e+00
2.315369261477046076e-06 1.000000000000000000e+00
2.325349301397205942e-06 1.000000000000000000e+00
2.335329341317365808e-06 1.000000000000000000e+00
2.345309381237525250e-06 1.000000000000000000e+00
2.355289421157685116e-06 1.000000000000000000e+00
2.365269461077844558e-06 1.000000000000000000e+00
2.375249500998004424e-06 1.000000000000000000e+00
2.385229540918163866e-06 1.000000000000000000e+00
2.395209580838323732e-06 1.000000000000000000e+00
2.405189620758483598e-06 1.000000000000000000e+00
2.415169660678643040e-06 1.000000000000000000e+00
2.425149700598802906e-06 1.000000000000000000e+00
2.435129740518962348e-06 1.000000000000000000e+00
2.445109780439122213e-06 1.000000000000000000e+00
2.455089820359281656e-06 1.000000000000000000e+00
2.465069860279441521e-06 1.000000000000000000e+00
2.475049900199600964e-06 1.000000000000000000e+00
2.485029940119760829e-06 1.000000000000000000e+00
2.495009980039920695e-06 1.000000000000000000e+00
2.504990019960080137e-06 1.000000000000000000e+00
2.514970059880240003e-06 1.000000000000000000e+00
2.524950099800399445e-06 1.000000000000000000e+00
2.534930139720559311e-06 1.000000000000000000e+00
2.544910179640718753e-06 1.000000000000000000e+00
2.554890219560878619e-06 1.000000000000000000e+00
2.564870259481038485e-06 1.000000000000000000e+00
2.574850299401197927e-06 1.000000000000000000e+00
2.584830339321357793e-06 1.000000000000000000e+00
2.594810379241517235e-06 1.000000000000000000e+00
2.604790419161677101e-06 1.000000000000000000e+00
2.614770459081836543e-06 1.000000000000000000e+00
2.624750499001996409e-06 1.000000000000000000e+00
2.634730538922156274e-06 1.000000000000000000e+00
2.644710578842315717e-06 1.000000000000000000e+00
2.654690618762475582e-06 1.000000000000000000e+00
2.664670658682635025e-06 1.000000000000000000e+00
2.674650698602794890e-06 1.000000000000000000e+00
2.684630738522954333e-06 1.000000000000000000e+00
2.694610778443114198e-06 1.000000000000000000e+00
2.704590818363273641e-06 1.000000000000000000e+00
2.714570858283433506e-06 1.000000000000000000e+00
2.724550898203593372e-06 1.000000000000000000e+00
2.734530938123752814e-06 1.000000000000000000e+00
2.744510978043912680e-06 1.000000000000000000e+00
2.754491017964072122e-06 1.000000000000000000e+00
2.764471057884231988e-06 1.000000000000000000e+00
2.774451097804391430e-06 1.000000000000000000e+00
2.784431137724551296e-06 1.000000000000000000e+00
2.794411177644711162e-06 1.000000000000000000e+00
2.804391217564870604e-06 1.000000000000000000e+00
2.814371257485030470e-06 1.000000000000000000e+00
2.824351297405189912e-06 1.000000000000000000e+00
2.834331337325349778e-06 1.000000000000000000e+00
2.844311377245509220e-06 1.000000000000000000e+00
2.854291417165669086e-06 1.000000000000000000e+00
2.864271457085828951e-06 1.000000000000000000e+00
2.874251497005988393e-06 1.000000000000000000e+00
2.884231536926148259e-06 1.000000000000000000e+00
2.894211576846307701e-06 1.000000000000000000e+00
2.904191616766467567e-06 1.000000000000000000e+00
2.914171656686627009e-06 1.000000000000000000e+00
2.924151696606786875e-06 1.000000000000000000e+00
2.934131736526946741e-06 1.000000000000000000e+00
2.944111776447106183e-06 1.000000000000000000e+00
2.954091816367266049e-06 1.000000000000000000e+00
2.964071856287425491e-06 1.000000000000000000e+00
2.974051896207585357e-06 1.000000000000000000e+00
2.984031936127744799e-06 1.000000000000000000e+00
2.994011976047904665e-06 1.000000000000000000e+00
3.003992015968064107e-06 1.000000000000000000e+00
3.013972055888223973e-06 1.000000000000000000e+00
3.023952095808383838e-06 1.000000000000000000e+00
3.033932135728543281e-06 1.000000000000000000e+00
3.043912175648703146e-06 1.000000000000000000e+00
3.053892215568862589e-06 1.000000000000000000e+00
3.063872255489022454e-06 1.000000000000000000e+00
3.073852295409181897e-06 1.000000000000000000e+00
3.083832335329341762e-06 1.000000000000000000e+00
3.093812375249501628e-06 1.000000000000000000e+00
3.103792415169661070e-06 1.000000000000000000e+00
3.113772455089820936e-06 1.000000000000000000e+00
3.123752495009980378e-06 1.000000000000000000e+00
3.133732534930140244e-06 1.000000000000000000e+00
3.143712574850299686e-06 1.000000000000000000e+00
3.153692614770459552e-06 1.000000000000000000e+00
3.163672654690619418e-06 1.000000000000000000e+00
3.173652694610778860e-06 1.000000000000000000e+00
3.183632734530938726e-06 1.000000000000000000e+00
3.193612774451098168e-06 1.000000000000000000e+00
3.203592814371258034e-06 1.000000000000000000e+00
3.213572854291417476e-06 1.000000000000000000e+00
3.223552894211577342e-06 1.000000000000000000e+00
3.233532934131737207e-06 1.000000000000000000e+00
3.243512974051896650e-06 1.000000000000000000e+00
3.253493013972056515e-06 1.000000000000000000e+00
3.263473053892215958e-06 1.000000000000000000e+00
3.273453093812375823e-06 1.000000000000000000e+00
3.283433133732535266e-06 1.000000000000000000e+00
3.293413173652695131e-06 1.000000000000000000e+00
3.303393213572854573e-06 1.000000000000000000e+00
3.313373253493014439e-06 1.000000000000000000e+00
3.323353293413174305e-06 1.000000000000000000e+00
3.333333333333333747e-06 1.000000000000000000e+00
3.343313373253493613e-06 1.000000000000000000e+00
3.353293413173653055e-06 1.000000000000000000e+00
3.363273453093812921e-06 1.000000000000000000e+00
3.373253493013972363e-06 1.000000000000000000e+00
3.383233532934132229e-06 1.000000000000000000e+00
3.393213572854292095e-06 1.000000000000000000e+00
3.403193612774451537e-06 1.000000000000000000e+00
3.413173652694611403e-06 1.000000000000000000e+00
3.423153692614770845e-06 1.000000000000000000e+00
3.433133732534930711e-06 1.000000000000000000e+00
3.443113772455090153e-06 1.000000000000000000e+00
3.453093812375250018e-06 1.000000000000000000e+00
3.463073852295409884e-06 1.000000000000000000e+00
3.473053892215569326e-06 1.000000000000000000e+00
3.483033932135729192e-06 1.000000000000000000e+00
3.493013972055888634e-06 1.000000000000000000e+00
3.502994011976048500e-06 1.000000000000000000e+00
3.512974051896207942e-06 1.000000000000000000e+00
3.522954091816367808e-06 1.000000000000000000e+00
3.532934131736527674e-06 1.000000000000000000e+00
3.542914171656687116e-06 1.000000000000000000e+00
3.552894211576846982e-06 1.000000000000000000e+00
3.562874251497006424e-06 1.000000000000000000e+00
3.572854291417166290e-06 1.000000000000000000e+00
3.582834331337325732e-06 1.000000000000000000e+00
3.592814371257485598e-06 1.000000000000000000e+00
3.602794411177645040e-06 1.000000000000000000e+00
3.612774451097804906e-06 1.000000000000000000e+00
3.622754491017964771e-06 1.000000000000000000e+00
3.632734530938124214e-06 1.000000000000000000e+00
3.642714570858284079e-06 1.000000000000000000e+00
3.652694610778443522e-06 1.000000000000000000e+00
3.662674650698603387e-06 1.000000000000000000e+00
3.672654690618762830e-06 1.000000000000000000e+00
3.682634730538922695e-06 1.000000000000000000e+00
3.692614770459082561e-06 1.000000000000000000e+00
3.702594810379242003e-06 1.000000000000000000e+00
3.712574850299401869e-06 1.000000000000000000e+00
3.722554890219561311e-06 1.000000000000000000e+00
3.732534930139721177e-06 1.000000000000000000e+00
3.742514970059880619e-06 1.000000000000000000e+00
3.752495009980040485e-06 1.000000000000000000e+00
3.762475049900200351e-06 1.000000000000000000e+00
3.772455089820359793e-06 1.000000000000000000e+00
3.782435129740519659e-06 1.000000000000000000e+00
3.792415169660679101e-06 1.000000000000000000e+00
3.802395209580838967e-06 1.000000000000000000e+00
3.812375249500998409e-06 1.000000000000000000e+00
3.822355289421158275e-06 1.000000000000000000e+00
3.832335329341318140e-06 1.000000000000000000e+00
3.842315369261478006e-06 1.000000000000000000e+00
3.852295409181637025e-06 1.000000000000000000e+00
3.862275449101796891e-06 1.000000000000000000e+00
3.872255489021956756e-06 1.000000000000000000e+00
3.882235528942116622e-06 1.000000000000000000e+00
3.892215568862275641e-06 1.000000000000000000e+00
3.902195608782435506e-06 1.000000000000000000e+00
3.912175648702595372e-06 1.000000000000000000e+00
3.922155688622755238e-06 1.000000000000000000e+00
3.932135728542915104e-06 1.000000000000000000e+00
3.942115768463074122e-06 1.000000000000000000e+00
3.952095808383233988e-06 1.000000000000000000e+00
3.962075848303393854e-06 1.000000000000000000e+00
3.972055888223553720e-06 1.000000000000000000e+00
3.982035928143712738e-06 1.000000000000000000e+00
3.992015968063872604e-06 1.000000000000000000e+00
4.001996007984032470e-06 1.000000000000000000e+00
4.011976047904192336e-06 1.000000000000000000e+00
4.021956087824352201e-06 1.000000000000000000e+00
4.031936127744511220e-06 1.000000000000000000e+00
4.041916167664671086e-06 1.000000000000000000e+00
4.051896207584830951e-06 1.000000000000000000e+00
4.061876247504990817e-06 1.000000000000000000e+00
4.071856287425150683e-06 1.000000000000000000e+00
4.081836327345309702e-06 1.000000000000000000e+00
4.091816367265469567e-06 1.000000000000000000e+00
4.101796407185629433e-06 1.000000000000000000e+00
4.111776447105789299e-06 1.000000000000000000e+00
4.121756487025948318e-06 1.000000000000000000e+00
4.131736526946108183e-06 1.000000000000000000e+00
4.141716566866268049e-06 1.000000000000000000e+00
4.151696606786427915e-06 1.000000000000000000e+00
4.161676646706587781e-06 1.000000000000000000e+00
4.171656686626746799e-06 1.000000000000000000e+00
4.181636726546906665e-06 1.000000000000000000e+00
4.191616766467066531e-06 1.000000000000000000e+00
4.201596806387226396e-06 1.000000000000000000e+00
4.211576846307386262e-06 1.000000000000000000e+00
4.221556886227545281e-06 1.000000000000000000e+00
4.231536926147705147e-06 1.000000000000000000e+00
4.241516966067865012e-06 1.000000000000000000e+00
4.251497005988024878e-06 1.000000000000000000e+00
4.261477045908183897e-06 1.000000000000000000e+00
4.271457085828343763e-06 1.000000000000000000e+00
4.281437125748503628e-06 1.000000000000000000e+00
4.291417165668663494e-06 1.000000000000000000e+00
4.301397205588823360e-06 1.000000000000000000e+00
4.311377245508982378e-06 1.000000000000000000e+00
4.321357285429142244e-06 1.000000000000000000e+00
4.331337325349302110e-06 1.000000000000000000e+00
4.341317365269461976e-06 1.000000000000000000e+00
4.351297405189620994e-06 1.000000000000000000e+00
4.361277445109780860e-06 1.000000000000000000e+00
4.371257485029940726e-06 9.999108198370247891e-01
4.381237524950100592e-06 9.988014657443939903e-01
4.391217564870260457e-06 9.964270417042480066e-01
4.401197604790419476e-06 9.927935697768697221e-01
4.411177644710579342e-06 9.879102652442024457e-01
4.421157684630739208e-06 9.817895132378724465e-01
4.431137724550899073e-06 9.744468373277795914e-01
4.441117764471058939e-06 9.659008601509166958e-01
4.451097804391217958e-06 9.561732561802778196e-01
4.461077844311377823e-06 9.452886967536389129e-01
4.471057884231537689e-06 9.332747875016331740e-01
4.481037924151697555e-06 9.201619983338150677e-01
4.491017964071856574e-06 9.059835861602851814e-01
4.500998003992016439e-06 8.907755105448701416e-01
4.510978043912176305e-06 8.745763425037794692e-01
4.520958083832336171e-06 8.574271666810466819e-01
4.530938123752496037e-06 8.393714771488587356e-01
4.540918163672655055e-06 8.204550670970467419e-01
4.550898203592814921e-06 8.007259126915098335e-01
4.560878243512974787e-06 7.802340513961338875e-01
4.570858283433134653e-06 7.590314550668050275e-01
4.580838323353293671e-06 7.371718981393811099e-01
4.590818363273453537e-06 7.147108212459253318e-01
4.600798403193613403e-06 6.917051906051000509e-01
4.610778443113773268e-06 6.682133535433388838e-01
4.620758483033933134e-06 6.442948905132261928e-01
4.630738522954092153e-06 6.200104639843978527e-01
4.640718562874252019e-06 5.954216645902103977e-01
4.650698602794411884e-06 5.705908549203817515e-01
4.660678642714571750e-06 5.455810113557834073e-01
4.670658682634731616e-06 5.204555643465208492e-01
4.680638722554890635e-06 4.952782375383976698e-01
4.690618762475050500e-06 4.701128861557686833e-01
4.700598802395210366e-06 4.450233350506827557e-01
4.710578842315370232e-06 4.200732168290552959e-01
4.720558882235529251e-06 3.953258104644205573e-01
4.730538922155689116e-06 3.708438808085675609e-01
4.740518962075848982e-06 3.466895194061133667e-01
4.750499001996008848e-06 3.229239870167195381e-01
4.760479041916168713e-06 2.996075582443663565e-01
4.770459081836327732e-06 2.767993686677338028e-01
4.780439121756487598e-06 2.545572648594005005e-01
4.790419161676647464e-06 2.329376576742457350e-01
4.800399201596807329e-06 2.119953791791441833e-01
4.810379241516967195e-06 1.917835435868159855e-01
4.820359281437126214e-06 1.723534125465301936e-01
4.830339321357286080e-06 1.537542651333168586e-01
4.840319361277445945e-06 1.360332728654204959e-01
4.850299401197605811e-06 1.192353800669818109e-01
4.860279441117764830e-06 1.034031898793711379e-01
4.870259481037924695e-06 8.857685621027577838e-02
4.880239520958084561e-06 7.479398189458025259e-02
4.890219560878244427e-06 6.208952332532791107e-02
4.900199600798404293e-06 5.049570179663909197e-02
4.910179640718563311e-06 4.004192178344040398e-02
4.920159680638723177e-06 3.075469636526512174e-02
4.930139720558883043e-06 2.265757998326711764e-02
4.940119760479042909e-06 1.577110870099041051e-02
4.950099800399201927e-06 1.011274812040691140e-02
4.960079840319361793e-06 5.696849085317645667e-03
4.970059880239521659e-06 2.534611284465082548e-03
4.980039920159681525e-06 6.340548466648443515e-04
4.990019960079841390e-06 0.000000000000000000e+00
5.000000000000000409e-06 0.000000000000000000e+00
3.0e-05			 0.0


==> tikzpictures/data_cylinder/exp/dir_exp.dat <==
-8.000000000000000000e+01 5.864289173543590049e-03
-7.000000000000000000e+01 8.355512632835042017e-03
-6.000000000000000000e+01 1.001343027005538108e-02
-5.000000000000000000e+01 1.352166538708452284e-02
-4.000000000000000000e+01 1.862977476300262461e-02
-3.000000000000000000e+01 4.705774098276328810e-02
-2.000000000000000000e+01 1.186550831963148062e-01
-1.000000000000000000e+01 2.357229110256132687e-01
0.000000000000000000e+00 3.486017939292097578e-01
1.000000000000000000e+01 2.039061663724807683e-01
2.000000000000000000e+01 8.806327636066803299e-02
3.000000000000000000e+01 4.846189489247657023e-02
4.000000000000000000e+01 2.406850607316757956e-02
5.000000000000000000e+01 1.583314645622404052e-02
6.000000000000000000e+01 1.380561687276976937e-02
7.000000000000000000e+01 8.723327487133544778e-03
8.000000000000000000e+01 5.330301228970975823e-03


==> tikzpictures/data_cylinder/exp/rec-20_exp.dat <==
2.199999999999999943e-05 -0.000000000000000000e+00
2.200998751560549123e-05 -0.000000000000000000e+00
2.201997503121098641e-05 -9.088340869962159814e-09
2.202996254681647821e-05 -4.065209448448954064e-08
2.203995006242197340e-05 -1.008413617449967466e-07
2.204993757802746520e-05 -1.952251980688235509e-07
2.205992509363295700e-05 -3.286548324138716005e-07
2.206991260923845218e-05 -5.051599090478529072e-07
2.207990012484394398e-05 -7.277980139297616336e-07
2.208988764044943917e-05 -9.984681453585505430e-07
2.209987515605493097e-05 -1.317789097779812469e-06
2.210986267166042277e-05 -1.685111633914244509e-06
2.211985018726591795e-05 -2.098666338183533394e-06
2.212983770287140975e-05 -2.555784730378744468e-06
2.213982521847690494e-05 -3.053020876501609688e-06
2.214981273408239674e-05 -3.586060590116656171e-06
2.215980024968788853e-05 -4.149622735422791452e-06
2.216978776529338372e-05 -4.737506363239293012e-06
2.217977528089887552e-05 -5.342770953591989520e-06
2.218976279650436732e-05 -5.958358663695315866e-06
2.219975031210986251e-05 -6.578067374770474917e-06
2.220973782771535430e-05 -7.197012858248794468e-06
2.221972534332084949e-05 -7.811291572148370096e-06
2.222971285892634129e-05 -8.417280683758054875e-06
2.223970037453183309e-05 -9.011465478143692741e-06
2.224968789013732827e-05 -9.591424713160345399e-06
2.225967540574282007e-05 -1.015648603286245935e-05
2.226966292134831526e-05 -1.070683209797308711e-05
2.227965043695380706e-05 -1.124251211472678142e-05
2.228963795255929886e-05 -1.176328913793710259e-05
2.229962546816479404e-05 -1.226887870418101878e-05
2.230961298377028584e-05 -1.275963347916091147e-05
2.231960049937578103e-05 -1.323736195416191833e-05
2.232958801498127283e-05 -1.370540080476888235e-05
2.233957553058676463e-05 -1.416796606108208612e-05
2.234956304619225981e-05 -1.462959964272409273e-05
2.235955056179775161e-05 -1.509529698164222385e-05
2.236953807740324680e-05 -1.557056336658904104e-05
2.237952559300873860e-05 -1.605994976945695286e-05
2.238951310861423040e-05 -1.656539550315992419e-05
2.239950062421972558e-05 -1.708721032390939906e-05
2.240948813982521738e-05 -1.762670613174016073e-05
2.241947565543071257e-05 -1.818673631812816509e-05
2.242946317103620437e-05 -1.876842802990756921e-05
2.243945068664169616e-05 -1.936674890749084211e-05
2.244943820224719135e-05 -1.996983933919132132e-05
2.245942571785268315e-05 -2.056291220626166934e-05
2.246941323345817834e-05 -2.113271090632083118e-05
2.247940074906367014e-05 -2.166959701356402154e-05
2.248938826466916193e-05 -2.216664865679423652e-05
2.249937578027465712e-05 -2.261796555939016732e-05
2.250936329588014892e-05 -2.302032117102629052e-05
2.251935081148564072e-05 -2.337598900898547565e-05
2.252933832709113590e-05 -2.369126600096078437e-05
2.253932584269662770e-05 -2.397258048062747709e-05
2.254931335830212289e-05 -2.422493866774607732e-05
2.255930087390761469e-05 -2.445305623564033857e-05
2.256928838951310988e-05 -2.466279766881975173e-05
2.257927590511860167e-05 -2.486168167133615987e-05
2.258926342072409347e-05 -2.505828533199243516e-05
2.259925093632958866e-05 -2.525992405604713420e-05
2.260923845193508046e-05 -2.547071993004232710e-05
2.261922596754057226e-05 -2.569285420365339200e-05
2.262921348314606744e-05 -2.592860234952983284e-05
2.263920099875155924e-05 -2.618157817425588018e-05
2.264918851435705443e-05 -2.645827631651138901e-05
2.265917602996254623e-05 -2.676704292568949528e-05
2.266916354556803803e-05 -2.711443346502815169e-05
2.267915106117353321e-05 -2.750363254354903106e-05
2.268913857677902501e-05 -2.793523950160937058e-05
2.269912609238452020e-05 -2.840849899073028971e-05
2.270911360799001200e-05 -2.892127895393541042e-05
2.271910112359550380e-05 -2.946820822432622580e-05
2.272908863920099898e-05 -3.003997173276973855e-05
2.273907615480649078e-05 -3.062549570758860308e-05
2.274906367041198597e-05 -3.121475134156131021e-05
2.275905118601747777e-05 -3.179810776312002457e-05
2.276903870162296956e-05 -3.236284309006377206e-05
2.277902621722846475e-05 -3.289299849996935526e-05
2.278901373283395655e-05 -3.337240237400851390e-05
2.279900124843945174e-05 -3.378469120613557518e-05
2.280898876404494354e-05 -3.411231868755091874e-05
2.281897627965043533e-05 -3.434152992562252327e-05
2.282896379525593052e-05 -3.446786658935055197e-05
2.283895131086142232e-05 -3.449290495293589844e-05
2.284893882646691751e-05 -3.441779647827660827e-05
2.285892634207240930e-05 -3.424115934473217186e-05
2.286891385767790110e-05 -3.395930386209349136e-05
2.287890137328339629e-05 -3.356710953115801398e-05
2.288888888888888809e-05 -3.306363587914036345e-05
2.289887640449438328e-05 -3.245957546025936865e-05
2.290886392009987507e-05 -3.175204701167266846e-05
2.291885143570536687e-05 -3.093913116982812870e-05
2.292883895131086206e-05 -3.002138980862266971e-05
2.293882646691635386e-05 -2.900204930323822391e-05
2.294881398252184566e-05 -2.788847969483907181e-05
2.295880149812734084e-05 -2.669233425389379411e-05
2.296878901373283264e-05 -2.542858883721705812e-05
2.297877652933832783e-05 -2.411443414411375914e-05
2.298876404494381963e-05 -2.276719246217217668e-05
2.299875156054931143e-05 -2.140350516796943168e-05
2.300873907615480661e-05 -2.004126115587318900e-05
2.301872659176029841e-05 -1.869987611365857188e-05
2.302871410736579360e-05 -1.739664508471205155e-05
2.303870162297128540e-05 -1.614357708738000980e-05
2.304868913857677719e-05 -1.494829433019409259e-05
2.305867665418227238e-05 -1.381754282203132070e-05
2.306866416978776418e-05 -1.275816759790881148e-05
2.307865168539325937e-05 -1.177395741356236957e-05
2.308863920099875117e-05 -1.086525195388228779e-05
2.309862671660424296e-05 -1.003262569982329446e-05
2.310861423220973815e-05 -9.276315545019582956e-06
2.311860174781522995e-05 -8.590968964757117078e-06
2.312858926342072514e-05 -7.961311471103680340e-06
2.313857677902621693e-05 -7.361990630430723120e-06
2.314856429463170873e-05 -6.764364340084570956e-06
2.315855181023720392e-05 -6.144421649107587648e-06
2.316853932584269572e-05 -5.483032957765163689e-06
2.317852684144819091e-05 -4.761255499718519505e-06
2.318851435705368270e-05 -3.958322170116208289e-06
2.319850187265917450e-05 -3.055196618589790949e-06
2.320848938826466969e-05 -2.039917475890530330e-06
2.321847690387016149e-05 -9.081124487551250910e-07
2.322846441947565667e-05 3.413363701881885645e-07
2.323845193508114847e-05 1.710160881562145726e-06
2.324843945068664027e-05 3.203474257628742407e-06
2.325842696629213546e-05 4.829670773410697761e-06
2.326841448189762726e-05 6.593065921306354846e-06
2.327840199750311906e-05 8.486337748370681620e-06
2.328838951310861424e-05 1.049099013723253862e-05
2.329837702871410604e-05 1.258254256079203894e-05
2.330836454431960123e-05 1.473692105410900533e-05
2.331835205992509303e-05 1.693578369739927287e-05
2.332833957553058821e-05 1.916630973770421371e-05
2.333832709113608001e-05 2.141647700150754358e-05
2.334831460674157181e-05 2.367298514654561826e-05
2.335830212234706700e-05 2.592319931841570397e-05
2.336828963795255880e-05 2.815543852113136476e-05
2.337827715355805059e-05 3.035786380863186320e-05
2.338826466916354578e-05 3.252055480465093797e-05
2.339825218476903758e-05 3.463804250114365269e-05
2.340823970037453277e-05 3.670580546997136932e-05
2.341822721598002457e-05 3.871349760849994448e-05
2.342821473158551636e-05 4.064402027643494915e-05
2.343820224719101155e-05 4.247737407109208831e-05
2.344818976279650335e-05 4.419268528989645721e-05
2.345817727840199854e-05 4.576810398968261427e-05
2.346816479400749033e-05 4.717945455472683604e-05
2.347815230961298213e-05 4.839870721987518459e-05
2.348813982521847732e-05 4.939340678194715600e-05
2.349812734082396912e-05 5.012546797401334653e-05
2.350811485642946431e-05 5.054985215252420365e-05
2.351810237203495610e-05 5.061494390705553129e-05
2.352808988764044790e-05 5.026284567517181798e-05
2.353807740324594309e-05 4.942924020371481915e-05
2.354806491885143489e-05 4.804530336923532990e-05
2.355805243445693007e-05 4.603919884946683117e-05
2.356803995006242187e-05 4.333559003446540970e-05
2.357802746566791367e-05 3.985766081889349647e-05
2.358801498127340886e-05 3.553038623151333168e-05
2.359800249687890066e-05 3.028085561823545377e-05
2.360799001248439246e-05 2.403827627964678665e-05
2.361797752808988764e-05 1.673608746342874234e-05
2.362796504369537944e-05 8.314391515380671214e-06
2.363795255930087463e-05 -1.278944989487222862e-06
2.364794007490636643e-05 -1.208694553710100250e-05
2.365792759051186161e-05 -2.413899555249265257e-05
2.366791510611735341e-05 -3.744525734289749839e-05
2.367790262172284521e-05 -5.199423728248840735e-05
2.368789013732834040e-05 -6.775205175286910493e-05
2.369787765293383220e-05 -8.465955623946884987e-05
2.370786516853932399e-05 -1.026271088816742034e-04
2.371785268414481918e-05 -1.215306210077177397e-04
2.372784019975031098e-05 -1.412100222708076328e-04
2.373782771535580617e-05 -1.614660555291429450e-04
2.374781523096129796e-05 -1.820551234318490289e-04
2.375780274656678976e-05 -2.026851108453838987e-04
2.376779026217228495e-05 -2.230116747776296970e-04
2.377777777777777675e-05 -2.426355327661981255e-04
2.378776529338327194e-05 -2.611024864945170158e-04
2.379775280898876373e-05 -2.779038133047604785e-04
2.380774032459425553e-05 -2.924741468579446745e-04
2.381772784019975072e-05 -3.041885216821668073e-04
2.382771535580524252e-05 -3.123588666722683957e-04
2.383770287141073770e-05 -3.162292466848951240e-04
2.384769038701622950e-05 -3.149747141150289749e-04
2.385767790262172130e-05 -3.077054259577974857e-04
2.386766541822721649e-05 -2.934722551480786886e-04
2.387765293383270829e-05 -2.712723237920865410e-04
2.388764044943820347e-05 -2.400537052646043400e-04
2.389762796504369527e-05 -1.987196996801515237e-04
2.390761548064918707e-05 -1.461334400040656856e-04
2.391760299625468226e-05 -8.112228428256245652e-05
2.392759051186017406e-05 -2.483999366968101786e-06
2.393757802746566586e-05 9.100461200684343557e-05
2.394756554307116104e-05 2.005800309187093591e-04
2.395755305867665284e-05 3.274871819691911297e-04
2.396754057428214803e-05 4.729746701731562023e-04
2.397752808988763983e-05 6.382858216040139272e-04
2.398751560549313501e-05 8.246474488847595164e-04
2.399750312109862681e-05 1.033259477608062171e-03
2.400749063670411861e-05 1.265284300373309325e-03
2.401747815230961380e-05 1.521836684117028587e-03
2.402746566791510560e-05 1.803974173376714533e-03
2.403745318352059739e-05 2.112686195815398089e-03
2.404744069912609258e-05 2.448885151920741216e-03
2.405742821473158438e-05 2.813402338577087811e-03
2.406741573033707957e-05 3.206983395827305017e-03
2.407740324594257136e-05 3.630279007572184777e-03
2.408739076154806655e-05 4.083834850714848988e-03
2.409737827715355835e-05 4.568083050507006256e-03
2.410736579275905015e-05 5.083333658768586331e-03
2.411735330836454534e-05 5.629767358955085205e-03
2.412734082397003713e-05 6.207428642159089002e-03
2.413732833957552893e-05 6.816215822620331696e-03
2.414731585518102412e-05 7.455869246616127211e-03
2.415730337078651592e-05 8.125961798156968591e-03
2.416729088639201110e-05 8.825889362907894664e-03
2.417727840199750290e-05 9.554857039755493969e-03
2.418726591760299470e-05 1.031186564092213473e-02
2.419725343320848989e-05 1.109570462520402361e-02
2.420724094881398169e-05 1.190494615334937618e-02
2.421722846441947687e-05 1.273793219984655639e-02
2.422721598002496867e-05 1.359276029280431959e-02
2.423720349563046047e-05 1.446727614730199118e-02
2.424719101123595566e-05 1.535906931369597668e-02
2.425717852684144746e-05 1.626546684701963424e-02
2.426716604244693925e-05 1.718352622734576826e-02
2.427715355805243444e-05 1.811002914819495949e-02
2.428714107365792624e-05 1.904147763182346270e-02
2.429712858926342143e-05 1.997409387467912606e-02
2.430711610486891323e-05 2.090382272409100489e-02
2.431710362047440841e-05 2.182633600609950458e-02
2.432709113607990021e-05 2.273704115545204657e-02
2.433707865168539201e-05 2.363109535207400316e-02
2.434706616729088720e-05 2.450342290957183145e-02
2.435705368289637899e-05 2.534873472204660083e-02
2.436704119850187079e-05 2.616154987061422924e-02
2.437702871410736598e-05 2.693621863650566203e-02
2.438701622971285778e-05 2.766694717031590103e-02
2.439700374531835297e-05 2.834782656172541923e-02
2.440699126092384476e-05 2.897286775503677206e-02
2.441697877652933995e-05 2.953603927702162790e-02
2.442696629213483175e-05 3.003130389962200414e-02
2.443695380774032355e-05 3.045265317107243713e-02
2.444694132334581873e-05 3.079414234219482807e-02
2.445692883895131053e-05 3.104992766192497811e-02
2.446691635455680233e-05 3.121430509175432758e-02
2.447690387016229752e-05 3.128174879071029396e-02
2.448689138576778932e-05 3.124694727860836269e-02
2.449687890137328450e-05 3.110483690545516600e-02
2.450686641697877630e-05 3.085063399710110885e-02
2.451685393258426810e-05 3.047986823651317734e-02
2.452684144818976329e-05 2.998841615828723439e-02
2.453682896379525509e-05 2.937252763937210978e-02
2.454681647940075027e-05 2.862884660283262356e-02
2.455680399500624207e-05 2.775443332813997202e-02
2.456679151061173387e-05 2.674678851924011669e-02
2.457677902621722906e-05 2.560387632386041182e-02
2.458676654182272086e-05 2.432414392355781302e-02
2.459675405742821604e-05 2.290653852746807675e-02
2.460674157303370784e-05 2.135052593260244186e-02
2.461672908863919964e-05 1.965610993564743600e-02
2.462671660424469483e-05 1.782384856910472146e-02
2.463670411985018663e-05 1.585486677441749412e-02
2.464669163545568181e-05 1.375086782246044345e-02
2.465667915106117361e-05 1.151414293052109225e-02
2.466666666666666541e-05 9.147578822160473341e-03
2.467665418227216060e-05 6.654667363668361445e-03
2.468664169787765239e-05 4.039518477976349227e-03
2.469662921348314419e-05 1.306874264300954356e-03
2.470661672908863938e-05 -1.537877939312104871e-03
2.471660424469413118e-05 -4.488697808740691429e-03
2.472659176029962637e-05 -7.538890781941206577e-03
2.473657927590511816e-05 -1.068110951038201556e-02
2.474656679151061335e-05 -1.390735493670014478e-02
2.475655430711610515e-05 -1.720897848349549342e-02
2.476654182272159695e-05 -2.057668806700440473e-02
2.477652933832709213e-05 -2.400055779667288267e-02
2.478651685393258393e-05 -2.747004306766235096e-02
2.479650436953807573e-05 -3.097400280371978218e-02
2.480649188514357092e-05 -3.450072662541115581e-02
2.481647940074906272e-05 -3.803796780335016309e-02
2.482646691635455790e-05 -4.157298514931500460e-02
2.483645443196004970e-05 -4.509259187209699316e-02
2.484644194756554489e-05 -4.858320618311647021e-02
2.485642946317103669e-05 -5.203090476842786583e-02
2.486641697877652849e-05 -5.542148625333624679e-02
2.487640449438202367e-05 -5.874054096147758586e-02
2.488639200998751547e-05 -6.197351640488383412e-02
2.489637952559300727e-05 -6.510578333572174248e-02
2.490636704119850246e-05 -6.812271219462555372e-02
2.491635455680399426e-05 -7.100975477135988700e-02
2.492634207240948944e-05 -7.375252507602865493e-02
2.493632958801498124e-05 -7.633688224172731351e-02
2.494631710362047304e-05 -7.874901189866279072e-02
2.495630461922596823e-05 -8.097550002787139156e-02
2.496629213483146003e-05 -8.300340585942046767e-02
2.497627965043695521e-05 -8.482034041218912412e-02
2.498626716604244701e-05 -8.641454266670312023e-02
2.499625468164793881e-05 -8.777494536226709831e-02
2.500624219725343400e-05 -8.889123379842193973e-02
2.501622971285892579e-05 -8.975389926615991165e-02
2.502621722846441759e-05 -9.035428453641876356e-02
2.503620474406991278e-05 -9.068462677608016276e-02
2.504619225967540458e-05 -9.073810294876658022e-02
2.505617977528089976e-05 -9.050886883454623000e-02
2.506616729088639156e-05 -8.999208507471270768e-02
2.507615480649188675e-05 -8.918393944324554123e-02
2.508614232209737855e-05 -8.808167038991711328e-02
2.509612983770287035e-05 -8.668358578353216326e-02
2.510611735330836553e-05 -8.498907792366151848e-02
2.511610486891385733e-05 -8.299863864919068690e-02
2.512609238451934913e-05 -8.071387172825324197e-02
2.513607990012484432e-05 -7.813750070740729803e-02
2.514606741573033612e-05 -7.527337034306740005e-02
2.515605493133583130e-05 -7.212644443193075294e-02
2.516604244694132310e-05 -6.870280667287369247e-02
2.517602996254681829e-05 -6.500965934944430424e-02
2.518601747815231009e-05 -6.105531352994499061e-02
2.519600499375780189e-05 -5.684917471532595357e-02
2.520599250936329707e-05 -5.240173026446184185e-02
2.521598002496878887e-05 -4.772453974008460803e-02
2.522596754057428067e-05 -4.283022064701431930e-02
2.523595505617977586e-05 -3.773242565278379923e-02
2.524594257178526766e-05 -3.244581539663234093e-02
2.525593008739076284e-05 -2.698602784550917927e-02
2.526591760299625464e-05 -2.136964321892843507e-02
2.527590511860174644e-05 -1.561414313734764935e-02
2.528589263420724163e-05 -9.737862674723428077e-03
2.529588014981273342e-05 -3.759940385521808731e-03
2.530586766541822861e-05 2.299733925720591748e-03
2.531585518102372041e-05 8.420584489031745709e-03
2.532584269662921221e-05 1.458142690188807440e-02
2.533583021223470740e-05 2.076054821657039723e-02
2.534581772784019919e-05 2.693579137765135523e-02
2.535580524344569099e-05 3.308464696473614741e-02
2.536579275905118618e-05 3.918435127604841944e-02
2.537578027465667798e-05 4.521199112007345811e-02
2.538576779026217316e-05 5.114461142320258363e-02
2.539575530586766496e-05 5.695932101182410445e-02
2.540574282147316015e-05 6.263340105287264203e-02
2.541573033707865195e-05 6.814442086486292849e-02
2.542571785268414375e-05 7.347035327782332204e-02
2.543570536828963893e-05 7.858968158789375602e-02
2.544569288389513073e-05 8.348150500937867591e-02
2.545568039950062253e-05 8.812564823969733230e-02
2.546566791510611772e-05 9.250276600559223517e-02
2.547565543071160952e-05 9.659443641422930937e-02
2.548564294631710470e-05 1.003832487419532710e-01
2.549563046192259650e-05 1.038528891584606234e-01
2.550561797752809169e-05 1.069882201891842050e-01
2.551560549313358349e-05 1.097753504866466195e-01
2.552559300873907529e-05 1.122016971210724051e-01
2.553558052434457047e-05 1.142560400705624063e-01
2.554556803995006227e-05 1.159285648776983840e-01
2.555555555555555407e-05 1.172108954809889386e-01
2.556554307116104926e-05 1.180961216157006971e-01
2.557553058676654106e-05 1.185788218683163225e-01
2.558551810237203624e-05 1.186550831963148062e-01
2.559550561797752804e-05 1.183225157705705272e-01
2.560549313358301984e-05 1.175802594141844015e-01
2.561548064918851503e-05 1.164289802394794932e-01
2.562546816479400682e-05 1.148708581290294184e-01
2.563545568039950201e-05 1.129095688303517753e-01
2.564544319600499381e-05 1.105502673645315376e-01
2.565543071161048561e-05 1.077995714249235099e-01
2.566541822721598080e-05 1.046655401467158630e-01
2.567540574282147259e-05 1.011576490505975839e-01
2.568539325842696778e-05 9.728675948568434040e-02
2.569538077403245958e-05 9.306508385916022197e-02
2.570536828963795138e-05 8.850615118722529595e-02
2.571535580524344656e-05 8.362476830764203894e-02
2.572534332084893836e-05 7.843697440384055086e-02
2.573533083645443355e-05 7.295999631355767900e-02
2.574531835205992535e-05 6.721220667770232138e-02
2.575530586766541715e-05 6.121307940788879576e-02
2.576529338327091233e-05 5.498313702757652577e-02
2.577528089887640413e-05 4.854388362549006547e-02
2.578526841448189593e-05 4.191772569507602741e-02
2.579525593008739112e-05 3.512789609521137918e-02
2.580524344569288292e-05 2.819838371124394963e-02
2.581523096129837810e-05 2.115385286937049650e-02
2.582521847690386990e-05 1.401954628125841318e-02
2.583520599250936509e-05 6.821181549715815348e-03
2.584519350811485689e-05 -4.151480182430591936e-04
2.585518102372034869e-05 -7.663068347033247935e-03
2.586516853932584387e-05 -1.489602747615519085e-02
2.587515605493133567e-05 -2.208741198446574974e-02
2.588514357053682747e-05 -2.921066700882745185e-02
2.589513108614232266e-05 -3.623941461628479854e-02
2.590511860174781445e-05 -4.314757546545170547e-02
2.591510611735330964e-05 -4.990949408002964133e-02
2.592509363295880144e-05 -5.650006314483644460e-02
2.593508114856429663e-05 -6.289484414985353766e-02
2.594506866416978843e-05 -6.907018461728361980e-02
2.595505617977528022e-05 -7.500333449817214726e-02
2.596504369538077541e-05 -8.067255955945326629e-02
2.597503121098626721e-05 -8.605724585772739355e-02
2.598501872659175901e-05 -9.113799514755738240e-02
2.599500624219725419e-05 -9.589671007276825976e-02
2.600499375780274599e-05 -1.003166660204609373e-01
2.601498127340823779e-05 -1.043825741983634148e-01
2.602496878901373298e-05 -1.080806380282400281e-01
2.603495630461922817e-05 -1.113985961077135767e-01
2.604494382022471996e-05 -1.143257509090998131e-01
2.605493133583021176e-05 -1.168529880967503348e-01
2.606491885143570695e-05 -1.189727862545882919e-01
2.607490636704119875e-05 -1.206792194023782183e-01
2.608489388264669055e-05 -1.219679575494247992e-01
2.609488139825218573e-05 -1.228362631545447253e-01
2.610486891385767753e-05 -1.232829798745924410e-01
2.611485642946316933e-05 -1.233085135331369042e-01
2.612484394506866452e-05 -1.229148056637767439e-01
2.613483146067415632e-05 -1.221053015780194234e-01
2.614481897627965150e-05 -1.208849180614848251e-01
2.615480649188514330e-05 -1.192600117137253973e-01
2.616479400749063849e-05 -1.172383410671868770e-01
2.617478152309613029e-05 -1.148290212342072125e-01
2.618476903870162209e-05 -1.120424771048646323e-01
2.619475655430711727e-05 -1.088903968414703105e-01
2.620474406991260907e-05 -1.053856862254295285e-01
2.621473158551810087e-05 -1.015424221184075132e-01
2.622471910112359606e-05 -9.737579897525523720e-02
2.623470661672908785e-05 -9.290207106607226151e-02
2.624469413233458304e-05 -8.813849807194434893e-02
2.625468164794007484e-05 -8.310329082573719717e-02
2.626466916354557003e-05 -7.781555043173542241e-02
2.627465667915106183e-05 -7.229520447951140460e-02
2.628464419475655362e-05 -6.656294387116228062e-02
2.629463171036204881e-05 -6.064015339198485649e-02
2.630461922596754061e-05 -5.454883406166853577e-02
2.631460674157303241e-05 -4.831152136052278140e-02
2.632459425717852759e-05 -4.195119749304726531e-02
2.633458177278401939e-05 -3.549119713078222049e-02
2.634456928838951119e-05 -2.895510930028062993e-02
2.635455680399500638e-05 -2.236667539354885922e-02
2.636454431960050157e-05 -1.574968551459338464e-02
2.637453183520599336e-05 -9.127877733604549890e-03
2.638451935081148516e-05 -2.524839148898404533e-03
2.639450686641698035e-05 4.036094643688860513e-03
2.640449438202247215e-05 1.053194090954391766e-02
2.641448189762796395e-05 1.694017167858538273e-02
2.642446941323345913e-05 2.323881600688246230e-02
2.643445692883895093e-05 2.940655921769458683e-02
2.644444444444444273e-05 3.542283792469637371e-02
2.645443196004993792e-05 4.126792967450688965e-02
2.646441947565542972e-05 4.692303182049404470e-02
2.647440699126092490e-05 5.237033028191475509e-02
2.648439450686641670e-05 5.759306782751637266e-02
2.649438202247191189e-05 6.257561310835765833e-02
2.650436953807740369e-05 6.730351788388037881e-02
2.651435705368289548e-05 7.176355846286953943e-02
2.652434456928839067e-05 7.594377215024974981e-02
2.653433208489388247e-05 7.983348985922061880e-02
2.654431960049937427e-05 8.342335752299322171e-02
2.655430711610486946e-05 8.670534975546381751e-02
2.656429463171036125e-05 8.967277617734334405e-02
2.657428214731585644e-05 9.232027431132003303e-02
2.658426966292134824e-05 9.464379457131714968e-02
2.659425717852684343e-05 9.664058448765229514e-02
2.660424469413233522e-05 9.830917130980103280e-02
2.661423220973782702e-05 9.964934198063032933e-02
2.662421972534332221e-05 1.006621190385941639e-01
2.663420724094881401e-05 1.013497273659182407e-01
2.664419475655430581e-05 1.017155509704458782e-01
2.665418227215980099e-05 1.017640872793542373e-01
2.666416978776529279e-05 1.015009015566588346e-01
2.667415730337078798e-05 1.009325781617298190e-01
2.668414481897627978e-05 1.000666703310423705e-01
2.669413233458177496e-05 9.891165236412925721e-02
2.670411985018726676e-05 9.747687279372156677e-02
2.671410736579275856e-05 9.577250254255348372e-02
2.672409488139825375e-05 9.380947862112729019e-02
2.673408239700374555e-05 9.159944950412519937e-02
2.674406991260923735e-05 8.915472095676306441e-02
2.675405742821473253e-05 8.648820049003159982e-02
2.676404494382022433e-05 8.361334178159191000e-02
2.677403245942571613e-05 8.054408725263328961e-02
2.678401997503121132e-05 7.729481106625879505e-02
2.679400749063670650e-05 7.388026357846404213e-02
2.680399500624219830e-05 7.031551286214135499e-02
2.681398252184769010e-05 6.661588646680134673e-02
2.682397003745318529e-05 6.279691420815079750e-02
2.683395755305867709e-05 5.887426654361613276e-02
2.684394506866416888e-05 5.486369365428113432e-02
2.685393258426966407e-05 5.078097031472688511e-02
2.686392009987515587e-05 4.664183935096823802e-02
2.687390761548064767e-05 4.246194765092729806e-02
2.688389513108614286e-05 3.825677732780783519e-02
2.689388264669163465e-05 3.404157758597486233e-02
2.690387016229712984e-05 2.983130007803506262e-02
2.691385767790262164e-05 2.564053703196948406e-02
2.692384519350811683e-05 2.148346235736543763e-02
2.693383270911360862e-05 1.737377688724543040e-02
2.694382022471910042e-05 1.332465621418744625e-02
2.695380774032459561e-05 9.348700832815146425e-03
2.696379525593008741e-05 5.457890922571748127e-03
2.697378277153557921e-05 1.663547512398536824e-03
2.698377028714107439e-05 -2.023698998229921889e-03
2.699375780274656619e-05 -5.593936019132685761e-03
2.700374531835206138e-05 -9.037994996059015365e-03
2.701373283395755318e-05 -1.234747481699485262e-02
2.702372034956304836e-05 -1.551476018843664199e-02
2.703370786516854016e-05 -1.853303272226643900e-02
2.704369538077403196e-05 -2.139627347687012016e-02
2.705368289637952715e-05 -2.409926076806706216e-02
2.706367041198501895e-05 -2.663756639523449585e-02
2.707365792759051075e-05 -2.900754694420188198e-02
2.708364544319600593e-05 -3.120632858405922305e-02
2.709363295880149773e-05 -3.323178970788507464e-02
2.710362047440698953e-05 -3.508254021667599892e-02
2.711360799001248472e-05 -3.675789536091796095e-02
2.712359550561797990e-05 -3.825784837942372563e-02
2.713358302122347170e-05 -3.958304191633624236e-02
2.714357053682896350e-05 -4.073473813699095974e-02
2.715355805243445869e-05 -4.171479262596256010e-02
2.716354556803995049e-05 -4.252563066316409485e-02
2.717353308364544228e-05 -4.317021966640602337e-02
2.718352059925093747e-05 -4.365203799279124275e-02
2.719350811485642927e-05 -4.397504399293088867e-02
2.720349563046192107e-05 -4.414364549970658386e-02
2.721348314606741625e-05 -4.416266779846061280e-02
2.722347066167290805e-05 -4.403732078197648836e-02
2.723345817727840324e-05 -4.377316611811669228e-02
2.724344569288389504e-05 -4.337608499804225526e-02
2.725343320848939023e-05 -4.285224837611105453e-02
2.726342072409488202e-05 -4.220808791791757358e-02
2.727340823970037382e-05 -4.145026560240758218e-02
2.728339575530586901e-05 -4.058564443297252994e-02
2.729338327091136081e-05 -3.962126185066232320e-02
2.730337078651685261e-05 -3.856430407701198770e-02
2.731335830212234779e-05 -3.742207829730755803e-02
2.732334581772783959e-05 -3.620198233921494146e-02
2.733333333333333478e-05 -3.491147540282205086e-02
2.734332084893882658e-05 -3.355805015145710279e-02
2.735330836454432176e-05 -3.214920416145500282e-02
2.736329588014981356e-05 -3.069241281324803713e-02
2.737328339575530536e-05 -2.919510072233185219e-02
2.738327091136080055e-05 -2.766460617731463997e-02
2.739325842696629235e-05 -2.610814661204776191e-02
2.740324594257178415e-05 -2.453279434521447172e-02
2.741323345817727933e-05 -2.294545700608315378e-02
2.742322097378277113e-05 -2.135285401438378680e-02
2.743320848938826293e-05 -1.976149037798914307e-02
2.744319600499375812e-05 -1.817763407204715104e-02
2.745318352059925330e-05 -1.660729565933492455e-02
2.746317103620474510e-05 -1.505620522902009588e-02
2.747315855181023690e-05 -1.352979114035124039e-02
2.748314606741573209e-05 -1.203316823349045300e-02
2.749313358302122389e-05 -1.057113179569224050e-02
2.750312109862671568e-05 -9.148146886407471090e-03
2.751310861423221087e-05 -7.768334333972151153e-03
2.752309612983770267e-05 -6.435462482652857218e-03
2.753308364544319447e-05 -5.152944607374698727e-03
2.754307116104868965e-05 -3.923838932590619118e-03
2.755305867665418145e-05 -2.750853346359629498e-03
2.756304619225967664e-05 -1.636353704168750549e-03
2.757303370786516844e-05 -5.823699341621213629e-04
2.758302122347066363e-05 4.094009806205809701e-04
2.759300873907615542e-05 1.337591609842559868e-03
2.760299625468164722e-05 2.201159329540885740e-03
2.761298377028714241e-05 2.999378840444489203e-03
2.762297128589263421e-05 3.731829540765807876e-03
2.763295880149812601e-05 4.398380566555877211e-03
2.764294631710362119e-05 4.999178082535749024e-03
2.765293383270911299e-05 5.534634185396121279e-03
2.766292134831460818e-05 6.005411967138635232e-03
2.767290886392009998e-05 6.412404616054695125e-03
2.768289637952559516e-05 6.756716077498684837e-03
2.769288389513108696e-05 7.039648161546532140e-03
2.770287141073657876e-05 7.262689230001576068e-03
2.771285892634207395e-05 7.427503721708901205e-03
2.772284644194756575e-05 7.535924262241686968e-03
2.773283395755305754e-05 7.589941077763127757e-03
2.774282147315855273e-05 7.591687499359347016e-03
2.775280898876404453e-05 7.543427321564047210e-03
2.776279650436953972e-05 7.447544449800921722e-03
2.777278401997503152e-05 7.306531424190325016e-03
2.778277153558052670e-05 7.122975560419750676e-03
2.779275905118601850e-05 6.899542682748499058e-03
2.780274656679151030e-05 6.638961616763210463e-03
2.781273408239700549e-05 6.344012945584992687e-03
2.782272159800249728e-05 6.017519508336073575e-03
2.783270911360798908e-05 5.662336336510446697e-03
2.784269662921348427e-05 5.281341718910649054e-03
2.785268414481897607e-05 4.877427107434830281e-03
2.786267166042446787e-05 4.453483741460172174e-03
2.787265917602996305e-05 4.012390937826430456e-03
2.788264669163545824e-05 3.557006776930876982e-03
2.789263420724095004e-05 3.090153963790953293e-03
2.790262172284644184e-05 2.614601985869586306e-03
2.791260923845193702e-05 2.133055054327476999e-03
2.792259675405742882e-05 1.648144834568952399e-03
2.793258426966292062e-05 1.162422343195999809e-03
2.794257178526841581e-05 6.783524526542080747e-04
2.795255930087390761e-05 1.983119096139866506e-04
2.796254681647939941e-05 -2.754151471358451115e-04
2.797253433208489459e-05 -7.406468786110986672e-04
2.798252184769038639e-05 -1.195315842989025552e-03
2.799250936329588158e-05 -1.637477832913620699e-03
2.800249687890137338e-05 -2.065315815271040207e-03
2.801248439450686856e-05 -2.477144242407934138e-03
2.802247191011236036e-05 -2.871415340141189945e-03
2.803245942571785216e-05 -3.246721101749198198e-03
2.804244694132334735e-05 -3.601788416649265301e-03
2.805243445692883915e-05 -3.935474901690586350e-03
2.806242197253433094e-05 -4.246772056399265687e-03
2.807240948813982613e-05 -4.534810992263904952e-03
2.808239700374531793e-05 -4.798862526953505230e-03
2.809238451935081312e-05 -5.038332980026529080e-03
2.810237203495630492e-05 -5.252762334406576444e-03
2.811235955056180010e-05 -5.441822791338201369e-03
2.812234706616729190e-05 -5.605057999561793673e-03
2.813233458177278370e-05 -5.739641202716448849e-03
2.814232209737827889e-05 -5.844696774741319628e-03
2.815230961298377068e-05 -5.920245260594398685e-03
2.816229712858926248e-05 -5.966506564516974725e-03
2.817228464419475767e-05 -5.983894301521756366e-03
2.818227215980024947e-05 -5.973012855288380683e-03
2.819225967540574127e-05 -5.934650730832293636e-03
2.820224719101123645e-05 -5.869767998643474032e-03
2.821223470661673164e-05 -5.779481619402339690e-03
2.822222222222222344e-05 -5.665053689430002426e-03
2.823220973782771524e-05 -5.527882707610396948e-03
2.824219725343321042e-05 -5.369491385313612287e-03
2.825218476903870222e-05 -5.191507387989091962e-03
2.826217228464419402e-05 -4.995642885641797537e-03
2.827215980024968921e-05 -4.783678001305980039e-03
2.828214731585518101e-05 -4.557446559891476651e-03
2.829213483146067281e-05 -4.318821648460730023e-03
2.830212234706616799e-05 -4.069699741792727476e-03
2.831210986267165979e-05 -3.811985167783833641e-03
2.832209737827715498e-05 -3.547578000814254496e-03
2.833208489388264678e-05 -3.278363381264046660e-03
2.834207240948814196e-05 -3.006197269517397932e-03
2.835205992509363376e-05 -2.732888451363390831e-03
2.836204744069912556e-05 -2.460181517802862306e-03
2.837203495630462075e-05 -2.189743880723252212e-03
2.838202247191011255e-05 -1.923156911918646799e-03
2.839200998751560434e-05 -1.661909005187059592e-03
2.840199750312109953e-05 -1.407387053092415624e-03
2.841198501872659133e-05 -1.160868552473592928e-03
2.842197253433208652e-05 -9.235191902276968000e-04
2.843196004993757831e-05 -6.963923458955423480e-04
2.844194756554307350e-05 -4.804249790038512061e-04
2.845193508114856530e-05 -2.764314111921120404e-04
2.846192259675405710e-05 -8.509822925265377069e-05
2.847191011235955229e-05 9.301838516883876836e-05
2.848189762796504408e-05 2.574926712758418318e-04
2.849188514357053588e-05 4.080263740562765939e-04
2.850187265917603107e-05 5.444433464015440913e-04
2.851186017478152287e-05 6.666842532815873967e-04
2.852184769038701805e-05 7.748010401260699851e-04
2.853183520599250985e-05 8.689495472355284215e-04
2.854182272159800504e-05 9.493830561518610883e-04
2.855181023720349684e-05 1.016447657774100346e-03
2.856179775280898864e-05 1.070577053758271779e-03
2.857178526841448382e-05 1.112286637164051212e-03
2.858177278401997562e-05 1.142166692793697641e-03
2.859176029962546742e-05 1.160872998042422870e-03
2.860174781523096261e-05 1.169114810232553970e-03
2.861173533083645441e-05 1.167642687441237601e-03
2.862172284644194621e-05 1.157238124545895402e-03
2.863171036204744139e-05 1.138704837161444265e-03
2.864169787765293319e-05 1.112860886101177697e-03
2.865168539325842838e-05 1.080531235080919384e-03
2.866167290886392018e-05 1.042541102685357740e-03
2.867166042446941536e-05 9.997100819901817963e-04
2.868164794007490716e-05 9.528452022073146017e-04
2.869163545568039896e-05 9.027327715872098717e-04
2.870162297128589415e-05 8.501314632467396430e-04
2.871161048689138595e-05 7.957672069321722027e-04
2.872159800249687774e-05 7.403283116942774343e-04
2.873158551810237293e-05 6.844604307274384332e-04
2.874157303370786473e-05 6.287625564505360887e-04
2.875156054931335992e-05 5.737843185766642153e-04
2.876154806491885171e-05 5.200235473935440039e-04
2.877153558052434690e-05 4.679238696685118185e-04
2.878152309612983870e-05 4.178729772767946046e-04
2.879151061173533050e-05 3.702020301818407274e-04
2.880149812734082569e-05 3.251861695745362569e-04
2.881148564294631748e-05 2.830455574689063757e-04
2.882147315855180928e-05 2.439463806772986150e-04
2.883146067415730447e-05 2.080021243623792187e-04
2.884144818976279627e-05 1.752758939586579045e-04
2.885143570536829145e-05 1.457837022274811032e-04
2.886142322097378325e-05 1.194978789062650800e-04
2.887141073657927844e-05 9.635023850945282655e-05
2.888139825218477024e-05 7.623533013854550690e-05
2.889138576779026204e-05 5.901416758715389248e-05
2.890137328339575722e-05 4.451839170184407931e-05
2.891136079900124902e-05 3.255453651390255297e-05
2.892134831460674082e-05 2.290840040910082913e-05
2.893133583021223601e-05 1.534960149406731719e-05
2.894132334581772781e-05 9.636106806641719222e-06
2.895131086142321960e-05 5.518606921001704227e-06
2.896129837702871479e-05 2.744753423338026378e-06
2.897128589263420998e-05 1.063223673732713195e-06
2.898127340823970178e-05 2.275889619227627532e-07
2.899126092384519358e-05 0.000000000000000000e+00
2.900124843945068876e-05 0.000000000000000000e+00
2.901123595505618056e-05 0.000000000000000000e+00
2.902122347066167236e-05 0.000000000000000000e+00
2.903121098626716755e-05 0.000000000000000000e+00
2.904119850187265934e-05 0.000000000000000000e+00
2.905118601747815114e-05 -0.000000000000000000e+00
2.906117353308364633e-05 -0.000000000000000000e+00
2.907116104868913813e-05 -0.000000000000000000e+00
2.908114856429463332e-05 -0.000000000000000000e+00
2.909113607990012511e-05 -0.000000000000000000e+00
2.910112359550562030e-05 -0.000000000000000000e+00
2.911111111111111210e-05 -0.000000000000000000e+00
2.912109862671660390e-05 -0.000000000000000000e+00
2.913108614232209908e-05 -0.000000000000000000e+00
2.914107365792759088e-05 -0.000000000000000000e+00
2.915106117353308268e-05 -0.000000000000000000e+00
2.916104868913857787e-05 -0.000000000000000000e+00
2.917103620474406967e-05 -0.000000000000000000e+00
2.918102372034956485e-05 -0.000000000000000000e+00
2.919101123595505665e-05 -0.000000000000000000e+00
2.920099875156055184e-05 -0.000000000000000000e+00
2.921098626716604364e-05 -0.000000000000000000e+00
2.922097378277153544e-05 -0.000000000000000000e+00
2.923096129837703062e-05 -0.000000000000000000e+00
2.924094881398252242e-05 -0.000000000000000000e+00
2.925093632958801422e-05 -0.000000000000000000e+00
2.926092384519350941e-05 -0.000000000000000000e+00
2.927091136079900121e-05 -0.000000000000000000e+00
2.928089887640449300e-05 -0.000000000000000000e+00
2.929088639200998819e-05 -0.000000000000000000e+00
2.930087390761548338e-05 -0.000000000000000000e+00
2.931086142322097518e-05 0.000000000000000000e+00
2.932084893882646698e-05 0.000000000000000000e+00
2.933083645443196216e-05 0.000000000000000000e+00
2.934082397003745396e-05 0.000000000000000000e+00
2.935081148564294576e-05 0.000000000000000000e+00
2.936079900124844095e-05 0.000000000000000000e+00
2.937078651685393274e-05 0.000000000000000000e+00
2.938077403245942454e-05 0.000000000000000000e+00
2.939076154806491973e-05 0.000000000000000000e+00
2.940074906367041153e-05 0.000000000000000000e+00
2.941073657927590672e-05 0.000000000000000000e+00
2.942072409488139851e-05 0.000000000000000000e+00
2.943071161048689370e-05 0.000000000000000000e+00
2.944069912609238550e-05 0.000000000000000000e+00
2.945068664169787730e-05 0.000000000000000000e+00
2.946067415730337248e-05 0.000000000000000000e+00
2.947066167290886428e-05 0.000000000000000000e+00
2.948064918851435608e-05 0.000000000000000000e+00
2.949063670411985127e-05 0.000000000000000000e+00
2.950062421972534307e-05 0.000000000000000000e+00
2.951061173533083825e-05 0.000000000000000000e+00
2.952059925093633005e-05 0.000000000000000000e+00
2.953058676654182524e-05 0.000000000000000000e+00
2.954057428214731704e-05 0.000000000000000000e+00
2.955056179775280884e-05 0.000000000000000000e+00
2.956054931335830402e-05 0.000000000000000000e+00
2.957053682896379582e-05 0.000000000000000000e+00
2.958052434456928762e-05 0.000000000000000000e+00
2.959051186017478281e-05 0.000000000000000000e+00
2.960049937578027461e-05 0.000000000000000000e+00
2.961048689138576979e-05 0.000000000000000000e+00
2.962047440699126159e-05 0.000000000000000000e+00
2.963046192259675678e-05 0.000000000000000000e+00
2.964044943820224858e-05 0.000000000000000000e+00
2.965043695380774038e-05 0.000000000000000000e+00
2.966042446941323556e-05 0.000000000000000000e+00
2.967041198501872736e-05 0.000000000000000000e+00
2.968039950062421916e-05 0.000000000000000000e+00
2.969038701622971435e-05 0.000000000000000000e+00
2.970037453183520614e-05 0.000000000000000000e+00
2.971036204744069794e-05 0.000000000000000000e+00
2.972034956304619313e-05 0.000000000000000000e+00
2.973033707865168832e-05 0.000000000000000000e+00
2.974032459425718011e-05 0.000000000000000000e+00
2.975031210986267191e-05 0.000000000000000000e+00
2.976029962546816710e-05 0.000000000000000000e+00
2.977028714107365890e-05 0.000000000000000000e+00
2.978027465667915070e-05 0.000000000000000000e+00
2.979026217228464588e-05 0.000000000000000000e+00
2.980024968789013768e-05 0.000000000000000000e+00
2.981023720349562948e-05 0.000000000000000000e+00
2.982022471910112467e-05 0.000000000000000000e+00
2.983021223470661985e-05 0.000000000000000000e+00
2.984019975031210827e-05 0.000000000000000000e+00
2.985018726591760345e-05 0.000000000000000000e+00
2.986017478152309864e-05 0.000000000000000000e+00
2.987016229712859044e-05 0.000000000000000000e+00
2.988014981273408224e-05 0.000000000000000000e+00
2.989013732833957742e-05 0.000000000000000000e+00
2.990012484394506922e-05 0.000000000000000000e+00
2.991011235955056102e-05 0.000000000000000000e+00
2.992009987515605621e-05 0.000000000000000000e+00
2.993008739076155139e-05 0.000000000000000000e+00
2.994007490636703980e-05 0.000000000000000000e+00
2.995006242197253499e-05 0.000000000000000000e+00
2.996004993757803018e-05 0.000000000000000000e+00
2.997003745318352198e-05 0.000000000000000000e+00
2.998002496878901377e-05 0.000000000000000000e+00
2.999001248439450896e-05 0.000000000000000000e+00
3.000000000000000076e-05 0.000000000000000000e+00


==> tikzpictures/data_cylinder/exp/rec-40_exp.dat <==
2.199999999999999943e-05 -0.000000000000000000e+00
2.200998751560549123e-05 -0.000000000000000000e+00
2.201997503121098641e-05 -3.213144570101125125e-09
2.202996254681647821e-05 -8.480489690453799151e-09
2.203995006242197340e-05 -9.722510769879614284e-09
2.204993757802746520e-05 -1.548191563517291831e-09
2.205992509363295700e-05 2.070590020939075803e-08
2.206991260923845218e-05 6.097400832885772587e-08
2.207990012484394398e-05 1.224716890335782620e-07
2.208988764044943917e-05 2.076521101133955705e-07
2.209987515605493097e-05 3.181050013058703262e-07
2.210986267166042277e-05 4.544580508370716030e-07
2.211985018726591795e-05 6.162533921516376897e-07
2.212983770287140975e-05 8.017392646413313218e-07
2.213982521847690494e-05 1.007728465142784478e-06
2.214981273408239674e-05 1.229763266685804683e-06
2.215980024968788853e-05 1.462590612596995193e-06
2.216978776529338372e-05 1.700586000066977547e-06
2.217977528089887552e-05 1.937745111880968420e-06
2.218976279650436732e-05 2.167533183924253751e-06
2.219975031210986251e-05 2.383225141431554329e-06
2.220973782771535430e-05 2.578735860703723905e-06
2.221972534332084949e-05 2.749263541823432356e-06
2.222971285892634129e-05 2.891261016249909233e-06
2.223970037453183309e-05 3.002060128665564838e-06
2.224968789013732827e-05 3.079766342155511246e-06
2.225967540574282007e-05 3.123535636551384913e-06
2.226966292134831526e-05 3.134011652247866723e-06
2.227965043695380706e-05 3.113992131046968931e-06
2.228963795255929886e-05 3.068502909399610026e-06
2.229962546816479404e-05 3.002996138388659854e-06
2.230961298377028584e-05 2.921750478485434007e-06
2.231960049937578103e-05 2.828771586963002320e-06
2.232958801498127283e-05 2.729089568002502674e-06
2.233957553058676463e-05 2.629299358214978623e-06
2.234956304619225981e-05 2.537808584552755792e-06
2.235955056179775161e-05 2.463506178279955792e-06
2.236953807740324680e-05 2.414277595990442879e-06
2.237952559300873860e-05 2.397235879937559935e-06
2.238951310861423040e-05 2.418741128605584439e-06
2.239950062421972558e-05 2.484051996161418645e-06
2.240948813982521738e-05 2.598200864291880482e-06
2.241947565543071257e-05 2.767340353297031915e-06
2.242946317103620437e-05 2.998600122757115943e-06
2.243945068664169616e-05 3.298297721329857426e-06
2.244943820224719135e-05 3.670769736940011313e-06
2.245942571785268315e-05 4.118786886914340228e-06
2.246941323345817834e-05 4.644286075120161088e-06
2.247940074906367014e-05 5.248417191883586453e-06
2.248938826466916193e-05 5.931073648591527122e-06
2.249937578027465712e-05 6.691122841267689026e-06
2.250936329588014892e-05 7.527748879527067848e-06
2.251935081148564072e-05 8.441592137874778733e-06
2.252933832709113590e-05 9.434429565650635050e-06
2.253932584269662770e-05 1.050793158606185186e-05
2.254931335830212289e-05 1.166334738806775602e-05
2.255930087390761469e-05 1.290121997593431246e-05
2.256928838951310988e-05 1.421856985453395245e-05
2.257927590511860167e-05 1.560602509488968353e-05
2.258926342072409347e-05 1.704754003309425666e-05
2.259925093632958866e-05 1.852069482839185677e-05
2.260923845193508046e-05 1.999759560723692319e-05
2.261922596754057226e-05 2.144646207764337484e-05
2.262921348314606744e-05 2.283277846636998037e-05
2.263920099875155924e-05 2.412259553689349522e-05
2.264918851435705443e-05 2.528691184554408036e-05
2.265917602996254623e-05 2.630230787613223870e-05
2.266916354556803803e-05 2.715119519835097056e-05
2.267915106117353321e-05 2.782559150245958728e-05
2.268913857677902501e-05 2.832888846400369605e-05
2.269912609238452020e-05 2.867323388956843680e-05
2.270911360799001200e-05 2.887626480473755119e-05
2.271910112359550380e-05 2.895804364996054788e-05
2.272908863920099898e-05 2.893809412807322499e-05
2.273907615480649078e-05 2.883105289795359107e-05
2.274906367041198597e-05 2.864155813732247095e-05
2.275905118601747777e-05 2.836603775637643428e-05
2.276903870162296956e-05 2.800182938673268160e-05
2.277902621722846475e-05 2.755418340310193068e-05
2.278901373283395655e-05 2.703739462439653390e-05
2.279900124843945174e-05 2.647221219099761842e-05
2.280898876404494354e-05 2.588161492799068055e-05
2.281897627965043533e-05 2.528733134987213161e-05
2.282896379525593052e-05 2.470903596658554149e-05
2.283895131086142232e-05 2.416499497501116555e-05
2.284893882646691751e-05 2.367020104989047289e-05
2.285892634207240930e-05 2.323307490804525061e-05
2.286891385767790110e-05 2.285760483183136259e-05
2.287890137328339629e-05 2.255071697800437101e-05
2.288888888888888809e-05 2.232874715563393242e-05
2.289887640449438328e-05 2.221838248456913260e-05
2.290886392009987507e-05 2.223206600989716711e-05
2.291885143570536687e-05 2.237106020806472312e-05
2.292883895131086206e-05 2.262641260619262048e-05
2.293882646691635386e-05 2.298341912601212884e-05
2.294881398252184566e-05 2.342568862838596990e-05
2.295880149812734084e-05 2.393900199033441672e-05
2.296878901373283264e-05 2.451526378906155598e-05
2.297877652933832783e-05 2.515159950923660987e-05
2.298876404494381963e-05 2.584529137739908049e-05
2.299875156054931143e-05 2.659164200766430262e-05
2.300873907615480661e-05 2.738543897079973220e-05
2.301872659176029841e-05 2.822169918333417444e-05
2.302871410736579360e-05 2.909495585441977116e-05
2.303870162297128540e-05 2.999891885269729470e-05
2.304868913857677719e-05 3.092739483897088255e-05
2.305867665418227238e-05 3.187591006070335974e-05
2.306866416978776418e-05 3.284169466599593602e-05
2.307865168539325937e-05 3.382082346620486342e-05
2.308863920099875117e-05 3.480685747426517479e-05
2.309862671660424296e-05 3.579231633913907307e-05
2.310861423220973815e-05 3.676844457656806869e-05
2.311860174781522995e-05 3.772473562817524339e-05
2.312858926342072514e-05 3.865086155661574070e-05
2.313857677902621693e-05 3.953772347275847195e-05
2.314856429463170873e-05 4.037575093105290032e-05
2.315855181023720392e-05 4.115367712873038253e-05
2.316853932584269572e-05 4.186217146653864696e-05
2.317852684144819091e-05 4.249963426182776563e-05
2.318851435705368270e-05 4.307294355695267380e-05
2.319850187265917450e-05 4.359269371361344813e-05
2.320848938826466969e-05 4.406744243703233357e-05
2.321847690387016149e-05 4.450118913018654825e-05
2.322846441947565667e-05 4.489644611470590489e-05
2.323845193508114847e-05 4.525857660817537021e-05
2.324843945068664027e-05 4.559445638778417690e-05
2.325842696629213546e-05 4.590665097834282246e-05
2.326841448189762726e-05 4.618960115543341738e-05
2.327840199750311906e-05 4.642931735098385581e-05
2.328838951310861424e-05 4.660399301063115511e-05
2.329837702871410604e-05 4.668566000963962441e-05
2.330836454431960123e-05 4.664364924101989374e-05
2.331835205992509303e-05 4.644688263396360664e-05
2.332833957553058821e-05 4.606389585248438782e-05
2.333832709113608001e-05 4.546396087235773584e-05
2.334831460674157181e-05 4.461842654107047487e-05
2.335830212234706700e-05 4.350040270555852276e-05
2.336828963795255880e-05 4.208503026474764541e-05
2.337827715355805059e-05 4.034700845892240373e-05
2.338826466916354578e-05 3.825456168554113999e-05
2.339825218476903758e-05 3.576907289542906868e-05
2.340823970037453277e-05 3.285246944639334224e-05
2.341822721598002457e-05 2.947556554091519310e-05
2.342821473158551636e-05 2.562222764483268505e-05
2.343820224719101155e-05 2.128785978967320873e-05
2.344818976279650335e-05 1.647443095265261413e-05
2.345817727840199854e-05 1.118622377061895003e-05
2.346816479400749033e-05 5.430486193847817437e-06
2.347815230961298213e-05 -7.777984950217773593e-07
2.348813982521847732e-05 -7.412205724552505150e-06
2.349812734082396912e-05 -1.443212774103832825e-05
2.350811485642946431e-05 -2.177874015151927441e-05
2.351810237203495610e-05 -2.937225119865779412e-05
2.352808988764044790e-05 -3.711160270486870365e-05
2.353807740324594309e-05 -4.487447494110345832e-05
2.354806491885143489e-05 -5.251786309237955406e-05
2.355805243445693007e-05 -5.988043150921044618e-05
2.356803995006242187e-05 -6.678405428632882602e-05
2.357802746566791367e-05 -7.303227268939790548e-05
2.358801498127340886e-05 -7.840833967773961570e-05
2.359800249687890066e-05 -8.267491773785203685e-05
2.360799001248439246e-05 -8.557432034093927188e-05
2.361797752808988764e-05 -8.682737322537015213e-05
2.362796504369537944e-05 -8.612988382371495385e-05
2.363795255930087463e-05 -8.315012597787928034e-05
2.364794007490636643e-05 -7.753172000175041366e-05
2.365792759051186161e-05 -6.889971438261764225e-05
2.366791510611735341e-05 -5.686339667453686015e-05
2.367790262172284521e-05 -4.101509451910544612e-05
2.368789013732834040e-05 -2.093014222378991593e-05
2.369787765293383220e-05 3.831022719573537204e-06
2.370786516853932399e-05 3.372093452357121458e-05
2.371785268414481918e-05 6.920289088740270056e-05
2.372784019975031098e-05 1.107467971457948752e-04
2.373782771535580617e-05 1.588228446465860498e-04
2.374781523096129796e-05 2.138965989264414414e-04
2.375780274656678976e-05 2.764270339284776367e-04
2.376779026217228495e-05 3.468631475678757140e-04
2.377777777777777675e-05 4.256397144158253348e-04
2.378776529338327194e-05 5.131756019797592723e-04
2.379775280898876373e-05 6.098718925384784577e-04
2.380774032459425553e-05 7.161089118897928651e-04
2.381772784019975072e-05 8.322446510866362071e-04
2.382771535580524252e-05 9.586130153722496753e-04
2.383770287141073770e-05 1.095519976938651814e-03
2.384769038701622950e-05 1.243239176509184155e-03
2.385767790262172130e-05 1.402008397519464338e-03
2.386766541822721649e-05 1.572025886915308888e-03
2.387765293383270829e-05 1.753445511621722812e-03
2.388764044943820347e-05 1.946372622276392773e-03
2.389762796504369527e-05 2.150862498692772320e-03
2.390761548064918707e-05 2.366920861544124892e-03
2.391760299625468226e-05 2.594505293100760231e-03
2.392759051186017406e-05 2.833524482438694921e-03
2.393757802746566586e-05 3.083832808402502384e-03
2.394756554307116104e-05 3.345224402789518259e-03
2.395755305867665284e-05 3.617431914118292291e-03
2.396754057428214803e-05 3.900126934411722330e-03
2.397752808988763983e-05 4.192915574965418342e-03
2.398751560549313501e-05 4.495332131041988345e-03
2.399750312109862681e-05 4.806837229064304419e-03
2.400749063670411861e-05 5.126815119469695266e-03
2.401747815230961380e-05 5.454565335984865558e-03
2.402746566791510560e-05 5.789296979087405967e-03
2.403745318352059739e-05 6.130133258974770731e-03
2.404744069912609258e-05 6.476119753643757443e-03
2.405742821473158438e-05 6.826222012952068950e-03
2.406741573033707957e-05 7.179314283746624295e-03
2.407740324594257136e-05 7.534173861323390994e-03
2.408739076154806655e-05 7.889480402287627619e-03
2.409737827715355835e-05 8.243814456686877901e-03
2.410736579275905015e-05 8.595660909402946803e-03
2.411735330836454534e-05 8.943417799510080049e-03
2.412734082397003713e-05 9.285402601473450798e-03
2.413732833957552893e-05 9.619854612782635997e-03
2.414731585518102412e-05 9.944939051199138541e-03
2.415730337078651592e-05 1.025875853337726400e-02
2.416729088639201110e-05 1.055937139648982503e-02
2.417727840199750290e-05 1.084480888097837104e-02
2.418726591760299470e-05 1.111308698687198809e-02
2.419725343320848989e-05 1.136221762115036636e-02
2.420724094881398169e-05 1.159022181719612452e-02
2.421722846441947687e-05 1.179514438704452016e-02
2.422721598002496867e-05 1.197506944075166224e-02
2.423720349563046047e-05 1.212813253730140629e-02
2.424719101123595566e-05 1.225252974849123239e-02
2.425717852684144746e-05 1.234652971461039535e-02
2.426716604244693925e-05 1.240848583019906609e-02
2.427715355805243444e-05 1.243684289720534651e-02
2.428714107365792624e-05 1.243014142040334107e-02
2.429712858926342143e-05 1.238702373657137729e-02
2.430711610486891323e-05 1.230623992317859267e-02
2.431710362047440841e-05 1.218665116789114343e-02
2.432709113607990021e-05 1.202723527494494946e-02
2.433707865168539201e-05 1.182709765170801390e-02
2.434706616729088720e-05 1.158548252155997688e-02
2.435705368289637899e-05 1.130177943440171043e-02
2.436704119850187079e-05 1.097552603013180958e-02
2.437702871410736598e-05 1.060640942473574204e-02
2.438701622971285778e-05 1.019426621873566197e-02
2.439700374531835297e-05 9.739080772664982996e-03
2.440699126092384476e-05 9.240983937002360607e-03
2.441697877652933995e-05 8.700254449576862864e-03
2.442696629213483175e-05 8.117322542877218605e-03
2.443695380774032355e-05 7.492775368531417318e-03
2.444694132334581873e-05 6.827364024057701840e-03
2.445692883895131053e-05 6.122008306159699119e-03
2.446691635455680233e-05 5.377794998113986404e-03
2.447690387016229752e-05 4.595974823523097871e-03
2.448689138576778932e-05 3.777965379718387692e-03
2.449687890137328450e-05 2.925355200669915723e-03
2.450686641697877630e-05 2.039905003742581609e-03
2.451685393258426810e-05 1.123550505909698535e-03
2.452684144818976329e-05 1.784074475780695517e-04
2.453682896379525509e-05 -7.932233676530339034e-04
2.454681647940075027e-05 -1.788855236441759837e-03
2.455680399500624207e-05 -2.805820228568120696e-03
2.456679151061173387e-05 -3.841272591898622305e-03
2.457677902621722906e-05 -4.892189924436228000e-03
2.458676654182272086e-05 -5.955376693456916962e-03
2.459675405742821604e-05 -7.027472187022505874e-03
2.460674157303370784e-05 -8.104965854936887343e-03
2.461672908863919964e-05 -9.184217586440814041e-03
2.462671660424469483e-05 -1.026147560259525748e-02
2.463670411985018663e-05 -1.133289137837177260e-02
2.464669163545568181e-05 -1.239453654482877698e-02
2.465667915106117361e-05 -1.344242589148883331e-02
2.466666666666666541e-05 -1.447254544199449641e-02
2.467665418227216060e-05 -1.548087996533134211e-02
2.468664169787765239e-05 -1.646343790842539137e-02
2.469662921348314419e-05 -1.741627627088754987e-02
2.470661672908863938e-05 -1.833552413001472009e-02
2.471660424469413118e-05 -1.921740167694935969e-02
2.472659176029962637e-05 -2.005823981559432326e-02
2.473657927590511816e-05 -2.085450669626136636e-02
2.474656679151061335e-05 -2.160283379995539543e-02
2.475655430711610515e-05 -2.230003176822734773e-02
2.476654182272159695e-05 -2.294310206409104491e-02
2.477652933832709213e-05 -2.352925030985878949e-02
2.478651685393258393e-05 -2.405589540966653755e-02
2.479650436953807573e-05 -2.452067618123925097e-02
2.480649188514357092e-05 -2.492146037064610700e-02
2.481647940074906272e-05 -2.525635119153540539e-02
2.482646691635455790e-05 -2.552369243721637135e-02
2.483645443196004970e-05 -2.572207615211432805e-02
2.484644194756554489e-05 -2.585034648849952876e-02
2.485642946317103669e-05 -2.590759743011334520e-02
2.486641697877652849e-05 -2.589317124513294821e-02
2.487640449438202367e-05 -2.580665901248868285e-02
2.488639200998751547e-05 -2.564789950001640506e-02
2.489637952559300727e-05 -2.541697774826989428e-02
2.490636704119850246e-05 -2.511422510362383564e-02
2.491635455680399426e-05 -2.474021910738999006e-02
2.492634207240948944e-05 -2.429578465530390918e-02
2.493632958801498124e-05 -2.378199609143118176e-02
2.494631710362047304e-05 -2.320017701148390649e-02
2.495630461922596823e-05 -2.255189827663587124e-02
2.496629213483146003e-05 -2.183897379072695030e-02
2.497627965043695521e-05 -2.106345502315620441e-02
2.498626716604244701e-05 -2.022763026782468596e-02
2.499625468164793881e-05 -1.933402732822669598e-02
2.500624219725343400e-05 -1.838541081399025501e-02
2.501622971285892579e-05 -1.738477517569397487e-02
2.502621722846441759e-05 -1.633534013122040635e-02
2.503620474406991278e-05 -1.524054472699455653e-02
2.504619225967540458e-05 -1.410403662707148710e-02
2.505617977528089976e-05 -1.292965998159715905e-02
2.506616729088639156e-05 -1.172144261788475757e-02
2.507615480649188675e-05 -1.048358248921111950e-02
2.508614232209737855e-05 -9.220433959397268328e-03
2.509612983770287035e-05 -7.936493597809129649e-03
2.510611735330836553e-05 -6.636385113274022828e-03
2.511610486891385733e-05 -5.324839027200023965e-03
2.512609238451934913e-05 -4.006664482289428938e-03
2.513607990012484432e-05 -2.686720757112084912e-03
2.514606741573033612e-05 -1.369892085905853986e-03
2.515605493133583130e-05 -6.106090598138508882e-05
2.516604244694132310e-05 1.234919182206482228e-03
2.517602996254681829e-05 2.513246636906411955e-03
2.518601747815231009e-05 3.769195163735573201e-03
2.519600499375780189e-05 4.998143668035239136e-03
2.520599250936329707e-05 6.195609781382351543e-03
2.521598002496878887e-05 7.357276759037532747e-03
2.522596754057428067e-05 8.479013166890810721e-03
2.523595505617977586e-05 9.556890859905117774e-03
2.524594257178526766e-05 1.058720157675680992e-02
2.525593008739076284e-05 1.156647194388519054e-02
2.526591760299625464e-05 1.249147970137464911e-02
2.527590511860174644e-05 1.335927193381685786e-02
2.528589263420724163e-05 1.416717968888103578e-02
2.529588014981273342e-05 1.491282502676716248e-02
2.530586766541822861e-05 1.559412455356330891e-02
2.531585518102372041e-05 1.620929036701731357e-02
2.532584269662921221e-05 1.675682737196243152e-02
2.533583021223470740e-05 1.723553065695620362e-02
2.534581772784019919e-05 1.764448120586725732e-02
2.535580524344569099e-05 1.798303609378051199e-02
2.536579275905118618e-05 1.825081971784916005e-02
2.537578027465667798e-05 1.844772237810712867e-02
2.538576779026217316e-05 1.857390083636347930e-02
2.539575530586766496e-05 1.862977476300262461e-02
2.540574282147316015e-05 1.861602022214704430e-02
2.541573033707865195e-05 1.853356161152765538e-02
2.542571785268414375e-05 1.838356127271151275e-02
2.543570536828963893e-05 1.816741009365369086e-02
2.544569288389513073e-05 1.788672410785940511e-02
2.545568039950062253e-05 1.754334222547863226e-02
2.546566791510611772e-05 1.713931676391790976e-02
2.547565543071160952e-05 1.667690043918581069e-02
2.548564294631710470e-05 1.615853751703283381e-02
2.549563046192259650e-05 1.558685970001477336e-02
2.550561797752809169e-05 1.496468334704263367e-02
2.551560549313358349e-05 1.429500324007905963e-02
2.552559300873907529e-05 1.358098185656059047e-02
2.553558052434457047e-05 1.282593839183820972e-02
2.554556803995006227e-05 1.203333891074353200e-02
2.555555555555555407e-05 1.120678426946365713e-02
2.556554307116104926e-05 1.034999379020603780e-02
2.557553058676654106e-05 9.466787098731544586e-03
2.558551810237203624e-05 8.561065492882210387e-03
2.559550561797752804e-05 7.636791210691920920e-03
2.560549313358301984e-05 6.697967109432277459e-03
2.561548064918851503e-05 5.748619461140019350e-03
2.562546816479400682e-05 4.792779787104502719e-03
2.563545568039950201e-05 3.834465403048200292e-03
2.564544319600499381e-05 2.877663046539058554e-03
2.565543071161048561e-05 1.926311008720455993e-03
2.566541822721598080e-05 9.842734607226715209e-04
2.567540574282147259e-05 5.531150465665166533e-05
2.568539325842696778e-05 -8.569431677598988387e-04
2.569538077403245958e-05 -1.749011023769128344e-03
2.570536828963795138e-05 -2.617581912105616197e-03
2.571535580524344656e-05 -3.459529313402761458e-03
2.572534332084893836e-05 -4.271928370792748425e-03
2.573533083645443355e-05 -5.052074833187889490e-03
2.574531835205992535e-05 -5.797498986467962759e-03
2.575530586766541715e-05 -6.505976566411835089e-03
2.576529338327091233e-05 -7.175538014699315952e-03
2.577528089887640413e-05 -7.804474578536603653e-03
2.578526841448189593e-05 -8.391341231800452174e-03
2.579525593008739112e-05 -8.934956241429573356e-03
2.580524344569288292e-05 -9.434396807061143017e-03
2.581523096129837810e-05 -9.888991708994104499e-03
2.582521847690386990e-05 -1.029831492976385557e-02
2.583520599250936509e-05 -1.066217987606402247e-02
2.584519350811485689e-05 -1.098062824647230012e-02
2.585518102372034869e-05 -1.125391520241905696e-02
2.586516853932584387e-05 -1.148249621136420394e-02
2.587515605493133567e-05 -1.166701473735494952e-02
2.588514357053682747e-05 -1.180829075383548268e-02
2.589513108614232266e-05 -1.190731112464505151e-02
2.590511860174781445e-05 -1.196521727445532500e-02
2.591510611735330964e-05 -1.198328903018855592e-02
2.592509363295880144e-05 -1.196292931005464057e-02
2.593508114856429663e-05 -1.190564874531433934e-02
2.594506866416978843e-05 -1.181305085534532784e-02
2.595505617977528022e-05 -1.168682229294545731e-02
2.596504369538077541e-05 -1.152872507392205606e-02
2.597503121098626721e-05 -1.134058784077029113e-02
2.598501872659175901e-05 -1.112429761199813273e-02
2.599500624219725419e-05 -1.088179058998153988e-02
2.600499375780274599e-05 -1.061504334190828402e-02
2.601498127340823779e-05 -1.032606743932601955e-02
2.602496878901373298e-05 -1.001690439503178341e-02
2.603495630461922817e-05 -9.689618714339931493e-03
2.604494382022471996e-05 -9.346289936058167422e-03
2.605493133583021176e-05 -8.989004243462484639e-03
2.606491885143570695e-05 -8.619847086550240858e-03
2.607490636704119875e-05 -8.240895145188434009e-03
2.608489388264669055e-05 -7.854207719548814831e-03
2.609488139825218573e-05 -7.461819736372439331e-03
2.610486891385767753e-05 -7.065731717435072730e-03
2.611485642946316933e-05 -6.667894169587328286e-03
2.612484394506866452e-05 -6.270191543886475399e-03
2.613483146067415632e-05 -5.874427899530276428e-03
2.614481897627965150e-05 -5.482312842018662730e-03
2.615480649188514330e-05 -5.095449383911839110e-03
2.616479400749063849e-05 -4.715324789249009801e-03
2.617478152309613029e-05 -4.343300740240616659e-03
2.618476903870162209e-05 -3.980599426271615691e-03
2.619475655430711727e-05 -3.628287765684138494e-03
2.620474406991260907e-05 -3.287265616688112620e-03
2.621473158551810087e-05 -2.958261869889973646e-03
2.622471910112359606e-05 -2.641836483108481008e-03
2.623470661672908785e-05 -2.338382781702181244e-03
2.624469413233458304e-05 -2.048128476857789988e-03
2.625468164794007484e-05 -1.771137306133562395e-03
2.626466916354557003e-05 -1.507310582604221797e-03
2.627465667915106183e-05 -1.256389435831051487e-03
2.628464419475655362e-05 -1.017961649670828155e-03
2.629463171036204881e-05 -7.914718276670746049e-04
2.630461922596754061e-05 -5.762288509395938800e-04
2.631460674157303241e-05 -3.714098771456765752e-04
2.632459425717852759e-05 -1.760687715310033194e-04
2.633458177278401939e-05 1.084486229999244040e-05
2.634456928838951119e-05 1.904624942779589150e-04
2.635455680399500638e-05 3.639784126004613827e-04
2.636454431960050157e-05 5.326343357772220363e-04
2.637453183520599336e-05 6.977039315663081812e-04
2.638451935081148516e-05 8.604807947911167652e-04
2.639450686641698035e-05 1.022267193046131045e-03
2.640449438202247215e-05 1.184357353691960300e-03
2.641448189762796395e-05 1.348018436729609597e-03
2.642446941323345913e-05 1.514476374955925310e-03
2.643445692883895093e-05 1.684907266862324367e-03
2.644444444444444273e-05 1.860429655300958494e-03
2.645443196004993792e-05 2.042095015789844540e-03
2.646441947565542972e-05 2.230876816650143903e-03
2.647440699126092490e-05 2.427661473619425591e-03
2.648439450686641670e-05 2.633246859283037630e-03
2.649438202247191189e-05 2.848346370523131138e-03
2.650436953807740369e-05 3.073585949784941006e-03
2.651435705368289548e-05 3.309489676253201968e-03
2.652434456928839067e-05 3.556465701875457901e-03
2.653433208489388247e-05 3.814800161086859265e-03
2.654431960049937427e-05 4.084657783163886391e-03
2.655430711610486946e-05 4.366088800066815490e-03
2.656429463171036125e-05 4.659037158621728153e-03
2.657428214731585644e-05 4.963344851720543661e-03
2.658426966292134824e-05 5.278753956720381481e-03
2.659425717852684343e-05 5.604905715119149097e-03
2.660424469413233522e-05 5.941337496432995934e-03
2.661423220973782702e-05 6.287483034470564384e-03
2.662421972534332221e-05 6.642676433698222437e-03
2.663420724094881401e-05 7.006156152423232385e-03
2.664419475655430581e-05 7.377064519170630115e-03
2.665418227215980099e-05 7.754444748335701659e-03
2.666416978776529279e-05 8.137242683207195071e-03
2.667415730337078798e-05 8.524311315674069911e-03
2.668414481897627978e-05 8.914414391210092811e-03
2.669413233458177496e-05 9.306232869490066104e-03
2.670411985018726676e-05 9.698373375523651821e-03
2.671410736579275856e-05 1.008937396068766007e-02
2.672409488139825375e-05 1.047770576236568135e-02
2.673408239700374555e-05 1.086177084020455326e-02
2.674406991260923735e-05 1.123990347940504071e-02
2.675405742821473253e-05 1.161038111523122682e-02
2.676404494382022433e-05 1.197143687502262056e-02
2.677403245942571613e-05 1.232126832133205972e-02
2.678401997503121132e-05 1.265804885726229401e-02
2.679400749063670650e-05 1.297994390016606221e-02
2.680399500624219830e-05 1.328512580480456333e-02
2.681398252184769010e-05 1.357178467244481504e-02
2.682397003745318529e-05 1.383813803934192017e-02
2.683395755305867709e-05 1.408244177975432471e-02
2.684394506866416888e-05 1.430300247252225612e-02
2.685393258426966407e-05 1.449819078233230418e-02
2.686392009987515587e-05 1.466645471821870043e-02
2.687390761548064767e-05 1.480633277248860277e-02
2.688389513108614286e-05 1.491646772221015896e-02
2.689388264669163465e-05 1.499561995856680575e-02
2.690387016229712984e-05 1.504267920043992832e-02
2.691385767790262164e-05 1.505667566010781243e-02
2.692384519350811683e-05 1.503678884232004416e-02
2.693383270911360862e-05 1.498235128468076126e-02
2.694382022471910042e-05 1.489285095970783318e-02
2.695380774032459561e-05 1.476793530590105215e-02
2.696379525593008741e-05 1.460741445985610891e-02
2.697378277153557921e-05 1.441126342146627735e-02
2.698377028714107439e-05 1.417962261416555805e-02
2.699375780274656619e-05 1.391279525715079408e-02
2.700374531835206138e-05 1.361124614339370015e-02
2.701373283395755318e-05 1.327560253867939889e-02
2.702372034956304836e-05 1.290665247760053834e-02
2.703370786516854016e-05 1.250534296052851699e-02
2.704369538077403196e-05 1.207277776659761159e-02
2.705368289637952715e-05 1.161020886147048556e-02
2.706367041198501895e-05 1.111902348691585704e-02
2.707365792759051075e-05 1.060073051668093159e-02
2.708364544319600593e-05 1.005694464054280278e-02
2.709363295880149773e-05 9.489370517573274613e-03
2.710362047440698953e-05 8.899791687125136949e-03
2.711360799001248472e-05 8.290064046945632911e-03
2.712359550561797990e-05 7.662109079264713997e-03
2.713358302122347170e-05 7.017906073043397690e-03
2.714357053682896350e-05 6.359486854960709999e-03
2.715355805243445869e-05 5.688930023578343299e-03
2.716354556803995049e-05 5.008350285886888770e-03
2.717353308364544228e-05 4.319887546935009121e-03
2.718352059925093747e-05 3.625701296639825388e-03
2.719350811485642927e-05 2.927967707357755772e-03
2.720349563046192107e-05 2.228873668153808895e-03
2.721348314606741625e-05 1.530606434672903901e-03
2.722347066167290805e-05 8.353419135727628737e-04
2.723345817727840324e-05 1.452357783705435982e-04
2.724344569288389504e-05 -5.375808609050046873e-04
2.725343320848939023e-05 -1.211006245627731411e-03
2.726342072409488202e-05 -1.872978188807713790e-03
2.727340823970037382e-05 -2.521484226598229381e-03
2.728339575530586901e-05 -3.154567366586128688e-03
2.729338327091136081e-05 -3.770334300746649558e-03
2.730337078651685261e-05 -4.366966218866551522e-03
2.731335830212234779e-05 -4.942724978437821985e-03
2.732334581772783959e-05 -5.495957627386490081e-03
2.733333333333333478e-05 -6.025104374116442563e-03
2.734332084893882658e-05 -6.528708164596496409e-03
2.735330836454432176e-05 -7.005424543210728681e-03
2.736329588014981356e-05 -7.454031034350895243e-03
2.737328339575530536e-05 -7.873433176219224103e-03
2.738327091136080055e-05 -8.262667896901864859e-03
2.739325842696629235e-05 -8.620908156845404763e-03
2.740324594257178415e-05 -8.947468965086437936e-03
2.741323345817727933e-05 -9.241811912188886008e-03
2.742322097378277113e-05 -9.503548524255474653e-03
2.743320848938826293e-05 -9.732443837343609724e-03
2.744319600499375812e-05 -9.928416900990845104e-03
2.745318352059925330e-05 -1.009153668421334561e-02
2.746317103620474510e-05 -1.022201715276586237e-02
2.747315855181023690e-05 -1.032021269217127737e-02
2.748314606741573209e-05 -1.038661268217603607e-02
2.749313358302122389e-05 -1.042183663109232626e-02
2.750312109862671568e-05 -1.042662884097096156e-02
2.751310861423221087e-05 -1.040184837164596747e-02
2.752309612983770267e-05 -1.034845759584065820e-02
2.753308364544319447e-05 -1.026751385851099388e-02
2.754307116104868965e-05 -1.016016180817030067e-02
2.755305867665418145e-05 -1.002762570677727741e-02
2.756304619225967664e-05 -9.871201906909505414e-03
2.757303370786516844e-05 -9.692250802621786218e-03
2.758302122347066363e-05 -9.492188266726046125e-03
2.759300873907615542e-05 -9.272475136424774764e-03
2.760299625468164722e-05 -9.034606272004998967e-03
2.761298377028714241e-05 -8.780102021535923784e-03
2.762297128589263421e-05 -8.510500238326550171e-03
2.763295880149812601e-05 -8.227348181891323831e-03
2.764294631710362119e-05 -7.932197515104063776e-03
2.765293383270911299e-05 -7.626601889335440573e-03
2.766292134831460818e-05 -7.312113289173217782e-03
2.767290886392009998e-05 -6.990276363416925154e-03
2.768289637952559516e-05 -6.662621764212166287e-03
2.769288389513108696e-05 -6.330660733611435595e-03
2.770287141073657876e-05 -5.995884423137635109e-03
2.771285892634207395e-05 -5.659763712780030258e-03
2.772284644194756575e-05 -5.323740663710147154e-03
2.773283395755305754e-05 -4.989214081673696947e-03
2.774282147315855273e-05 -4.657527957048748259e-03
2.775280898876404453e-05 -4.329964716859972806e-03
2.776279650436953972e-05 -4.007742410316051003e-03
2.777278401997503152e-05 -3.692015211766673088e-03
2.778277153558052670e-05 -3.383872806102012406e-03
2.779275905118601850e-05 -3.084337016805394245e-03
2.780274656679151030e-05 -2.794360447504566462e-03
2.781273408239700549e-05 -2.514827061608796918e-03
2.782272159800249728e-05 -2.246550345562032484e-03
2.783270911360798908e-05 -1.990268353624640319e-03
2.784269662921348427e-05 -1.746637084175042690e-03
2.785268414481897607e-05 -1.516224571273283930e-03
2.786267166042446787e-05 -1.299507659823749984e-03
2.787265917602996305e-05 -1.096871783459588785e-03
2.788264669163545824e-05 -9.086141505249320082e-04
2.789263420724095004e-05 -7.349491796042931756e-04
2.790262172284644184e-05 -5.760118945237103919e-04
2.791260923845193702e-05 -4.318568776967486068e-04
2.792259675405742882e-05 -3.024554827148970022e-04
2.793258426966292062e-05 -1.876944381017715444e-04
2.794257178526841581e-05 -8.737659381668821598e-05
2.795255930087390761e-05 -1.225809713722397297e-06
2.796254681647939941e-05 7.110359463960140721e-05
2.797253433208489459e-05 1.300191368208971580e-04
2.798252184769038639e-05 1.759892835744995875e-04
2.799250936329588158e-05 2.095440418420969919e-04
2.800249687890137338e-05 2.312675300384216617e-04
2.801248439450686856e-05 2.417848299579472722e-04
2.802247191011236036e-05 2.417539844617631005e-04
2.803245942571785216e-05 2.318632828231434169e-04
2.804244694132334735e-05 2.128276433833371805e-04
2.805243445692883915e-05 1.853837626336724237e-04
2.806242197253433094e-05 1.502840667030613548e-04
2.807240948813982613e-05 1.082889356101075811e-04
2.808239700374531793e-05 6.016072938837021113e-05
2.809238451935081312e-05 6.662210728226554512e-06
2.810237203495630492e-05 -5.144433961107004407e-05
2.811235955056180010e-05 -1.134012782239260831e-04
2.812234706616729190e-05 -1.784521470487012102e-04
2.813233458177278370e-05 -2.457339815438703656e-04
2.814232209737827889e-05 -3.143752316359461397e-04
2.815230961298377068e-05 -3.835317919262158995e-04
2.816229712858926248e-05 -4.523812754439026761e-04
2.817228464419475767e-05 -5.201323678225181846e-04
2.818227215980024947e-05 -5.860345761600222868e-04
2.819225967540574127e-05 -6.493851119472005776e-04
2.820224719101123645e-05 -7.095336188310391850e-04
2.821223470661673164e-05 -7.658878236003875770e-04
2.822222222222222344e-05 -8.179166279898800618e-04
2.823220973782771524e-05 -8.651475216129159759e-04
2.824219725343321042e-05 -9.071645091405376900e-04
2.825218476903870222e-05 -9.436103306013896887e-04
2.826217228464419402e-05 -9.741895545295738233e-04
2.827215980024968921e-05 -9.986716713625985644e-04
2.828214731585518101e-05 -1.016893489715380494e-03
2.829213483146067281e-05 -1.028756995408902468e-03
2.830212234706616799e-05 -1.034223985040259777e-03
2.831210986267165979e-05 -1.033314020363390031e-03
2.832209737827715498e-05 -1.026107008790534117e-03
2.833208489388264678e-05 -1.012746005589124781e-03
2.834207240948814196e-05 -9.934360244246293048e-04
2.835205992509363376e-05 -9.684361657490985105e-04
2.836204744069912556e-05 -9.380492343283287036e-04
2.837203495630462075e-05 -9.026168446918638377e-04
2.838202247191011255e-05 -8.625194338862483953e-04
2.839200998751560434e-05 -8.181752160394200560e-04
2.840199750312109953e-05 -7.700354667114585111e-04
2.841198501872659133e-05 -7.185790117566824391e-04
2.842197253433208652e-05 -6.643092609759808148e-04
2.843196004993757831e-05 -6.077499191147119496e-04
2.844194756554307350e-05 -5.494358437277670421e-04
2.845193508114856530e-05 -4.899035451448224875e-04
2.846192259675405710e-05 -4.296845014455585800e-04
2.847191011235955229e-05 -3.692991263730504951e-04
2.848189762796504408e-05 -3.092504110269543973e-04
2.849188514357053588e-05 -2.500177729726865109e-04
2.850187265917603107e-05 -1.920526170035652749e-04
2.851186017478152287e-05 -1.357768570486059354e-04
2.852184769038701805e-05 -8.158078217794548866e-05
2.853183520599250985e-05 -2.981826975959606102e-05
2.854182272159800504e-05 1.919674164999950834e-05
2.855181023720349684e-05 6.519106622776730891e-05
2.856179775280898864e-05 1.079319013069674897e-04
2.857178526841448382e-05 1.472261111172510099e-04
2.858177278401997562e-05 1.829209813165609056e-04
2.859176029962546742e-05 2.149062957773841985e-04
2.860174781523096261e-05 2.431145105292710972e-04
2.861173533083645441e-05 2.675192555262874373e-04
2.862172284644194621e-05 2.881340193656394119e-04
2.863171036204744139e-05 3.050097318044993431e-04
2.864169787765293319e-05 3.182310328914275742e-04
2.865168539325842838e-05 3.279123308280183823e-04
2.866167290886392018e-05 3.341942549491925683e-04
2.867166042446941536e-05 3.372415863943993520e-04
2.868164794007490716e-05 3.372417929740006504e-04
2.869163545568039896e-05 3.344028569705458239e-04
2.870162297128589415e-05 3.289505580279263844e-04
2.871161048689138595e-05 3.211247036192048355e-04
2.872159800249687774e-05 3.111748194974043973e-04
2.873158551810237293e-05 2.993569593862776949e-04
2.874157303370786473e-05 2.859314833892276364e-04
2.875156054931335992e-05 2.711603221909093136e-04
2.876154806491885171e-05 2.553033130452528245e-04
2.877153558052434690e-05 2.386148325763102790e-04
2.878152309612983870e-05 2.213415323673340615e-04
2.879151061173533050e-05 2.037204790547085347e-04
2.880149812734082569e-05 1.859769477463677639e-04
2.881148564294631748e-05 1.683222093120180138e-04
2.882147315855180928e-05 1.509520962729560929e-04
2.883146067415730447e-05 1.340462722130286721e-04
2.884144818976279627e-05 1.177673047833203258e-04
2.885143570536829145e-05 1.022591415802119754e-04
2.886142322097378325e-05 8.764572314763643631e-05
2.887141073657927844e-05 7.403046985213287566e-05
2.888139825218477024e-05 6.149641898391708210e-05
2.889138576779026204e-05 5.010651723629402872e-05
2.890137328339575722e-05 3.990403076337071517e-05
2.891136079900124902e-05 3.091328574789059351e-05
2.892134831460674082e-05 2.314062250855766014e-05
2.893133583021223601e-05 1.657520843785354169e-05
2.894132334581772781e-05 1.118976031979727204e-05
2.895131086142321960e-05 6.941493070819323966e-06
2.896129837702871479e-05 3.773400271781558548e-06
2.897128589263420998e-05 1.615793571691860033e-06
2.898127340823970178e-05 3.879790328770119246e-07
2.899126092384519358e-05 0.000000000000000000e+00
2.900124843945068876e-05 0.000000000000000000e+00
2.901123595505618056e-05 0.000000000000000000e+00
2.902122347066167236e-05 0.000000000000000000e+00
2.903121098626716755e-05 0.000000000000000000e+00
2.904119850187265934e-05 0.000000000000000000e+00
2.905118601747815114e-05 0.000000000000000000e+00
2.906117353308364633e-05 0.000000000000000000e+00
2.907116104868913813e-05 0.000000000000000000e+00
2.908114856429463332e-05 0.000000000000000000e+00
2.909113607990012511e-05 0.000000000000000000e+00
2.910112359550562030e-05 0.000000000000000000e+00
2.911111111111111210e-05 0.000000000000000000e+00
2.912109862671660390e-05 0.000000000000000000e+00
2.913108614232209908e-05 0.000000000000000000e+00
2.914107365792759088e-05 0.000000000000000000e+00
2.915106117353308268e-05 0.000000000000000000e+00
2.916104868913857787e-05 0.000000000000000000e+00
2.917103620474406967e-05 0.000000000000000000e+00
2.918102372034956485e-05 0.000000000000000000e+00
2.919101123595505665e-05 0.000000000000000000e+00
2.920099875156055184e-05 0.000000000000000000e+00
2.921098626716604364e-05 0.000000000000000000e+00
2.922097378277153544e-05 0.000000000000000000e+00
2.923096129837703062e-05 0.000000000000000000e+00
2.924094881398252242e-05 0.000000000000000000e+00
2.925093632958801422e-05 0.000000000000000000e+00
2.926092384519350941e-05 -0.000000000000000000e+00
2.927091136079900121e-05 -0.000000000000000000e+00
2.928089887640449300e-05 -0.000000000000000000e+00
2.929088639200998819e-05 -0.000000000000000000e+00
2.930087390761548338e-05 -0.000000000000000000e+00
2.931086142322097518e-05 -0.000000000000000000e+00
2.932084893882646698e-05 -0.000000000000000000e+00
2.933083645443196216e-05 -0.000000000000000000e+00
2.934082397003745396e-05 -0.000000000000000000e+00
2.935081148564294576e-05 -0.000000000000000000e+00
2.936079900124844095e-05 -0.000000000000000000e+00
2.937078651685393274e-05 -0.000000000000000000e+00
2.938077403245942454e-05 -0.000000000000000000e+00
2.939076154806491973e-05 -0.000000000000000000e+00
2.940074906367041153e-05 -0.000000000000000000e+00
2.941073657927590672e-05 -0.000000000000000000e+00
2.942072409488139851e-05 -0.000000000000000000e+00
2.943071161048689370e-05 -0.000000000000000000e+00
2.944069912609238550e-05 -0.000000000000000000e+00
2.945068664169787730e-05 -0.000000000000000000e+00
2.946067415730337248e-05 -0.000000000000000000e+00
2.947066167290886428e-05 -0.000000000000000000e+00
2.948064918851435608e-05 -0.000000000000000000e+00
2.949063670411985127e-05 -0.000000000000000000e+00
2.950062421972534307e-05 -0.000000000000000000e+00
2.951061173533083825e-05 -0.000000000000000000e+00
2.952059925093633005e-05 -0.000000000000000000e+00
2.953058676654182524e-05 -0.000000000000000000e+00
2.954057428214731704e-05 -0.000000000000000000e+00
2.955056179775280884e-05 -0.000000000000000000e+00
2.956054931335830402e-05 -0.000000000000000000e+00
2.957053682896379582e-05 -0.000000000000000000e+00
2.958052434456928762e-05 -0.000000000000000000e+00
2.959051186017478281e-05 0.000000000000000000e+00
2.960049937578027461e-05 0.000000000000000000e+00
2.961048689138576979e-05 0.000000000000000000e+00
2.962047440699126159e-05 0.000000000000000000e+00
2.963046192259675678e-05 0.000000000000000000e+00
2.964044943820224858e-05 0.000000000000000000e+00
2.965043695380774038e-05 0.000000000000000000e+00
2.966042446941323556e-05 0.000000000000000000e+00
2.967041198501872736e-05 0.000000000000000000e+00
2.968039950062421916e-05 0.000000000000000000e+00
2.969038701622971435e-05 0.000000000000000000e+00
2.970037453183520614e-05 0.000000000000000000e+00
2.971036204744069794e-05 0.000000000000000000e+00
2.972034956304619313e-05 0.000000000000000000e+00
2.973033707865168832e-05 0.000000000000000000e+00
2.974032459425718011e-05 0.000000000000000000e+00
2.975031210986267191e-05 0.000000000000000000e+00
2.976029962546816710e-05 0.000000000000000000e+00
2.977028714107365890e-05 0.000000000000000000e+00
2.978027465667915070e-05 0.000000000000000000e+00
2.979026217228464588e-05 0.000000000000000000e+00
2.980024968789013768e-05 0.000000000000000000e+00
2.981023720349562948e-05 0.000000000000000000e+00
2.982022471910112467e-05 0.000000000000000000e+00
2.983021223470661985e-05 0.000000000000000000e+00
2.984019975031210827e-05 0.000000000000000000e+00
2.985018726591760345e-05 0.000000000000000000e+00
2.986017478152309864e-05 0.000000000000000000e+00
2.987016229712859044e-05 0.000000000000000000e+00
2.988014981273408224e-05 0.000000000000000000e+00
2.989013732833957742e-05 0.000000000000000000e+00
2.990012484394506922e-05 0.000000000000000000e+00
2.991011235955056102e-05 0.000000000000000000e+00
2.992009987515605621e-05 0.000000000000000000e+00
2.993008739076155139e-05 0.000000000000000000e+00
2.994007490636703980e-05 0.000000000000000000e+00
2.995006242197253499e-05 0.000000000000000000e+00
2.996004993757803018e-05 0.000000000000000000e+00
2.997003745318352198e-05 0.000000000000000000e+00
2.998002496878901377e-05 0.000000000000000000e+00
2.999001248439450896e-05 0.000000000000000000e+00
3.000000000000000076e-05 0.000000000000000000e+00


==> tikzpictures/data_cylinder/exp/rec-60_exp.dat <==
2.199999999999999943e-05 -0.000000000000000000e+00
2.200998751560549123e-05 -0.000000000000000000e+00
2.201997503121098641e-05 1.216721065897292649e-09
2.202996254681647821e-05 2.690326398519350430e-08
2.203995006242197340e-05 1.083281819415784708e-07
2.204993757802746520e-05 2.736106899215471081e-07
2.205992509363295700e-05 5.469642176395535170e-07
2.206991260923845218e-05 9.481949816940517944e-07
2.207990012484394398e-05 1.492427205394599195e-06
2.208988764044943917e-05 2.189995804625716601e-06
2.209987515605493097e-05 3.046508847426095246e-06
2.210986267166042277e-05 4.063144329075724196e-06
2.211985018726591795e-05 5.237203832301193848e-06
2.212983770287140975e-05 6.562804486713590157e-06
2.213982521847690494e-05 8.031564383426132507e-06
2.214981273408239674e-05 9.633183454653809335e-06
2.215980024968788853e-05 1.135595033937667698e-05
2.216978776529338372e-05 1.318740251079281452e-05
2.217977528089887552e-05 1.511513149942921313e-05
2.218976279650436732e-05 1.712723858003630540e-05
2.219975031210986251e-05 1.921235430133110708e-05
2.220973782771535430e-05 2.135992602845380490e-05
2.221972534332084949e-05 2.356074276299319559e-05
2.222971285892634129e-05 2.580703065773699164e-05
2.223970037453183309e-05 2.809229983097751156e-05
2.224968789013732827e-05 3.041097442395988479e-05
2.225967540574282007e-05 3.275760590680746595e-05
2.226966292134831526e-05 3.512669448567261245e-05
2.227965043695380706e-05 3.751346958765578642e-05
2.228963795255929886e-05 3.991417605529705431e-05
2.229962546816479404e-05 4.232566033327007086e-05
2.230961298377028584e-05 4.474532464920789318e-05
2.231960049937578103e-05 4.717131138575944154e-05
2.232958801498127283e-05 4.960208325214269842e-05
2.233957553058676463e-05 5.203523773086580123e-05
2.234956304619225981e-05 5.446662772458396546e-05
2.235955056179775161e-05 5.689065906341050102e-05
2.236953807740324680e-05 5.930098677329694902e-05
2.237952559300873860e-05 6.169091814105735056e-05
2.238951310861423040e-05 6.405353604854319160e-05
2.239950062421972558e-05 6.638158856209725258e-05
2.240948813982521738e-05 6.866860580175939755e-05
2.241947565543071257e-05 7.091148511313627911e-05
2.242946317103620437e-05 7.311084322251665539e-05
2.243945068664169616e-05 7.526890901505422669e-05
2.244943820224719135e-05 7.738907816886518012e-05
2.245942571785268315e-05 7.947645966742833011e-05
2.246941323345817834e-05 8.153628368586964936e-05
2.247940074906367014e-05 8.357073854474199261e-05
2.248938826466916193e-05 8.557765627943303042e-05
2.249937578027465712e-05 8.755344267349763720e-05
2.250936329588014892e-05 8.949620001108717212e-05
2.251935081148564072e-05 9.140473646088981123e-05
2.252933832709113590e-05 9.327730143793863758e-05
2.253932584269662770e-05 9.511173800608882186e-05
2.254931335830212289e-05 9.690347798163981340e-05
2.255930087390761469e-05 9.864384722779709802e-05
2.256928838951310988e-05 1.003230432241195366e-04
2.257927590511860167e-05 1.019343658019928396e-04
2.258926342072409347e-05 1.034748370836781768e-04
2.259925093632958866e-05 1.049444371140062629e-04
2.260923845193508046e-05 1.063469411486622329e-04
2.261922596754057226e-05 1.076912600730973990e-04
2.262921348314606744e-05 1.089935479391073407e-04
2.263920099875155924e-05 1.102780827423729206e-04
2.264918851435705443e-05 1.115731109198378734e-04
2.265917602996254623e-05 1.129047228384397948e-04
2.266916354556803803e-05 1.142919792382276220e-04
2.267915106117353321e-05 1.157436705623338292e-04
2.268913857677902501e-05 1.172597810069712367e-04
2.269912609238452020e-05 1.188363051766369707e-04
2.270911360799001200e-05 1.204676861357886720e-04
2.271910112359550380e-05 1.221468441106732922e-04
2.272908863920099898e-05 1.238650516058513679e-04
2.273907615480649078e-05 1.256119097641229777e-04
2.274906367041198597e-05 1.273753369278503311e-04
2.275905118601747777e-05 1.291410248545103387e-04
2.276903870162296956e-05 1.308938461204733634e-04
2.277902621722846475e-05 1.326215998223900837e-04
2.278901373283395655e-05 1.343158030483012006e-04
2.279900124843945174e-05 1.359701322380431213e-04
2.280898876404494354e-05 1.375800122786151845e-04
2.281897627965043533e-05 1.391413371391505963e-04
2.282896379525593052e-05 1.406489224387647756e-04
2.283895131086142232e-05 1.420971246386486231e-04
2.284893882646691751e-05 1.434793345822124534e-04
2.285892634207240930e-05 1.447860825726340255e-04
2.286891385767790110e-05 1.460050793547887674e-04
2.287890137328339629e-05 1.471205023536888265e-04
2.288888888888888809e-05 1.481298835828225404e-04
2.289887640449438328e-05 1.490789395895309333e-04
2.290886392009987507e-05 1.499493667001213014e-04
2.291885143570536687e-05 1.507179684232420435e-04
2.292883895131086206e-05 1.513670736558745745e-04
2.293882646691635386e-05 1.518842371816538995e-04
2.294881398252184566e-05 1.522572395780137210e-04
2.295880149812734084e-05 1.524728027391948453e-04
2.296878901373283264e-05 1.525188812112887864e-04
2.297877652933832783e-05 1.523827002723052908e-04
2.298876404494381963e-05 1.520491720486619863e-04
2.299875156054931143e-05 1.515053589419916287e-04
2.300873907615480661e-05 1.507439989983413834e-04
2.301872659176029841e-05 1.497621391102098222e-04
2.302871410736579360e-05 1.485579607802120429e-04
2.303870162297128540e-05 1.471274426950137471e-04
2.304868913857677719e-05 1.454634230962631295e-04
2.305867665418227238e-05 1.435566297259530566e-04
2.306866416978776418e-05 1.413965799722203545e-04
2.307865168539325937e-05 1.389752312041925677e-04
2.308863920099875117e-05 1.362901388013056385e-04
2.309862671660424296e-05 1.333423809894429546e-04
2.310861423220973815e-05 1.301337213432776944e-04
2.311860174781522995e-05 1.266659916412335451e-04
2.312858926342072514e-05 1.229425155309272902e-04
2.313857677902621693e-05 1.189707983842260887e-04
2.314856429463170873e-05 1.147637705012783115e-04
2.315855181023720392e-05 1.103386908852878491e-04
2.316853932584269572e-05 1.057158582725116144e-04
2.317852684144819091e-05 1.009202487480129808e-04
2.318851435705368270e-05 9.598392296204565023e-05
2.319850187265917450e-05 9.094390856774690305e-05
2.320848938826466969e-05 8.583990040539270401e-05
2.321847690387016149e-05 8.071889103186334592e-05
2.322846441947565667e-05 7.564153674985745412e-05
2.323845193508114847e-05 7.068290067909438837e-05
2.324843945068664027e-05 6.593025202086289242e-05
2.325842696629213546e-05 6.148219215207858276e-05
2.326841448189762726e-05 5.744894230103103004e-05
2.327840199750311906e-05 5.395484964239621910e-05
2.328838951310861424e-05 5.114340343316995616e-05
2.329837702871410604e-05 4.917849104782034844e-05
2.330836454431960123e-05 4.824074424671433869e-05
2.331835205992509303e-05 4.852618749864094459e-05
2.332833957553058821e-05 5.024560035367827391e-05
2.333832709113608001e-05 5.362139741969015449e-05
2.334831460674157181e-05 5.888748066562890201e-05
2.335830212234706700e-05 6.629077249541938854e-05
2.336828963795255880e-05 7.608936684843087413e-05
2.337827715355805059e-05 8.854982395128470536e-05
2.338826466916354578e-05 1.039452291972407170e-04
2.339825218476903758e-05 1.225532710567515244e-04
2.340823970037453277e-05 1.446560227040911354e-04
2.341822721598002457e-05 1.705403307154394125e-04
2.342821473158551636e-05 2.004953976063708664e-04
2.343820224719101155e-05 2.348087042165048855e-04
2.344818976279650335e-05 2.737628562974007561e-04
2.345817727840199854e-05 3.176331840223912918e-04
2.346816479400749033e-05 3.666858134484600701e-04
2.347815230961298213e-05 4.211768266908471193e-04
2.348813982521847732e-05 4.813524626742068306e-04
2.349812734082396912e-05 5.474484868282525904e-04
2.350811485642946431e-05 6.196865648482006994e-04
2.351810237203495610e-05 6.982680244696542115e-04
2.352808988764044790e-05 7.833683697672491533e-04
2.353807740324594309e-05 8.751349033904127833e-04
2.354806491885143489e-05 9.736876370960125459e-04
2.355805243445693007e-05 1.079122976031974060e-03
2.356803995006242187e-05 1.191514671833086413e-03
2.357802746566791367e-05 1.310909754558205924e-03
2.358801498127340886e-05 1.437325929380090395e-03
2.359800249687890066e-05 1.570750257353498418e-03
2.360799001248439246e-05 1.711137204222849730e-03
2.361797752808988764e-05 1.858410017578921401e-03
2.362796504369537944e-05 2.012461605782899648e-03
2.363795255930087463e-05 2.173151814645577027e-03
2.364794007490636643e-05 2.340306548509984291e-03
2.365792759051186161e-05 2.513716298495513937e-03
2.366791510611735341e-05 2.693129886688707102e-03
2.367790262172284521e-05 2.878249019135116927e-03
2.368789013732834040e-05 3.068725899070384126e-03
2.369787765293383220e-05 3.264160854065361727e-03
2.370786516853932399e-05 3.464100974284056982e-03
2.371785268414481918e-05 3.668042210599855961e-03
2.372784019975031098e-05 3.875433579120045931e-03
2.373782771535580617e-05 4.085676709090547455e-03
2.374781523096129796e-05 4.298119595566063898e-03
2.375780274656678976e-05 4.512056488838151781e-03
2.376779026217228495e-05 4.726735476739783205e-03
2.377777777777777675e-05 4.941359212446698457e-03
2.378776529338327194e-05 5.155078010988375578e-03
2.379775280898876373e-05 5.366987946019825990e-03
2.380774032459425553e-05 5.576135774660913834e-03
2.381772784019975072e-05 5.781525907325343362e-03
2.382771535580524252e-05 5.982127971610827662e-03
2.383770287141073770e-05 6.176881074777864841e-03
2.384769038701622950e-05 6.364694508224815264e-03
2.385767790262172130e-05 6.544452353687739768e-03
2.386766541822721649e-05 6.715022561131982204e-03
2.387765293383270829e-05 6.875266870547611098e-03
2.388764044943820347e-05 7.024052519076143426e-03
2.389762796504369527e-05 7.160262861071263474e-03
2.390761548064918707e-05 7.282803419780802152e-03
2.391760299625468226e-05 7.390605783064667540e-03
2.392759051186017406e-05 7.482632963668836915e-03
2.393757802746566586e-05 7.557887623792328667e-03
2.394756554307116104e-05 7.615418787935358987e-03
2.395755305867665284e-05 7.654323754511561939e-03
2.396754057428214803e-05 7.673750967366796058e-03
2.397752808988763983e-05 7.672906954541409627e-03
2.398751560549313501e-05 7.651062806174559541e-03
2.399750312109862681e-05 7.607559806413555573e-03
2.400749063670411861e-05 7.541815956071270220e-03
2.401747815230961380e-05 7.453330634605665958e-03
2.402746566791510560e-05 7.341687988236177305e-03
2.403745318352059739e-05 7.206559162530052319e-03
2.404744069912609258e-05 7.047698412010441199e-03
2.405742821473158438e-05 6.864937889289580986e-03
2.406741573033707957e-05 6.658189005317838305e-03
2.407740324594257136e-05 6.427445045044685376e-03
2.408739076154806655e-05 6.172781859532968686e-03
2.409737827715355835e-05 5.894361352359421893e-03
2.410736579275905015e-05 5.592435635787094614e-03
2.411735330836454534e-05 5.267346441974856894e-03
2.412734082397003713e-05 4.919521037941292953e-03
2.413732833957552893e-05 4.549470151132501382e-03
2.414731585518102412e-05 4.157789295427379017e-03
2.415730337078651592e-05 3.745160494715213655e-03
2.416729088639201110e-05 3.312355265653291799e-03
2.417727840199750290e-05 2.860240509032215255e-03
2.418726591760299470e-05 2.389783265962785140e-03
2.419725343320848989e-05 1.902050438358810587e-03
2.420724094881398169e-05 1.398205251293594244e-03
2.421722846441947687e-05 8.795045637146325099e-04
2.422721598002496867e-05 3.472974459087811911e-04
2.423720349563046047e-05 -1.969766010453465966e-04
2.424719101123595566e-05 -7.517891420322449008e-04
2.425717852684144746e-05 -1.315524122816751768e-03
2.426716604244693925e-05 -1.886479504394620406e-03
2.427715355805243444e-05 -2.462868748195011157e-03
2.428714107365792624e-05 -3.042825310964379984e-03
2.429712858926342143e-05 -3.624412677267268776e-03
2.430711610486891323e-05 -4.205635161011598254e-03
2.431710362047440841e-05 -4.784445496664670346e-03
2.432709113607990021e-05 -5.358754314191973948e-03
2.433707865168539201e-05 -5.926445977651306936e-03
2.434706616729088720e-05 -6.485394860897865377e-03
2.435705368289637899e-05 -7.033476489818928784e-03
2.436704119850187079e-05 -7.568576244644860396e-03
2.437702871410736598e-05 -8.088600256617225343e-03
2.438701622971285778e-05 -8.591491515063564427e-03
2.439700374531835297e-05 -9.075248077843217284e-03
2.440699126092384476e-05 -9.537935387518821709e-03
2.441697877652933995e-05 -9.977693181191274810e-03
2.442696629213483175e-05 -1.039274412629168434e-02
2.443695380774032355e-05 -1.078140464964809364e-02
2.444694132334581873e-05 -1.114209425794129502e-02
2.445692883895131053e-05 -1.147334176782046841e-02
2.446691635455680233e-05 -1.177378993155824352e-02
2.447690387016229752e-05 -1.204220036754334415e-02
2.448689138576778932e-05 -1.227745689662715703e-02
2.449687890137328450e-05 -1.247856617808691844e-02
2.450686641697877630e-05 -1.264465753305820707e-02
2.451685393258426810e-05 -1.277498444475055547e-02
2.452684144818976329e-05 -1.286892844440916742e-02
2.453682896379525509e-05 -1.292600285015433129e-02
2.454681647940075027e-05 -1.294585639955552793e-02
2.455680399500624207e-05 -1.292827656510031967e-02
2.456679151061173387e-05 -1.287318729820689268e-02
2.457677902621722906e-05 -1.278064107239548775e-02
2.458676654182272086e-05 -1.265081346550867708e-02
2.459675405742821604e-05 -1.248400352397730298e-02
2.460674157303370784e-05 -1.228063386489499330e-02
2.461672908863919964e-05 -1.204124704699567963e-02
2.462671660424469483e-05 -1.176650263344121948e-02
2.463670411985018663e-05 -1.145718029877498996e-02
2.464669163545568181e-05 -1.111418591682079501e-02
2.465667915106117361e-05 -1.073855323491980027e-02
2.466666666666666541e-05 -1.033144168408610744e-02
2.467665418227216060e-05 -9.894135303203736506e-03
2.468664169787765239e-05 -9.428044166711559496e-03
2.469662921348314419e-05 -8.934706069317779539e-03
2.470661672908863938e-05 -8.415784068465053877e-03
2.471660424469413118e-05 -7.873059314400047623e-03
2.472659176029962637e-05 -7.308424717085301725e-03
2.473657927590511816e-05 -6.723881428418660051e-03
2.474656679151061335e-05 -6.121534577290042682e-03
2.475655430711610515e-05 -5.503585974619328892e-03
2.476654182272159695e-05 -4.872325683666611437e-03
2.477652933832709213e-05 -4.230126848607126261e-03
2.478651685393258393e-05 -3.579440033039528284e-03
2.479650436953807573e-05 -2.922779047519642216e-03
2.480649188514357092e-05 -2.262703572169560019e-03
2.481647940074906272e-05 -1.601807574662092231e-03
2.482646691635455790e-05 -9.427099129154104928e-04
2.483645443196004970e-05 -2.880408387466180443e-04
2.484644194756554489e-05 3.595742144774797047e-04
2.485642946317103669e-05 9.975298684922005027e-04
2.486641697877652849e-05 1.623255101896200776e-03
2.487640449438202367e-05 2.234228023497947507e-03
2.488639200998751547e-05 2.827989337696564659e-03
2.489637952559300727e-05 3.402154310254574751e-03
2.490636704119850246e-05 3.954425532823461695e-03
2.491635455680399426e-05 4.482603573161348179e-03
2.492634207240948944e-05 4.984594024204740820e-03
2.493632958801498124e-05 5.458416901277872435e-03
2.494631710362047304e-05 5.902219761651767045e-03
2.495630461922596823e-05 6.314287729488920684e-03
2.496629213483146003e-05 6.693047356284459980e-03
2.497627965043695521e-05 7.037069062124604903e-03
2.498626716604244701e-05 7.345070746261025615e-03
2.499625468164793881e-05 7.615919727611959039e-03
2.500624219725343400e-05 7.848632354727280019e-03
2.501622971285892579e-05 8.042372892068407747e-03
2.502621722846441759e-05 8.196452962671983700e-03
2.503620474406991278e-05 8.310333013231830171e-03
2.504619225967540458e-05 8.383623525521511494e-03
2.505617977528089976e-05 8.416081919433238481e-03
2.506616729088639156e-05 8.407606662649492330e-03
2.507615480649188675e-05 8.358231872373000915e-03
2.508614232209737855e-05 8.268123058960732616e-03
2.509612983770287035e-05 8.137576616510218408e-03
2.510611735330836553e-05 7.967024126009534038e-03
2.511610486891385733e-05 7.757035340904527496e-03
2.512609238451934913e-05 7.508316284018387056e-03
2.513607990012484432e-05 7.221707692585919124e-03
2.514606741573033612e-05 6.898187465171384987e-03
2.515605493133583130e-05 6.538873128158320495e-03
2.516604244694132310e-05 6.145020703853218934e-03
2.517602996254681829e-05 5.718023365997104181e-03
2.518601747815231009e-05 5.259413475376957525e-03
2.519600499375780189e-05 4.770864143792613761e-03
2.520599250936329707e-05 4.254185787513554105e-03
2.521598002496878887e-05 3.711320097940042084e-03
2.522596754057428067e-05 3.144335460017507865e-03
2.523595505617977586e-05 2.555421653496407156e-03
2.524594257178526766e-05 1.946880866987542530e-03
2.525593008739076284e-05 1.321116534803572305e-03
2.526591760299625464e-05 6.806212715900808972e-04
2.527590511860174644e-05 2.796679324361116709e-05
2.528589263420724163e-05 -6.342020338337348018e-04
2.529588014981273342e-05 -1.303174580993433310e-03
2.530586766541822861e-05 -1.976187408456146419e-03
2.531585518102372041e-05 -2.650436481192078308e-03
2.532584269662921221e-05 -3.323085492498791677e-03
2.533583021223470740e-05 -3.991279136843127462e-03
2.534581772784019919e-05 -4.652164173884364672e-03
2.535580524344569099e-05 -5.302911291345305082e-03
2.536579275905118618e-05 -5.940734106790340058e-03
2.537578027465667798e-05 -6.562906340024673643e-03
2.538576779026217316e-05 -7.166780732515292546e-03
2.539575530586766496e-05 -7.749806763660519945e-03
2.540574282147316015e-05 -8.309538861333780335e-03
2.541573033707865195e-05 -8.843640526593062393e-03
2.542571785268414375e-05 -9.349893115923636755e-03
2.543570536828963893e-05 -9.826204130062401662e-03
2.544569288389513073e-05 -1.027061388345191020e-02
2.545568039950062253e-05 -1.068130670850075785e-02
2.546566791510611772e-05 -1.105662392240469756e-02
2.547565543071160952e-05 -1.139507336689978001e-02
2.548564294631710470e-05 -1.169533418026916759e-02
2.549563046192259650e-05 -1.195625635238347674e-02
2.550561797752809169e-05 -1.217686063591859325e-02
2.551560549313358349e-05 -1.235634284931975621e-02
2.552559300873907529e-05 -1.249407571361715701e-02
2.553558052434457047e-05 -1.258960518855353934e-02
2.554556803995006227e-05 -1.264264573030517494e-02
2.555555555555555407e-05 -1.265307456502398793e-02
2.556554307116104926e-05 -1.262092356519034508e-02
2.557553058676654106e-05 -1.254637239555043450e-02
2.558551810237203624e-05 -1.242974785782443095e-02
2.559550561797752804e-05 -1.227152772592813093e-02
2.560549313358301984e-05 -1.207234338348666704e-02
2.561548064918851503e-05 -1.183297741518794972e-02
2.562546816479400682e-05 -1.155435662891421064e-02
2.563545568039950201e-05 -1.123754878079884743e-02
2.564544319600499381e-05 -1.088376449232800018e-02
2.565543071161048561e-05 -1.049435349477594384e-02
2.566541822721598080e-05 -1.007079623917616143e-02
2.567540574282147259e-05 -9.614699588324660678e-03
2.568539325842696778e-05 -9.127793605700379106e-03
2.569538077403245958e-05 -8.611926520788315900e-03
2.570536828963795138e-05 -8.069059424962972751e-03
2.571535580524344656e-05 -7.501259861402121212e-03
2.572534332084893836e-05 -6.910694945259242619e-03
2.573533083645443355e-05 -6.299623558258756785e-03
2.574531835205992535e-05 -5.670385912191779586e-03
2.575530586766541715e-05 -5.025392747409417396e-03
2.576529338327091233e-05 -4.367115023344452646e-03
2.577528089887640413e-05 -3.698073626561343245e-03
2.578526841448189593e-05 -3.020832730392918226e-03
2.579525593008739112e-05 -2.337995190889831550e-03
2.580524344569288292e-05 -1.652190686582295136e-03
2.581523096129837810e-05 -9.660562697074618439e-04
2.582521847690386990e-05 -2.822181708311606737e-04
2.583520599250936509e-05 3.967219038130815039e-04
2.584519350811485689e-05 1.068198217821054617e-03
2.585518102372034869e-05 1.729694285893267113e-03
2.586516853932584387e-05 2.378760570290057528e-03
2.587515605493133567e-05 3.013031209121291246e-03
2.588514357053682747e-05 3.630234613209974530e-03
2.589513108614232266e-05 4.228200979386684266e-03
2.590511860174781445e-05 4.804871023928443050e-03
2.591510611735330964e-05 5.358306474920033168e-03
2.592509363295880144e-05 5.886700728167311089e-03
2.593508114856429663e-05 6.388385797425616755e-03
2.594506866416978843e-05 6.861832561725273068e-03
2.595505617977528022e-05 7.305650399667393269e-03
2.596504369538077541e-05 7.718592038284213287e-03
2.597503121098626721e-05 8.099556391599767313e-03
2.598501872659175901e-05 8.447585810032569309e-03
2.599500624219725419e-05 8.761866653196392907e-03
2.600499375780274599e-05 9.041735593862322562e-03
2.601498127340823779e-05 9.286683883850422108e-03
2.602496878901373298e-05 9.496355502352508277e-03
2.603495630461922817e-05 9.670543833735566891e-03
2.604494382022471996e-05 9.809190167574859121e-03
2.605493133583021176e-05 9.912380226549657655e-03
2.606491885143570695e-05 9.980339296140977590e-03
2.607490636704119875e-05 1.001343027005538108e-02
2.608489388264669055e-05 1.001215358722886209e-02
2.609488139825218573e-05 9.977147186930546141e-03
2.610486891385767753e-05 9.909184643052747904e-03
2.611485642946316933e-05 9.809167938385489685e-03
2.612484394506866452e-05 9.678115498494304150e-03
2.613483146067415632e-05 9.517151015782673515e-03
2.614481897627965150e-05 9.327497359496561558e-03
2.615480649188514330e-05 9.110475264488595779e-03
2.616479400749063849e-05 8.867502176152628271e-03
2.617478152309613029e-05 8.600087415375986394e-03
2.618476903870162209e-05 8.309823926669910113e-03
2.619475655430711727e-05 7.998377710965254642e-03
2.620474406991260907e-05 7.667477106601087999e-03
2.621473158551810087e-05 7.318903943088101403e-03
2.622471910112359606e-05 6.954486737853224874e-03
2.623470661672908785e-05 6.576096375817402397e-03
2.624469413233458304e-05 6.185643166844104722e-03
2.625468164794007484e-05 5.785071652160402207e-03
2.626466916354557003e-05 5.376350496654530228e-03
2.627465667915106183e-05 4.961462922679913193e-03
2.628464419475655362e-05 4.542403550199328351e-03
2.629463171036204881e-05 4.121174789836248506e-03
2.630461922596754061e-05 3.699776590485016892e-03
2.631460674157303241e-05 3.280191071275640347e-03
2.632459425717852759e-05 2.864365587993599350e-03
2.633458177278401939e-05 2.454200675163962196e-03
2.634456928838951119e-05 2.051544034835011375e-03
2.635455680399500638e-05 1.658184433183483705e-03
2.636454431960050157e-05 1.275842773597548122e-03
2.637453183520599336e-05 9.061640596526945608e-04
2.638451935081148516e-05 5.507120951208873717e-04
2.639450686641698035e-05 2.109627541946179489e-04
2.640449438202247215e-05 -1.117037971804957122e-04
2.641448189762796395e-05 -4.160069276620898459e-04
2.642446941323345913e-05 -7.007660409875126652e-04
2.643445692883895093e-05 -9.648984828215846372e-04
2.644444444444444273e-05 -1.207416552851784536e-03
2.645443196004993792e-05 -1.427431512658954840e-03
2.646441947565542972e-05 -1.624163160147941215e-03
2.647440699126092490e-05 -1.796945348037183154e-03
2.648439450686641670e-05 -1.945228529869677666e-03
2.649438202247191189e-05 -2.068583169670774966e-03
2.650436953807740369e-05 -2.166700611137387360e-03
2.651435705368289548e-05 -2.239392055615142037e-03
2.652434456928839067e-05 -2.286589208086924323e-03
2.653433208489388247e-05 -2.308342756215080258e-03
2.654431960049937427e-05 -2.304815695976029834e-03
2.655430711610486946e-05 -2.276275882955666827e-03
2.656429463171036125e-05 -2.223089807708631890e-03
2.657428214731585644e-05 -2.145716365472604640e-03
2.658426966292134824e-05 -2.044704584226285024e-03
2.659425717852684343e-05 -1.920697564654825790e-03
2.660424469413233522e-05 -1.774436558904389678e-03
2.661423220973782702e-05 -1.606761792358297851e-03
2.662421972534332221e-05 -1.418610235402953694e-03
2.663420724094881401e-05 -1.211007664480052851e-03
2.664419475655430581e-05 -9.850566742712204508e-04
2.665418227215980099e-05 -7.419267898549583053e-04
2.666416978776529279e-05 -4.828483346138270666e-04
2.667415730337078798e-05 -2.091068486113838003e-04
2.668414481897627978e-05 7.796409979375033134e-05
2.669413233458177496e-05 3.769886706487311323e-04
2.670411985018726676e-05 6.865521231175233333e-04
2.671410736579275856e-05 1.005205499626177354e-03
2.672409488139825375e-05 1.331471334096342041e-03
2.673408239700374555e-05 1.663847920514281752e-03
2.674406991260923735e-05 2.000811810277873786e-03
2.675405742821473253e-05 2.340821176659157229e-03
2.676404494382022433e-05 2.682322480266305462e-03
2.677403245942571613e-05 3.023758563505953359e-03
2.678401997503121132e-05 3.363578295224577738e-03
2.679400749063670650e-05 3.700247907186011466e-03
2.680399500624219830e-05 4.032259229103857257e-03
2.681398252184769010e-05 4.358133879578126625e-03
2.682397003745318529e-05 4.676424254813203729e-03
2.683395755305867709e-05 4.985710911931361122e-03
2.684394506866416888e-05 5.284605005183132947e-03
2.685393258426966407e-05 5.571761524258495718e-03
2.686392009987515587e-05 5.845894061644740444e-03
2.687390761548064767e-05 6.105784426854899902e-03
2.688389513108614286e-05 6.350287655695633672e-03
2.689388264669163465e-05 6.578332289773470079e-03
2.690387016229712984e-05 6.788919132683169169e-03
2.691385767790262164e-05 6.981123472065101088e-03
2.692384519350811683e-05 7.154101664444462508e-03
2.693383270911360862e-05 7.307099858407907315e-03
2.694382022471910042e-05 7.439460396563673562e-03
2.695380774032459561e-05 7.550623264870705460e-03
2.696379525593008741e-05 7.640126210499359818e-03
2.697378277153557921e-05 7.707606818061277232e-03
2.698377028714107439e-05 7.752804809918002749e-03
2.699375780274656619e-05 7.775562022439998396e-03
2.700374531835206138e-05 7.775819641802617782e-03
2.701373283395755318e-05 7.753615346213739261e-03
2.702372034956304836e-05 7.709082544356551936e-03
2.703370786516854016e-05 7.642449715551926682e-03
2.704369538077403196e-05 7.554037517131693795e-03
2.705368289637952715e-05 7.444253743182422355e-03
2.706367041198501895e-05 7.313588039661083652e-03
2.707365792759051075e-05 7.162609181800732791e-03
2.708364544319600593e-05 6.991965740708247501e-03
2.709363295880149773e-05 6.802386225887659815e-03
2.710362047440698953e-05 6.594673842702360698e-03
2.711360799001248472e-05 6.369698600895656176e-03
2.712359550561797990e-05 6.128393432211129074e-03
2.713358302122347170e-05 5.871752895772015639e-03
2.714357053682896350e-05 5.600827170223659883e-03
2.715355805243445869e-05 5.316712313450174150e-03
2.716354556803995049e-05 5.020544002391687591e-03
2.717353308364544228e-05 4.713492951215641526e-03
2.718352059925093747e-05 4.396757445430666579e-03
2.719350811485642927e-05 4.071555593927354486e-03
2.720349563046192107e-05 3.739118122786929971e-03
2.721348314606741625e-05 3.400680806937316988e-03
2.722347066167290805e-05 3.057481235225290982e-03
2.723345817727840324e-05 2.710760770791445420e-03
2.724344569288389504e-05 2.361763086562320042e-03
2.725343320848939023e-05 2.011725878829208423e-03
2.726342072409488202e-05 1.661871679703810908e-03
2.727340823970037382e-05 1.313399511245694250e-03
2.728339575530586901e-05 9.674759195708264705e-04
2.729338327091136081e-05 6.252290230739148899e-04
2.730337078651685261e-05 2.877462996177663807e-04
2.731335830212234779e-05 -4.392783074009363347e-05
2.732334581772783959e-05 -3.687944757498566985e-04
2.733333333333333478e-05 -6.859018580730731444e-04
2.734332084893882658e-05 -9.943475814797081598e-04
2.735330836454432176e-05 -1.293281616842245326e-03
2.736329588014981356e-05 -1.581908234152106700e-03
2.737328339575530536e-05 -1.859488415641537100e-03
2.738327091136080055e-05 -2.125346811591210649e-03
2.739325842696629235e-05 -2.378879232264130214e-03
2.740324594257178415e-05 -2.619551965502990836e-03
2.741323345817727933e-05 -2.846893732096405713e-03
2.742322097378277113e-05 -3.060490102324962217e-03
2.743320848938826293e-05 -3.259986727942006460e-03
2.744319600499375812e-05 -3.445094995121593742e-03
2.745318352059925330e-05 -3.615592037531812231e-03
2.746317103620474510e-05 -3.771318599318747473e-03
2.747315855181023690e-05 -3.912179107750773585e-03
2.748314606741573209e-05 -4.038143358436549653e-03
2.749313358302122389e-05 -4.149248725980925027e-03
2.750312109862671568e-05 -4.245599922642210103e-03
2.751310861423221087e-05 -4.327366413839733340e-03
2.752309612983770267e-05 -4.394779483774325854e-03
2.753308364544319447e-05 -4.448126439217096016e-03
2.754307116104868965e-05 -4.487743459134409946e-03
2.755305867665418145e-05 -4.514013231119928631e-03
2.756304619225967664e-05 -4.527366177309172235e-03
2.757303370786516844e-05 -4.528279378942708447e-03
2.758302122347066363e-05 -4.517273558906118036e-03
2.759300873907615542e-05 -4.494911451301910645e-03
2.760299625468164722e-05 -4.461794865715065436e-03
2.761298377028714241e-05 -4.418556978395587337e-03
2.762297128589263421e-05 -4.365853491818696280e-03
2.763295880149812601e-05 -4.304357028007012483e-03
2.764294631710362119e-05 -4.234754088846833832e-03
2.765293383270911299e-05 -4.157742289167075563e-03
2.766292134831460818e-05 -4.074026263127862070e-03
2.767290886392009998e-05 -3.984313526026244008e-03
2.768289637952559516e-05 -3.889312686660820022e-03
2.769288389513108696e-05 -3.789731004331927354e-03
2.770287141073657876e-05 -3.686268231570239036e-03
2.771285892634207395e-05 -3.579611346824033372e-03
2.772284644194756575e-05 -3.470433536339214125e-03
2.773283395755305754e-05 -3.359393191728816432e-03
2.774282147315855273e-05 -3.247129056014577166e-03
2.775280898876404453e-05 -3.134254159461710709e-03
2.776279650436953972e-05 -3.021353000057753341e-03
2.777278401997503152e-05 -2.908980419540681088e-03
2.778277153558052670e-05 -2.797660822617379153e-03
2.779275905118601850e-05 -2.687891156963831667e-03
2.780274656679151030e-05 -2.580143958112902404e-03
2.781273408239700549e-05 -2.474862834347630464e-03
2.782272159800249728e-05 -2.372453842196752937e-03
2.783270911360798908e-05 -2.273282692201758319e-03
2.784269662921348427e-05 -2.177679254654105601e-03
2.785268414481897607e-05 -2.085941037188001387e-03
2.786267166042446787e-05 -1.998332191771201149e-03
2.787265917602996305e-05 -1.915082514270914507e-03
2.788264669163545824e-05 -1.836387271105006155e-03
2.789263420724095004e-05 -1.762406388058094337e-03
2.790262172284644184e-05 -1.693263639406450936e-03
2.791260923845193702e-05 -1.629046298204502204e-03
2.792259675405742882e-05 -1.569805617734686609e-03
2.793258426966292062e-05 -1.515556369002174887e-03
2.794257178526841581e-05 -1.466272780989739261e-03
2.795255930087390761e-05 -1.421885851330040220e-03
2.796254681647939941e-05 -1.382289445421007673e-03
2.797253433208489459e-05 -1.347349795284304630e-03
2.798252184769038639e-05 -1.316908662586092210e-03
2.799250936329588158e-05 -1.290783307016530679e-03
2.800249687890137338e-05 -1.268769210936316044e-03
2.801248439450686856e-05 -1.250642997470327198e-03
2.802247191011236036e-05 -1.236163625527657642e-03
2.803245942571785216e-05 -1.225073446547380804e-03
2.804244694132334735e-05 -1.217100624175972666e-03
2.805243445692883915e-05 -1.211965257878743927e-03
2.806242197253433094e-05 -1.209386970354460857e-03
2.807240948813982613e-05 -1.209086303499152734e-03
2.808239700374531793e-05 -1.210778954831848164e-03
2.809238451935081312e-05 -1.214172276824142943e-03
2.810237203495630492e-05 -1.218970979689395356e-03
2.811235955056180010e-05 -1.224886593267506202e-03
2.812234706616729190e-05 -1.231585725021609474e-03
2.813233458177278370e-05 -1.238211244633719444e-03
2.814232209737827889e-05 -1.244332235117993121e-03
2.815230961298377068e-05 -1.249677608435705500e-03
2.816229712858926248e-05 -1.253987201440584292e-03
2.817228464419475767e-05 -1.257019189275191502e-03
2.818227215980024947e-05 -1.258552580865182798e-03
2.819225967540574127e-05 -1.258386466145529521e-03
2.820224719101123645e-05 -1.256341422831308390e-03
2.821223470661673164e-05 -1.252261268599665035e-03
2.822222222222222344e-05 -1.246011165169060714e-03
2.823220973782771524e-05 -1.237474795042351741e-03
2.824219725343321042e-05 -1.226555225936189512e-03
2.825218476903870222e-05 -1.213178861942219074e-03
2.826217228464419402e-05 -1.197299559931181041e-03
2.827215980024968921e-05 -1.178899273450019968e-03
2.828214731585518101e-05 -1.157983508706105901e-03
2.829213483146067281e-05 -1.134577222924749084e-03
2.830212234706616799e-05 -1.108725523893714726e-03
2.831210986267165979e-05 -1.080496341384145145e-03
2.832209737827715498e-05 -1.049980596072333256e-03
2.833208489388264678e-05 -1.017288062902975019e-03
2.834207240948814196e-05 -9.825448547124205397e-04
2.835205992509363376e-05 -9.458967069091993611e-04
2.836204744069912556e-05 -9.075111098379762308e-04
2.837203495630462075e-05 -8.675741751237267974e-04
2.838202247191011255e-05 -8.262868282061467534e-04
2.839200998751560434e-05 -7.838647352878684626e-04
2.840199750312109953e-05 -7.405397559153094247e-04
2.841198501872659133e-05 -6.965554906092139139e-04
2.842197253433208652e-05 -6.521578593389532920e-04
2.843196004993757831e-05 -6.075894711796935282e-04
2.844194756554307350e-05 -5.630879736245737429e-04
2.845193508114856530e-05 -5.188845749209066186e-04
2.846192259675405710e-05 -4.752042831144047083e-04
2.847191011235955229e-05 -4.322664597716129238e-04
2.848189762796504408e-05 -3.902818730325336620e-04
2.849188514357053588e-05 -3.494487447147597817e-04
2.850187265917603107e-05 -3.099504743749219651e-04
2.851186017478152287e-05 -2.719530183545441383e-04
2.852184769038701805e-05 -2.356027939452808690e-04
2.853183520599250985e-05 -2.010280320696059637e-04
2.854182272159800504e-05 -1.683403372166390841e-04
2.855181023720349684e-05 -1.376327707804119349e-04
2.856179775280898864e-05 -1.089783284688197425e-04
2.857178526841448382e-05 -8.243125670105891205e-05
2.858177278401997562e-05 -5.802691345919299375e-05
2.859176029962546742e-05 -3.577877542580217034e-05
2.860174781523096261e-05 -1.567681680770952653e-05
2.861173533083645441e-05 2.309850476690494939e-06
2.862172284644194621e-05 1.822766420673165515e-05
2.863171036204744139e-05 3.213442805726056406e-05
2.864169787765293319e-05 4.409777712719897185e-05
2.865168539325842838e-05 5.419465448865376012e-05
2.866167290886392018e-05 6.251069741189485920e-05
2.867166042446941536e-05 6.913966300365950442e-05
2.868164794007490716e-05 7.418319785559768698e-05
2.869163545568039896e-05 7.775088469087170081e-05
2.870162297128589415e-05 7.995919097726424704e-05
2.871161048689138595e-05 8.092887393295349248e-05
2.872159800249687774e-05 8.078245204717742769e-05
2.873158551810237293e-05 7.964276602784808130e-05
2.874157303370786473e-05 7.763227501503376789e-05
2.875156054931335992e-05 7.487223085427511951e-05
2.876154806491885171e-05 7.148128006161733191e-05
2.877153558052434690e-05 6.757417986284948181e-05
2.878152309612983870e-05 6.326134844460277768e-05
2.879151061173533050e-05 5.864855121457183512e-05
2.880149812734082569e-05 5.383583986665650901e-05
2.881148564294631748e-05 4.891628775911296257e-05
2.882147315855180928e-05 4.397524756261885403e-05
2.883146067415730447e-05 3.909011253927810144e-05
2.884144818976279627e-05 3.433036950422291229e-05
2.885143570536829145e-05 2.975753144674513155e-05
2.886142322097378325e-05 2.542479793113919153e-05
2.887141073657927844e-05 2.137681543878405894e-05
2.888139825218477024e-05 1.764966018263534878e-05
2.889138576779026204e-05 1.427084467900740200e-05
2.890137328339575722e-05 1.125934518037467562e-05
2.891136079900124902e-05 8.625781321818072009e-06
2.892134831460674082e-05 6.372756811149058664e-06
2.893133583021223601e-05 4.495270640139328645e-06
2.894132334581772781e-05 2.981147524053172230e-06
2.895131086142321960e-05 1.811527971439400321e-06
2.896129837702871479e-05 9.614355149897299322e-07
2.897128589263420998e-05 4.003914048933281797e-07
2.898127340823970178e-05 9.307164031209179637e-08
2.899126092384519358e-05 0.000000000000000000e+00
2.900124843945068876e-05 0.000000000000000000e+00
2.901123595505618056e-05 0.000000000000000000e+00
2.902122347066167236e-05 0.000000000000000000e+00
2.903121098626716755e-05 0.000000000000000000e+00
2.904119850187265934e-05 0.000000000000000000e+00
2.905118601747815114e-05 0.000000000000000000e+00
2.906117353308364633e-05 0.000000000000000000e+00
2.907116104868913813e-05 0.000000000000000000e+00
2.908114856429463332e-05 0.000000000000000000e+00
2.909113607990012511e-05 0.000000000000000000e+00
2.910112359550562030e-05 0.000000000000000000e+00
2.911111111111111210e-05 -0.000000000000000000e+00
2.912109862671660390e-05 -0.000000000000000000e+00
2.913108614232209908e-05 -0.000000000000000000e+00
2.914107365792759088e-05 -0.000000000000000000e+00
2.915106117353308268e-05 -0.000000000000000000e+00
2.916104868913857787e-05 -0.000000000000000000e+00
2.917103620474406967e-05 -0.000000000000000000e+00
2.918102372034956485e-05 -0.000000000000000000e+00
2.919101123595505665e-05 -0.000000000000000000e+00
2.920099875156055184e-05 -0.000000000000000000e+00
2.921098626716604364e-05 -0.000000000000000000e+00
2.922097378277153544e-05 -0.000000000000000000e+00
2.923096129837703062e-05 -0.000000000000000000e+00
2.924094881398252242e-05 -0.000000000000000000e+00
2.925093632958801422e-05 -0.000000000000000000e+00
2.926092384519350941e-05 -0.000000000000000000e+00
2.927091136079900121e-05 -0.000000000000000000e+00
2.928089887640449300e-05 -0.000000000000000000e+00
2.929088639200998819e-05 -0.000000000000000000e+00
2.930087390761548338e-05 -0.000000000000000000e+00
2.931086142322097518e-05 -0.000000000000000000e+00
2.932084893882646698e-05 -0.000000000000000000e+00
2.933083645443196216e-05 -0.000000000000000000e+00
2.934082397003745396e-05 -0.000000000000000000e+00
2.935081148564294576e-05 -0.000000000000000000e+00
2.936079900124844095e-05 -0.000000000000000000e+00
2.937078651685393274e-05 -0.000000000000000000e+00
2.938077403245942454e-05 -0.000000000000000000e+00
2.939076154806491973e-05 -0.000000000000000000e+00
2.940074906367041153e-05 -0.000000000000000000e+00
2.941073657927590672e-05 -0.000000000000000000e+00
2.942072409488139851e-05 -0.000000000000000000e+00
2.943071161048689370e-05 -0.000000000000000000e+00
2.944069912609238550e-05 -0.000000000000000000e+00
2.945068664169787730e-05 -0.000000000000000000e+00
2.946067415730337248e-05 -0.000000000000000000e+00
2.947066167290886428e-05 0.000000000000000000e+00
2.948064918851435608e-05 0.000000000000000000e+00
2.949063670411985127e-05 0.000000000000000000e+00
2.950062421972534307e-05 0.000000000000000000e+00
2.951061173533083825e-05 0.000000000000000000e+00
2.952059925093633005e-05 0.000000000000000000e+00
2.953058676654182524e-05 0.000000000000000000e+00
2.954057428214731704e-05 0.000000000000000000e+00
2.955056179775280884e-05 0.000000000000000000e+00
2.956054931335830402e-05 0.000000000000000000e+00
2.957053682896379582e-05 0.000000000000000000e+00
2.958052434456928762e-05 0.000000000000000000e+00
2.959051186017478281e-05 0.000000000000000000e+00
2.960049937578027461e-05 0.000000000000000000e+00
2.961048689138576979e-05 0.000000000000000000e+00
2.962047440699126159e-05 0.000000000000000000e+00
2.963046192259675678e-05 0.000000000000000000e+00
2.964044943820224858e-05 0.000000000000000000e+00
2.965043695380774038e-05 0.000000000000000000e+00
2.966042446941323556e-05 0.000000000000000000e+00
2.967041198501872736e-05 0.000000000000000000e+00
2.968039950062421916e-05 0.000000000000000000e+00
2.969038701622971435e-05 0.000000000000000000e+00
2.970037453183520614e-05 0.000000000000000000e+00
2.971036204744069794e-05 0.000000000000000000e+00
2.972034956304619313e-05 0.000000000000000000e+00
2.973033707865168832e-05 0.000000000000000000e+00
2.974032459425718011e-05 0.000000000000000000e+00
2.975031210986267191e-05 0.000000000000000000e+00
2.976029962546816710e-05 0.000000000000000000e+00
2.977028714107365890e-05 0.000000000000000000e+00
2.978027465667915070e-05 0.000000000000000000e+00
2.979026217228464588e-05 0.000000000000000000e+00
2.980024968789013768e-05 0.000000000000000000e+00
2.981023720349562948e-05 0.000000000000000000e+00
2.982022471910112467e-05 0.000000000000000000e+00
2.983021223470661985e-05 0.000000000000000000e+00
2.984019975031210827e-05 0.000000000000000000e+00
2.985018726591760345e-05 0.000000000000000000e+00
2.986017478152309864e-05 0.000000000000000000e+00
2.987016229712859044e-05 0.000000000000000000e+00
2.988014981273408224e-05 0.000000000000000000e+00
2.989013732833957742e-05 0.000000000000000000e+00
2.990012484394506922e-05 0.000000000000000000e+00
2.991011235955056102e-05 0.000000000000000000e+00
2.992009987515605621e-05 0.000000000000000000e+00
2.993008739076155139e-05 0.000000000000000000e+00
2.994007490636703980e-05 0.000000000000000000e+00
2.995006242197253499e-05 0.000000000000000000e+00
2.996004993757803018e-05 0.000000000000000000e+00
2.997003745318352198e-05 0.000000000000000000e+00
2.998002496878901377e-05 0.000000000000000000e+00
2.999001248439450896e-05 0.000000000000000000e+00
3.000000000000000076e-05 0.000000000000000000e+00


==> tikzpictures/data_cylinder/exp/rec-80_exp.dat <==
2.199999999999999943e-05 -0.000000000000000000e+00
2.200998751560549123e-05 -0.000000000000000000e+00
2.201997503121098641e-05 -1.997664663828868243e-08
2.202996254681647821e-05 -8.358847429718330222e-08
2.203995006242197340e-05 -1.958913017990427309e-07
2.204993757802746520e-05 -3.611901618021110003e-07
2.205992509363295700e-05 -5.829990119497043304e-07
2.206991260923845218e-05 -8.640996578173097554e-07
2.207990012484394398e-05 -1.206696244849249586e-06
2.208988764044943917e-05 -1.612667162760645674e-06
2.209987515605493097e-05 -2.083729204537017309e-06
2.210986267166042277e-05 -2.621397269638367387e-06
2.211985018726591795e-05 -3.226960109875002197e-06
2.212983770287140975e-05 -3.901582017184571376e-06
2.213982521847690494e-05 -4.646298830512557509e-06
2.214981273408239674e-05 -5.461838747909758283e-06
2.215980024968788853e-05 -6.348668863027403325e-06
2.216978776529338372e-05 -7.307535827170940954e-06
2.217977528089887552e-05 -8.339932015031099833e-06
2.218976279650436732e-05 -9.447960123705640578e-06
2.219975031210986251e-05 -1.063407048853445667e-05
2.220973782771535430e-05 -1.190100632413988636e-05
2.221972534332084949e-05 -1.325145593235896908e-05
2.222971285892634129e-05 -1.468730707878766231e-05
2.223970037453183309e-05 -1.620920409908583779e-05
2.224968789013732827e-05 -1.781682569957153842e-05
2.225967540574282007e-05 -1.950929991243467214e-05
2.226966292134831526e-05 -2.128486273300475137e-05
2.227965043695380706e-05 -2.314004835067137928e-05
2.228963795255929886e-05 -2.506958155591131404e-05
2.229962546816479404e-05 -2.706738872245768217e-05
2.230961298377028584e-05 -2.912784747250069163e-05
2.231960049937578103e-05 -3.124561800934609417e-05
2.232958801498127283e-05 -3.341410661715178210e-05
2.233957553058676463e-05 -3.562514954296772243e-05
2.234956304619225981e-05 -3.787058442570776054e-05
2.235955056179775161e-05 -4.014273245940397068e-05
2.236953807740324680e-05 -4.243239540129564524e-05
2.237952559300873860e-05 -4.472682191480427448e-05
2.238951310861423040e-05 -4.700953894766513199e-05
2.239950062421972558e-05 -4.926188506950398210e-05
2.240948813982521738e-05 -5.146557221860314471e-05
2.241947565543071257e-05 -5.360420737070435221e-05
2.242946317103620437e-05 -5.566176585269022662e-05
2.243945068664169616e-05 -5.761949006702524835e-05
2.244943820224719135e-05 -5.945542175045935731e-05
2.245942571785268315e-05 -6.114869078268057336e-05
2.246941323345817834e-05 -6.268484288859919331e-05
2.247940074906367014e-05 -6.405741625345957098e-05
2.248938826466916193e-05 -6.526663884161085910e-05
2.249937578027465712e-05 -6.631720691012374131e-05
2.250936329588014892e-05 -6.721458129091610156e-05
2.251935081148564072e-05 -6.796162667287682156e-05
2.252933832709113590e-05 -6.855864343119520894e-05
2.253932584269662770e-05 -6.900677840156286148e-05
2.254931335830212289e-05 -6.931147865231290881e-05
2.255930087390761469e-05 -6.948298736700693121e-05
2.256928838951310988e-05 -6.953572298383220299e-05
2.257927590511860167e-05 -6.948808583874173676e-05
2.258926342072409347e-05 -6.936144995750894435e-05
2.259925093632958866e-05 -6.917963478391564057e-05
2.260923845193508046e-05 -6.896779691740846587e-05
2.261922596754057226e-05 -6.874746803106961352e-05
2.262921348314606744e-05 -6.853242156528630122e-05
2.263920099875155924e-05 -6.833007324177091575e-05
2.264918851435705443e-05 -6.814325860109820535e-05
2.265917602996254623e-05 -6.796957342008294091e-05
2.266916354556803803e-05 -6.780309509795400815e-05
2.267915106117353321e-05 -6.763821501099817396e-05
2.268913857677902501e-05 -6.747035665569105385e-05
2.269912609238452020e-05 -6.729366694116071287e-05
2.270911360799001200e-05 -6.709877181228488701e-05
2.271910112359550380e-05 -6.687277762529426851e-05
2.272908863920099898e-05 -6.660248312974596395e-05
2.273907615480649078e-05 -6.627767109660466808e-05
2.274906367041198597e-05 -6.589260088719140266e-05
2.275905118601747777e-05 -6.544750160674950290e-05
2.276903870162296956e-05 -6.494763743083912350e-05
2.277902621722846475e-05 -6.439844551701553435e-05
2.278901373283395655e-05 -6.380199239260795827e-05
2.279900124843945174e-05 -6.315833620740172940e-05
2.280898876404494354e-05 -6.246882087790076791e-05
2.281897627965043533e-05 -6.173652603788258499e-05
2.282896379525593052e-05 -6.096501724317618273e-05
2.283895131086142232e-05 -6.015983997084215352e-05
2.284893882646691751e-05 -5.933185552900613016e-05
2.285892634207240930e-05 -5.849807733661741737e-05
2.286891385767790110e-05 -5.767892537495143576e-05
2.287890137328339629e-05 -5.689431408454734583e-05
2.288888888888888809e-05 -5.616772913495387696e-05
2.289887640449438328e-05 -5.553689589207228417e-05
2.290886392009987507e-05 -5.501179378695604608e-05
2.291885143570536687e-05 -5.460022346901133392e-05
2.292883895131086206e-05 -5.430998178759088700e-05
2.293882646691635386e-05 -5.414417325657038807e-05
2.294881398252184566e-05 -5.409971693547857265e-05
2.295880149812734084e-05 -5.417250102811796972e-05
2.296878901373283264e-05 -5.436235643041414695e-05
2.297877652933832783e-05 -5.467191791576515858e-05
2.298876404494381963e-05 -5.510214214019195256e-05
2.299875156054931143e-05 -5.564920028613979378e-05
2.300873907615480661e-05 -5.630260149597062977e-05
2.301872659176029841e-05 -5.704284958046243199e-05
2.302871410736579360e-05 -5.784178929808122350e-05
2.303870162297128540e-05 -5.866832771693325635e-05
2.304868913857677719e-05 -5.949373022652176157e-05
2.305867665418227238e-05 -6.029047368264569309e-05
2.306866416978776418e-05 -6.102702241552817756e-05
2.307865168539325937e-05 -6.166493902814460068e-05
2.308863920099875117e-05 -6.216222040525569751e-05
2.309862671660424296e-05 -6.247815426175109892e-05
2.310861423220973815e-05 -6.257183403882435400e-05
2.311860174781522995e-05 -6.239853284879211595e-05
2.312858926342072514e-05 -6.191090312916301599e-05
2.313857677902621693e-05 -6.106125124759414450e-05
2.314856429463170873e-05 -5.980166213833684134e-05
2.315855181023720392e-05 -5.808089602943432436e-05
2.316853932584269572e-05 -5.583800491116448897e-05
2.317852684144819091e-05 -5.299857471777054917e-05
2.318851435705368270e-05 -4.947487941447728917e-05
2.319850187265917450e-05 -4.516726973462634111e-05
2.320848938826466969e-05 -3.996784748111123340e-05
2.321847690387016149e-05 -3.376434670878879186e-05
2.322846441947565667e-05 -2.644073829180571981e-05
2.323845193508114847e-05 -1.787637272483713220e-05
2.324843945068664027e-05 -7.947760099071212337e-06
2.325842696629213546e-05 3.467436339761699288e-06
2.326841448189762726e-05 1.648967016596079196e-05
2.327840199750311906e-05 3.124147577465772978e-05
2.328838951310861424e-05 4.785047916265621924e-05
2.329837702871410604e-05 6.644737040942437435e-05
2.330836454431960123e-05 8.716226581349476737e-05
2.331835205992509303e-05 1.101225195300854158e-04
2.332833957553058821e-05 1.354498594251862060e-04
2.333832709113608001e-05 1.632572195062795934e-04
2.334831460674157181e-05 1.936472046486338388e-04
2.335830212234706700e-05 2.267130702827772882e-04
2.336828963795255880e-05 2.625422679657732632e-04
2.337827715355805059e-05 3.012185361894719610e-04
2.338826466916354578e-05 3.428214810792998670e-04
2.339825218476903758e-05 3.874258692028872356e-04
2.340823970037453277e-05 4.350976060181642111e-04
2.341822721598002457e-05 4.858879507880424324e-04
2.342821473158551636e-05 5.398340201493006260e-04
2.343820224719101155e-05 5.969633814096841603e-04
2.344818976279650335e-05 6.572942596054502000e-04
2.345817727840199854e-05 7.208318399385530741e-04
2.346816479400749033e-05 7.875652295701613282e-04
2.347815230961298213e-05 8.574657710361378946e-04
2.348813982521847732e-05 9.304872518940866680e-04
2.349812734082396912e-05 1.006567202378427480e-03
2.350811485642946431e-05 1.085625859400968576e-03
2.351810237203495610e-05 1.167562862428793771e-03
2.352808988764044790e-05 1.252252700263182866e-03
2.353807740324594309e-05 1.339540842509548630e-03
2.354806491885143489e-05 1.429246083830671039e-03
2.355805243445693007e-05 1.521167963312042466e-03
2.356803995006242187e-05 1.615091121021331767e-03
2.357802746566791367e-05 1.710783930708867188e-03
2.358801498127340886e-05 1.807995158329006331e-03
2.359800249687890066e-05 1.906452037641026033e-03
2.360799001248439246e-05 2.005860221659852734e-03
2.361797752808988764e-05 2.105903229007097255e-03
2.362796504369537944e-05 2.206241641851350993e-03
2.363795255930087463e-05 2.306515064688585519e-03
2.364794007490636643e-05 2.406344049658652555e-03
2.365792759051186161e-05 2.505329836561897162e-03
2.366791510611735341e-05 2.603056054255363516e-03
2.367790262172284521e-05 2.699091720349469127e-03
2.368789013732834040e-05 2.792990110605086257e-03
2.369787765293383220e-05 2.884286051404427818e-03
2.370786516853932399e-05 2.972498601300448302e-03
2.371785268414481918e-05 3.057136808285277913e-03
2.372784019975031098e-05 3.137703754183305150e-03
2.373782771535580617e-05 3.213701424767786280e-03
2.374781523096129796e-05 3.284636920594329566e-03
2.375780274656678976e-05 3.350024974470889021e-03
2.376779026217228495e-05 3.409386599692892927e-03
2.377777777777777675e-05 3.462249799017848989e-03
2.378776529338327194e-05 3.508152327795254974e-03
2.379775280898876373e-05 3.546641974688876601e-03
2.380774032459425553e-05 3.577278301712704008e-03
2.381772784019975072e-05 3.599638987608219654e-03
2.382771535580524252e-05 3.613324162136587799e-03
2.383770287141073770e-05 3.617956684582732813e-03
2.384769038701622950e-05 3.613182986581231580e-03
2.385767790262172130e-05 3.598676523042750909e-03
2.386766541822721649e-05 3.574141821078519708e-03
2.387765293383270829e-05 3.539315089879066772e-03
2.388764044943820347e-05 3.493962488444745350e-03
2.389762796504369527e-05 3.437881262465151012e-03
2.390761548064918707e-05 3.370903205970898504e-03
2.391760299625468226e-05 3.292896620035532049e-03
2.392759051186017406e-05 3.203766617286823472e-03
2.393757802746566586e-05 3.103455520748417667e-03
2.394756554307116104e-05 2.991944954152413617e-03
2.395755305867665284e-05 2.869259492631639347e-03
2.396754057428214803e-05 2.735467628097513343e-03
2.397752808988763983e-05 2.590678922630611138e-03
2.398751560549313501e-05 2.435043286829817293e-03
2.399750312109862681e-05 2.268753818867914104e-03
2.400749063670411861e-05 2.092047860007801609e-03
2.401747815230961380e-05 1.905206108445082558e-03
2.402746566791510560e-05 1.708554376910539603e-03
2.403745318352059739e-05 1.502466369169854887e-03
2.404744069912609258e-05 1.287364399906956551e-03
2.405742821473158438e-05 1.063720254177455112e-03
2.406741573033707957e-05 8.320555640922615639e-04
2.407740324594257136e-05 5.929397492027281861e-04
2.408739076154806655e-05 3.469867872258953394e-04
2.409737827715355835e-05 9.485290944336117395e-05
2.410736579275905015e-05 -1.627620639595788691e-04
2.411735330836454534e-05 -4.251127500770669233e-04
2.412734082397003713e-05 -6.914113917358992098e-04
2.413732833957552893e-05 -9.608335679692287445e-04
2.414731585518102412e-05 -1.232521313655949614e-03
2.415730337078651592e-05 -1.505585391576369893e-03
2.416729088639201110e-05 -1.779109283440739701e-03
2.417727840199750290e-05 -2.052151965331402376e-03
2.418726591760299470e-05 -2.323749515671745709e-03
2.419725343320848989e-05 -2.592919811684392829e-03
2.420724094881398169e-05 -2.858669513414565516e-03
2.421722846441947687e-05 -3.120001870848648252e-03
2.422721598002496867e-05 -3.375926022795770493e-03
2.423720349563046047e-05 -3.625464602234683680e-03
2.424719101123595566e-05 -3.867656041109876486e-03
2.425717852684144746e-05 -4.101554448424683981e-03
2.426716604244693925e-05 -4.326232804463761399e-03
2.427715355805243444e-05 -4.540788859257781709e-03
2.428714107365792624e-05 -4.744349244318421532e-03
2.429712858926342143e-05 -4.936073150157285067e-03
2.430711610486891323e-05 -5.115159623896905691e-03
2.431710362047440841e-05 -5.280854575825715859e-03
2.432709113607990021e-05 -5.432451225010916616e-03
2.433707865168539201e-05 -5.569287944613262632e-03
2.434706616729088720e-05 -5.690750272638754083e-03
2.435705368289637899e-05 -5.796275545793090449e-03
2.436704119850187079e-05 -5.885354825636343774e-03
2.437702871410736598e-05 -5.957532069142207343e-03
2.438701622971285778e-05 -6.012406026658982834e-03
2.439700374531835297e-05 -6.049635855590629850e-03
2.440699126092384476e-05 -6.068945066551997489e-03
2.441697877652933995e-05 -6.070119781258619118e-03
2.442696629213483175e-05 -6.053003270657553170e-03
2.443695380774032355e-05 -6.017495587024405089e-03
2.444694132334581873e-05 -5.963560314769016102e-03
2.445692883895131053e-05 -5.891228335445912456e-03
2.446691635455680233e-05 -5.800596198436428624e-03
2.447690387016229752e-05 -5.691825078704621996e-03
2.448689138576778932e-05 -5.565140534859292810e-03
2.449687890137328450e-05 -5.420831895985066609e-03
2.450686641697877630e-05 -5.259252311510246268e-03
2.451685393258426810e-05 -5.080819366032476338e-03
2.452684144818976329e-05 -4.886017371114523972e-03
2.453682896379525509e-05 -4.675400821078176498e-03
2.454681647940075027e-05 -4.449595069522195058e-03
2.455680399500624207e-05 -4.209294522730583354e-03
2.456679151061173387e-05 -3.955261599334566197e-03
2.457677902621722906e-05 -3.688325611706147651e-03
2.458676654182272086e-05 -3.409378890425476209e-03
2.459675405742821604e-05 -3.119370304434367688e-03
2.460674157303370784e-05 -2.819299504261268529e-03
2.461672908863919964e-05 -2.510215977591189092e-03
2.462671660424469483e-05 -2.193219887201979142e-03
2.463670411985018663e-05 -1.869456123880512428e-03
2.464669163545568181e-05 -1.540104027137119413e-03
2.465667915106117361e-05 -1.206371714681798470e-03
2.466666666666666541e-05 -8.694940112564487423e-04
2.467665418227216060e-05 -5.307281576991415648e-04
2.468664169787765239e-05 -1.913455948705863484e-04
2.469662921348314419e-05 1.473770730735383722e-04
2.470661672908863938e-05 4.841631156971539711e-04
2.471660424469413118e-05 8.177364449413638148e-04
2.472659176029962637e-05 1.146823498222109558e-03
2.473657927590511816e-05 1.470160215022809540e-03
2.474656679151061335e-05 1.786501601379643801e-03
2.475655430711610515e-05 2.094630068918126083e-03
2.476654182272159695e-05 2.393361346379286464e-03
2.477652933832709213e-05 2.681547459148326401e-03
2.478651685393258393e-05 2.958080111297568902e-03
2.479650436953807573e-05 3.221897815730620680e-03
2.480649188514357092e-05 3.471992265137544432e-03
2.481647940074906272e-05 3.707409416465246455e-03
2.482646691635455790e-05 3.927246995613368347e-03
2.483645443196004970e-05 4.130652504104933426e-03
2.484644194756554489e-05 4.316825192063241876e-03
2.485642946317103669e-05 4.485022377145130197e-03
2.486641697877652849e-05 4.634567194576752307e-03
2.487640449438202367e-05 4.764854499049967808e-03
2.488639200998751547e-05 4.875354684145294382e-03
2.489637952559300727e-05 4.965615477373896101e-03
2.490636704119850246e-05 5.035259982582194691e-03
2.491635455680399426e-05 5.083984487006349903e-03
2.492634207240948944e-05 5.111560762359121379e-03
2.493632958801498124e-05 5.117838834337394734e-03
2.494631710362047304e-05 5.102745468738721125e-03
2.495630461922596823e-05 5.066280609997384464e-03
2.496629213483146003e-05 5.008515109278511429e-03
2.497627965043695521e-05 4.929591017405105663e-03
2.498626716604244701e-05 4.829723718501707959e-03
2.499625468164793881e-05 4.709203888843678694e-03
2.500624219725343400e-05 4.568398243332928883e-03
2.501622971285892579e-05 4.407749526886559424e-03
2.502621722846441759e-05 4.227778161583816384e-03
2.503620474406991278e-05 4.029083856472470346e-03
2.504619225967540458e-05 3.812341830683854509e-03
2.505617977528089976e-05 3.578296075027538777e-03
2.506616729088639156e-05 3.327754924522512408e-03
2.507615480649188675e-05 3.061588784628918331e-03
2.508614232209737855e-05 2.780727797112086171e-03
2.509612983770287035e-05 2.486158184031187022e-03
2.510611735330836553e-05 2.178917985581551101e-03
2.511610486891385733e-05 1.860091859132140995e-03
2.512609238451934913e-05 1.530804869929235177e-03
2.513607990012484432e-05 1.192218013104934986e-03
2.514606741573033612e-05 8.455253233041839546e-04
2.515605493133583130e-05 4.919512515175604884e-04
2.516604244694132310e-05 1.327487944685069019e-04
2.517602996254681829e-05 -2.308033712927564339e-04
2.518601747815231009e-05 -5.974059372483602652e-04
2.519600499375780189e-05 -9.657447252239165529e-04
2.520599250936329707e-05 -1.334496991201587941e-03
2.521598002496878887e-05 -1.702338535249821533e-03
2.522596754057428067e-05 -2.067950318169172689e-03
2.523595505617977586e-05 -2.430024638169324923e-03
2.524594257178526766e-05 -2.787273287039502244e-03
2.525593008739076284e-05 -3.138436603921919074e-03
2.526591760299625464e-05 -3.482288339502313465e-03
2.527590511860174644e-05 -3.817637171039767879e-03
2.528589263420724163e-05 -4.143329884021267062e-03
2.529588014981273342e-05 -4.458255433939225208e-03
2.530586766541822861e-05 -4.761347117128177792e-03
2.531585518102372041e-05 -5.051584790597739641e-03
2.532584269662921221e-05 -5.328000594461135969e-03
2.533583021223470740e-05 -5.589685435337329172e-03
2.534581772784019919e-05 -5.835791337961008032e-03
2.535580524344569099e-05 -6.065531774912153416e-03
2.536579275905118618e-05 -6.278181777129666907e-03
2.537578027465667798e-05 -6.473075706079469208e-03
2.538576779026217316e-05 -6.649605398941577095e-03
2.539575530586766496e-05 -6.807223839450944787e-03
2.540574282147316015e-05 -6.945452358867993878e-03
2.541573033707865195e-05 -7.063884968277791589e-03
2.542571785268414375e-05 -7.162188809201870329e-03
2.543570536828963893e-05 -7.240101620153939141e-03
2.544569288389513073e-05 -7.297425366109376067e-03
2.545568039950062253e-05 -7.334023020942322807e-03
2.546566791510611772e-05 -7.349825574140034061e-03
2.547565543071160952e-05 -7.344840065522658529e-03
2.548564294631710470e-05 -7.319148106522748234e-03
2.549563046192259650e-05 -7.272898683396564895e-03
2.550561797752809169e-05 -7.206301907907003944e-03
2.551560549313358349e-05 -7.119627113464047086e-03
2.552559300873907529e-05 -7.013205897848555706e-03
2.553558052434457047e-05 -6.887434351311877596e-03
2.554556803995006227e-05 -6.742770187680066293e-03
2.555555555555555407e-05 -6.579729023912839897e-03
2.556554307116104926e-05 -6.398885400817354123e-03
2.557553058676654106e-05 -6.200875924779721340e-03
2.558551810237203624e-05 -5.986397035429321875e-03
2.559550561797752804e-05 -5.756198540663116404e-03
2.560549313358301984e-05 -5.511078015371871294e-03
2.561548064918851503e-05 -5.251874770618412090e-03
2.562546816479400682e-05 -4.979464778618256961e-03
2.563545568039950201e-05 -4.694759545386138766e-03
2.564544319600499381e-05 -4.398706655284231881e-03
2.565543071161048561e-05 -4.092291149696452787e-03
2.566541822721598080e-05 -3.776534678617223841e-03
2.567540574282147259e-05 -3.452486651617218353e-03
2.568539325842696778e-05 -3.121211527364923036e-03
2.569538077403245958e-05 -2.783780361796069254e-03
2.570536828963795138e-05 -2.441267136961276958e-03
2.571535580524344656e-05 -2.094746964249724966e-03
2.572534332084893836e-05 -1.745292834685831804e-03
2.573533083645443355e-05 -1.393969824409463983e-03
2.574531835205992535e-05 -1.041830614220654689e-03
2.575530586766541715e-05 -6.899132494828435699e-04
2.576529338327091233e-05 -3.392373204715735859e-04
2.577528089887640413e-05 9.202484401296442940e-06
2.578526841448189593e-05 3.544412667689907310e-04
2.579525593008739112e-05 6.955440108315228331e-04
2.580524344569288292e-05 1.031604048441551753e-03
2.581523096129837810e-05 1.361742570653658212e-03
2.582521847690386990e-05 1.685107521399131910e-03
2.583520599250936509e-05 2.000872998431395614e-03
2.584519350811485689e-05 2.308242444319416175e-03
2.585518102372034869e-05 2.606455031229483119e-03
2.586516853932584387e-05 2.894793596515900583e-03
2.587515605493133567e-05 3.172590253075129301e-03
2.588514357053682747e-05 3.439223707300585655e-03
2.589513108614232266e-05 3.694112858336213133e-03
2.590511860174781445e-05 3.936715342343699749e-03
2.591510611735330964e-05 4.166529386178964220e-03
2.592509363295880144e-05 4.383095677972313753e-03
2.593508114856429663e-05 4.585998559234636014e-03
2.594506866416978843e-05 4.774863850172749759e-03
2.595505617977528022e-05 4.949354633364862720e-03
2.596504369538077541e-05 5.109170481641863229e-03
2.597503121098626721e-05 5.254049695567565570e-03
2.598501872659175901e-05 5.383770107997913092e-03
2.599500624219725419e-05 5.498149869895047406e-03
2.600499375780274599e-05 5.597051630239954431e-03
2.601498127340823779e-05 5.680388348070717838e-03
2.602496878901373298e-05 5.748126427562207964e-03
2.603495630461922817e-05 5.800285182591577784e-03
2.604494382022471996e-05 5.836937272153645481e-03
2.605493133583021176e-05 5.858210924926588424e-03
2.606491885143570695e-05 5.864289173543590049e-03
2.607490636704119875e-05 5.855405902136840215e-03
2.608489388264669055e-05 5.831838647305804223e-03
2.609488139825218573e-05 5.793897565793545805e-03
2.610486891385767753e-05 5.741918457963756696e-03
2.611485642946316933e-05 5.676266023644342684e-03
2.612484394506866452e-05 5.597340226878406814e-03
2.613483146067415632e-05 5.505578181752746221e-03
2.614481897627965150e-05 5.401455074404408301e-03
2.615480649188514330e-05 5.285487078620777594e-03
2.616479400749063849e-05 5.158231214384281262e-03
2.617478152309613029e-05 5.020281327575109968e-03
2.618476903870162209e-05 4.872265357857710234e-03
2.619475655430711727e-05 4.714842386074137408e-03
2.620474406991260907e-05 4.548694679117375010e-03
2.621473158551810087e-05 4.374517447748353660e-03
2.622471910112359606e-05 4.193012384596962218e-03
2.623470661672908785e-05 4.004886054638786587e-03
2.624469413233458304e-05 3.810848420262031699e-03
2.625468164794007484e-05 3.611609674018449127e-03
2.626466916354557003e-05 3.407879193916304832e-03
2.627465667915106183e-05 3.200366480200358271e-03
2.628464419475655362e-05 2.989782452328206431e-03
2.629463171036204881e-05 2.776842058894744836e-03
2.630461922596754061e-05 2.562266017836971159e-03
2.631460674157303241e-05 2.346779516057326005e-03
2.632459425717852759e-05 2.131107195355097690e-03
2.633458177278401939e-05 1.915965161343299123e-03
2.634456928838951119e-05 1.702055141240506981e-03
2.635455680399500638e-05 1.490061826514324202e-03
2.636454431960050157e-05 1.280649574211939305e-03
2.637453183520599336e-05 1.074460064123543019e-03
2.638451935081148516e-05 8.721115234752497593e-04
2.639450686641698035e-05 6.741957905400968636e-04
2.640449438202247215e-05 4.812752872499480869e-04
2.641448189762796395e-05 2.938840545536531060e-04
2.642446941323345913e-05 1.125308156252682472e-04
2.643445692883895093e-05 -6.230096955528158351e-05
2.644444444444444273e-05 -2.301550860708252797e-04
2.645443196004993792e-05 -3.906017797265818269e-04
2.646441947565542972e-05 -5.432359449717939423e-04
2.647440699126092490e-05 -6.876780976438993118e-04
2.648439450686641670e-05 -8.235762248401553003e-04
2.649438202247191189e-05 -9.506046190373082516e-04
2.650436953807740369e-05 -1.068461919010225275e-03
2.651435705368289548e-05 -1.176872774266507276e-03
2.652434456928839067e-05 -1.275590883449268225e-03
2.653433208489388247e-05 -1.364400323073595208e-03
2.654431960049937427e-05 -1.443114605480870852e-03
2.655430711610486946e-05 -1.511574412408148767e-03
2.656429463171036125e-05 -1.569648690719350516e-03
2.657428214731585644e-05 -1.617240373013565389e-03
2.658426966292134824e-05 -1.654290759934920647e-03
2.659425717852684343e-05 -1.680778753529148326e-03
2.660424469413233522e-05 -1.696717738454827165e-03
2.661423220973782702e-05 -1.702155049031795018e-03
2.662421972534332221e-05 -1.697175347668165727e-03
2.663420724094881401e-05 -1.681903261016417898e-03
2.664419475655430581e-05 -1.656501857665894145e-03
2.665418227215980099e-05 -1.621170475185821584e-03
2.666416978776529279e-05 -1.576146045180658751e-03
2.667415730337078798e-05 -1.521705872743544683e-03
2.668414481897627978e-05 -1.458167301201393918e-03
2.669413233458177496e-05 -1.385884602811848386e-03
2.670411985018726676e-05 -1.305244536092762956e-03
2.671410736579275856e-05 -1.216660431423332439e-03
2.672409488139825375e-05 -1.120569164018873866e-03
2.673408239700374555e-05 -1.017432876481510172e-03
2.674406991260923735e-05 -9.077383245474281593e-04
2.675405742821473253e-05 -7.919905860051379811e-04
2.676404494382022433e-05 -6.707072872995217252e-04
2.677403245942571613e-05 -5.444182304684948379e-04
2.678401997503121132e-05 -4.136674125610126916e-04
2.679400749063670650e-05 -2.790114407160618594e-04
2.680399500624219830e-05 -1.410147035169880892e-04
2.681398252184769010e-05 -2.475128207156794021e-07
2.682397003745318529e-05 1.427123014090009463e-04
2.683395755305867709e-05 2.872809213582366676e-04
2.684394506866416888e-05 4.328728618901280596e-04
2.685393258426966407e-05 5.789019384992411497e-04
2.686392009987515587e-05 7.247824128544824674e-04
2.687390761548064767e-05 8.699350627250818134e-04
2.688389513108614286e-05 1.013792525597062739e-03
2.689388264669163465e-05 1.155801887580056031e-03
2.690387016229712984e-05 1.295429321120565537e-03
2.691385767790262164e-05 1.432165547020185009e-03
2.692384519350811683e-05 1.565526973598377510e-03
2.693383270911360862e-05 1.695051726236366553e-03
2.694382022471910042e-05 1.820293920150175843e-03
2.695380774032459561e-05 1.940820406730513854e-03
2.696379525593008741e-05 2.056211172701212769e-03
2.697378277153557921e-05 2.166061769670044219e-03
2.698377028714107439e-05 2.269985960816680096e-03
2.699375780274656619e-05 2.367615981106610881e-03
2.700374531835206138e-05 2.458602066761201004e-03
2.701373283395755318e-05 2.542618266996239749e-03
2.702372034956304836e-05 2.619372582943966989e-03
2.703370786516854016e-05 2.688609554245425821e-03
2.704369538077403196e-05 2.750104621037022766e-03
2.705368289637952715e-05 2.803661396003246948e-03
2.706367041198501895e-05 2.849114750397129664e-03
2.707365792759051075e-05 2.886335437894175637e-03
2.708364544319600593e-05 2.915232202592735362e-03
2.709363295880149773e-05 2.935748097575346851e-03
2.710362047440698953e-05 2.947854792086486431e-03
2.711360799001248472e-05 2.951549342602271565e-03
2.712359550561797990e-05 2.946852567488006478e-03
2.713358302122347170e-05 2.933810133328440973e-03
2.714357053682896350e-05 2.912495512130265033e-03
2.715355805243445869e-05 2.883011584694823801e-03
2.716354556803995049e-05 2.845493002853053018e-03
2.717353308364544228e-05 2.800108964892656597e-03
2.718352059925093747e-05 2.747061637321762933e-03
2.719350811485642927e-05 2.686582329897682381e-03
2.720349563046192107e-05 2.618930477699983519e-03
2.721348314606741625e-05 2.544394059830882605e-03
2.722347066167290805e-05 2.463287994585590737e-03
2.723345817727840324e-05 2.375950029284174415e-03
2.724344569288389504e-05 2.282735994565989173e-03
2.725343320848939023e-05 2.184017698003325614e-03
2.726342072409488202e-05 2.080184007389382188e-03
2.727340823970037382e-05 1.971641854038566968e-03
2.728339575530586901e-05 1.858815867318980080e-03
2.729338327091136081e-05 1.742147890645366149e-03
2.730337078651685261e-05 1.622095063462387953e-03
2.731335830212234779e-05 1.499123854989608401e-03
2.732334581772783959e-05 1.373701673693927426e-03
2.733333333333333478e-05 1.246290802778692421e-03
2.734332084893882658e-05 1.117346419656403125e-03
2.735330836454432176e-05 9.873160943250729443e-04
2.736329588014981356e-05 8.566390579073128106e-04
2.737328339575530536e-05 7.257468686523916484e-04
2.738327091136080055e-05 5.950670459876137956e-04
2.739325842696629235e-05 4.650260938248979947e-04
2.740324594257178415e-05 3.360454821503203594e-04
2.741323345817727933e-05 2.085328477349211761e-04
2.742322097378277113e-05 8.287812480085994212e-05
2.743320848938826293e-05 -4.054272936387109683e-05
2.744319600499375812e-05 -1.613640065162742234e-04
2.745318352059925330e-05 -2.792327859020329308e-04
2.746317103620474510e-05 -3.938141707700084661e-04
2.747315855181023690e-05 -5.047929311248717599e-04
2.748314606741573209e-05 -6.118720926292990463e-04
2.749313358302122389e-05 -7.147728710817808371e-04
2.750312109862671568e-05 -8.132375185806829188e-04
2.751310861423221087e-05 -9.070343302231364093e-04
2.752309612983770267e-05 -9.959630277807402648e-04
2.753308364544319447e-05 -1.079855928148522239e-03
2.754307116104868965e-05 -1.158572491025045351e-03
2.755305867665418145e-05 -1.231992050761673190e-03
2.756304619225967664e-05 -1.300009298815352644e-03
2.757303370786516844e-05 -1.362534077254548776e-03
2.758302122347066363e-05 -1.419496861531509453e-03
2.759300873907615542e-05 -1.470854306979181613e-03
2.760299625468164722e-05 -1.516588207526570501e-03
2.761298377028714241e-05 -1.556703352659231454e-03
2.762297128589263421e-05 -1.591230250372902867e-03
2.763295880149812601e-05 -1.620227277070946824e-03
2.764294631710362119e-05 -1.643777062667434305e-03
2.765293383270911299e-05 -1.661981179643749621e-03
2.766292134831460818e-05 -1.674957430322494356e-03
2.767290886392009998e-05 -1.682838625688711214e-03
2.768289637952559516e-05 -1.685772884398086327e-03
2.769288389513108696e-05 -1.683926451807704833e-03
2.770287141073657876e-05 -1.677486242371788389e-03
2.771285892634207395e-05 -1.666659358609023575e-03
2.772284644194756575e-05 -1.651668466344105709e-03
2.773283395755305754e-05 -1.632745082184582606e-03
2.774282147315855273e-05 -1.610126424915851772e-03
2.775280898876404453e-05 -1.584055799734698398e-03
2.776279650436953972e-05 -1.554782578996765025e-03
2.777278401997503152e-05 -1.522561147107661956e-03
2.778277153558052670e-05 -1.487649912127886852e-03
2.779275905118601850e-05 -1.450311188277673968e-03
2.780274656679151030e-05 -1.410810591331083030e-03
2.781273408239700549e-05 -1.369415082414168284e-03
2.782272159800249728e-05 -1.326390959792339563e-03
2.783270911360798908e-05 -1.282002266595308514e-03
2.784269662921348427e-05 -1.236510483041909332e-03
2.785268414481897607e-05 -1.190176215880193750e-03
2.786267166042446787e-05 -1.143258838182030588e-03
2.787265917602996305e-05 -1.096010984057686159e-03
2.788264669163545824e-05 -1.048672308049047484e-03
2.789263420724095004e-05 -1.001466847671955316e-03
2.790262172284644184e-05 -9.546056651172480333e-04
2.791260923845193702e-05 -9.082935850699559287e-04
2.792259675405742882e-05 -8.627322419697791263e-04
2.793258426966292062e-05 -8.181159761637652817e-04
2.794257178526841581e-05 -7.746279397082639568e-04
2.795255930087390761e-05 -7.324400329392370592e-04
2.796254681647939941e-05 -6.917113145501127547e-04
2.797253433208489459e-05 -6.525848508288029180e-04
2.798252184769038639e-05 -6.151888525054405006e-04
2.799250936329588158e-05 -5.796404481871044812e-04
2.800249687890137338e-05 -5.460471679588967077e-04
2.801248439450686856e-05 -5.145057076722114745e-04
2.802247191011236036e-05 -4.850978099003752067e-04
2.803245942571785216e-05 -4.578849141639064479e-04
2.804244694132334735e-05 -4.329070774286912873e-04
2.805243445692883915e-05 -4.101869233345309504e-04
2.806242197253433094e-05 -3.897315188206386177e-04
2.807240948813982613e-05 -3.715305187645132415e-04
2.808239700374531793e-05 -3.555584351640454365e-04
2.809238451935081312e-05 -3.417813016068375811e-04
2.810237203495630492e-05 -3.301585437799882611e-04
2.811235955056180010e-05 -3.206394734729250962e-04
2.812234706616729190e-05 -3.131487801793119059e-04
2.813233458177278370e-05 -3.074736638478417711e-04
2.814232209737827889e-05 -3.035093935195104183e-04
2.815230961298377068e-05 -3.011819467112656170e-04
2.816229712858926248e-05 -3.004106280721679286e-04
2.817228464419475767e-05 -3.011073064575803975e-04
2.818227215980024947e-05 -3.031728053247000369e-04
2.819225967540574127e-05 -3.064956706418917910e-04
2.820224719101123645e-05 -3.109530947411608148e-04
2.821223470661673164e-05 -3.164117478330334037e-04
2.822222222222222344e-05 -3.227279558051912079e-04
2.823220973782771524e-05 -3.297495222237056345e-04
2.824219725343321042e-05 -3.373204006635265018e-04
2.825218476903870222e-05 -3.452847581667967147e-04
2.826217228464419402e-05 -3.534885808511375885e-04
2.827215980024968921e-05 -3.617808302046546113e-04
2.828214731585518101e-05 -3.700148258540788063e-04
2.829213483146067281e-05 -3.780498847205703353e-04
2.830212234706616799e-05 -3.857531019119037931e-04
2.831210986267165979e-05 -3.929994461682765282e-04
2.832209737827715498e-05 -3.996702891281788371e-04
2.833208489388264678e-05 -4.056520462616719546e-04
2.834207240948814196e-05 -4.108354586676547663e-04
2.835205992509363376e-05 -4.151169763264836768e-04
2.836204744069912556e-05 -4.184027834338874892e-04
2.837203495630462075e-05 -4.206112194655909253e-04
2.838202247191011255e-05 -4.216714364254114705e-04
2.839200998751560434e-05 -4.215244007666075067e-04
2.840199750312109953e-05 -4.201290689468032791e-04
2.841198501872659133e-05 -4.174668438238102685e-04
2.842197253433208652e-05 -4.135392894080602735e-04
2.843196004993757831e-05 -4.083620982124786815e-04
2.844194756554307350e-05 -4.019613884201849005e-04
2.845193508114856530e-05 -3.943736631464931763e-04
2.846192259675405710e-05 -3.856462646032434100e-04
2.847191011235955229e-05 -3.758372042267378024e-04
2.848189762796504408e-05 -3.650142049919454955e-04
2.849188514357053588e-05 -3.532538488372804542e-04
2.850187265917603107e-05 -3.406422920506709689e-04
2.851186017478152287e-05 -3.272752964253359100e-04
2.852184769038701805e-05 -3.132561690231723409e-04
2.853183520599250985e-05 -2.986934092313570208e-04
2.854182272159800504e-05 -2.836987978351254735e-04
2.855181023720349684e-05 -2.683850561611683260e-04
2.856179775280898864e-05 -2.528628112649672788e-04
2.857178526841448382e-05 -2.372387050501596339e-04
2.858177278401997562e-05 -2.216155766158774533e-04
2.859176029962546742e-05 -2.060928499155718994e-04
2.860174781523096261e-05 -1.907659070412147547e-04
2.861173533083645441e-05 -1.757247297011520822e-04
2.862172284644194621e-05 -1.610518551086293588e-04
2.863171036204744139e-05 -1.468205911212866108e-04
2.864169787765293319e-05 -1.330950542294849286e-04
2.865168539325842838e-05 -1.199310138197849169e-04
2.866167290886392018e-05 -1.073758855779960339e-04
2.867166042446941536e-05 -9.546871620364463698e-05
2.868164794007490716e-05 -8.424114935535396672e-05
2.869163545568039896e-05 -7.371856579474810403e-05
2.870162297128589415e-05 -6.392028799379482541e-05
2.871161048689138595e-05 -5.485891714545301681e-05
2.872159800249687774e-05 -4.653972507081715791e-05
2.873158551810237293e-05 -3.896069584701114888e-05
2.874157303370786473e-05 -3.211299008927302561e-05
2.875156054931335992e-05 -2.598161310498912492e-05
2.876154806491885171e-05 -2.054612021853030696e-05
2.877153558052434690e-05 -1.578098883507931746e-05
2.878152309612983870e-05 -1.165605736990298024e-05
2.879151061173533050e-05 -8.137416530739404537e-06
2.880149812734082569e-05 -5.188039847433375455e-06
2.881148564294631748e-05 -2.767835949502896864e-06
2.882147315855180928e-05 -8.338563389835833215e-07
2.883146067415730447e-05 6.589842009313842245e-07
2.884144818976279627e-05 1.757084376302031144e-06
2.885143570536829145e-05 2.507538039509754750e-06
2.886142322097378325e-05 2.957688714874077866e-06
2.887141073657927844e-05 3.154694852898413554e-06
2.888139825218477024e-05 3.144945004679488920e-06
2.889138576779026204e-05 2.973327345384037076e-06
2.890137328339575722e-05 2.682515283304740224e-06
2.891136079900124902e-05 2.312368939365683356e-06
2.892134831460674082e-05 1.899400072976168227e-06
2.893133583021223601e-05 1.476267793005118526e-06
2.894132334581772781e-05 1.071408537761217680e-06
2.895131086142321960e-05 7.088555122445614751e-07
2.896129837702871479e-05 4.081042998263083130e-07
2.897128589263420998e-05 1.839238123889906755e-07
2.898127340823970178e-05 4.621490296288639058e-08
2.899126092384519358e-05 0.000000000000000000e+00
2.900124843945068876e-05 0.000000000000000000e+00
2.901123595505618056e-05 0.000000000000000000e+00
2.902122347066167236e-05 0.000000000000000000e+00
2.903121098626716755e-05 0.000000000000000000e+00
2.904119850187265934e-05 0.000000000000000000e+00
2.905118601747815114e-05 0.000000000000000000e+00
2.906117353308364633e-05 0.000000000000000000e+00
2.907116104868913813e-05 0.000000000000000000e+00
2.908114856429463332e-05 0.000000000000000000e+00
2.909113607990012511e-05 0.000000000000000000e+00
2.910112359550562030e-05 0.000000000000000000e+00
2.911111111111111210e-05 0.000000000000000000e+00
2.912109862671660390e-05 0.000000000000000000e+00
2.913108614232209908e-05 0.000000000000000000e+00
2.914107365792759088e-05 0.000000000000000000e+00
2.915106117353308268e-05 0.000000000000000000e+00
2.916104868913857787e-05 -0.000000000000000000e+00
2.917103620474406967e-05 -0.000000000000000000e+00
2.918102372034956485e-05 -0.000000000000000000e+00
2.919101123595505665e-05 -0.000000000000000000e+00
2.920099875156055184e-05 -0.000000000000000000e+00
2.921098626716604364e-05 -0.000000000000000000e+00
2.922097378277153544e-05 -0.000000000000000000e+00
2.923096129837703062e-05 -0.000000000000000000e+00
2.924094881398252242e-05 -0.000000000000000000e+00
2.925093632958801422e-05 -0.000000000000000000e+00
2.926092384519350941e-05 -0.000000000000000000e+00
2.927091136079900121e-05 -0.000000000000000000e+00
2.928089887640449300e-05 -0.000000000000000000e+00
2.929088639200998819e-05 -0.000000000000000000e+00
2.930087390761548338e-05 -0.000000000000000000e+00
2.931086142322097518e-05 -0.000000000000000000e+00
2.932084893882646698e-05 -0.000000000000000000e+00
2.933083645443196216e-05 -0.000000000000000000e+00
2.934082397003745396e-05 -0.000000000000000000e+00
2.935081148564294576e-05 -0.000000000000000000e+00
2.936079900124844095e-05 -0.000000000000000000e+00
2.937078651685393274e-05 -0.000000000000000000e+00
2.938077403245942454e-05 -0.000000000000000000e+00
2.939076154806491973e-05 -0.000000000000000000e+00
2.940074906367041153e-05 -0.000000000000000000e+00
2.941073657927590672e-05 -0.000000000000000000e+00
2.942072409488139851e-05 -0.000000000000000000e+00
2.943071161048689370e-05 -0.000000000000000000e+00
2.944069912609238550e-05 -0.000000000000000000e+00
2.945068664169787730e-05 -0.000000000000000000e+00
2.946067415730337248e-05 -0.000000000000000000e+00
2.947066167290886428e-05 -0.000000000000000000e+00
2.948064918851435608e-05 -0.000000000000000000e+00
2.949063670411985127e-05 -0.000000000000000000e+00
2.950062421972534307e-05 -0.000000000000000000e+00
2.951061173533083825e-05 -0.000000000000000000e+00
2.952059925093633005e-05 -0.000000000000000000e+00
2.953058676654182524e-05 -0.000000000000000000e+00
2.954057428214731704e-05 -0.000000000000000000e+00
2.955056179775280884e-05 -0.000000000000000000e+00
2.956054931335830402e-05 -0.000000000000000000e+00
2.957053682896379582e-05 -0.000000000000000000e+00
2.958052434456928762e-05 -0.000000000000000000e+00
2.959051186017478281e-05 -0.000000000000000000e+00
2.960049937578027461e-05 -0.000000000000000000e+00
2.961048689138576979e-05 -0.000000000000000000e+00
2.962047440699126159e-05 -0.000000000000000000e+00
2.963046192259675678e-05 -0.000000000000000000e+00
2.964044943820224858e-05 -0.000000000000000000e+00
2.965043695380774038e-05 -0.000000000000000000e+00
2.966042446941323556e-05 -0.000000000000000000e+00
2.967041198501872736e-05 -0.000000000000000000e+00
2.968039950062421916e-05 -0.000000000000000000e+00
2.969038701622971435e-05 -0.000000000000000000e+00
2.970037453183520614e-05 -0.000000000000000000e+00
2.971036204744069794e-05 -0.000000000000000000e+00
2.972034956304619313e-05 -0.000000000000000000e+00
2.973033707865168832e-05 -0.000000000000000000e+00
2.974032459425718011e-05 -0.000000000000000000e+00
2.975031210986267191e-05 -0.000000000000000000e+00
2.976029962546816710e-05 -0.000000000000000000e+00
2.977028714107365890e-05 -0.000000000000000000e+00
2.978027465667915070e-05 -0.000000000000000000e+00
2.979026217228464588e-05 -0.000000000000000000e+00
2.980024968789013768e-05 0.000000000000000000e+00
2.981023720349562948e-05 0.000000000000000000e+00
2.982022471910112467e-05 0.000000000000000000e+00
2.983021223470661985e-05 0.000000000000000000e+00
2.984019975031210827e-05 0.000000000000000000e+00
2.985018726591760345e-05 0.000000000000000000e+00
2.986017478152309864e-05 0.000000000000000000e+00
2.987016229712859044e-05 0.000000000000000000e+00
2.988014981273408224e-05 0.000000000000000000e+00
2.989013732833957742e-05 0.000000000000000000e+00
2.990012484394506922e-05 0.000000000000000000e+00
2.991011235955056102e-05 0.000000000000000000e+00
2.992009987515605621e-05 0.000000000000000000e+00
2.993008739076155139e-05 0.000000000000000000e+00
2.994007490636703980e-05 0.000000000000000000e+00
2.995006242197253499e-05 0.000000000000000000e+00
2.996004993757803018e-05 0.000000000000000000e+00
2.997003745318352198e-05 0.000000000000000000e+00
2.998002496878901377e-05 0.000000000000000000e+00
2.999001248439450896e-05 0.000000000000000000e+00
3.000000000000000076e-05 0.000000000000000000e+00


==> tikzpictures/data_cylinder/exp/rec0_exp.dat <==
2.199999999999999943e-05 -0.000000000000000000e+00
2.200998751560549123e-05 -0.000000000000000000e+00
2.201997503121098641e-05 -2.819310832636119015e-08
2.202996254681647821e-05 -1.091401841950606522e-07
2.203995006242197340e-05 -2.374282413826312001e-07
2.204993757802746520e-05 -4.078209386936739491e-07
2.205992509363295700e-05 -6.153483737556470807e-07
2.206991260923845218e-05 -8.553703687854012159e-07
2.207990012484394398e-05 -1.123647600767956925e-06
2.208988764044943917e-05 -1.416397762583230080e-06
2.209987515605493097e-05 -1.730349356829179477e-06
2.210986267166042277e-05 -2.062769190566375159e-06
2.211985018726591795e-05 -2.411382147474204239e-06
2.212983770287140975e-05 -2.774223409449830559e-06
2.213982521847690494e-05 -3.149527609888535624e-06
2.214981273408239674e-05 -3.535641674743738819e-06
2.215980024968788853e-05 -3.930895837378215419e-06
2.216978776529338372e-05 -4.333415073471378735e-06
2.217977528089887552e-05 -4.741051590857881067e-06
2.218976279650436732e-05 -5.151664295727451295e-06
2.219975031210986251e-05 -5.563450417954608880e-06
2.220973782771535430e-05 -5.974935124340494645e-06
2.221972534332084949e-05 -6.384885309271909882e-06
2.222971285892634129e-05 -6.792375350210195585e-06
2.223970037453183309e-05 -7.196800100381374263e-06
2.224968789013732827e-05 -7.597714282666568388e-06
2.225967540574282007e-05 -7.994459246593561770e-06
2.226966292134831526e-05 -8.385918074960160723e-06
2.227965043695380706e-05 -8.770863676158297022e-06
2.228963795255929886e-05 -9.148485156283304247e-06
2.229962546816479404e-05 -9.518329841115318591e-06
2.230961298377028584e-05 -9.879769787781322282e-06
2.231960049937578103e-05 -1.023179187513248557e-05
2.232958801498127283e-05 -1.057323499329409580e-05
2.233957553058676463e-05 -1.090292657109038368e-05
2.234956304619225981e-05 -1.121946602308924085e-05
2.235955056179775161e-05 -1.152026471075713199e-05
2.236953807740324680e-05 -1.180002056756411829e-05
2.237952559300873860e-05 -1.205032709527323016e-05
2.238951310861423040e-05 -1.226094655483351504e-05
2.239950062421972558e-05 -1.242124794004745716e-05
2.240948813982521738e-05 -1.252159616831844137e-05
2.241947565543071257e-05 -1.255515349392403189e-05
2.242946317103620437e-05 -1.251891860536260649e-05
2.243945068664169616e-05 -1.241371435787120613e-05
2.244943820224719135e-05 -1.224434312283741760e-05
2.245942571785268315e-05 -1.201961568503872986e-05
2.246941323345817834e-05 -1.175154411565183007e-05
2.247940074906367014e-05 -1.145500213928148498e-05
2.248938826466916193e-05 -1.114820794628630653e-05
2.249937578027465712e-05 -1.085185186171761986e-05
2.250936329588014892e-05 -1.058670243710346682e-05
2.251935081148564072e-05 -1.037199649345270338e-05
2.252933832709113590e-05 -1.022479566494457924e-05
2.253932584269662770e-05 -1.015942664586150162e-05
2.254931335830212289e-05 -1.018778437668924868e-05
2.255930087390761469e-05 -1.032028283588243193e-05
2.256928838951310988e-05 -1.056615872673572789e-05
2.257927590511860167e-05 -1.093380391017948059e-05
2.258926342072409347e-05 -1.143158365422848306e-05
2.259925093632958866e-05 -1.206680535153447171e-05
2.260923845193508046e-05 -1.284143313789346456e-05
2.261922596754057226e-05 -1.374772412965962380e-05
2.262921348314606744e-05 -1.476938341715107837e-05
2.263920099875155924e-05 -1.588784941358567770e-05
2.264918851435705443e-05 -1.708597892426260792e-05
2.265917602996254623e-05 -1.834799966822148851e-05
2.266916354556803803e-05 -1.966003748060889581e-05
2.267915106117353321e-05 -2.100857347942317253e-05
2.268913857677902501e-05 -2.237571878725613385e-05
2.269912609238452020e-05 -2.373597257806296556e-05
2.270911360799001200e-05 -2.505607522618716573e-05
2.271910112359550380e-05 -2.629854973136171775e-05
2.272908863920099898e-05 -2.742887515344530645e-05
2.273907615480649078e-05 -2.842091956848723274e-05
2.274906367041198597e-05 -2.925739836142164698e-05
2.275905118601747777e-05 -2.992932795964433308e-05
2.276903870162296956e-05 -3.043507467476199552e-05
2.277902621722846475e-05 -3.077648813297772140e-05
2.278901373283395655e-05 -3.095613954265512030e-05
2.279900124843945174e-05 -3.097668262988368640e-05
2.280898876404494354e-05 -3.083837691351456469e-05
2.281897627965043533e-05 -3.053762855450645338e-05
2.282896379525593052e-05 -3.006827130058609623e-05
2.283895131086142232e-05 -2.942203764542903466e-05
2.284893882646691751e-05 -2.859055440338828519e-05
2.285892634207240930e-05 -2.757198328883569708e-05
2.286891385767790110e-05 -2.637644495937712335e-05
2.287890137328339629e-05 -2.502462886561687469e-05
2.288888888888888809e-05 -2.354472878878440407e-05
2.289887640449438328e-05 -2.197159947789265706e-05
2.290886392009987507e-05 -2.032885846683277927e-05
2.291885143570536687e-05 -1.864117937918562492e-05
2.292883895131086206e-05 -1.693247498313548512e-05
2.293882646691635386e-05 -1.522269323937452970e-05
2.294881398252184566e-05 -1.352621820432906187e-05
2.295880149812734084e-05 -1.184868941016699940e-05
2.296878901373283264e-05 -1.018670759110824184e-05
2.297877652933832783e-05 -8.533716584322808646e-06
2.298876404494381963e-05 -6.884529400494695015e-06
2.299875156054931143e-05 -5.233986567516728498e-06
2.300873907615480661e-05 -3.575652671974236829e-06
2.301872659176029841e-05 -1.903609843278803115e-06
2.302871410736579360e-05 -2.152923476331667179e-07
2.303870162297128540e-05 1.484930073315951650e-06
2.304868913857677719e-05 3.185488140578014437e-06
2.305867665418227238e-05 4.873150887672149045e-06
2.306866416978776418e-05 6.537993006719879915e-06
2.307865168539325937e-05 8.174726582380122898e-06
2.308863920099875117e-05 9.782735010272032361e-06
2.309862671660424296e-05 1.136596247284103884e-05
2.310861423220973815e-05 1.293363890456621677e-05
2.311860174781522995e-05 1.450047460301861334e-05
2.312858926342072514e-05 1.608228953935712986e-05
2.313857677902621693e-05 1.768785415850278650e-05
2.314856429463170873e-05 1.931335896609772816e-05
2.315855181023720392e-05 2.094259599684793029e-05
2.316853932584269572e-05 2.255029370332229226e-05
2.317852684144819091e-05 2.410656307307299976e-05
2.318851435705368270e-05 2.558266317592787273e-05
2.319850187265917450e-05 2.695729999095104222e-05
2.320848938826466969e-05 2.821954686232370013e-05
2.321847690387016149e-05 2.936589591581066646e-05
2.322846441947565667e-05 3.039692947765728102e-05
2.323845193508114847e-05 3.131858541157442132e-05
2.324843945068664027e-05 3.214334288762680061e-05
2.325842696629213546e-05 3.288746912763928132e-05
2.326841448189762726e-05 3.356759379416647798e-05
2.327840199750311906e-05 3.420028114254741172e-05
2.328838951310861424e-05 3.480438413543579567e-05
2.329837702871410604e-05 3.540264474614569133e-05
2.330836454431960123e-05 3.602213360761882604e-05
2.331835205992509303e-05 3.669575112914949994e-05
2.332833957553058821e-05 3.746133779435008087e-05
2.333832709113608001e-05 3.835583128718099920e-05
2.334831460674157181e-05 3.940955903465691963e-05
2.335830212234706700e-05 4.064420280776141498e-05
2.336828963795255880e-05 4.207262017255602299e-05
2.337827715355805059e-05 4.369887506311959514e-05
2.338826466916354578e-05 4.551940954398210371e-05
2.339825218476903758e-05 4.752728912631163819e-05
2.340823970037453277e-05 4.971886914979508433e-05
2.341822721598002457e-05 5.209894697695608117e-05
2.342821473158551636e-05 5.468078041461146578e-05
2.343820224719101155e-05 5.748191022676599031e-05
2.344818976279650335e-05 6.052121115916424260e-05
2.345817727840199854e-05 6.381859243313057941e-05
2.346816479400749033e-05 6.739409478612974961e-05
2.347815230961298213e-05 7.126726426942567240e-05
2.348813982521847732e-05 7.545809825874205288e-05
2.349812734082396912e-05 7.998664979091973676e-05
2.350811485642946431e-05 8.487093771656199792e-05
2.351810237203495610e-05 9.012730817998173692e-05
2.352808988764044790e-05 9.577295645763014181e-05
2.353807740324594309e-05 1.018260461445379627e-04
2.354806491885143489e-05 1.083048793543233513e-04
2.355805243445693007e-05 1.152258274601347492e-04
2.356803995006242187e-05 1.225953280928179974e-04
2.357802746566791367e-05 1.304019488515989228e-04
2.358801498127340886e-05 1.386152414788790750e-04
2.359800249687890066e-05 1.471874014979452272e-04
2.360799001248439246e-05 1.560566679951595509e-04
2.361797752808988764e-05 1.651508993607994592e-04
2.362796504369537944e-05 1.743833731611558525e-04
2.363795255930087463e-05 1.836440754917053133e-04
2.364794007490636643e-05 1.927975807780518214e-04
2.365792759051186161e-05 2.016872864624776897e-04
2.366791510611735341e-05 2.101385252918072980e-04
2.367790262172284521e-05 2.179564225312671615e-04
2.368789013732834040e-05 2.249209956498409292e-04
2.369787765293383220e-05 2.307853518519594404e-04
2.370786516853932399e-05 2.352779622065325946e-04
2.371785268414481918e-05 2.381050793779132980e-04
2.372784019975031098e-05 2.389504426661939642e-04
2.373782771535580617e-05 2.374748548273908897e-04
2.374781523096129796e-05 2.333197870108988945e-04
2.375780274656678976e-05 2.261115203114758747e-04
2.376779026217228495e-05 2.154591140225665198e-04
2.377777777777777675e-05 2.009499384013295595e-04
2.378776529338327194e-05 1.821543265691806513e-04
2.379775280898876373e-05 1.586390357569208043e-04
2.380774032459425553e-05 1.299781975706856363e-04
2.381772784019975072e-05 9.575978849170916978e-05
2.382771535580524252e-05 5.559201546931806591e-05
2.383770287141073770e-05 9.110062611550175248e-06
2.384769038701622950e-05 -4.401447055277886634e-05
2.385767790262172130e-05 -1.040586690448538459e-04
2.386766541822721649e-05 -1.712323837264414128e-04
2.387765293383270829e-05 -2.456670307777986898e-04
2.388764044943820347e-05 -3.274064359968676535e-04
2.389762796504369527e-05 -4.163934017011769158e-04
2.390761548064918707e-05 -5.124527719220549685e-04
2.391760299625468226e-05 -6.152744954751717061e-04
2.392759051186017406e-05 -7.243939517052473123e-04
2.393757802746566586e-05 -8.391676320008661753e-04
2.394756554307116104e-05 -9.587495451344572742e-04
2.395755305867665284e-05 -1.082071801535489878e-03
2.396754057428214803e-05 -1.207826209905215773e-03
2.397752808988763983e-05 -1.334444389672132620e-03
2.398751560549313501e-05 -1.460076182627088621e-03
2.399750312109862681e-05 -1.582566251806393105e-03
2.400749063670411861e-05 -1.699431148040809374e-03
2.401747815230961380e-05 -1.807839246735166907e-03
2.402746566791510560e-05 -1.904593464875534983e-03
2.403745318352059739e-05 -1.986118829304211499e-03
2.404744069912609258e-05 -2.048456406293817315e-03
2.405742821473158438e-05 -2.087260354806112078e-03
2.406741573033707957e-05 -2.097799040894340016e-03
2.407740324594257136e-05 -2.074963845482482184e-03
2.408739076154806655e-05 -2.013283182126294774e-03
2.409737827715355835e-05 -1.906941965353461986e-03
2.410736579275905015e-05 -1.749812992299324852e-03
2.411735330836454534e-05 -1.535501882095784967e-03
2.412734082397003713e-05 -1.257401732311825117e-03
2.413732833957552893e-05 -9.087565470380672269e-04
2.414731585518102412e-05 -4.827381357924500098e-04
2.415730337078651592e-05 2.746146414169195205e-05
2.416729088639201110e-05 6.285266829788665154e-04
2.417727840199750290e-05 1.326904326563413524e-03
2.418726591760299470e-05 2.128675304083953775e-03
2.419725343320848989e-05 3.039419085004630306e-03
2.420724094881398169e-05 4.064082383420879359e-03
2.421722846441947687e-05 5.206854507324600208e-03
2.422721598002496867e-05 6.471050874888297118e-03
2.423720349563046047e-05 7.859013922635499014e-03
2.424719101123595566e-05 9.372036867376172878e-03
2.425717852684144746e-05 1.101031162300379271e-02
2.426716604244693925e-05 1.277290323077492559e-02
2.427715355805243444e-05 1.465774714209310166e-02
2.428714107365792624e-05 1.666166793366369650e-02
2.429712858926342143e-05 1.878042403138704269e-02
2.430711610486891323e-05 2.100877168054792604e-02
2.431710362047440841e-05 2.334053607103558220e-02
2.432709113607990021e-05 2.576869000567050261e-02
2.433707865168539201e-05 2.828544288307572110e-02
2.434706616729088720e-05 3.088233006248592219e-02
2.435705368289637899e-05 3.355029159442112635e-02
2.436704119850187079e-05 3.627974297843847284e-02
2.437702871410736598e-05 3.906063973587537569e-02
2.438701622971285778e-05 4.188252728858261192e-02
2.439700374531835297e-05 4.473457354350927201e-02
2.440699126092384476e-05 4.760558930988721682e-02
2.441697877652933995e-05 5.048403679306523451e-02
2.442696629213483175e-05 5.335802318138812422e-02
2.443695380774032355e-05 5.621527849896552909e-02
2.444694132334581873e-05 5.904311634994285907e-02
2.445692883895131053e-05 6.182837936432664105e-02
2.446691635455680233e-05 6.455737794246992067e-02
2.447690387016229752e-05 6.721582920032821706e-02
2.448689138576778932e-05 6.978879623671399579e-02
2.449687890137328450e-05 7.226062531291799207e-02
2.450686641697877630e-05 7.461488272139200906e-02
2.451685393258426810e-05 7.683429949266418202e-02
2.452684144818976329e-05 7.890073252534070269e-02
2.453682896379525509e-05 8.079514622720417039e-02
2.454681647940075027e-05 8.249761611060124622e-02
2.455680399500624207e-05 8.398735764360311384e-02
2.456679151061173387e-05 8.524278491389114532e-02
2.457677902621722906e-05 8.624160041383191477e-02
2.458676654182272086e-05 8.696091846735667930e-02
2.459675405742821604e-05 8.737742997131194012e-02
2.460674157303370784e-05 8.746761127482395592e-02
2.461672908863919964e-05 8.720797363253811330e-02
2.462671660424469483e-05 8.657535340827250681e-02
2.463670411985018663e-05 8.554724307051146670e-02
2.464669163545568181e-05 8.410215705431771382e-02
2.465667915106117361e-05 8.222002689490641447e-02
2.466666666666666541e-05 7.988262056706606218e-02
2.467665418227216060e-05 7.707397170540837561e-02
2.468664169787765239e-05 7.378079386464440892e-02
2.469662921348314419e-05 6.999286005005930789e-02
2.470661672908863938e-05 6.570333833951207125e-02
2.471660424469413118e-05 6.090907265745342664e-02
2.472659176029962637e-05 5.561079557814024160e-02
2.473657927590511816e-05 4.981326198081759138e-02
2.474656679151061335e-05 4.352529279755866509e-02
2.475655430711610515e-05 3.675972693896062404e-02
2.476654182272159695e-05 2.953329192707836864e-02
2.477652933832709213e-05 2.186640326785619509e-02
2.478651685393258393e-05 1.378289793595439787e-02
2.479650436953807573e-05 5.309711766856634561e-03
2.480649188514357092e-05 -3.523482474695089316e-03
2.481647940074906272e-05 -1.268465676386117819e-02
2.482646691635455790e-05 -2.213981292250570554e-02
2.483645443196004970e-05 -3.185336113935124946e-02
2.484644194756554489e-05 -4.178848338956897557e-02
2.485642946317103669e-05 -5.190747087579132557e-02
2.486641697877652849e-05 -6.217202310006356147e-02
2.487640449438202367e-05 -7.254349911075889945e-02
2.488639200998751547e-05 -8.298311981848567609e-02
2.489637952559300727e-05 -9.345212425485244223e-02
2.490636704119850246e-05 -1.039118784619163516e-01
2.491635455680399426e-05 -1.143239381001431715e-01
2.492634207240948944e-05 -1.246500731955654667e-01
2.493632958801498124e-05 -1.348522585349441472e-01
2.494631710362047304e-05 -1.448926271293047852e-01
2.495630461922596823e-05 -1.547333916220031969e-01
2.496629213483146003e-05 -1.643367461138771080e-01
2.497627965043695521e-05 -1.736647598950680493e-01
2.498626716604244701e-05 -1.826792699413229970e-01
2.499625468164793881e-05 -1.913417741347547552e-01
2.500624219725343400e-05 -1.996133302424076550e-01
2.501622971285892579e-05 -2.074544768722153820e-01
2.502621722846441759e-05 -2.148251932949604148e-01
2.503620474406991278e-05 -2.216849018762690748e-01
2.504619225967540458e-05 -2.279925145755886395e-01
2.505617977528089976e-05 -2.337065355363114605e-01
2.506616729088639156e-05 -2.387852299978751591e-01
2.507615480649188675e-05 -2.431868602355880538e-01
2.508614232209737855e-05 -2.468699885038439235e-01
2.509612983770287035e-05 -2.497938494151341893e-01
2.510611735330836553e-05 -2.519187943188737622e-01
2.511610486891385733e-05 -2.532068040832218814e-01
2.512609238451934913e-05 -2.536220589575517437e-01
2.513607990012484432e-05 -2.531315551006615427e-01
2.514606741573033612e-05 -2.517057554326162516e-01
2.515605493133583130e-05 -2.493192526329656988e-01
2.516604244694132310e-05 -2.459514164122309776e-01
2.517602996254681829e-05 -2.415869969921086435e-01
2.518601747815231009e-05 -2.362166592273600152e-01
2.519600499375780189e-05 -2.298374292389167572e-01
2.520599250936329707e-05 -2.224530413590122546e-01
2.521598002496878887e-05 -2.140741666892799488e-01
2.522596754057428067e-05 -2.047185006731082613e-01
2.523595505617977586e-05 -1.944107043178367467e-01
2.524594257178526766e-05 -1.831822098690714939e-01
2.525593008739076284e-05 -1.710708983503289038e-01
2.526591760299625464e-05 -1.581206578875924973e-01
2.527590511860174644e-05 -1.443808433248074397e-01
2.528589263420724163e-05 -1.299056597090998411e-01
2.529588014981273342e-05 -1.147534920671255954e-01
2.530586766541822861e-05 -9.898620601830346311e-02
2.531585518102372041e-05 -8.266844159079186904e-02
2.532584269662921221e-05 -6.586692001125379892e-02
2.533583021223470740e-05 -4.864978150866522411e-02
2.534581772784019919e-05 -3.108597089196983923e-02
2.535580524344569099e-05 -1.324468512913611409e-02
2.536579275905118618e-05 4.805106976236455350e-03
2.537578027465667798e-05 2.299506634512820530e-02
2.538576779026217316e-05 4.125780762270691432e-02
2.539575530586766496e-05 5.952715030198740820e-02
2.540574282147316015e-05 7.773829159574253966e-02
2.541573033707865195e-05 9.582789807533219351e-02
2.542571785268414375e-05 1.137341288460075039e-01
2.543570536828963893e-05 1.313966015837393364e-01
2.544569288389513073e-05 1.487563056878697110e-01
2.545568039950062253e-05 1.657554719982802793e-01
2.546566791510611772e-05 1.823374146270885787e-01
2.547565543071160952e-05 1.984463610111863174e-01
2.548564294631710470e-05 2.140272821404750891e-01
2.549563046192259650e-05 2.290257296846636981e-01
2.550561797752809169e-05 2.433876894335409991e-01
2.551560549313358349e-05 2.570594673973934929e-01
2.552559300873907529e-05 2.699876235007265812e-01
2.553558052434457047e-05 2.821189634665890456e-01
2.554556803995006227e-05 2.934005993407597934e-01
2.555555555555555407e-05 3.037800876179183041e-01
2.556554307116104926e-05 3.132056522012028887e-01
2.557553058676654106e-05 3.216264988390891144e-01
2.558551810237203624e-05 3.289932213369618497e-01
2.559550561797752804e-05 3.352582895822871500e-01
2.560549313358301984e-05 3.403766078786306104e-01
2.561548064918851503e-05 3.443061369175205999e-01
2.562546816479400682e-05 3.470085680070503220e-01
2.563545568039950201e-05 3.484500283574410440e-01
2.564544319600499381e-05 3.486017939292097578e-01
2.565543071161048561e-05 3.474409854568208944e-01
2.566541822721598080e-05 3.449512212663301547e-01
2.567540574282147259e-05 3.411232066292801957e-01
2.568539325842696778e-05 3.359552446605464926e-01
2.569538077403245958e-05 3.294536426643243088e-01
2.570536828963795138e-05 3.216329792699531565e-01
2.571535580524344656e-05 3.125162123300874173e-01
2.572534332084893836e-05 3.021346261880918371e-01
2.573533083645443355e-05 2.905276252908940982e-01
2.574531835205992535e-05 2.777423848075009083e-01
2.575530586766541715e-05 2.638333661551973131e-01
2.576529338327091233e-05 2.488617076024341734e-01
2.577528089887640413e-05 2.328945135687320034e-01
2.578526841448189593e-05 2.160040700906098454e-01
2.579525593008739112e-05 1.982670101650169936e-01
2.580524344569288292e-05 1.797634556548320106e-01
2.581523096129837810e-05 1.605761626957246668e-01
2.582521847690386990e-05 1.407896921823854341e-01
2.583520599250936509e-05 1.204896231689806668e-01
2.584519350811485689e-05 9.976182633289241986e-02
2.585518102372034869e-05 7.869181468035930938e-02
2.586516853932584387e-05 5.736418283302836124e-02
2.587515605493133567e-05 3.586213719257617949e-02
2.588514357053682747e-05 1.426711623840511665e-02
2.589513108614232266e-05 -7.341496712786183682e-03
2.590511860174781445e-05 -2.888657015186424371e-02
2.591510611735330964e-05 -5.029334142239382660e-02
2.592509363295880144e-05 -7.148946193015312534e-02
2.593508114856429663e-05 -9.240497460992654066e-02
2.594506866416978843e-05 -1.129722292459148791e-01
2.595505617977528022e-05 -1.331257432389219286e-01
2.596504369538077541e-05 -1.528020255094267588e-01
2.597503121098626721e-05 -1.719393861051523864e-01
2.598501872659175901e-05 -1.904777461845275632e-01
2.599500624219725419e-05 -2.083584559293774341e-01
2.600499375780274599e-05 -2.255241325920167295e-01
2.601498127340823779e-05 -2.419185377016640492e-01
2.602496878901373298e-05 -2.574865048879069751e-01
2.603495630461922817e-05 -2.721739268967675041e-01
2.604494382022471996e-05 -2.859278168414651211e-01
2.605493133583021176e-05 -2.986964502113018116e-01
2.606491885143570695e-05 -3.104295847699947153e-01
2.607490636704119875e-05 -3.210787610740958309e-01
2.608489388264669055e-05 -3.305976864844340501e-01
2.609488139825218573e-05 -3.389426976421726079e-01
2.610486891385767753e-05 -3.460732946158462386e-01
2.611485642946316933e-05 -3.519527350923518649e-01
2.612484394506866452e-05 -3.565486610846617110e-01
2.613483146067415632e-05 -3.598337179745514369e-01
2.614481897627965150e-05 -3.617861279428847276e-01
2.615480649188514330e-05 -3.623901972363665624e-01
2.616479400749063849e-05 -3.616367622472460019e-01
2.617478152309613029e-05 -3.595235912298656578e-01
2.618476903870162209e-05 -3.560557454044162573e-01
2.619475655430711727e-05 -3.512458833424648152e-01
2.620474406991260907e-05 -3.451144831507005906e-01
2.621473158551810087e-05 -3.376899520075901662e-01
2.622471910112359606e-05 -3.290085820043495146e-01
2.623470661672908785e-05 -3.191143199836777855e-01
2.624469413233458304e-05 -3.080583631756488305e-01
2.625468164794007484e-05 -2.958986204543896936e-01
2.626466916354557003e-05 -2.826990649787455845e-01
2.627465667915106183e-05 -2.685289960782680230e-01
2.628464419475655362e-05 -2.534622395615952484e-01
2.629463171036204881e-05 -2.375763132846772374e-01
2.630461922596754061e-05 -2.209515743907608798e-01
2.631460674157303241e-05 -2.036703682194378195e-01
2.632459425717852759e-05 -1.858162050560498713e-01
2.633458177278401939e-05 -1.674729852516416151e-01
2.634456928838951119e-05 -1.487242852522724090e-01
2.635455680399500638e-05 -1.296527167290297267e-01
2.636454431960050157e-05 -1.103393712944670674e-01
2.637453183520599336e-05 -9.086335343234987205e-02
2.638451935081148516e-05 -7.130139962291420774e-02
2.639450686641698035e-05 -5.172759041139446401e-02
2.640449438202247215e-05 -3.221315537688614061e-02
2.641448189762796395e-05 -1.282635683151677267e-02
2.642446941323345913e-05 6.367556634628719278e-03
2.643445692883895093e-05 2.530632825047695114e-02
2.644444444444444273e-05 4.393060980509738006e-02
2.645443196004993792e-05 6.218383407328065965e-02
2.646441947565542972e-05 8.001205970621674823e-02
2.647440699126092490e-05 9.736379597672230324e-02
2.648439450686641670e-05 1.141898157106714523e-01
2.649438202247191189e-05 1.304429754559792154e-01
2.650436953807740369e-05 1.460780598182474799e-01
2.651435705368289548e-05 1.610516515364149026e-01
2.652434456928839067e-05 1.753220308294299035e-01
2.653433208489388247e-05 1.888491244245671941e-01
2.654431960049937427e-05 2.015945210757185968e-01
2.655430711610486946e-05 2.135215523721176734e-01
2.656429463171036125e-05 2.245954315202891016e-01
2.657428214731585644e-05 2.347834481268306350e-01
2.658426966292134824e-05 2.440552236665228802e-01
2.659425717852684343e-05 2.523830255886234664e-01
2.660424469413233522e-05 2.597421239559151163e-01
2.661423220973782702e-05 2.661111787916745075e-01
2.662421972534332221e-05 2.714726490507227141e-01
2.663420724094881401e-05 2.758132006712836204e-01
2.664419475655430581e-05 2.791240913515363187e-01
2.665418227215980099e-05 2.814015192187227510e-01
2.666416978776529279e-05 2.826469220770818080e-01
2.667415730337078798e-05 2.828672092920428427e-01
2.668414481897627978e-05 2.820749073911100191e-01
2.669413233458177496e-05 2.802882080997685099e-01
2.670411985018726676e-05 2.775309164522993810e-01
2.671410736579275856e-05 2.738323011197680845e-01
2.672409488139825375e-05 2.692268522162389877e-01
2.673408239700374555e-05 2.637539479230212591e-01
2.674406991260923735e-05 2.574574303143383203e-01
2.675405742821473253e-05 2.503851024391083313e-01
2.676404494382022433e-05 2.425881681509924614e-01
2.677403245942571613e-05 2.341206369041091417e-01
2.678401997503121132e-05 2.250387102097623493e-01
2.679400749063670650e-05 2.154001625895897165e-01
2.680399500624219830e-05 2.052637315235512905e-01
2.681398252184769010e-05 1.946885275751436828e-01
2.682397003745318529e-05 1.837334762732883153e-01
2.683395755305867709e-05 1.724568102073097686e-01
2.684394506866416888e-05 1.609156192411908270e-01
2.685393258426966407e-05 1.491654543112153897e-01
2.686392009987515587e-05 1.372599920166590326e-01
2.687390761548064767e-05 1.252507721034986088e-01
2.688389513108614286e-05 1.131870053012059008e-01
2.689388264669163465e-05 1.011154415489066705e-01
2.690387016229712984e-05 8.908029257198211981e-02
2.691385767790262164e-05 7.712320707496227168e-02
2.692384519350811683e-05 6.528329274010860606e-02
2.693383270911360862e-05 5.359717898307755218e-02
2.694382022471910042e-05 4.209911685709527562e-02
2.695380774032459561e-05 3.082110216764748570e-02
2.696379525593008741e-05 1.979300916832676949e-02
2.697378277153557921e-05 9.042732528952907023e-03
2.698377028714107439e-05 -1.403669683638614218e-03
2.699375780274656619e-05 -1.152183856452915038e-02
2.700374531835206138e-05 -2.128898239226366049e-02
2.701373283395755318e-05 -3.068375961136142471e-02
2.702372034956304836e-05 -3.968619005400226413e-02
2.703370786516854016e-05 -4.827759566501969857e-02
2.704369538077403196e-05 -5.644057163962970525e-02
2.705368289637952715e-05 -6.415899131215348217e-02
2.706367041198501895e-05 -7.141804195672708799e-02
2.707365792759051075e-05 -7.820429035021649045e-02
2.708364544319600593e-05 -8.450577670465249380e-02
2.709363295880149773e-05 -9.031213190829899540e-02
2.710362047440698953e-05 -9.561471478552487080e-02
2.711360799001248472e-05 -1.004067608316836224e-01
2.712359550561797990e-05 -1.046835302822876207e-01
2.713358302122347170e-05 -1.084424489213237086e-01
2.714357053682896350e-05 -1.116832334943661242e-01
2.715355805243445869e-05 -1.144079890876962130e-01
2.716354556803995049e-05 -1.166212728901936807e-01
2.717353308364544228e-05 -1.183301248321569354e-01
2.718352059925093747e-05 -1.195440617765224783e-01
2.719350811485642927e-05 -1.202750323467513538e-01
2.720349563046192107e-05 -1.205373324300949012e-01
2.721348314606741625e-05 -1.203474810773458858e-01
2.722347066167290805e-05 -1.197240588126069483e-01
2.723345817727840324e-05 -1.186875147785189377e-01
2.724344569288389504e-05 -1.172599509702801218e-01
2.725343320848939023e-05 -1.154648869540806089e-01
2.726342072409488202e-05 -1.133270051612298435e-01
2.727340823970037382e-05 -1.108718820992871945e-01
2.728339575530586901e-05 -1.081257167780902972e-01
2.729338327091136081e-05 -1.051150671673519860e-01
2.730337078651685261e-05 -1.018665970322229636e-01
2.731335830212234779e-05 -9.840683336560718253e-02
2.732334581772783959e-05 -9.476194312019130261e-02
2.733333333333333478e-05 -9.095753511008761172e-02
2.734332084893882658e-05 -8.701848512432987237e-02
2.735330836454432176e-05 -8.296878635955610981e-02
2.736329588014981356e-05 -7.883142781249036224e-02
2.737328339575530536e-05 -7.462829891397493309e-02
2.738327091136080055e-05 -7.038011867015561696e-02
2.739325842696629235e-05 -6.610638686598431513e-02
2.740324594257178415e-05 -6.182535646932191264e-02
2.741323345817727933e-05 -5.755403184491449109e-02
2.742322097378277113e-05 -5.330819441497874206e-02
2.743320848938826293e-05 -4.910244385418489899e-02
2.744319600499375812e-05 -4.495024199430499440e-02
2.745318352059925330e-05 -4.086396274583922739e-02
2.746317103620474510e-05 -3.685495434192479630e-02
2.747315855181023690e-05 -3.293360920323341878e-02
2.748314606741573209e-05 -2.910943720380511704e-02
2.749313358302122389e-05 -2.539114068748475617e-02
2.750312109862671568e-05 -2.178668465427227585e-02
2.751310861423221087e-05 -1.830335942129416790e-02
2.752309612983770267e-05 -1.494783881739008419e-02
2.753308364544319447e-05 -1.172623025409583360e-02
2.754307116104868965e-05 -8.644110327490465290e-03
2.755305867665418145e-05 -5.706549222612565531e-03
2.756304619225967664e-05 -2.918129138510231271e-03
2.757303370786516844e-05 -2.829538572507090712e-04
2.758302122347066363e-05 2.195355860052051675e-03
2.759300873907615542e-05 4.513679624128356244e-03
2.760299625468164722e-05 6.669420444721334967e-03
2.761298377028714241e-05 8.660530931582701222e-03
2.762297128589263421e-05 1.048554507199934982e-02
2.763295880149812601e-05 1.214361465273502277e-02
2.764294631710362119e-05 1.363454575209198036e-02
2.765293383270911299e-05 1.495883237837931576e-02
2.766292134831460818e-05 1.611768478516538775e-02
2.767290886392009998e-05 1.711304735269299909e-02
2.768289637952559516e-05 1.794760716491921454e-02
2.769288389513108696e-05 1.862479915843116146e-02
2.770287141073657876e-05 1.914880312999671721e-02
2.771285892634207395e-05 1.952452472180325055e-02
2.772284644194756575e-05 1.975756200324036219e-02
2.773283395755305754e-05 1.985416004565662348e-02
2.774282147315855273e-05 1.982115320175044729e-02
2.775280898876404453e-05 1.966589848301716903e-02
2.776279650436953972e-05 1.939620374859100937e-02
2.777278401997503152e-05 1.902025074396144350e-02
2.778277153558052670e-05 1.854651248088956539e-02
2.779275905118601850e-05 1.798366688998868229e-02
2.780274656679151030e-05 1.734050991684785159e-02
2.781273408239700549e-05 1.662586920129606460e-02
2.782272159800249728e-05 1.584851895787093082e-02
2.783270911360798908e-05 1.501710066357477003e-02
2.784269662921348427e-05 1.414005459999937049e-02
2.785268414481897607e-05 1.322556008626191333e-02
2.786267166042446787e-05 1.228148087074052049e-02
2.787265917602996305e-05 1.131531727834988663e-02
2.788264669163545824e-05 1.033416529958179966e-02
2.789263420724095004e-05 9.344683678187522963e-03
2.790262172284644184e-05 8.353073420199082916e-03
2.791260923845193702e-05 7.365069334940791378e-03
2.792259675405742882e-05 6.385940473296543123e-03
2.793258426966292062e-05 5.420497052997835970e-03
2.794257178526841581e-05 4.473102214424831691e-03
2.795255930087390761e-05 3.547689457246240140e-03
2.796254681647939941e-05 2.647785872621943610e-03
2.797253433208489459e-05 1.776539025246413840e-03
2.798252184769038639e-05 9.367441775714139413e-04
2.799250936329588158e-05 1.308705267059274340e-04
2.800249687890137338e-05 -6.389104735288400746e-04
2.801248439450686856e-05 -1.370692472107179916e-03
2.802247191011236036e-05 -2.062800689327317933e-03
2.803245942571785216e-05 -2.713762688768941393e-03
2.804244694132334735e-05 -3.322285508467638562e-03
2.805243445692883915e-05 -3.887239791001071733e-03
2.806242197253433094e-05 -4.407649716223043142e-03
2.807240948813982613e-05 -4.882683359253298626e-03
2.808239700374531793e-05 -5.311641471050110135e-03
2.809238451935081312e-05 -5.693952810336310594e-03
2.810237203495630492e-05 -6.029182230736796107e-03
2.811235955056180010e-05 -6.317044743953890637e-03
2.812234706616729190e-05 -6.557118957911063639e-03
2.813233458177278370e-05 -6.746223724595068819e-03
2.814232209737827889e-05 -6.883506890444495221e-03
2.815230961298377068e-05 -6.969299752290984695e-03
2.816229712858926248e-05 -7.004324608508681951e-03
2.817228464419475767e-05 -6.989698473628700413e-03
2.818227215980024947e-05 -6.926932254537695836e-03
2.819225967540574127e-05 -6.817918422258643051e-03
2.820224719101123645e-05 -6.664912811279109263e-03
2.821223470661673164e-05 -6.470514623905774393e-03
2.822222222222222344e-05 -6.237639634472963435e-03
2.823220973782771524e-05 -5.969486824390388829e-03
2.824219725343321042e-05 -5.669501060833717805e-03
2.825218476903870222e-05 -5.341330970200201464e-03
2.826217228464419402e-05 -4.988782922135257675e-03
2.827215980024968921e-05 -4.615771600511682331e-03
2.828214731585518101e-05 -4.226267058996865250e-03
2.829213483146067281e-05 -3.824242513397355277e-03
2.830212234706616799e-05 -3.413626087460906906e-03
2.831210986267165979e-05 -2.998255441873419382e-03
2.832209737827715498e-05 -2.581834672403740191e-03
2.833208489388264678e-05 -2.167894284086444110e-03
2.834207240948814196e-05 -1.759755894385890435e-03
2.835205992509363376e-05 -1.360502694729546222e-03
2.836204744069912556e-05 -9.729554108533641993e-04
2.837203495630462075e-05 -5.996541292483995554e-04
2.838202247191011255e-05 -2.428460550357807140e-04
2.839200998751560434e-05 9.552191497755053561e-05
2.840199750312109953e-05 4.138055188092719643e-04
2.841198501872659133e-05 7.106587265014365634e-04
2.842197253433208652e-05 9.850239157675707343e-04
2.843196004993757831e-05 1.236119892401796056e-03
2.844194756554307350e-05 1.463429193341134801e-03
2.845193508114856530e-05 1.666686519823964378e-03
2.846192259675405710e-05 1.845867001712851599e-03
2.847191011235955229e-05 2.001167890249362386e-03
2.848189762796504408e-05 2.132985238758264030e-03
2.849188514357053588e-05 2.241893247045996518e-03
2.850187265917603107e-05 2.328625390871983183e-03
2.851186017478152287e-05 2.394054346661598793e-03
2.852184769038701805e-05 2.439173298896154564e-03
2.853183520599250985e-05 2.465078060307187516e-03
2.854182272159800504e-05 2.472947076045483791e-03
2.855181023720349684e-05 2.464022053635881934e-03
2.856179775280898864e-05 2.439592523958821618e-03
2.857178526841448382e-05 2.400982973659700030e-03
2.858177278401997562e-05 2.349540360828143628e-03
2.859176029962546742e-05 2.286621466134853772e-03
2.860174781523096261e-05 2.213580639038365341e-03
2.861173533083645441e-05 2.131758823092055107e-03
2.862172284644194621e-05 2.042474212088115151e-03
2.863171036204744139e-05 1.947013838641214892e-03
2.864169787765293319e-05 1.846625757585165350e-03
2.865168539325842838e-05 1.742513168004442394e-03
2.866167290886392018e-05 1.635829996565213483e-03
2.867166042446941536e-05 1.527675345093016702e-03
2.868164794007490716e-05 1.419087157874064382e-03
2.869163545568039896e-05 1.311036838605427520e-03
2.870162297128589415e-05 1.204424344063319881e-03
2.871161048689138595e-05 1.100073084114018508e-03
2.872159800249687774e-05 9.987254030113794801e-04
2.873158551810237293e-05 9.010393668300736587e-04
2.874157303370786473e-05 8.075863755984528415e-04
2.875156054931335992e-05 7.188493824812271660e-04
2.876154806491885171e-05 6.352224554196125687e-04
2.877153558052434690e-05 5.570118983387868736e-04
2.878152309612983870e-05 4.844382181800619205e-04
2.879151061173533050e-05 4.176384611813985324e-04
2.880149812734082569e-05 3.566690497583068463e-04
2.881148564294631748e-05 3.015095106761108714e-04
2.882147315855180928e-05 2.520678052724554586e-04
2.883146067415730447e-05 2.081871285398903515e-04
2.884144818976279627e-05 1.696531613604517440e-04
2.885143570536829145e-05 1.362015114078538286e-04
2.886142322097378325e-05 1.075253915007280881e-04
2.887141073657927844e-05 8.328341862694961539e-05
2.888139825218477024e-05 6.310762331028109255e-05
2.889138576779026204e-05 4.661151651257724088e-05
2.890137328339575722e-05 3.339787341498264413e-05
2.891136079900124902e-05 2.306617966799975251e-05
2.892134831460674082e-05 1.521968094645726255e-05
2.893133583021223601e-05 9.471825996703919486e-06
2.894132334581772781e-05 5.452047075958630641e-06
2.895131086142321960e-05 2.810853726436992890e-06
2.896129837702871479e-05 1.224150127644781276e-06
2.897128589263420998e-05 3.967742715499825229e-07
2.898127340823970178e-05 6.528284026503931402e-08
2.899126092384519358e-05 0.000000000000000000e+00
2.900124843945068876e-05 0.000000000000000000e+00
2.901123595505618056e-05 -0.000000000000000000e+00
2.902122347066167236e-05 -0.000000000000000000e+00
2.903121098626716755e-05 -0.000000000000000000e+00
2.904119850187265934e-05 -0.000000000000000000e+00
2.905118601747815114e-05 -0.000000000000000000e+00
2.906117353308364633e-05 -0.000000000000000000e+00
2.907116104868913813e-05 -0.000000000000000000e+00
2.908114856429463332e-05 -0.000000000000000000e+00
2.909113607990012511e-05 -0.000000000000000000e+00
2.910112359550562030e-05 -0.000000000000000000e+00
2.911111111111111210e-05 -0.000000000000000000e+00
2.912109862671660390e-05 -0.000000000000000000e+00
2.913108614232209908e-05 -0.000000000000000000e+00
2.914107365792759088e-05 -0.000000000000000000e+00
2.915106117353308268e-05 -0.000000000000000000e+00
2.916104868913857787e-05 -0.000000000000000000e+00
2.917103620474406967e-05 -0.000000000000000000e+00
2.918102372034956485e-05 -0.000000000000000000e+00
2.919101123595505665e-05 -0.000000000000000000e+00
2.920099875156055184e-05 -0.000000000000000000e+00
2.921098626716604364e-05 0.000000000000000000e+00
2.922097378277153544e-05 0.000000000000000000e+00
2.923096129837703062e-05 0.000000000000000000e+00
2.924094881398252242e-05 0.000000000000000000e+00
2.925093632958801422e-05 0.000000000000000000e+00
2.926092384519350941e-05 0.000000000000000000e+00
2.927091136079900121e-05 0.000000000000000000e+00
2.928089887640449300e-05 0.000000000000000000e+00
2.929088639200998819e-05 0.000000000000000000e+00
2.930087390761548338e-05 0.000000000000000000e+00
2.931086142322097518e-05 0.000000000000000000e+00
2.932084893882646698e-05 0.000000000000000000e+00
2.933083645443196216e-05 0.000000000000000000e+00
2.934082397003745396e-05 0.000000000000000000e+00
2.935081148564294576e-05 0.000000000000000000e+00
2.936079900124844095e-05 0.000000000000000000e+00
2.937078651685393274e-05 0.000000000000000000e+00
2.938077403245942454e-05 0.000000000000000000e+00
2.939076154806491973e-05 0.000000000000000000e+00
2.940074906367041153e-05 0.000000000000000000e+00
2.941073657927590672e-05 0.000000000000000000e+00
2.942072409488139851e-05 0.000000000000000000e+00
2.943071161048689370e-05 0.000000000000000000e+00
2.944069912609238550e-05 0.000000000000000000e+00
2.945068664169787730e-05 0.000000000000000000e+00
2.946067415730337248e-05 0.000000000000000000e+00
2.947066167290886428e-05 0.000000000000000000e+00
2.948064918851435608e-05 0.000000000000000000e+00
2.949063670411985127e-05 0.000000000000000000e+00
2.950062421972534307e-05 0.000000000000000000e+00
2.951061173533083825e-05 0.000000000000000000e+00
2.952059925093633005e-05 0.000000000000000000e+00
2.953058676654182524e-05 0.000000000000000000e+00
2.954057428214731704e-05 0.000000000000000000e+00
2.955056179775280884e-05 0.000000000000000000e+00
2.956054931335830402e-05 0.000000000000000000e+00
2.957053682896379582e-05 0.000000000000000000e+00
2.958052434456928762e-05 0.000000000000000000e+00
2.959051186017478281e-05 0.000000000000000000e+00
2.960049937578027461e-05 0.000000000000000000e+00
2.961048689138576979e-05 0.000000000000000000e+00
2.962047440699126159e-05 0.000000000000000000e+00
2.963046192259675678e-05 0.000000000000000000e+00
2.964044943820224858e-05 0.000000000000000000e+00
2.965043695380774038e-05 0.000000000000000000e+00
2.966042446941323556e-05 0.000000000000000000e+00
2.967041198501872736e-05 0.000000000000000000e+00
2.968039950062421916e-05 0.000000000000000000e+00
2.969038701622971435e-05 0.000000000000000000e+00
2.970037453183520614e-05 0.000000000000000000e+00
2.971036204744069794e-05 0.000000000000000000e+00
2.972034956304619313e-05 0.000000000000000000e+00
2.973033707865168832e-05 0.000000000000000000e+00
2.974032459425718011e-05 0.000000000000000000e+00
2.975031210986267191e-05 0.000000000000000000e+00
2.976029962546816710e-05 0.000000000000000000e+00
2.977028714107365890e-05 0.000000000000000000e+00
2.978027465667915070e-05 0.000000000000000000e+00
2.979026217228464588e-05 0.000000000000000000e+00
2.980024968789013768e-05 0.000000000000000000e+00
2.981023720349562948e-05 0.000000000000000000e+00
2.982022471910112467e-05 0.000000000000000000e+00
2.983021223470661985e-05 0.000000000000000000e+00
2.984019975031210827e-05 0.000000000000000000e+00
2.985018726591760345e-05 0.000000000000000000e+00
2.986017478152309864e-05 0.000000000000000000e+00
2.987016229712859044e-05 0.000000000000000000e+00
2.988014981273408224e-05 0.000000000000000000e+00
2.989013732833957742e-05 0.000000000000000000e+00
2.990012484394506922e-05 0.000000000000000000e+00
2.991011235955056102e-05 0.000000000000000000e+00
2.992009987515605621e-05 0.000000000000000000e+00
2.993008739076155139e-05 0.000000000000000000e+00
2.994007490636703980e-05 0.000000000000000000e+00
2.995006242197253499e-05 0.000000000000000000e+00
2.996004993757803018e-05 0.000000000000000000e+00
2.997003745318352198e-05 0.000000000000000000e+00
2.998002496878901377e-05 0.000000000000000000e+00
2.999001248439450896e-05 0.000000000000000000e+00
3.000000000000000076e-05 0.000000000000000000e+00


==> tikzpictures/data_cylinder/exp/rec20_exp.dat <==
2.199999999999999943e-05 -0.000000000000000000e+00
2.200998751560549123e-05 -0.000000000000000000e+00
2.201997503121098641e-05 -1.825295271502294322e-09
2.202996254681647821e-05 1.008745848014442789e-08
2.203995006242197340e-05 6.045009250776166071e-08
2.204993757802746520e-05 1.714961052188493316e-07
2.205992509363295700e-05 3.623718812724657522e-07
2.206991260923845218e-05 6.487851959903223495e-07
2.207990012484394398e-05 1.042908811907502299e-06
2.208988764044943917e-05 1.553525165125985721e-06
2.209987515605493097e-05 2.186361767783063592e-06
2.210986267166042277e-05 2.944476998535648100e-06
2.211985018726591795e-05 3.828604390172533102e-06
2.212983770287140975e-05 4.837396333547930987e-06
2.213982521847690494e-05 5.967446388642670959e-06
2.214981273408239674e-05 7.213168472239058756e-06
2.215980024968788853e-05 8.566890445464844109e-06
2.216978776529338372e-05 1.001934746876677718e-05
2.217977528089887552e-05 1.156030617618572600e-05
2.218976279650436732e-05 1.317889972763757748e-05
2.219975031210986251e-05 1.486368527656924261e-05
2.220973782771535430e-05 1.660290853024299948e-05
2.221972534332084949e-05 1.838504980056438268e-05
2.222971285892634129e-05 2.019950857318429232e-05
2.223970037453183309e-05 2.203762558448650542e-05
2.224968789013732827e-05 2.389343918016910255e-05
2.225967540574282007e-05 2.576333102049684472e-05
2.226966292134831526e-05 2.764511385290491460e-05
2.227965043695380706e-05 2.953732224605648069e-05
2.228963795255929886e-05 3.143882929889601325e-05
2.229962546816479404e-05 3.334887416660239950e-05
2.230961298377028584e-05 3.526714724257551983e-05
2.231960049937578103e-05 3.719334584219573681e-05
2.232958801498127283e-05 3.912629269829518471e-05
2.233957553058676463e-05 4.106337391768708590e-05
2.234956304619225981e-05 4.300089602519582100e-05
2.235955056179775161e-05 4.493494888637869863e-05
2.236953807740324680e-05 4.686147688402044289e-05
2.237952559300873860e-05 4.877496371313727748e-05
2.238951310861423040e-05 5.066738821678763651e-05
2.239950062421972558e-05 5.252942957694687470e-05
2.240948813982521738e-05 5.435331175318460737e-05
2.241947565543071257e-05 5.613432831895830529e-05
2.242946317103620437e-05 5.786952962963943901e-05
2.243945068664169616e-05 5.955668921986434391e-05
2.244943820224719135e-05 6.119541923006055094e-05
2.245942571785268315e-05 6.278792519563769286e-05
2.246941323345817834e-05 6.433929252163635745e-05
2.247940074906367014e-05 6.585840614239893301e-05
2.248938826466916193e-05 6.735800031881505748e-05
2.249937578027465712e-05 6.885331917374240768e-05
2.250936329588014892e-05 7.036018286767281094e-05
2.251935081148564072e-05 7.189252216312957055e-05
2.252933832709113590e-05 7.345989286706143019e-05
2.253932584269662770e-05 7.506602281404441167e-05
2.254931335830212289e-05 7.670950747283644471e-05
2.255930087390761469e-05 7.838671957585481196e-05
2.256928838951310988e-05 8.009366450230523892e-05
2.257927590511860167e-05 8.182525864953189702e-05
2.258926342072409347e-05 8.357477728784966820e-05
2.259925093632958866e-05 8.533377023127127793e-05
2.260923845193508046e-05 8.709124348992560653e-05
2.261922596754057226e-05 8.883317637777988899e-05
2.262921348314606744e-05 9.054341310655524726e-05
2.263920099875155924e-05 9.220691803763461810e-05
2.264918851435705443e-05 9.381525290070937581e-05
2.265917602996254623e-05 9.536936433548134115e-05
2.266916354556803803e-05 9.687585953933223017e-05
2.267915106117353321e-05 9.834134942288870755e-05
2.268913857677902501e-05 9.977049654554510732e-05
2.269912609238452020e-05 1.011662237007126440e-04
2.270911360799001200e-05 1.025284934396442793e-04
2.271910112359550380e-05 1.038525721105351424e-04
2.272908863920099898e-05 1.051293828984925239e-04
2.273907615480649078e-05 1.063483736972935066e-04
2.274906367041198597e-05 1.075022510821139370e-04
2.275905118601747777e-05 1.085900894478613921e-04
2.276903870162296956e-05 1.096148566318989854e-04
2.277902621722846475e-05 1.105786998426076773e-04
2.278901373283395655e-05 1.114804496083765946e-04
2.279900124843945174e-05 1.123142487624876419e-04
2.280898876404494354e-05 1.130688577998583891e-04
2.281897627965043533e-05 1.137294293811257019e-04
2.282896379525593052e-05 1.142803826647633580e-04
2.283895131086142232e-05 1.147054926473992412e-04
2.284893882646691751e-05 1.149873410514126585e-04
2.285892634207240930e-05 1.151109417291079038e-04
2.286891385767790110e-05 1.150686636220663467e-04
2.287890137328339629e-05 1.148623584516614591e-04
2.288888888888888809e-05 1.145169346041908858e-04
2.289887640449438328e-05 1.141012887308390125e-04
2.290886392009987507e-05 1.136346592833101178e-04
2.291885143570536687e-05 1.131318392458490157e-04
2.292883895131086206e-05 1.126119410605641607e-04
2.293882646691635386e-05 1.120962448917672572e-04
2.294881398252184566e-05 1.116007794005799663e-04
2.295880149812734084e-05 1.111326938370553344e-04
2.296878901373283264e-05 1.106948819998590337e-04
2.297877652933832783e-05 1.102905680266464739e-04
2.298876404494381963e-05 1.099206768227727044e-04
2.299875156054931143e-05 1.095825124852637755e-04
2.300873907615480661e-05 1.092756782930133904e-04
2.301872659176029841e-05 1.090067691501684077e-04
2.302871410736579360e-05 1.087858521958040596e-04
2.303870162297128540e-05 1.086181654455002318e-04
2.304868913857677719e-05 1.084996761142383460e-04
2.305867665418227238e-05 1.084211741993303324e-04
2.306866416978776418e-05 1.083756956556337296e-04
2.307865168539325937e-05 1.083604331679583296e-04
2.308863920099875117e-05 1.083741904337675536e-04
2.309862671660424296e-05 1.084165848987069962e-04
2.310861423220973815e-05 1.084885890116680076e-04
2.311860174781522995e-05 1.085938002222228718e-04
2.312858926342072514e-05 1.087395896142553996e-04
2.313857677902621693e-05 1.089351522187056981e-04
2.314856429463170873e-05 1.091889818193304796e-04
2.315855181023720392e-05 1.095078113039396454e-04
2.316853932584269572e-05 1.098958121075522035e-04
2.317852684144819091e-05 1.103545207683008722e-04
2.318851435705368270e-05 1.108824703022526134e-04
2.319850187265917450e-05 1.114759580052662339e-04
2.320848938826466969e-05 1.121329723132139682e-04
2.321847690387016149e-05 1.128550150319623856e-04
2.322846441947565667e-05 1.136448800348509390e-04
2.323845193508114847e-05 1.145059488922762928e-04
2.324843945068664027e-05 1.154446527761811330e-04
2.325842696629213546e-05 1.164717552084257741e-04
2.326841448189762726e-05 1.176007508791366315e-04
2.327840199750311906e-05 1.188453421801634948e-04
2.328838951310861424e-05 1.202160634666039500e-04
2.329837702871410604e-05 1.217171212730468351e-04
2.330836454431960123e-05 1.233455980830952482e-04
2.331835205992509303e-05 1.250929781191055274e-04
2.332833957553058821e-05 1.269477437556065845e-04
2.333832709113608001e-05 1.288972522231227004e-04
2.334831460674157181e-05 1.309287079455034256e-04
2.335830212234706700e-05 1.330292305934322101e-04
2.336828963795255880e-05 1.351859624721764351e-04
2.337827715355805059e-05 1.373877041913053017e-04
2.338826466916354578e-05 1.396253436150736427e-04
2.339825218476903758e-05 1.418907276437174543e-04
2.340823970037453277e-05 1.441754386612042517e-04
2.341822721598002457e-05 1.464684670184620912e-04
2.342821473158551636e-05 1.487544116437588128e-04
2.343820224719101155e-05 1.510119802394110661e-04
2.344818976279650335e-05 1.532124228467446347e-04
2.345817727840199854e-05 1.553218110463436231e-04
2.346816479400749033e-05 1.573054641326361049e-04
2.347815230961298213e-05 1.591293637773233014e-04
2.348813982521847732e-05 1.607598005678943765e-04
2.349812734082396912e-05 1.621639432664035156e-04
2.350811485642946431e-05 1.633106284946030746e-04
2.351810237203495610e-05 1.641707616718735983e-04
2.352808988764044790e-05 1.647166475188195417e-04
2.353807740324594309e-05 1.649190551029137660e-04
2.354806491885143489e-05 1.647451975309193785e-04
2.355805243445693007e-05 1.641610198862488324e-04
2.356803995006242187e-05 1.631327445993140601e-04
2.357802746566791367e-05 1.616239541861182552e-04
2.358801498127340886e-05 1.595940445444266227e-04
2.359800249687890066e-05 1.570009048927504603e-04
2.360799001248439246e-05 1.538024688500248870e-04
2.361797752808988764e-05 1.499550612004323460e-04
2.362796504369537944e-05 1.454122842083075057e-04
2.363795255930087463e-05 1.401251319112457926e-04
2.364794007490636643e-05 1.340421413726102212e-04
2.365792759051186161e-05 1.271118921795697616e-04
2.366791510611735341e-05 1.192883563800962781e-04
2.367790262172284521e-05 1.105341251434869318e-04
2.368789013732834040e-05 1.008204240781053284e-04
2.369787765293383220e-05 9.013004424546528924e-05
2.370786516853932399e-05 7.846393560867415075e-05
2.371785268414481918e-05 6.584652061675870765e-05
2.372784019975031098e-05 5.232831876883329447e-05
2.373782771535580617e-05 3.798642828399226057e-05
2.374781523096129796e-05 2.292577127388089418e-05
2.375780274656678976e-05 7.283774924018920732e-06
2.376779026217228495e-05 -8.765388530381156855e-06
2.377777777777777675e-05 -2.501053385565928065e-05
2.378776529338327194e-05 -4.120499236462192127e-05
2.379775280898876373e-05 -5.706603619721990284e-05
2.380774032459425553e-05 -7.226971985785558437e-05
2.381772784019975072e-05 -8.644440309049787098e-05
2.382771535580524252e-05 -9.916998643849394321e-05
2.383770287141073770e-05 -1.099817673562662870e-04
2.384769038701622950e-05 -1.183716400847700811e-04
2.385767790262172130e-05 -1.237838720379219387e-04
2.386766541822721649e-05 -1.256085835481549008e-04
2.387765293383270829e-05 -1.231808513498942783e-04
2.388764044943820347e-05 -1.157850441060991476e-04
2.389762796504369527e-05 -1.026559809172922292e-04
2.390761548064918707e-05 -8.297932633814095117e-05
2.391760299625468226e-05 -5.589558820320202613e-05
2.392759051186017406e-05 -2.050679666335485955e-05
2.393757802746566586e-05 2.411310235244353489e-05
2.394756554307116104e-05 7.890728743256677027e-05
2.395755305867665284e-05 1.448303759763454963e-04
2.396754057428214803e-05 2.228471967347256811e-04
2.397752808988763983e-05 3.139305063382148708e-04
2.398751560549313501e-05 4.190532320535489711e-04
2.399750312109862681e-05 5.391771070841916164e-04
2.400749063670411861e-05 6.752456244374954080e-04
2.401747815230961380e-05 8.281830477985382619e-04
2.402746566791510560e-05 9.988917948035929643e-04
2.403745318352059739e-05 1.188243804037845486e-03
2.404744069912609258e-05 1.397070722184622473e-03
2.405742821473158438e-05 1.626157931137190609e-03
2.406741573033707957e-05 1.876237777812488463e-03
2.407740324594257136e-05 2.147978832736372086e-03
2.408739076154806655e-05 2.441977971819905488e-03
2.409737827715355835e-05 2.758755913430358149e-03
2.410736579275905015e-05 3.098751274652237434e-03
2.411735330836454534e-05 3.462314989413138415e-03
2.412734082397003713e-05 3.849704786507222865e-03
2.413732833957552893e-05 4.261076827185991504e-03
2.414731585518102412e-05 4.696478856362212503e-03
2.415730337078651592e-05 5.155847326675406204e-03
2.416729088639201110e-05 5.639003930491831226e-03
2.417727840199750290e-05 6.145650688088973718e-03
2.418726591760299470e-05 6.675365039653055090e-03
2.419725343320848989e-05 7.227592752286135860e-03
2.420724094881398169e-05 7.801639445732482143e-03
2.421722846441947687e-05 8.396663691377235367e-03
2.422721598002496867e-05 9.011670293831453363e-03
2.423720349563046047e-05 9.645502941740222505e-03
2.424719101123595566e-05 1.029683612001266145e-02
2.425717852684144746e-05 1.096416451072707368e-02
2.426716604244693925e-05 1.164579382591521099e-02
2.427715355805243444e-05 1.233983738038718983e-02
2.428714107365792624e-05 1.304421371838214785e-02
2.429712858926342143e-05 1.375664237520793712e-02
2.430711610486891323e-05 1.447464154825824079e-02
2.431710362047440841e-05 1.519552821164030232e-02
2.432709113607990021e-05 1.591641845823551366e-02
2.433707865168539201e-05 1.663422959574822543e-02
2.434706616729088720e-05 1.734568420688632762e-02
2.435705368289637899e-05 1.804731260044772564e-02
2.436704119850187079e-05 1.873545633708629740e-02
2.437702871410736598e-05 1.940628018449551753e-02
2.438701622971285778e-05 2.005579262684019023e-02
2.439700374531835297e-05 2.067986872570186374e-02
2.440699126092384476e-05 2.127426973456930659e-02
2.441697877652933995e-05 2.183465910835388768e-02
2.442696629213483175e-05 2.235662090582083913e-02
2.443695380774032355e-05 2.283568425636676308e-02
2.444694132334581873e-05 2.326734987847426175e-02
2.445692883895131053e-05 2.364711595241612146e-02
2.446691635455680233e-05 2.397050750296671889e-02
2.447690387016229752e-05 2.423311025583128886e-02
2.448689138576778932e-05 2.443060209540305963e-02
2.449687890137328450e-05 2.455877946693090993e-02
2.450686641697877630e-05 2.461358196911403451e-02
2.451685393258426810e-05 2.459111599664800391e-02
2.452684144818976329e-05 2.448767748033528133e-02
2.453682896379525509e-05 2.429977452635330784e-02
2.454681647940075027e-05 2.402415097141354441e-02
2.455680399500624207e-05 2.365780995964125027e-02
2.456679151061173387e-05 2.319803331807876109e-02
2.457677902621722906e-05 2.264239675970178278e-02
2.458676654182272086e-05 2.198878439923269285e-02
2.459675405742821604e-05 2.123540243453822876e-02
2.460674157303370784e-05 2.038079142854683917e-02
2.461672908863919964e-05 1.942383840773397388e-02
2.462671660424469483e-05 1.836379016505875969e-02
2.463670411985018663e-05 1.720026720751622815e-02
2.464669163545568181e-05 1.593327607273450214e-02
2.465667915106117361e-05 1.456322155690079924e-02
2.466666666666666541e-05 1.309092187100644247e-02
2.467665418227216060e-05 1.151762285312944896e-02
2.468664169787765239e-05 9.845005533017290450e-03
2.469662921348314419e-05 8.075190183861042162e-03
2.470661672908863938e-05 6.210741751078532359e-03
2.471660424469413118e-05 4.254675345677359430e-03
2.472659176029962637e-05 2.210463011206405346e-03
2.473657927590511816e-05 8.204531670666180944e-05
2.474656679151061335e-05 -2.126155609734340073e-03
2.475655430711610515e-05 -4.409228313693145523e-03
2.476654182272159695e-05 -6.761772569275768981e-03
2.477652933832709213e-05 -9.177905932130725128e-03
2.478651685393258393e-05 -1.165126939738576374e-02
2.479650436953807573e-05 -1.417503208426167463e-02
2.480649188514357092e-05 -1.674190318963606622e-02
2.481647940074906272e-05 -1.934414928980809564e-02
2.482646691635455790e-05 -2.197361117318106724e-02
2.483645443196004970e-05 -2.462172454342025085e-02
2.484644194756554489e-05 -2.727954570514952784e-02
2.485642946317103669e-05 -2.993777837537870898e-02
2.486641697877652849e-05 -3.258680387491487418e-02
2.487640449438202367e-05 -3.521671760852139454e-02
2.488639200998751547e-05 -3.781737139905669287e-02
2.489637952559300727e-05 -4.037842175898612856e-02
2.490636704119850246e-05 -4.288938019279838615e-02
2.491635455680399426e-05 -4.533966115206027742e-02
2.492634207240948944e-05 -4.771863107059658854e-02
2.493632958801498124e-05 -5.001566033850743387e-02
2.494631710362047304e-05 -5.222017638864209083e-02
2.495630461922596823e-05 -5.432171774473047721e-02
2.496629213483146003e-05 -5.630998566390080923e-02
2.497627965043695521e-05 -5.817489225878319514e-02
2.498626716604244701e-05 -5.990661111686267776e-02
2.499625468164793881e-05 -6.149563067785820958e-02
2.500624219725343400e-05 -6.293280275395289614e-02
2.501622971285892579e-05 -6.420938394199353361e-02
2.502621722846441759e-05 -6.531707437664803495e-02
2.503620474406991278e-05 -6.624805728739743826e-02
2.504619225967540458e-05 -6.699504154129219680e-02
2.505617977528089976e-05 -6.755130648935737947e-02
2.506616729088639156e-05 -6.791074231481654400e-02
2.507615480649188675e-05 -6.806788241475003609e-02
2.508614232209737855e-05 -6.801793161192624948e-02
2.509612983770287035e-05 -6.775679231735885766e-02
2.510611735330836553e-05 -6.728109061918205458e-02
2.511610486891385733e-05 -6.658820299163392686e-02
2.512609238451934913e-05 -6.567628021026102048e-02
2.513607990012484432e-05 -6.454427101329546224e-02
2.514606741573033612e-05 -6.319194721320316177e-02
2.515605493133583130e-05 -6.161992151961380448e-02
2.516604244694132310e-05 -5.982965582136030164e-02
2.517602996254681829e-05 -5.782346608196706900e-02
2.518601747815231009e-05 -5.560452287484057843e-02
2.519600499375780189e-05 -5.317684815236330131e-02
2.520599250936329707e-05 -5.054531503860882485e-02
2.521598002496878887e-05 -4.771564856203185795e-02
2.522596754057428067e-05 -4.469442036904320431e-02
2.523595505617977586e-05 -4.148903911284833324e-02
2.524594257178526766e-05 -3.810773867476877769e-02
2.525593008739076284e-05 -3.455956168872772322e-02
2.526591760299625464e-05 -3.085434095820766345e-02
2.527590511860174644e-05 -2.700267920787284906e-02
2.528589263420724163e-05 -2.301591996724050571e-02
2.529588014981273342e-05 -1.890610849821838108e-02
2.530586766541822861e-05 -1.468595085428923974e-02
2.531585518102372041e-05 -1.036877607602409122e-02
2.532584269662921221e-05 -5.968496163674714625e-03
2.533583021223470740e-05 -1.499560078596950171e-03
2.534581772784019919e-05 3.023093673570908385e-03
2.535580524344569099e-05 7.584085937884016068e-03
2.536579275905118618e-05 1.216765203254681002e-02
2.537578027465667798e-05 1.675770276256013588e-02
2.538576779026217316e-05 2.133788830904294678e-02
2.539575530586766496e-05 2.589166465456220478e-02
2.540574282147316015e-05 3.040236292899297157e-02
2.541573033707865195e-05 3.485325941021203550e-02
2.542571785268414375e-05 3.922764627381204738e-02
2.543570536828963893e-05 4.350890598748716198e-02
2.544569288389513073e-05 4.768058688215404128e-02
2.545568039950062253e-05 5.172647475490309288e-02
2.546566791510611772e-05 5.563065848679273756e-02
2.547565543071160952e-05 5.937759419231908309e-02
2.548564294631710470e-05 6.295217670353210615e-02
2.549563046192259650e-05 6.633981551859369219e-02
2.550561797752809169e-05 6.952650343278672651e-02
2.551560549313358349e-05 7.249887646561173349e-02
2.552559300873907529e-05 7.524427118526111347e-02
2.553558052434457047e-05 7.775078074709906861e-02
2.554556803995006227e-05 8.000730660432781027e-02
2.555555555555555407e-05 8.200360640037977766e-02
2.556554307116104926e-05 8.373034358110464925e-02
2.557553058676654106e-05 8.517913938555882192e-02
2.558551810237203624e-05 8.634262000000914039e-02
2.559550561797752804e-05 8.721445465770681638e-02
2.560549313358301984e-05 8.778938857126071527e-02
2.561548064918851503e-05 8.806327636066803299e-02
2.562546816479400682e-05 8.803311415184525424e-02
2.563545568039950201e-05 8.769706085709917665e-02
2.564544319600499381e-05 8.705444658147516723e-02
2.565543071161048561e-05 8.610577716513004298e-02
2.566541822721598080e-05 8.485273942266205460e-02
2.567540574282147259e-05 8.329820342134641731e-02
2.568539325842696778e-05 8.144621856331167586e-02
2.569538077403245958e-05 7.930200322639298360e-02
2.570536828963795138e-05 7.687192823605928926e-02
2.571535580524344656e-05 7.416349256892283692e-02
2.572534332084893836e-05 7.118529015704033736e-02
2.573533083645443355e-05 6.794697146633235652e-02
2.574531835205992535e-05 6.445920381435575608e-02
2.575530586766541715e-05 6.073363084923853045e-02
2.576529338327091233e-05 5.678283116126359858e-02
2.577528089887640413e-05 5.262027388780991799e-02
2.578526841448189593e-05 4.826026812015181411e-02
2.579525593008739112e-05 4.371790696908083723e-02
2.580524344569288292e-05 3.900900747980119015e-02
2.581523096129837810e-05 3.415004625737021182e-02
2.582521847690386990e-05 2.915809373974889707e-02
2.583520599250936509e-05 2.405075094374914749e-02
2.584519350811485689e-05 1.884608668598349024e-02
2.585518102372034869e-05 1.356257064955001222e-02
2.586516853932584387e-05 8.219003283493621706e-03
2.587515605493133567e-05 2.834443644927281142e-03
2.588514357053682747e-05 -2.571865822798113065e-03
2.589513108614232266e-05 -7.980574200150991962e-03
2.590511860174781445e-05 -1.337229305030771843e-02
2.591510611735330964e-05 -1.872766427287100854e-02
2.592509363295880144e-05 -2.402742957748936134e-02
2.593508114856429663e-05 -2.925250457618313454e-02
2.594506866416978843e-05 -3.438405444925952265e-02
2.595505617977528022e-05 -3.940357023134639231e-02
2.596504369538077541e-05 -4.429294573779912064e-02
2.597503121098626721e-05 -4.903454976467531978e-02
2.598501872659175901e-05 -5.361129332104618700e-02
2.599500624219725419e-05 -5.800669779435046330e-02
2.600499375780274599e-05 -6.220496424418409803e-02
2.601498127340823779e-05 -6.619103989536632981e-02
2.602496878901373298e-05 -6.995068023017614323e-02
2.603495630461922817e-05 -7.347050653571148005e-02
2.604494382022471996e-05 -7.673805877950429233e-02
2.605493133583021176e-05 -7.974184716761148484e-02
2.606491885143570695e-05 -8.247140664816648981e-02
2.607490636704119875e-05 -8.491734879403305125e-02
2.608489388264669055e-05 -8.707140211838867994e-02
2.609488139825218573e-05 -8.892644299638481631e-02
2.610486891385767753e-05 -9.047652428740203534e-02
2.611485642946316933e-05 -9.171690277308260086e-02
2.612484394506866452e-05 -9.264406078161838143e-02
2.613483146067415632e-05 -9.325571744373138683e-02
2.614481897627965150e-05 -9.355083071730012356e-02
2.615480649188514330e-05 -9.352959414425843221e-02
2.616479400749063849e-05 -9.319342942988836920e-02
2.617478152309613029e-05 -9.254497306672278267e-02
2.618476903870162209e-05 -9.158805604525077637e-02
2.619475655430711727e-05 -9.032767799021286514e-02
2.620474406991260907e-05 -8.876997547607953787e-02
2.621473158551810087e-05 -8.692218345185991069e-02
2.622471910112359606e-05 -8.479259171054261135e-02
2.623470661672908785e-05 -8.239049818887703158e-02
2.624469413233458304e-05 -7.972615645322093936e-02
2.625468164794007484e-05 -7.681071677265446929e-02
2.626466916354557003e-05 -7.365616645787323447e-02
2.627465667915106183e-05 -7.027527099806009370e-02
2.628464419475655362e-05 -6.668151346240359933e-02
2.629463171036204881e-05 -6.288903258245098771e-02
2.630461922596754061e-05 -5.891256080068880269e-02
2.631460674157303241e-05 -5.476736153721408623e-02
2.632459425717852759e-05 -5.046916354320163389e-02
2.633458177278401939e-05 -4.603409640452917756e-02
2.634456928838951119e-05 -4.147863000040320769e-02
2.635455680399500638e-05 -3.681950933527398245e-02
2.636454431960050157e-05 -3.207368305175927609e-02
2.637453183520599336e-05 -2.725823620015762824e-02
2.638451935081148516e-05 -2.239033047525726058e-02
2.639450686641698035e-05 -1.748714459246141981e-02
2.640449438202247215e-05 -1.256581161634288263e-02
2.641448189762796395e-05 -7.643358624650974445e-03
2.642446941323345913e-05 -2.736650361008418665e-03
2.643445692883895093e-05 2.137667950385451106e-03
2.644444444444444273e-05 6.963227400589094666e-03
2.645443196004993792e-05 1.172398692973738131e-02
2.646441947565542972e-05 1.640428400566371764e-02
2.647440699126092490e-05 2.098889222098192578e-02
2.648439450686641670e-05 2.546308176735002232e-02
2.649438202247191189e-05 2.981267255623818585e-02
2.650436953807740369e-05 3.402408031220320594e-02
2.651435705368289548e-05 3.808436311509393740e-02
2.652434456928839067e-05 4.198127054362670030e-02
2.653433208489388247e-05 4.570329020409238246e-02
2.654431960049937427e-05 4.923968654463530686e-02
2.655430711610486946e-05 5.258053723102143473e-02
2.656429463171036125e-05 5.571677448329324239e-02
2.657428214731585644e-05 5.864022622582532041e-02
2.658426966292134824e-05 6.134365023823654117e-02
2.659425717852684343e-05 6.382076157749462519e-02
2.660424469413233522e-05 6.606625164186914756e-02
2.661423220973782702e-05 6.807580001361786259e-02
2.662421972534332221e-05 6.984608261182320699e-02
2.663420724094881401e-05 7.137477118999781267e-02
2.664419475655430581e-05 7.266052464796358967e-02
2.665418227215980099e-05 7.370298068049360718e-02
2.666416978776529279e-05 7.450274495454843604e-02
2.667415730337078798e-05 7.506137086769781863e-02
2.668414481897627978e-05 7.538133083505182963e-02
2.669413233458177496e-05 7.546598410683072466e-02
2.670411985018726676e-05 7.531954574143717718e-02
2.671410736579275856e-05 7.494705268645429630e-02
2.672409488139825375e-05 7.435432070652885084e-02
2.673408239700374555e-05 7.354789618316275035e-02
2.674406991260923735e-05 7.253500606670131023e-02
2.675405742821473253e-05 7.132350497124244348e-02
2.676404494382022433e-05 6.992182322023882124e-02
2.677403245942571613e-05 6.833891560271022902e-02
2.678401997503121132e-05 6.658420373801496317e-02
2.679400749063670650e-05 6.466751472446183313e-02
2.680399500624219830e-05 6.259902645809706234e-02
2.681398252184769010e-05 6.038921946722206058e-02
2.682397003745318529e-05 5.804882853874501758e-02
2.683395755305867709e-05 5.558879472394927246e-02
2.684394506866416888e-05 5.302021957462604851e-02
2.685393258426966407e-05 5.035431918403812657e-02
2.686392009987515587e-05 4.760237885767487631e-02
2.687390761548064767e-05 4.477571198390815910e-02
2.688389513108614286e-05 4.188562314477023429e-02
2.689388264669163465e-05 3.894337117094673340e-02
2.690387016229712984e-05 3.596012862735732674e-02
2.691385767790262164e-05 3.294694113119212009e-02
2.692384519350811683e-05 2.991469100180024071e-02
2.693383270911360862e-05 2.687406317377478288e-02
2.694382022471910042e-05 2.383551415601231280e-02
2.695380774032459561e-05 2.080924861379773033e-02
2.696379525593008741e-05 1.780519798004185500e-02
2.697378277153557921e-05 1.483299402924743819e-02
2.698377028714107439e-05 1.190194087575820354e-02
2.699375780274656619e-05 9.020987619689186526e-03
2.700374531835206138e-05 6.198701063774156132e-03
2.701373283395755318e-05 3.443241994600428589e-03
2.702372034956304836e-05 7.623442706991523073e-04
2.703370786516854016e-05 -1.836708722613936183e-03
2.704369538077403196e-05 -4.347111410112057886e-03
2.705368289637952715e-05 -6.762563644004990909e-03
2.706367041198501895e-05 -9.077292921062424941e-03
2.707365792759051075e-05 -1.128607091017622827e-02
2.708364544319600593e-05 -1.338423145812696682e-02
2.709363295880149773e-05 -1.536768868701658512e-02
2.710362047440698953e-05 -1.723294431955593731e-02
2.711360799001248472e-05 -1.897708457099603341e-02
2.712359550561797990e-05 -2.059777697424583845e-02
2.713358302122347170e-05 -2.209326996633119780e-02
2.714357053682896350e-05 -2.346238989689831966e-02
2.715355805243445869e-05 -2.470453099384132753e-02
2.716354556803995049e-05 -2.581964012360653607e-02
2.717353308364544228e-05 -2.680820090170462494e-02
2.718352059925093747e-05 -2.767121515250596173e-02
2.719350811485642927e-05 -2.841017642722592357e-02
2.720349563046192107e-05 -2.902703931140869498e-02
2.721348314606741625e-05 -2.952419257603437069e-02
2.722347066167290805e-05 -2.990443471890977950e-02
2.723345817727840324e-05 -3.017094450944489414e-02
2.724344569288389504e-05 -3.032724297502721253e-02
2.725343320848939023e-05 -3.037715116248443023e-02
2.726342072409488202e-05 -3.032475347104928928e-02
2.727340823970037382e-05 -3.017437080862166165e-02
2.728339575530586901e-05 -2.993053738340576558e-02
2.729338327091136081e-05 -2.959797220373872051e-02
2.730337078651685261e-05 -2.918154445568355015e-02
2.731335830212234779e-05 -2.868624017155577827e-02
2.732334581772783959e-05 -2.811713426099812785e-02
2.733333333333333478e-05 -2.747936507931472358e-02
2.734332084893882658e-05 -2.677810950505168236e-02
2.735330836454432176e-05 -2.601856006681992420e-02
2.736329588014981356e-05 -2.520590669805721981e-02
2.737328339575530536e-05 -2.434532307883630411e-02
2.738327091136080055e-05 -2.344195295300387574e-02
2.739325842696629235e-05 -2.250089384779967519e-02
2.740324594257178415e-05 -2.152718086296013036e-02
2.741323345817727933e-05 -2.052577133861441250e-02
2.742322097378277113e-05 -1.950152892895779325e-02
2.743320848938826293e-05 -1.845920976439938826e-02
2.744319600499375812e-05 -1.740345318566379265e-02
2.745318352059925330e-05 -1.633877420882912448e-02
2.746317103620474510e-05 -1.526955610541033161e-02
2.747315855181023690e-05 -1.420004479348157753e-02
2.748314606741573209e-05 -1.313434295415095640e-02
2.749313358302122389e-05 -1.207639834007794011e-02
2.750312109862671568e-05 -1.102998850215226694e-02
2.751310861423221087e-05 -9.998708712223898162e-03
2.752309612983770267e-05 -8.985960980173183371e-03
2.753308364544319447e-05 -7.994939208990298543e-03
2.754307116104868965e-05 -7.028613336537871750e-03
2.755305867665418145e-05 -6.089719830288572652e-03
2.756304619225967664e-05 -5.180759632642956310e-03
2.757303370786516844e-05 -4.303996792736634186e-03
2.758302122347066363e-05 -3.461455552628318541e-03
2.759300873907615542e-05 -2.654917544363309331e-03
2.760299625468164722e-05 -1.885919037688659709e-03
2.761298377028714241e-05 -1.155752402631981266e-03
2.762297128589263421e-05 -4.654738160452272623e-04
2.763295880149812601e-05 1.840882111861315740e-04
2.764294631710362119e-05 7.923267737205602667e-04
2.765293383270911299e-05 1.358851930768842321e-03
2.766292134831460818e-05 1.883483284907132424e-03
2.767290886392009998e-05 2.366235463345514687e-03
2.768289637952559516e-05 2.807302010837096212e-03
2.769288389513108696e-05 3.207046338947200457e-03
2.770287141073657876e-05 3.565997155228516676e-03
2.771285892634207395e-05 3.884842122772757568e-03
2.772284644194756575e-05 4.164418493611077819e-03
2.773283395755305754e-05 4.405700522531136656e-03
2.774282147315855273e-05 4.609785036120288108e-03
2.775280898876404453e-05 4.777878384564959897e-03
2.776279650436953972e-05 4.911284883817336293e-03
2.777278401997503152e-05 5.011394984159981553e-03
2.778277153558052670e-05 5.079673276811472876e-03
2.779275905118601850e-05 5.117645645722672908e-03
2.780274656679151030e-05 5.126883773279945766e-03
2.781273408239700549e-05 5.108990772421354194e-03
2.782272159800249728e-05 5.065592427468972384e-03
2.783270911360798908e-05 4.998328940753325733e-03
2.784269662921348427e-05 4.908844504810245570e-03
2.785268414481897607e-05 4.798780656733571057e-03
2.786267166042446787e-05 4.669773288901371035e-03
2.787265917602996305e-05 4.523447654782733994e-03
2.788264669163545824e-05 4.361410257029916041e-03
2.789263420724095004e-05 4.185241159730511071e-03
2.790262172284644184e-05 3.996489211631378859e-03
2.791260923845193702e-05 3.796668268111511296e-03
2.792259675405742882e-05 3.587253664758234886e-03
2.793258426966292062e-05 3.369681019446695795e-03
2.794257178526841581e-05 3.145346829357032522e-03
2.795255930087390761e-05 2.915608351532345422e-03
2.796254681647939941e-05 2.681782068659619832e-03
2.797253433208489459e-05 2.445142096224165330e-03
2.798252184769038639e-05 2.206917265497685115e-03
2.799250936329588158e-05 1.968284740318313863e-03
2.800249687890137338e-05 1.730364765184522159e-03
2.801248439450686856e-05 1.494219632959116516e-03
2.802247191011236036e-05 1.260852036387505228e-03
2.803245942571785216e-05 1.031203060813157095e-03
2.804244694132334735e-05 8.061551585809792085e-04
2.805243445692883915e-05 5.865366334510023960e-04
2.806242197253433094e-05 3.731222924071576062e-04
2.807240948813982613e-05 1.666322153080330396e-04
2.808239700374531793e-05 -3.227029820202972075e-05
2.809238451935081312e-05 -2.229817413838938093e-04
2.810237203495630492e-05 -4.049609266976210908e-04
2.811235955056180010e-05 -5.777296696051528171e-04
2.812234706616729190e-05 -7.408378720597496572e-04
2.813233458177278370e-05 -8.934853629703895994e-04
2.814232209737827889e-05 -1.035027149720427675e-03
2.815230961298377068e-05 -1.164993717216658477e-03
2.816229712858926248e-05 -1.283019156082080463e-03
2.817228464419475767e-05 -1.388841979020134310e-03
2.818227215980024947e-05 -1.482303509365431697e-03
2.819225967540574127e-05 -1.563344435157733997e-03
2.820224719101123645e-05 -1.632000585819772670e-03
2.821223470661673164e-05 -1.688398349855903388e-03
2.822222222222222344e-05 -1.732750176180842183e-03
2.823220973782771524e-05 -1.765349483347582052e-03
2.824219725343321042e-05 -1.786564146374083461e-03
2.825218476903870222e-05 -1.796828674651398212e-03
2.826217228464419402e-05 -1.796636138580506989e-03
2.827215980024968921e-05 -1.786532581645603390e-03
2.828214731585518101e-05 -1.767112656958922095e-03
2.829213483146067281e-05 -1.739011504871017331e-03
2.830212234706616799e-05 -1.702893820009007773e-03
2.831210986267165979e-05 -1.659443798830394874e-03
2.832209737827715498e-05 -1.609357150728065074e-03
2.833208489388264678e-05 -1.553335209449111572e-03
2.834207240948814196e-05 -1.492080643451890306e-03
2.835205992509363376e-05 -1.426294286443097366e-03
2.836204744069912556e-05 -1.356670810656413666e-03
2.837203495630462075e-05 -1.283891515700763238e-03
2.838202247191011255e-05 -1.208616875536350482e-03
2.839200998751560434e-05 -1.131482227700049848e-03
2.840199750312109953e-05 -1.053095914541293159e-03
2.841198501872659133e-05 -9.740377539367264977e-04
2.842197253433208652e-05 -8.948584516774271257e-04
2.843196004993757831e-05 -8.160793732846998534e-04
2.844194756554307350e-05 -7.381903965623104469e-04
2.845193508114856530e-05 -6.616471625777160630e-04
2.846192259675405710e-05 -5.868689546598442790e-04
2.847191011235955229e-05 -5.142358048824040382e-04
2.848189762796504408e-05 -4.440867801840269239e-04
2.849188514357053588e-05 -3.767213290301382050e-04
2.850187265917603107e-05 -3.124002924206246111e-04
2.851186017478152287e-05 -2.513451794582021912e-04
2.852184769038701805e-05 -1.937387542236922568e-04
2.853183520599250985e-05 -1.397281458376965345e-04
2.854182272159800504e-05 -8.942817817404356481e-05
2.855181023720349684e-05 -4.292235929426567188e-05
2.856179775280898864e-05 -2.622537748503985147e-07
2.857178526841448382e-05 3.853191787725981536e-05
2.858177278401997562e-05 7.346909144469269005e-05
2.859176029962546742e-05 1.045857685612203782e-04
2.860174781523096261e-05 1.319453627882406766e-04
2.861173533083645441e-05 1.556362878418320061e-04
2.862172284644194621e-05 1.757684464045917332e-04
2.863171036204744139e-05 1.924697943915983089e-04
2.864169787765293319e-05 2.058838251434770041e-04
2.865168539325842838e-05 2.161680843644724743e-04
2.866167290886392018e-05 2.234933266180617623e-04
2.867166042446941536e-05 2.280430348089366695e-04
2.868164794007490716e-05 2.300127152311248746e-04
2.869163545568039896e-05 2.296078461529794967e-04
2.870162297128589415e-05 2.270410753240760071e-04
2.871161048689138595e-05 2.225301584055244277e-04
2.872159800249687774e-05 2.162963566408543717e-04
2.873158551810237293e-05 2.085621753293143263e-04
2.874157303370786473e-05 1.995486119322519621e-04
2.875156054931335992e-05 1.894725314093674833e-04
2.876154806491885171e-05 1.785443435351599987e-04
2.877153558052434690e-05 1.669664334620832031e-04
2.878152309612983870e-05 1.549320410525112845e-04
2.879151061173533050e-05 1.426237078196253196e-04
2.880149812734082569e-05 1.302119401710240721e-04
2.881148564294631748e-05 1.178544967410869712e-04
2.882147315855180928e-05 1.056953670304217448e-04
2.883146067415730447e-05 9.386384485573748585e-05
2.884144818976279627e-05 8.247460531501575956e-05
2.885143570536829145e-05 7.162802624048690125e-05
2.886142322097378325e-05 6.140997733975951829e-05
2.887141073657927844e-05 5.189155329231758999e-05
2.888139825218477024e-05 4.312926803569567570e-05
2.889138576779026204e-05 3.516557961807314174e-05
2.890137328339575722e-05 2.802945535151564086e-05
2.891136079900124902e-05 2.173691910543518557e-05
2.892134831460674082e-05 1.629170004781229451e-05
2.893133583021223601e-05 1.168603552093230344e-05
2.894132334581772781e-05 7.901521045402759582e-06
2.895131086142321960e-05 4.909869894723207369e-06
2.896129837702871479e-05 2.673607047308483846e-06
2.897128589263420998e-05 1.146798193383693307e-06
2.898127340823970178e-05 2.758003207888460892e-07
2.899126092384519358e-05 0.000000000000000000e+00
2.900124843945068876e-05 0.000000000000000000e+00
2.901123595505618056e-05 0.000000000000000000e+00
2.902122347066167236e-05 0.000000000000000000e+00
2.903121098626716755e-05 0.000000000000000000e+00
2.904119850187265934e-05 0.000000000000000000e+00
2.905118601747815114e-05 0.000000000000000000e+00
2.906117353308364633e-05 0.000000000000000000e+00
2.907116104868913813e-05 0.000000000000000000e+00
2.908114856429463332e-05 0.000000000000000000e+00
2.909113607990012511e-05 0.000000000000000000e+00
2.910112359550562030e-05 0.000000000000000000e+00
2.911111111111111210e-05 0.000000000000000000e+00
2.912109862671660390e-05 0.000000000000000000e+00
2.913108614232209908e-05 0.000000000000000000e+00
2.914107365792759088e-05 0.000000000000000000e+00
2.915106117353308268e-05 0.000000000000000000e+00
2.916104868913857787e-05 0.000000000000000000e+00
2.917103620474406967e-05 0.000000000000000000e+00
2.918102372034956485e-05 0.000000000000000000e+00
2.919101123595505665e-05 -0.000000000000000000e+00
2.920099875156055184e-05 -0.000000000000000000e+00
2.921098626716604364e-05 -0.000000000000000000e+00
2.922097378277153544e-05 -0.000000000000000000e+00
2.923096129837703062e-05 -0.000000000000000000e+00
2.924094881398252242e-05 -0.000000000000000000e+00
2.925093632958801422e-05 -0.000000000000000000e+00
2.926092384519350941e-05 -0.000000000000000000e+00
2.927091136079900121e-05 -0.000000000000000000e+00
2.928089887640449300e-05 -0.000000000000000000e+00
2.929088639200998819e-05 -0.000000000000000000e+00
2.930087390761548338e-05 -0.000000000000000000e+00
2.931086142322097518e-05 -0.000000000000000000e+00
2.932084893882646698e-05 -0.000000000000000000e+00
2.933083645443196216e-05 -0.000000000000000000e+00
2.934082397003745396e-05 -0.000000000000000000e+00
2.935081148564294576e-05 -0.000000000000000000e+00
2.936079900124844095e-05 -0.000000000000000000e+00
2.937078651685393274e-05 -0.000000000000000000e+00
2.938077403245942454e-05 -0.000000000000000000e+00
2.939076154806491973e-05 -0.000000000000000000e+00
2.940074906367041153e-05 -0.000000000000000000e+00
2.941073657927590672e-05 -0.000000000000000000e+00
2.942072409488139851e-05 -0.000000000000000000e+00
2.943071161048689370e-05 -0.000000000000000000e+00
2.944069912609238550e-05 -0.000000000000000000e+00
2.945068664169787730e-05 -0.000000000000000000e+00
2.946067415730337248e-05 -0.000000000000000000e+00
2.947066167290886428e-05 -0.000000000000000000e+00
2.948064918851435608e-05 -0.000000000000000000e+00
2.949063670411985127e-05 -0.000000000000000000e+00
2.950062421972534307e-05 -0.000000000000000000e+00
2.951061173533083825e-05 -0.000000000000000000e+00
2.952059925093633005e-05 -0.000000000000000000e+00
2.953058676654182524e-05 -0.000000000000000000e+00
2.954057428214731704e-05 -0.000000000000000000e+00
2.955056179775280884e-05 -0.000000000000000000e+00
2.956054931335830402e-05 -0.000000000000000000e+00
2.957053682896379582e-05 -0.000000000000000000e+00
2.958052434456928762e-05 -0.000000000000000000e+00
2.959051186017478281e-05 -0.000000000000000000e+00
2.960049937578027461e-05 -0.000000000000000000e+00
2.961048689138576979e-05 -0.000000000000000000e+00
2.962047440699126159e-05 -0.000000000000000000e+00
2.963046192259675678e-05 -0.000000000000000000e+00
2.964044943820224858e-05 -0.000000000000000000e+00
2.965043695380774038e-05 -0.000000000000000000e+00
2.966042446941323556e-05 -0.000000000000000000e+00
2.967041198501872736e-05 -0.000000000000000000e+00
2.968039950062421916e-05 -0.000000000000000000e+00
2.969038701622971435e-05 -0.000000000000000000e+00
2.970037453183520614e-05 -0.000000000000000000e+00
2.971036204744069794e-05 -0.000000000000000000e+00
2.972034956304619313e-05 -0.000000000000000000e+00
2.973033707865168832e-05 -0.000000000000000000e+00
2.974032459425718011e-05 -0.000000000000000000e+00
2.975031210986267191e-05 -0.000000000000000000e+00
2.976029962546816710e-05 -0.000000000000000000e+00
2.977028714107365890e-05 -0.000000000000000000e+00
2.978027465667915070e-05 -0.000000000000000000e+00
2.979026217228464588e-05 -0.000000000000000000e+00
2.980024968789013768e-05 -0.000000000000000000e+00
2.981023720349562948e-05 -0.000000000000000000e+00
2.982022471910112467e-05 -0.000000000000000000e+00
2.983021223470661985e-05 -0.000000000000000000e+00
2.984019975031210827e-05 -0.000000000000000000e+00
2.985018726591760345e-05 -0.000000000000000000e+00
2.986017478152309864e-05 -0.000000000000000000e+00
2.987016229712859044e-05 -0.000000000000000000e+00
2.988014981273408224e-05 -0.000000000000000000e+00
2.989013732833957742e-05 -0.000000000000000000e+00
2.990012484394506922e-05 -0.000000000000000000e+00
2.991011235955056102e-05 -0.000000000000000000e+00
2.992009987515605621e-05 -0.000000000000000000e+00
2.993008739076155139e-05 -0.000000000000000000e+00
2.994007490636703980e-05 -0.000000000000000000e+00
2.995006242197253499e-05 -0.000000000000000000e+00
2.996004993757803018e-05 -0.000000000000000000e+00
2.997003745318352198e-05 -0.000000000000000000e+00
2.998002496878901377e-05 -0.000000000000000000e+00
2.999001248439450896e-05 -0.000000000000000000e+00
3.000000000000000076e-05 -0.000000000000000000e+00


==> tikzpictures/data_cylinder/exp/rec40_exp.dat <==
2.199999999999999943e-05 -0.000000000000000000e+00
2.200998751560549123e-05 -0.000000000000000000e+00
2.201997503121098641e-05 -9.212842113732715684e-09
2.202996254681647821e-05 -3.273563552553649891e-08
2.203995006242197340e-05 -6.454265543570614150e-08
2.204993757802746520e-05 -9.889853443625342193e-08
2.205992509363295700e-05 -1.304759366860048530e-07
2.206991260923845218e-05 -1.544691606432682693e-07
2.207990012484394398e-05 -1.667138568717211786e-07
2.208988764044943917e-05 -1.637892438165173080e-07
2.209987515605493097e-05 -1.430638842961069085e-07
2.210986267166042277e-05 -1.026140854648063243e-07
2.211985018726591795e-05 -4.103868580852532393e-08
2.212983770287140975e-05 4.267266166547790239e-08
2.213982521847690494e-05 1.491267774508206015e-07
2.214981273408239674e-05 2.784010435698762261e-07
2.215980024968788853e-05 4.297645208412267380e-07
2.216978776529338372e-05 6.012213985529064426e-07
2.217977528089887552e-05 7.893515767999412078e-07
2.218976279650436732e-05 9.899579505010684612e-07
2.219975031210986251e-05 1.198994444869899494e-06
2.220973782771535430e-05 1.412917562574335586e-06
2.221972534332084949e-05 1.628666773522757427e-06
2.222971285892634129e-05 1.843840808106675162e-06
2.223970037453183309e-05 2.056883876336658020e-06
2.224968789013732827e-05 2.266723280142250711e-06
2.225967540574282007e-05 2.471696670277631540e-06
2.226966292134831526e-05 2.668786401029848467e-06
2.227965043695380706e-05 2.854229841501803773e-06
2.228963795255929886e-05 3.024544567207609893e-06
2.229962546816479404e-05 3.176919532933875998e-06
2.230961298377028584e-05 3.310238384885815186e-06
2.231960049937578103e-05 3.427128957856213182e-06
2.232958801498127283e-05 3.534405017787930673e-06
2.233957553058676463e-05 3.640904062524993419e-06
2.234956304619225981e-05 3.754855112934469668e-06
2.235955056179775161e-05 3.882301190618772343e-06
2.236953807740324680e-05 4.026699133917102957e-06
2.237952559300873860e-05 4.189097249265914053e-06
2.238951310861423040e-05 4.368262786145934105e-06
2.239950062421972558e-05 4.560418353856818266e-06
2.240948813982521738e-05 4.758974317240012285e-06
2.241947565543071257e-05 4.956014452653645137e-06
2.242946317103620437e-05 5.145769624157100748e-06
2.243945068664169616e-05 5.327724483513857429e-06
2.244943820224719135e-05 5.507748389182653227e-06
2.245942571785268315e-05 5.697005911738837824e-06
2.246941323345817834e-05 5.908502958894219655e-06
2.247940074906367014e-05 6.152710596855372285e-06
2.248938826466916193e-05 6.435595483733027900e-06
2.249937578027465712e-05 6.760238099400714680e-06
2.250936329588014892e-05 7.129298892408577649e-06
2.251935081148564072e-05 7.545709287278771185e-06
2.252933832709113590e-05 8.012810597883861911e-06
2.253932584269662770e-05 8.536052407639098367e-06
2.254931335830212289e-05 9.125691156366429242e-06
2.255930087390761469e-05 9.799022104731585999e-06
2.256928838951310988e-05 1.057993790896127736e-05
2.257927590511860167e-05 1.149438010099299349e-05
2.258926342072409347e-05 1.256448592050157512e-05
2.259925093632958866e-05 1.380482354216810683e-05
2.260923845193508046e-05 1.522100780568462018e-05
2.261922596754057226e-05 1.680882051477553107e-05
2.262921348314606744e-05 1.855209837269524150e-05
2.263920099875155924e-05 2.042350912088239598e-05
2.264918851435705443e-05 2.239286024381086912e-05
2.265917602996254623e-05 2.443580515783308471e-05
2.266916354556803803e-05 2.653579967873199148e-05
2.267915106117353321e-05 2.868214675914585241e-05
2.268913857677902501e-05 3.086577715745157549e-05
2.269912609238452020e-05 3.307441138290643417e-05
2.270911360799001200e-05 3.529118894465064739e-05
2.271910112359550380e-05 3.749625544105424237e-05
2.272908863920099898e-05 3.966937485834839153e-05
2.273907615480649078e-05 4.179225404390876208e-05
2.274906367041198597e-05 4.384771609998158113e-05
2.275905118601747777e-05 4.581662030692780176e-05
2.276903870162296956e-05 4.767736492151285259e-05
2.277902621722846475e-05 4.940844243321613355e-05
2.278901373283395655e-05 5.099281260653515044e-05
2.279900124843945174e-05 5.242359139266461248e-05
2.280898876404494354e-05 5.370393142552387807e-05
2.281897627965043533e-05 5.483939854336268083e-05
2.282896379525593052e-05 5.583382565699584956e-05
2.283895131086142232e-05 5.669201641826615253e-05
2.284893882646691751e-05 5.742299547721665005e-05
2.285892634207240930e-05 5.804121301015059019e-05
2.286891385767790110e-05 5.856651154728711577e-05
2.287890137328339629e-05 5.902233288434853640e-05
2.288888888888888809e-05 5.943947299109248481e-05
2.289887640449438328e-05 5.986743593403240382e-05
2.290886392009987507e-05 6.032903622213712434e-05
2.291885143570536687e-05 6.084345593329465186e-05
2.292883895131086206e-05 6.142845024035467865e-05
2.293882646691635386e-05 6.209912132255137338e-05
2.294881398252184566e-05 6.286622840936980489e-05
2.295880149812734084e-05 6.373587778789190528e-05
2.296878901373283264e-05 6.471184956072481326e-05
2.297877652933832783e-05 6.579896223062622852e-05
2.298876404494381963e-05 6.700365287572561802e-05
2.299875156054931143e-05 6.832983865311676309e-05
2.300873907615480661e-05 6.977436380630786005e-05
2.301872659176029841e-05 7.132658729291487605e-05
2.302871410736579360e-05 7.296884381044458257e-05
2.303870162297128540e-05 7.467633179973149011e-05
2.304868913857677719e-05 7.642062723107052565e-05
2.305867665418227238e-05 7.817409529859541812e-05
2.306866416978776418e-05 7.991144292065615337e-05
2.307865168539325937e-05 8.161150004835694444e-05
2.308863920099875117e-05 8.326046288013434044e-05
2.309862671660424296e-05 8.485510726937744899e-05
2.310861423220973815e-05 8.640290049681883947e-05
2.311860174781522995e-05 8.791730005894868132e-05
2.312858926342072514e-05 8.941446487327192464e-05
2.313857677902621693e-05 9.091453965508489176e-05
2.314856429463170873e-05 9.244059640024707549e-05
2.315855181023720392e-05 9.401295486666070992e-05
2.316853932584269572e-05 9.564481266273774354e-05
2.317852684144819091e-05 9.734224564172275988e-05
2.318851435705368270e-05 9.910602115006547327e-05
2.319850187265917450e-05 1.009321821065914865e-04
2.320848938826466969e-05 1.028126111403568176e-04
2.321847690387016149e-05 1.047370871258179503e-04
2.322846441947565667e-05 1.066947370249281810e-04
2.323845193508114847e-05 1.086747672348526052e-04
2.324843945068664027e-05 1.106678460832188020e-04
2.325842696629213546e-05 1.126663322467368180e-04
2.326841448189762726e-05 1.146609289968600332e-04
2.327840199750311906e-05 1.166348492842161634e-04
2.328838951310861424e-05 1.185604098571865908e-04
2.329837702871410604e-05 1.204018818675526301e-04
2.330836454431960123e-05 1.221218155062619309e-04
2.331835205992509303e-05 1.236848155359029867e-04
2.332833957553058821e-05 1.250577215646432464e-04
2.333832709113608001e-05 1.262082041366552744e-04
2.334831460674157181e-05 1.271027695778022856e-04
2.335830212234706700e-05 1.277067914465883879e-04
2.336828963795255880e-05 1.279875936246804781e-04
2.337827715355805059e-05 1.279173726203747025e-04
2.338826466916354578e-05 1.274734247468027430e-04
2.339825218476903758e-05 1.266355330095004378e-04
2.340823970037453277e-05 1.253820339070455198e-04
2.341822721598002457e-05 1.236872091052541726e-04
2.342821473158551636e-05 1.215213441585189620e-04
2.343820224719101155e-05 1.188528091980806193e-04
2.344818976279650335e-05 1.156506772652824767e-04
2.345817727840199854e-05 1.118878673416063814e-04
2.346816479400749033e-05 1.075455993198257154e-04
2.347815230961298213e-05 1.026159950957041260e-04
2.348813982521847732e-05 9.710118690248996257e-05
2.349812734082396912e-05 9.101232346314037567e-05
2.350811485642946431e-05 8.437065413243993977e-05
2.351810237203495610e-05 7.721192044709025422e-05
2.352808988764044790e-05 6.959035300595968498e-05
2.353807740324594309e-05 6.157655775391841714e-05
2.354806491885143489e-05 5.325525029136002293e-05
2.355805243445693007e-05 4.472944352473825591e-05
2.356803995006242187e-05 3.612464908082217322e-05
2.357802746566791367e-05 2.758721143456030180e-05
2.358801498127340886e-05 1.928191550711312678e-05
2.359800249687890066e-05 1.139496554582888951e-05
2.360799001248439246e-05 4.139137679425653421e-06
2.361797752808988764e-05 -2.244945412305268426e-06
2.362796504369537944e-05 -7.490609608888383434e-06
2.363795255930087463e-05 -1.130568608667815973e-05
2.364794007490636643e-05 -1.337083397523422415e-05
2.365792759051186161e-05 -1.333841710156436550e-05
2.366791510611735341e-05 -1.083280529617861851e-05
2.367790262172284521e-05 -5.449757407112907031e-06
2.368789013732834040e-05 3.243584718194475800e-06
2.369787765293383220e-05 1.570511264497958970e-05
2.370786516853932399e-05 3.241339557611516134e-05
2.371785268414481918e-05 5.386501676462651845e-05
2.372784019975031098e-05 8.057196859763375162e-05
2.373782771535580617e-05 1.130592763382896291e-04
2.374781523096129796e-05 1.518623187959728326e-04
2.375780274656678976e-05 1.975217168875869538e-04
2.376779026217228495e-05 2.505787920838102156e-04
2.377777777777777675e-05 3.115751109969572014e-04
2.378776529338327194e-05 3.810535609982832676e-04
2.379775280898876373e-05 4.595566438161717776e-04
2.380774032459425553e-05 5.476218721217564114e-04
2.381772784019975072e-05 6.457766377533139500e-04
2.382771535580524252e-05 7.545329894450836239e-04
2.383770287141073770e-05 8.743843391435692078e-04
2.384769038701622950e-05 1.005805143799951571e-03
2.385767790262172130e-05 1.149248415129855688e-03
2.386766541822721649e-05 1.305139872297746920e-03
2.387765293383270829e-05 1.473873577792911499e-03
2.388764044943820347e-05 1.655809202524091304e-03
2.389762796504369527e-05 1.851268673064824675e-03
2.390761548064918707e-05 2.060532881014837808e-03
2.391760299625468226e-05 2.283838522916564490e-03
2.392759051186017406e-05 2.521373826442084402e-03
2.393757802746566586e-05 2.773274937761893797e-03
2.394756554307116104e-05 3.039625603365983704e-03
2.395755305867665284e-05 3.320454882047885279e-03
2.396754057428214803e-05 3.615728485835705778e-03
2.397752808988763983e-05 3.925340098518800142e-03
2.398751560549313501e-05 4.249105577264773725e-03
2.399750312109862681e-05 4.586757715953173817e-03
2.400749063670411861e-05 4.937944037823541708e-03
2.401747815230961380e-05 5.302227538354502105e-03
2.402746566791510560e-05 5.679084154443129334e-03
2.403745318352059739e-05 6.067894306974544634e-03
2.404744069912609258e-05 6.467934715072478497e-03
2.405742821473158438e-05 6.878376109217708076e-03
2.406741573033707957e-05 7.298283173426458985e-03
2.407740324594257136e-05 7.726614169589468041e-03
2.408739076154806655e-05 8.162222440718848795e-03
2.409737827715355835e-05 8.603857219405045692e-03
2.410736579275905015e-05 9.050159976486067681e-03
2.411735330836454534e-05 9.499660072307472558e-03
2.412734082397003713e-05 9.950776244536259016e-03
2.413732833957552893e-05 1.040182134647311615e-02
2.414731585518102412e-05 1.085100445054869821e-02
2.415730337078651592e-05 1.129643262034661297e-02
2.416729088639201110e-05 1.173611535518112071e-02
2.417727840199750290e-05 1.216797313678791639e-02
2.418726591760299470e-05 1.258985116889564659e-02
2.419725343320848989e-05 1.299953331332400278e-02
2.420724094881398169e-05 1.339475245150063137e-02
2.421722846441947687e-05 1.377320038193523798e-02
2.422721598002496867e-05 1.413254015995369685e-02
2.423720349563046047e-05 1.447041984765730198e-02
2.424719101123595566e-05 1.478448638450205466e-02
2.425717852684144746e-05 1.507240006331345486e-02
2.426716604244693925e-05 1.533184787866474948e-02
2.427715355805243444e-05 1.556055421588473618e-02
2.428714107365792624e-05 1.575629336265690558e-02
2.429712858926342143e-05 1.591690725049210373e-02
2.430711610486891323e-05 1.604032255825767542e-02
2.431710362047440841e-05 1.612456159973812281e-02
2.432709113607990021e-05 1.616774990632169687e-02
2.433707865168539201e-05 1.616812443856992590e-02
2.434706616729088720e-05 1.612404387081018547e-02
2.435705368289637899e-05 1.603399987754655642e-02
2.436704119850187079e-05 1.589662534715513206e-02
2.437702871410736598e-05 1.571069908816111887e-02
2.438701622971285778e-05 1.547515053823711462e-02
2.439700374531835297e-05 1.518906418894283399e-02
2.440699126092384476e-05 1.485168460829167786e-02
2.441697877652933995e-05 1.446242511323111470e-02
2.442696629213483175e-05 1.402087522914612083e-02
2.443695380774032355e-05 1.352680460808370656e-02
2.444694132334581873e-05 1.298016757827349758e-02
2.445692883895131053e-05 1.238110640784711482e-02
2.446691635455680233e-05 1.172995327997098519e-02
2.447690387016229752e-05 1.102723491961343262e-02
2.448689138576778932e-05 1.027367615200496832e-02
2.449687890137328450e-05 9.470200187005048398e-03
2.450686641697877630e-05 8.617931885914512438e-03
2.451685393258426810e-05 7.718204469274956778e-03
2.452684144818976329e-05 6.772562619765581070e-03
2.453682896379525509e-05 5.782764278480748144e-03
2.454681647940075027e-05 4.750788837805781928e-03
2.455680399500624207e-05 3.678843433916345346e-03
2.456679151061173387e-05 2.569356952309093198e-03
2.457677902621722906e-05 1.424970716903940521e-03
2.458676654182272086e-05 2.485346629628030525e-04
2.459675405742821604e-05 -9.568933615797947526e-04
2.460674157303370784e-05 -2.188048038222610136e-03
2.461672908863919964e-05 -3.441459681494928209e-03
2.462671660424469483e-05 -4.713463694563116424e-03
2.463670411985018663e-05 -6.000217041635383906e-03
2.464669163545568181e-05 -7.297716108164081956e-03
2.465667915106117361e-05 -8.601812153271893788e-03
2.466666666666666541e-05 -9.908229616878171109e-03
2.467665418227216060e-05 -1.121258932867202039e-02
2.468664169787765239e-05 -1.251043051734018058e-02
2.469662921348314419e-05 -1.379723082990764495e-02
2.470661672908863938e-05 -1.506843131617460751e-02
2.471660424469413118e-05 -1.631946680006570935e-02
2.472659176029962637e-05 -1.754579361206790381e-02
2.473657927590511816e-05 -1.874291105825606416e-02
2.474656679151061335e-05 -1.990638130370240080e-02
2.475655430711610515e-05 -2.103185303541827561e-02
2.476654182272159695e-05 -2.211508828283932637e-02
2.477652933832709213e-05 -2.315198899203354740e-02
2.478651685393258393e-05 -2.413862133622830808e-02
2.479650436953807573e-05 -2.507123518138656970e-02
2.480649188514357092e-05 -2.594627687381918096e-02
2.481647940074906272e-05 -2.676039870188446149e-02
2.482646691635455790e-05 -2.751047056036056565e-02
2.483645443196004970e-05 -2.819359417801672527e-02
2.484644194756554489e-05 -2.880711642717343618e-02
2.485642946317103669e-05 -2.934863902140658412e-02
2.486641697877652849e-05 -2.981602355633705334e-02
2.487640449438202367e-05 -3.020739538714395378e-02
2.488639200998751547e-05 -3.052115098595685819e-02
2.489637952559300727e-05 -3.075596392543127056e-02
2.490636704119850246e-05 -3.091078397852909179e-02
2.491635455680399426e-05 -3.098483573856634574e-02
2.492634207240948944e-05 -3.097762183578942410e-02
2.493632958801498124e-05 -3.088892750966565001e-02
2.494631710362047304e-05 -3.071882297018515770e-02
2.495630461922596823e-05 -3.046766218225825315e-02
2.496629213483146003e-05 -3.013608173162557469e-02
2.497627965043695521e-05 -2.972500340062701751e-02
2.498626716604244701e-05 -2.923563472988060033e-02
2.499625468164793881e-05 -2.866946326281593141e-02
2.500624219725343400e-05 -2.802825023553589048e-02
2.501622971285892579e-05 -2.731402714536169951e-02
2.502621722846441759e-05 -2.652909294121903044e-02
2.503620474406991278e-05 -2.567601175888691370e-02
2.504619225967540458e-05 -2.475761219284893996e-02
2.505617977528089976e-05 -2.377698403700789775e-02
2.506616729088639156e-05 -2.273746651629378335e-02
2.507615480649188675e-05 -2.164263341365457033e-02
2.508614232209737855e-05 -2.049628541508419916e-02
2.509612983770287035e-05 -1.930244477888781729e-02
2.510611735330836553e-05 -1.806534321130858975e-02
2.511610486891385733e-05 -1.678940479325867832e-02
2.512609238451934913e-05 -1.547922575591506068e-02
2.513607990012484432e-05 -1.413955199642031625e-02
2.514606741573033612e-05 -1.277525775252562855e-02
2.515605493133583130e-05 -1.139132266666274124e-02
2.516604244694132310e-05 -9.992805926885086482e-03
2.517602996254681829e-05 -8.584822782534532598e-03
2.518601747815231009e-05 -7.172521795632691086e-03
2.519600499375780189e-05 -5.761056546470129207e-03
2.520599250936329707e-05 -4.355552800983429271e-03
2.521598002496878887e-05 -2.961077873899876402e-03
2.522596754057428067e-05 -1.582614794387071297e-03
2.523595505617977586e-05 -2.250373918256216789e-04
2.524594257178526766e-05 1.106914932947016591e-03
2.525593008739076284e-05 2.408660512117821208e-03
2.526591760299625464e-05 3.675797908892058583e-03
2.527590511860174644e-05 4.904129749235142804e-03
2.528589263420724163e-05 6.089684842868519493e-03
2.529588014981273342e-05 7.228733911863216219e-03
2.530586766541822861e-05 8.317801956700383512e-03
2.531585518102372041e-05 9.353681831403825100e-03
2.532584269662921221e-05 1.033344583135421650e-02
2.533583021223470740e-05 1.125445384783198104e-02
2.534581772784019919e-05 1.211436031303596457e-02
2.535580524344569099e-05 1.291111908942307179e-02
2.536579275905118618e-05 1.364298674312859963e-02
2.537578027465667798e-05 1.430852420971933867e-02
2.538576779026217316e-05 1.490659459593736587e-02
2.539575530586766496e-05 1.543635873228599298e-02
2.540574282147316015e-05 1.589727036007445443e-02
2.541573033707865195e-05 1.628906914436042269e-02
2.542571785268414375e-05 1.661177178195275342e-02
2.543570536828963893e-05 1.686566372658215504e-02
2.544569288389513073e-05 1.705128973947106497e-02
2.545568039950062253e-05 1.716944264182408697e-02
2.546566791510611772e-05 1.722115407098961243e-02
2.547565543071160952e-05 1.720768543815116500e-02
2.548564294631710470e-05 1.713051687262389516e-02
2.549563046192259650e-05 1.699133727831199370e-02
2.550561797752809169e-05 1.679203440406952866e-02
2.551560549313358349e-05 1.653468274397510568e-02
2.552559300873907529e-05 1.622153361000828325e-02
2.553558052434457047e-05 1.585500933427691148e-02
2.554556803995006227e-05 1.543769678096389847e-02
2.555555555555555407e-05 1.497233898645868727e-02
2.556554307116104926e-05 1.446182681076385763e-02
2.557553058676654106e-05 1.390918736417044894e-02
2.558551810237203624e-05 1.331756814286202961e-02
2.559550561797752804e-05 1.269022350603556115e-02
2.560549313358301984e-05 1.203050671021616176e-02
2.561548064918851503e-05 1.134186169561287975e-02
2.562546816479400682e-05 1.062780999299101428e-02
2.563545568039950201e-05 9.891935701167019548e-03
2.564544319600499381e-05 9.137870629168024297e-03
2.565543071161048561e-05 8.369276139556330180e-03
2.566541822721598080e-05 7.589821508088889605e-03
2.567540574282147259e-05 6.803162643637524105e-03
2.568539325842696778e-05 6.012920834366951989e-03
2.569538077403245958e-05 5.222659433160183225e-03
2.570536828963795138e-05 4.435858529498130226e-03
2.571535580524344656e-05 3.655887833867343690e-03
2.572534332084893836e-05 2.885981071648909598e-03
2.573533083645443355e-05 2.129216069441695197e-03
2.574531835205992535e-05 1.388496172962735628e-03
2.575530586766541715e-05 6.665299661097305334e-04
2.576529338327091233e-05 -3.418169985666347704e-05
2.577528089887640413e-05 -7.113502663035076992e-04
2.578526841448189593e-05 -1.362909050630128818e-03
2.579525593008739112e-05 -1.987030031618475506e-03
2.580524344569288292e-05 -2.582135483811849250e-03
2.581523096129837810e-05 -3.146899338629737409e-03
2.582521847690386990e-05 -3.680243494455748623e-03
2.583520599250936509e-05 -4.181334798085366983e-03
2.584519350811485689e-05 -4.649583426127312791e-03
2.585518102372034869e-05 -5.084638454045840687e-03
2.586516853932584387e-05 -5.486379805775996703e-03
2.587515605493133567e-05 -5.854908510938610679e-03
2.588514357053682747e-05 -6.190533962900863878e-03
2.589513108614232266e-05 -6.493760049848951686e-03
2.590511860174781445e-05 -6.765273185164347863e-03
2.591510611735330964e-05 -7.005928165975844855e-03
2.592509363295880144e-05 -7.216728403184591127e-03
2.593508114856429663e-05 -7.398804863751380460e-03
2.594506866416978843e-05 -7.553397410646407392e-03
2.595505617977528022e-05 -7.681836188033815994e-03
2.596504369538077541e-05 -7.785522031915089944e-03
2.597503121098626721e-05 -7.865909902997186495e-03
2.598501872659175901e-05 -7.924497376788261147e-03
2.599500624219725419e-05 -7.962813182618863617e-03
2.600499375780274599e-05 -7.982403648854068459e-03
2.601498127340823779e-05 -7.984821350520089969e-03
2.602496878901373298e-05 -7.971614029472070748e-03
2.603495630461922817e-05 -7.944309908702833559e-03
2.604494382022471996e-05 -7.904404771943301239e-03
2.605493133583021176e-05 -7.853356875991335598e-03
2.606491885143570695e-05 -7.792588005180027012e-03
2.607490636704119875e-05 -7.723485950449842513e-03
2.608489388264669055e-05 -7.647403827253891791e-03
2.609488139825218573e-05 -7.565654053111213993e-03
2.610486891385767753e-05 -7.479500540053980739e-03
2.611485642946316933e-05 -7.390152239197869503e-03
2.612484394506866452e-05 -7.298758232203340565e-03
2.613483146067415632e-05 -7.206404518472191850e-03
2.614481897627965150e-05 -7.114110313132652498e-03
2.615480649188514330e-05 -7.022822218598014435e-03
2.616479400749063849e-05 -6.933407597941652727e-03
2.617478152309613029e-05 -6.846648094872827793e-03
2.618476903870162209e-05 -6.763233674297583486e-03
2.619475655430711727e-05 -6.683756461582859507e-03
2.620474406991260907e-05 -6.608701833478239362e-03
2.621473158551810087e-05 -6.538437453327630017e-03
2.622471910112359606e-05 -6.473205894123726552e-03
2.623470661672908785e-05 -6.413121905350028379e-03
2.624469413233458304e-05 -6.358167594325048882e-03
2.625468164794007484e-05 -6.308181802680570827e-03
2.626466916354557003e-05 -6.262850640812937797e-03
2.627465667915106183e-05 -6.221706533359484641e-03
2.628464419475655362e-05 -6.184130072284341195e-03
2.629463171036204881e-05 -6.149348732550828818e-03
2.630461922596754061e-05 -6.116436599247893763e-03
2.631460674157303241e-05 -6.084316414307471346e-03
2.632459425717852759e-05 -6.051762273829127368e-03
2.633458177278401939e-05 -6.017407348086321710e-03
2.634456928838951119e-05 -5.979760707717701913e-03
2.635455680399500638e-05 -5.937226769034099731e-03
2.636454431960050157e-05 -5.888120584914668075e-03
2.637453183520599336e-05 -5.830684200638975093e-03
2.638451935081148516e-05 -5.763107953112337270e-03
2.639450686641698035e-05 -5.683552442571915449e-03
2.640449438202247215e-05 -5.590169247884323178e-03
2.641448189762796395e-05 -5.481123080511783943e-03
2.642446941323345913e-05 -5.354615748561658908e-03
2.643445692883895093e-05 -5.208908614675478860e-03
2.644444444444444273e-05 -5.042342389802964217e-03
2.645443196004993792e-05 -4.853354214787048218e-03
2.646441947565542972e-05 -4.640492989002894739e-03
2.647440699126092490e-05 -4.402435112966247149e-03
2.648439450686641670e-05 -4.137999167408287597e-03
2.649438202247191189e-05 -3.846158270737341962e-03
2.650436953807740369e-05 -3.526050934222752301e-03
2.651435705368289548e-05 -3.176990801184534276e-03
2.652434456928839067e-05 -2.798475613383660191e-03
2.653433208489388247e-05 -2.390193124434177464e-03
2.654431960049937427e-05 -1.952021785486252829e-03
2.655430711610486946e-05 -1.484029788462001842e-03
2.656429463171036125e-05 -9.864760850885594817e-04
2.657428214731585644e-05 -4.598089285884662922e-04
2.658426966292134824e-05 9.534224252674228326e-05
2.659425717852684343e-05 6.781766091678690950e-04
2.660424469413233522e-05 1.287729215258693943e-03
2.661423220973782702e-05 1.922877127944148902e-03
2.662421972534332221e-05 2.582346782135035677e-03
2.663420724094881401e-05 3.264723981689242240e-03
2.664419475655430581e-05 3.968463823294927223e-03
2.665418227215980099e-05 4.691896524004233321e-03
2.666416978776529279e-05 5.433230830970880477e-03
2.667415730337078798e-05 6.190559247463187954e-03
2.668414481897627978e-05 6.961866310723974043e-03
2.669413233458177496e-05 7.745035491674533493e-03
2.670411985018726676e-05 8.537851106272278251e-03
2.671410736579275856e-05 9.338001305442020922e-03
2.672409488139825375e-05 1.014308626300778303e-02
2.673408239700374555e-05 1.095062529043432792e-02
2.674406991260923735e-05 1.175806030563635377e-02
2.675405742821473253e-05 1.256276026060693628e-02
2.676404494382022433e-05 1.336202892999699757e-02
2.677403245942571613e-05 1.415311682260146989e-02
2.678401997503121132e-05 1.493323518274877401e-02
2.679400749063670650e-05 1.569956632789989287e-02
2.680399500624219830e-05 1.644927061223856388e-02
2.681398252184769010e-05 1.717949593953806489e-02
2.682397003745318529e-05 1.788739069100579032e-02
2.683395755305867709e-05 1.857011445157721527e-02
2.684394506866416888e-05 1.922484622382306108e-02
2.685393258426966407e-05 1.984879903000804496e-02
2.686392009987515587e-05 2.043924097620662683e-02
2.687390761548064767e-05 2.099351291048792006e-02
2.688389513108614286e-05 2.150904350456885397e-02
2.689388264669163465e-05 2.198336844877304269e-02
2.690387016229712984e-05 2.241415100091870977e-02
2.691385767790262164e-05 2.279920042832705301e-02
2.692384519350811683e-05 2.313649027656841314e-02
2.693383270911360862e-05 2.342417506621623582e-02
2.694382022471910042e-05 2.366060460600863044e-02
2.695380774032459561e-05 2.384434034525690499e-02
2.696379525593008741e-05 2.397417313930762933e-02
2.697378277153557921e-05 2.404913555342814632e-02
2.698377028714107439e-05 2.406850607316757956e-02
2.699375780274656619e-05 2.403181016596641836e-02
2.700374531835206138e-05 2.393882224803605199e-02
2.701373283395755318e-05 2.378956766190127789e-02
2.702372034956304836e-05 2.358432394202358492e-02
2.703370786516854016e-05 2.332361877799254621e-02
2.704369538077403196e-05 2.300822250961219798e-02
2.705368289637952715e-05 2.263913991818415974e-02
2.706367041198501895e-05 2.221760382657552921e-02
2.707365792759051075e-05 2.174506669258744612e-02
2.708364544319600593e-05 2.122318893393414577e-02
2.709363295880149773e-05 2.065382471113704974e-02
2.710362047440698953e-05 2.003900438426573644e-02
2.711360799001248472e-05 1.938091542731665284e-02
2.712359550561797990e-05 1.868188509844238149e-02
2.713358302122347170e-05 1.794436467418268968e-02
2.714357053682896350e-05 1.717091426414990574e-02
2.715355805243445869e-05 1.636418931780424246e-02
2.716354556803995049e-05 1.552692819672570924e-02
2.717353308364544228e-05 1.466193741219697783e-02
2.718352059925093747e-05 1.377207552005939827e-02
2.719350811485642927e-05 1.286024108169919050e-02
2.720349563046192107e-05 1.192936503588319826e-02
2.721348314606741625e-05 1.098240210785686975e-02
2.722347066167290805e-05 1.002231617506157968e-02
2.723345817727840324e-05 9.052062341863420861e-03
2.724344569288389504e-05 8.074576881870253880e-03
2.725343320848939023e-05 7.092777267335278676e-03
2.726342072409488202e-05 6.109561811599939496e-03
2.727340823970037382e-05 5.127802968735608105e-03
2.728339575530586901e-05 4.150335823991086956e-03
2.729338327091136081e-05 3.179947318002537306e-03
2.730337078651685261e-05 2.219370585475484089e-03
2.731335830212234779e-05 1.271278883430815949e-03
2.732334581772783959e-05 3.382750568424781217e-04
2.733333333333333478e-05 -5.771169395568288450e-04
2.734332084893882658e-05 -1.472456214474353233e-03
2.735330836454432176e-05 -2.345392206241500403e-03
2.736329588014981356e-05 -3.193677272500089568e-03
2.737328339575530536e-05 -4.015176239587320978e-03
2.738327091136080055e-05 -4.807869439332488996e-03
2.739325842696629235e-05 -5.569858672413807374e-03
2.740324594257178415e-05 -6.299380828869241729e-03
2.741323345817727933e-05 -6.994822248900196826e-03
2.742322097378277113e-05 -7.654730813503866915e-03
2.743320848938826293e-05 -8.277826918847869600e-03
2.744319600499375812e-05 -8.863010780981641495e-03
2.745318352059925330e-05 -9.409364247218991728e-03
2.746317103620474510e-05 -9.916149386210630287e-03
2.747315855181023690e-05 -1.038280853679584941e-02
2.748314606741573209e-05 -1.080896834194924015e-02
2.749313358302122389e-05 -1.119444312910360985e-02
2.750312109862671568e-05 -1.153923283488920981e-02
2.751310861423221087e-05 -1.184351893430633448e-02
2.752309612983770267e-05 -1.210766103272499852e-02
2.753308364544319447e-05 -1.233219052735155807e-02
2.754307116104868965e-05 -1.251779965441060516e-02
2.755305867665418145e-05 -1.266532813417184551e-02
2.756304619225967664e-05 -1.277575020582261654e-02
2.757303370786516844e-05 -1.285016405224040197e-02
2.758302122347066363e-05 -1.288978230652511499e-02
2.759300873907615542e-05 -1.289591841772895660e-02
2.760299625468164722e-05 -1.286996887941184789e-02
2.761298377028714241e-05 -1.281339871111521374e-02
2.762297128589263421e-05 -1.272773329805536660e-02
2.763295880149812601e-05 -1.261455318401746330e-02
2.764294631710362119e-05 -1.247548649632110318e-02
2.765293383270911299e-05 -1.231219602310432149e-02
2.766292134831460818e-05 -1.212636385483924564e-02
2.767290886392009998e-05 -1.191968009826800158e-02
2.768289637952559516e-05 -1.169383723771616305e-02
2.769288389513108696e-05 -1.145052471727082445e-02
2.770287141073657876e-05 -1.119142256709548637e-02
2.771285892634207395e-05 -1.091819457945346350e-02
2.772284644194756575e-05 -1.063247843271595237e-02
2.773283395755305754e-05 -1.033587789453791449e-02
2.774282147315855273e-05 -1.002996280244907931e-02
2.775280898876404453e-05 -9.716269810418747335e-03
2.776279650436953972e-05 -9.396296569417358913e-03
2.777278401997503152e-05 -9.071494115467352085e-03
2.778277153558052670e-05 -8.743264920417978536e-03
2.779275905118601850e-05 -8.412966144826544007e-03
2.780274656679151030e-05 -8.081913077316262364e-03
2.781273408239700549e-05 -7.751379193451295863e-03
2.782272159800249728e-05 -7.422591746693150971e-03
2.783270911360798908e-05 -7.096724321158254072e-03
2.784269662921348427e-05 -6.774889996013945016e-03
2.785268414481897607e-05 -6.458137613994639932e-03
2.786267166042446787e-05 -6.147448193870016196e-03
2.787265917602996305e-05 -5.843728398783202931e-03
2.788264669163545824e-05 -5.547805352879620761e-03
2.789263420724095004e-05 -5.260425875668641761e-03
2.790262172284644184e-05 -4.982256458466057664e-03
2.791260923845193702e-05 -4.713883151312089903e-03
2.792259675405742882e-05 -4.455814079859003740e-03
2.793258426966292062e-05 -4.208482862618954934e-03
2.794257178526841581e-05 -3.972248953902027951e-03
2.795255930087390761e-05 -3.747394930477681262e-03
2.796254681647939941e-05 -3.534122919026010893e-03
2.797253433208489459e-05 -3.332553349038598622e-03
2.798252184769038639e-05 -3.142728359779611066e-03
2.799250936329588158e-05 -2.964615719137269137e-03
2.800249687890137338e-05 -2.798109427386842943e-03
2.801248439450686856e-05 -2.643031298120149340e-03
2.802247191011236036e-05 -2.499136722275336221e-03
2.803245942571785216e-05 -2.366121923368665492e-03
2.804244694132334735e-05 -2.243631128798594457e-03
2.805243445692883915e-05 -2.131262311032780781e-03
2.806242197253433094e-05 -2.028569771807858541e-03
2.807240948813982613e-05 -1.935067518005812240e-03
2.808239700374531793e-05 -1.850237918238843487e-03
2.809238451935081312e-05 -1.773541349438203423e-03
2.810237203495630492e-05 -1.704419910926614290e-03
2.811235955056180010e-05 -1.642299020915806472e-03
2.812234706616729190e-05 -1.586523875767048780e-03
2.813233458177278370e-05 -1.535793489983637572e-03
2.814232209737827889e-05 -1.489420613921305916e-03
2.815230961298377068e-05 -1.446917557194082361e-03
2.816229712858926248e-05 -1.407795646520016439e-03
2.817228464419475767e-05 -1.371575107591311172e-03
2.818227215980024947e-05 -1.337791797433279632e-03
2.819225967540574127e-05 -1.305999356146673963e-03
2.820224719101123645e-05 -1.275769315743813205e-03
2.821223470661673164e-05 -1.246692780921153897e-03
2.822222222222222344e-05 -1.218385444973273503e-03
2.823220973782771524e-05 -1.190493306478438915e-03
2.824219725343321042e-05 -1.162695262304883374e-03
2.825218476903870222e-05 -1.134701969793463312e-03
2.826217228464419402e-05 -1.106253883261418833e-03
2.827215980024968921e-05 -1.077121510834853912e-03
2.828214731585518101e-05 -1.047107991536897322e-03
2.829213483146067281e-05 -1.016051071131289247e-03
2.830212234706616799e-05 -9.838221207493771589e-04
2.831210986267165979e-05 -9.503236751176155541e-04
2.832209737827715498e-05 -9.154884619803462312e-04
2.833208489388264678e-05 -8.792807043513276672e-04
2.834207240948814196e-05 -8.416965047501192643e-04
2.835205992509363376e-05 -8.027611636616240011e-04
2.836204744069912556e-05 -7.625272716735802649e-04
2.837203495630462075e-05 -7.210735116818459004e-04
2.838202247191011255e-05 -6.785001042563600137e-04
2.839200998751560434e-05 -6.349254627030114818e-04
2.840199750312109953e-05 -5.904882263935252529e-04
2.841198501872659133e-05 -5.453485268235463458e-04
2.842197253433208652e-05 -4.996834442446893270e-04
2.843196004993757831e-05 -4.536797507207705597e-04
2.844194756554307350e-05 -4.075304713786414386e-04
2.845193508114856530e-05 -3.614366531297301226e-04
2.846192259675405710e-05 -3.156080352575802122e-04
2.847191011235955229e-05 -2.702591161158566374e-04
2.848189762796504408e-05 -2.256042100539670488e-04
2.849188514357053588e-05 -1.818550072501884862e-04
2.850187265917603107e-05 -1.392198713098578107e-04
2.851186017478152287e-05 -9.790227253460687367e-05
2.852184769038701805e-05 -5.809824149001430388e-05
2.853183520599250985e-05 -1.999399390553482225e-05
2.854182272159800504e-05 1.623639410987166192e-05
2.855181023720349684e-05 5.043374441893009344e-05
2.856179775280898864e-05 8.245663695919171492e-05
2.857178526841448382e-05 1.121827882703604890e-04
2.858177278401997562e-05 1.395086902777139149e-04
2.859176029962546742e-05 1.643497963400552804e-04
2.860174781523096261e-05 1.866415383279796097e-04
2.861173533083645441e-05 2.063395594681153536e-04
2.862172284644194621e-05 2.234205436191998657e-04
2.863171036204744139e-05 2.378844817752124989e-04
2.864169787765293319e-05 2.497552697903151391e-04
2.865168539325842838e-05 2.590786216362302185e-04
2.866167290886392018e-05 2.659199148797637842e-04
2.867166042446941536e-05 2.703630622890891154e-04
2.868164794007490716e-05 2.725093943444733516e-04
2.869163545568039896e-05 2.724758041095903241e-04
2.870162297128589415e-05 2.703923841744778158e-04
2.871161048689138595e-05 2.664002804721897683e-04
2.872159800249687774e-05 2.606498288903453630e-04
2.873158551810237293e-05 2.532987203357990927e-04
2.874157303370786473e-05 2.445105131066309433e-04
2.875156054931335992e-05 2.344536614850861072e-04
2.876154806491885171e-05 2.233005497229272876e-04
2.877153558052434690e-05 2.112261020376891569e-04
2.878152309612983870e-05 1.984059985382605358e-04
2.879151061173533050e-05 1.850145244835069733e-04
2.880149812734082569e-05 1.712223174446967581e-04
2.881148564294631748e-05 1.571945507984955309e-04
2.882147315855180928e-05 1.430898113596562984e-04
2.883146067415730447e-05 1.290594873873561672e-04
2.884144818976279627e-05 1.152470798703782314e-04
2.885143570536829145e-05 1.017872358342191981e-04
2.886142322097378325e-05 8.880492863196154179e-05
2.887141073657927844e-05 7.641484603769263897e-05
2.888139825218477024e-05 6.472073780548713291e-05
2.889138576779026204e-05 5.381482804961061986e-05
2.890137328339575722e-05 4.377751007729045496e-05
2.891136079900124902e-05 3.467729078337281068e-05
2.892134831460674082e-05 2.657086797323299565e-05
2.893133583021223601e-05 1.950328997674882981e-05
2.894132334581772781e-05 1.350811040335155260e-05
2.895131086142321960e-05 8.607491715958827616e-06
2.896129837702871479e-05 4.812286501646176574e-06
2.897128589263420998e-05 2.122110471588869960e-06
2.898127340823970178e-05 5.254709260491211119e-07
2.899126092384519358e-05 0.000000000000000000e+00
2.900124843945068876e-05 0.000000000000000000e+00
2.901123595505618056e-05 0.000000000000000000e+00
2.902122347066167236e-05 0.000000000000000000e+00
2.903121098626716755e-05 0.000000000000000000e+00
2.904119850187265934e-05 0.000000000000000000e+00
2.905118601747815114e-05 0.000000000000000000e+00
2.906117353308364633e-05 0.000000000000000000e+00
2.907116104868913813e-05 0.000000000000000000e+00
2.908114856429463332e-05 0.000000000000000000e+00
2.909113607990012511e-05 0.000000000000000000e+00
2.910112359550562030e-05 0.000000000000000000e+00
2.911111111111111210e-05 0.000000000000000000e+00
2.912109862671660390e-05 0.000000000000000000e+00
2.913108614232209908e-05 0.000000000000000000e+00
2.914107365792759088e-05 0.000000000000000000e+00
2.915106117353308268e-05 0.000000000000000000e+00
2.916104868913857787e-05 0.000000000000000000e+00
2.917103620474406967e-05 0.000000000000000000e+00
2.918102372034956485e-05 0.000000000000000000e+00
2.919101123595505665e-05 0.000000000000000000e+00
2.920099875156055184e-05 0.000000000000000000e+00
2.921098626716604364e-05 0.000000000000000000e+00
2.922097378277153544e-05 0.000000000000000000e+00
2.923096129837703062e-05 0.000000000000000000e+00
2.924094881398252242e-05 0.000000000000000000e+00
2.925093632958801422e-05 0.000000000000000000e+00
2.926092384519350941e-05 0.000000000000000000e+00
2.927091136079900121e-05 0.000000000000000000e+00
2.928089887640449300e-05 0.000000000000000000e+00
2.929088639200998819e-05 0.000000000000000000e+00
2.930087390761548338e-05 0.000000000000000000e+00
2.931086142322097518e-05 0.000000000000000000e+00
2.932084893882646698e-05 0.000000000000000000e+00
2.933083645443196216e-05 0.000000000000000000e+00
2.934082397003745396e-05 0.000000000000000000e+00
2.935081148564294576e-05 -0.000000000000000000e+00
2.936079900124844095e-05 -0.000000000000000000e+00
2.937078651685393274e-05 -0.000000000000000000e+00
2.938077403245942454e-05 -0.000000000000000000e+00
2.939076154806491973e-05 -0.000000000000000000e+00
2.940074906367041153e-05 -0.000000000000000000e+00
2.941073657927590672e-05 -0.000000000000000000e+00
2.942072409488139851e-05 -0.000000000000000000e+00
2.943071161048689370e-05 -0.000000000000000000e+00
2.944069912609238550e-05 -0.000000000000000000e+00
2.945068664169787730e-05 -0.000000000000000000e+00
2.946067415730337248e-05 -0.000000000000000000e+00
2.947066167290886428e-05 -0.000000000000000000e+00
2.948064918851435608e-05 -0.000000000000000000e+00
2.949063670411985127e-05 -0.000000000000000000e+00
2.950062421972534307e-05 -0.000000000000000000e+00
2.951061173533083825e-05 -0.000000000000000000e+00
2.952059925093633005e-05 -0.000000000000000000e+00
2.953058676654182524e-05 -0.000000000000000000e+00
2.954057428214731704e-05 -0.000000000000000000e+00
2.955056179775280884e-05 -0.000000000000000000e+00
2.956054931335830402e-05 -0.000000000000000000e+00
2.957053682896379582e-05 -0.000000000000000000e+00
2.958052434456928762e-05 -0.000000000000000000e+00
2.959051186017478281e-05 -0.000000000000000000e+00
2.960049937578027461e-05 -0.000000000000000000e+00
2.961048689138576979e-05 -0.000000000000000000e+00
2.962047440699126159e-05 -0.000000000000000000e+00
2.963046192259675678e-05 -0.000000000000000000e+00
2.964044943820224858e-05 -0.000000000000000000e+00
2.965043695380774038e-05 -0.000000000000000000e+00
2.966042446941323556e-05 -0.000000000000000000e+00
2.967041198501872736e-05 -0.000000000000000000e+00
2.968039950062421916e-05 -0.000000000000000000e+00
2.969038701622971435e-05 -0.000000000000000000e+00
2.970037453183520614e-05 -0.000000000000000000e+00
2.971036204744069794e-05 -0.000000000000000000e+00
2.972034956304619313e-05 -0.000000000000000000e+00
2.973033707865168832e-05 -0.000000000000000000e+00
2.974032459425718011e-05 -0.000000000000000000e+00
2.975031210986267191e-05 -0.000000000000000000e+00
2.976029962546816710e-05 -0.000000000000000000e+00
2.977028714107365890e-05 -0.000000000000000000e+00
2.978027465667915070e-05 -0.000000000000000000e+00
2.979026217228464588e-05 -0.000000000000000000e+00
2.980024968789013768e-05 -0.000000000000000000e+00
2.981023720349562948e-05 -0.000000000000000000e+00
2.982022471910112467e-05 -0.000000000000000000e+00
2.983021223470661985e-05 -0.000000000000000000e+00
2.984019975031210827e-05 -0.000000000000000000e+00
2.985018726591760345e-05 -0.000000000000000000e+00
2.986017478152309864e-05 -0.000000000000000000e+00
2.987016229712859044e-05 -0.000000000000000000e+00
2.988014981273408224e-05 -0.000000000000000000e+00
2.989013732833957742e-05 -0.000000000000000000e+00
2.990012484394506922e-05 -0.000000000000000000e+00
2.991011235955056102e-05 -0.000000000000000000e+00
2.992009987515605621e-05 -0.000000000000000000e+00
2.993008739076155139e-05 -0.000000000000000000e+00
2.994007490636703980e-05 -0.000000000000000000e+00
2.995006242197253499e-05 -0.000000000000000000e+00
2.996004993757803018e-05 -0.000000000000000000e+00
2.997003745318352198e-05 -0.000000000000000000e+00
2.998002496878901377e-05 -0.000000000000000000e+00
2.999001248439450896e-05 -0.000000000000000000e+00
3.000000000000000076e-05 -0.000000000000000000e+00


==> tikzpictures/data_cylinder/exp/rec60_exp.dat <==
2.199999999999999943e-05 -0.000000000000000000e+00
2.200998751560549123e-05 -0.000000000000000000e+00
2.201997503121098641e-05 -1.740971455237809055e-08
2.202996254681647821e-05 -6.280809223437576868e-08
2.203995006242197340e-05 -1.264065657385374882e-07
2.204993757802746520e-05 -1.993124385300299194e-07
2.205992509363295700e-05 -2.737972762340545744e-07
2.206991260923845218e-05 -3.434623890885795460e-07
2.207990012484394398e-05 -4.033115678915504541e-07
2.208988764044943917e-05 -4.497703722902029734e-07
2.209987515605493097e-05 -4.806834918264835554e-07
2.210986267166042277e-05 -4.952031877165758517e-07
2.211985018726591795e-05 -4.936185071056618871e-07
2.212983770287140975e-05 -4.773561135212672680e-07
2.213982521847690494e-05 -4.490908638254699902e-07
2.214981273408239674e-05 -4.126997494306720747e-07
2.215980024968788853e-05 -3.729864284955093703e-07
2.216978776529338372e-05 -3.353617191848092437e-07
2.217977528089887552e-05 -3.055217226497980417e-07
2.218976279650436732e-05 -2.887566819016833314e-07
2.219975031210986251e-05 -2.889343098612821004e-07
2.220973782771535430e-05 -3.079635793517659262e-07
2.221972534332084949e-05 -3.460931871561519707e-07
2.222971285892634129e-05 -4.026322226527468955e-07
2.223970037453183309e-05 -4.766657602658363318e-07
2.224968789013732827e-05 -5.671941970105406532e-07
2.225967540574282007e-05 -6.727401447008009348e-07
2.226966292134831526e-05 -7.914029199215967878e-07
2.227965043695380706e-05 -9.210180425531484762e-07
2.228963795255929886e-05 -1.058171301920087911e-06
2.229962546816479404e-05 -1.196971564872820137e-06
2.230961298377028584e-05 -1.329352700864265279e-06
2.231960049937578103e-05 -1.446388769749071527e-06
2.232958801498127283e-05 -1.539179227358638777e-06
2.233957553058676463e-05 -1.599369216424826644e-06
2.234956304619225981e-05 -1.620050753294867769e-06
2.235955056179775161e-05 -1.596620568033345737e-06
2.236953807740324680e-05 -1.526381361093212535e-06
2.237952559300873860e-05 -1.407213342872716428e-06
2.238951310861423040e-05 -1.237171249315113817e-06
2.239950062421972558e-05 -1.015302195175470777e-06
2.240948813982521738e-05 -7.429047608308100664e-07
2.241947565543071257e-05 -4.252577898839277545e-07
2.242946317103620437e-05 -7.198152589468654416e-08
2.243945068664169616e-05 3.048923398507665496e-07
2.244943820224719135e-05 6.919826489964650739e-07
2.245942571785268315e-05 1.074484897231581772e-06
2.246941323345817834e-05 1.437256672953256747e-06
2.247940074906367014e-05 1.766813414252119700e-06
2.248938826466916193e-05 2.054124219414495816e-06
2.249937578027465712e-05 2.297103802055547597e-06
2.250936329588014892e-05 2.500302730088709303e-06
2.251935081148564072e-05 2.672203731676190314e-06
2.252933832709113590e-05 2.821824721787616575e-06
2.253932584269662770e-05 2.957019075787269344e-06
2.254931335830212289e-05 3.085858893913587536e-06
2.255930087390761469e-05 3.217698223919666585e-06
2.256928838951310988e-05 3.361726569560330574e-06
2.257927590511860167e-05 3.524637911138810575e-06
2.258926342072409347e-05 3.709219701903146542e-06
2.259925093632958866e-05 3.915945892468217039e-06
2.260923845193508046e-05 4.147000268165633881e-06
2.261922596754057226e-05 4.408787188619992268e-06
2.262921348314606744e-05 4.710790880991447639e-06
2.263920099875155924e-05 5.062975773612915320e-06
2.264918851435705443e-05 5.473921080110484897e-06
2.265917602996254623e-05 5.948039403860352912e-06
2.266916354556803803e-05 6.483580584465276826e-06
2.267915106117353321e-05 7.075334105932990899e-06
2.268913857677902501e-05 7.719013552231445135e-06
2.269912609238452020e-05 8.413027552846610022e-06
2.270911360799001200e-05 9.157122906816281247e-06
2.271910112359550380e-05 9.949641181413506011e-06
2.272908863920099898e-05 1.078594959985811846e-05
2.273907615480649078e-05 1.165811859691864147e-05
2.274906367041198597e-05 1.255537056625794213e-05
2.275905118601747777e-05 1.346667060486231157e-05
2.276903870162296956e-05 1.438410580562127648e-05
2.277902621722846475e-05 1.530337062080285555e-05
2.278901373283395655e-05 1.622228494643797439e-05
2.279900124843945174e-05 1.714203458838468007e-05
2.280898876404494354e-05 1.807155460340390901e-05
2.281897627965043533e-05 1.902960033814678239e-05
2.282896379525593052e-05 2.004143979748497330e-05
2.283895131086142232e-05 2.113228859507643574e-05
2.284893882646691751e-05 2.232125344097936632e-05
2.285892634207240930e-05 2.361954711377395845e-05
2.286891385767790110e-05 2.503230809476346378e-05
2.287890137328339629e-05 2.656010609329153096e-05
2.288888888888888809e-05 2.820281359394665087e-05
2.289887640449438328e-05 2.996743501423222654e-05
2.290886392009987507e-05 3.184668528590647797e-05
2.291885143570536687e-05 3.382969286394800934e-05
2.292883895131086206e-05 3.590709771730427345e-05
2.293882646691635386e-05 3.807254990343265553e-05
2.294881398252184566e-05 4.031941522049714344e-05
2.295880149812734084e-05 4.263870185184208688e-05
2.296878901373283264e-05 4.502108900469464780e-05
2.297877652933832783e-05 4.745808873842950596e-05
2.298876404494381963e-05 4.994033852217207898e-05
2.299875156054931143e-05 5.245700960002338859e-05
2.300873907615480661e-05 5.499716634635067730e-05
2.301872659176029841e-05 5.754873959546879701e-05
2.302871410736579360e-05 6.009490059448021411e-05
2.303870162297128540e-05 6.261391408535606435e-05
2.304868913857677719e-05 6.508363169961760948e-05
2.305867665418227238e-05 6.748344420086088561e-05
2.306866416978776418e-05 6.978947571044730376e-05
2.307865168539325937e-05 7.196993837791083144e-05
2.308863920099875117e-05 7.398886071369638470e-05
2.309862671660424296e-05 7.581189460775394787e-05
2.310861423220973815e-05 7.740530108023567545e-05
2.311860174781522995e-05 7.873331610350680710e-05
2.312858926342072514e-05 7.975948186496341059e-05
2.313857677902621693e-05 8.044995948293139478e-05
2.314856429463170873e-05 8.077594638909588653e-05
2.315855181023720392e-05 8.071255215881732140e-05
2.316853932584269572e-05 8.023668622575578027e-05
2.317852684144819091e-05 7.932944903656949604e-05
2.318851435705368270e-05 7.798041935605833769e-05
2.319850187265917450e-05 7.618828294228758343e-05
2.320848938826466969e-05 7.395957817411592556e-05
2.321847690387016149e-05 7.130966626424736386e-05
2.322846441947565667e-05 6.826454055572429608e-05
2.323845193508114847e-05 6.486060547882163392e-05
2.324843945068664027e-05 6.114503897092467071e-05
2.325842696629213546e-05 5.717817278384514074e-05
2.326841448189762726e-05 5.303299445049049080e-05
2.327840199750311906e-05 4.879143658161096543e-05
2.328838951310861424e-05 4.454311614077040543e-05
2.329837702871410604e-05 4.038870688576457721e-05
2.330836454431960123e-05 3.644441723920858859e-05
2.331835205992509303e-05 3.284087692567450858e-05
2.332833957553058821e-05 2.971662976288537598e-05
2.333832709113608001e-05 2.721605716864275638e-05
2.334831460674157181e-05 2.549377376319998827e-05
2.335830212234706700e-05 2.471791036528088833e-05
2.336828963795255880e-05 2.507081030720567142e-05
2.337827715355805059e-05 2.674935827415438373e-05
2.338826466916354578e-05 2.996300738428091487e-05
2.339825218476903758e-05 3.492907082885465320e-05
2.340823970037453277e-05 4.187021938904635570e-05
2.341822721598002457e-05 5.101748949784066768e-05
2.342821473158551636e-05 6.261666059443502734e-05
2.343820224719101155e-05 7.693283611409590199e-05
2.344818976279650335e-05 9.424776055216552465e-05
2.345817727840199854e-05 1.148520879835498526e-04
2.346816479400749033e-05 1.390404289112031277e-04
2.347815230961298213e-05 1.671102813783486717e-04
2.348813982521847732e-05 1.993608572231471909e-04
2.349812734082396912e-05 2.360896861073549129e-04
2.350811485642946431e-05 2.775881381471970231e-04
2.351810237203495610e-05 3.241397934030785144e-04
2.352808988764044790e-05 3.760240590633652318e-04
2.353807740324594309e-05 4.335214152093471818e-04
2.354806491885143489e-05 4.969122074380679863e-04
2.355805243445693007e-05 5.664679076835543725e-04
2.356803995006242187e-05 6.424448151026231372e-04
2.357802746566791367e-05 7.250835175503572358e-04
2.358801498127340886e-05 8.146063934037706599e-04
2.359800249687890066e-05 9.112117935584109190e-04
2.360799001248439246e-05 1.015071809544241307e-03
2.361797752808988764e-05 1.126335906518650953e-03
2.362796504369537944e-05 1.245134513669417936e-03
2.363795255930087463e-05 1.371576151822857890e-03
2.364794007490636643e-05 1.505739555759491892e-03
2.365792759051186161e-05 1.647666834575754313e-03
2.366791510611735341e-05 1.797358896423910130e-03
2.367790262172284521e-05 1.954773656248483867e-03
2.368789013732834040e-05 2.119830494238791017e-03
2.369787765293383220e-05 2.292417444703056216e-03
2.370786516853932399e-05 2.472392912280859702e-03
2.371785268414481918e-05 2.659581616926832807e-03
2.372784019975031098e-05 2.853768053792136560e-03
2.373782771535580617e-05 3.054689899878939782e-03
2.374781523096129796e-05 3.262034889909509825e-03
2.375780274656678976e-05 3.475438320602058321e-03
2.376779026217228495e-05 3.694478294629139400e-03
2.377777777777777675e-05 3.918674415138712064e-03
2.378776529338327194e-05 4.147489688756566401e-03
2.379775280898876373e-05 4.380329372294395479e-03
2.380774032459425553e-05 4.616538737310675079e-03
2.381772784019975072e-05 4.855402659849331407e-03
2.382771535580524252e-05 5.096145093119121630e-03
2.383770287141073770e-05 5.337929225067801139e-03
2.384769038701622950e-05 5.579859019445202774e-03
2.385767790262172130e-05 5.820980453908288464e-03
2.386766541822721649e-05 6.060284531788402360e-03
2.387765293383270829e-05 6.296714675945687574e-03
2.388764044943820347e-05 6.529173625909660134e-03
2.389762796504369527e-05 6.756524751526270765e-03
2.390761548064918707e-05 6.977593173382288377e-03
2.391760299625468226e-05 7.191173261039639046e-03
2.392759051186017406e-05 7.396039546490449333e-03
2.393757802746566586e-05 7.590954946626577056e-03
2.394756554307116104e-05 7.774676479367209452e-03
2.395755305867665284e-05 7.945962593518887673e-03
2.396754057428214803e-05 8.103581539156759495e-03
2.397752808988763983e-05 8.246318580426304987e-03
2.398751560549313501e-05 8.372982900424366312e-03
2.399750312109862681e-05 8.482414777290135655e-03
2.400749063670411861e-05 8.573493781171654879e-03
2.401747815230961380e-05 8.645145902126751686e-03
2.402746566791510560e-05 8.696347244763568893e-03
2.403745318352059739e-05 8.726129101128889121e-03
2.404744069912609258e-05 8.733583916436124528e-03
2.405742821473158438e-05 8.717866606932528004e-03
2.406741573033707957e-05 8.678196940887908384e-03
2.407740324594257136e-05 8.613867416257232554e-03
2.408739076154806655e-05 8.524249878475538209e-03
2.409737827715355835e-05 8.408797467323722227e-03
2.410736579275905015e-05 8.267044585893341957e-03
2.411735330836454534e-05 8.098607882631666394e-03
2.412734082397003713e-05 7.903190448786269473e-03
2.413732833957552893e-05 7.680587891231864354e-03
2.414731585518102412e-05 7.430692532612259878e-03
2.415730337078651592e-05 7.153495184947910451e-03
2.416729088639201110e-05 6.849086443331051446e-03
2.417727840199750290e-05 6.517657301147480702e-03
2.418726591760299470e-05 6.159498166170998198e-03
2.419725343320848989e-05 5.774998530027588596e-03
2.420724094881398169e-05 5.364649914246364358e-03
2.421722846441947687e-05 4.929048877903501741e-03
2.422721598002496867e-05 4.468897400090455878e-03
2.423720349563046047e-05 3.985005200395113495e-03
2.424719101123595566e-05 3.478293668701780070e-03
2.425717852684144746e-05 2.949796262014656254e-03
2.426716604244693925e-05 2.400657716712286793e-03
2.427715355805243444e-05 1.832134196703501380e-03
2.428714107365792624e-05 1.245591532134211581e-03
2.429712858926342143e-05 6.425020181664521570e-04
2.430711610486891323e-05 2.444216443743239424e-05
2.431710362047440841e-05 -6.069079587286549046e-04
2.432709113607990021e-05 -1.249765310342288230e-03
2.433707865168539201e-05 -1.902246538017739750e-03
2.434706616729088720e-05 -2.562370771389405489e-03
2.435705368289637899e-05 -3.228061497236279446e-03
2.436704119850187079e-05 -3.897151164677021325e-03
2.437702871410736598e-05 -4.567392254712232189e-03
2.438701622971285778e-05 -5.236475315777892534e-03
2.439700374531835297e-05 -5.902046373646157619e-03
2.440699126092384476e-05 -6.561717055021207973e-03
2.441697877652933995e-05 -7.213073581137019116e-03
2.442696629213483175e-05 -7.853690321059248608e-03
2.443695380774032355e-05 -8.481145248679466606e-03
2.444694132334581873e-05 -9.093034338683497753e-03
2.445692883895131053e-05 -9.686983319025687517e-03
2.446691635455680233e-05 -1.026065905464691383e-02
2.447690387016229752e-05 -1.081178516458768980e-02
2.448689138576778932e-05 -1.133815983020811449e-02
2.449687890137328450e-05 -1.183766951503418402e-02
2.450686641697877630e-05 -1.230829665059379567e-02
2.451685393258426810e-05 -1.274812421344367723e-02
2.452684144818976329e-05 -1.315534131699670067e-02
2.453682896379525509e-05 -1.352825033711511742e-02
2.454681647940075027e-05 -1.386527188398681623e-02
2.455680399500624207e-05 -1.416494746915545125e-02
2.456679151061173387e-05 -1.442594281203541697e-02
2.457677902621722906e-05 -1.464705151415004666e-02
2.458676654182272086e-05 -1.482719975726289226e-02
2.459675405742821604e-05 -1.496545264353376856e-02
2.460674157303370784e-05 -1.506101903533333015e-02
2.461672908863919964e-05 -1.511325445661686542e-02
2.462671660424469483e-05 -1.512166362772463662e-02
2.463670411985018663e-05 -1.508590297099866341e-02
2.464669163545568181e-05 -1.500578354252470048e-02
2.465667915106117361e-05 -1.488127270265879667e-02
2.466666666666666541e-05 -1.471249312875622973e-02
2.467665418227216060e-05 -1.449972168967152142e-02
2.468664169787765239e-05 -1.424339005589221260e-02
2.469662921348314419e-05 -1.394408406615813348e-02
2.470661672908863938e-05 -1.360254040568288289e-02
2.471660424469413118e-05 -1.321964474818673047e-02
2.472659176029962637e-05 -1.279643371267369899e-02
2.473657927590511816e-05 -1.233409843792774435e-02
2.474656679151061335e-05 -1.183398663396248787e-02
2.475655430711610515e-05 -1.129760270715714394e-02
2.476654182272159695e-05 -1.072660830057662988e-02
2.477652933832709213e-05 -1.012282320082926075e-02
2.478651685393258393e-05 -9.488223819072567206e-03
2.479650436953807573e-05 -8.824938630119001301e-03
2.480649188514357092e-05 -8.135240873770061693e-03
2.481647940074906272e-05 -7.421537419276542057e-03
2.482646691635455790e-05 -6.686357127241624766e-03
2.483645443196004970e-05 -5.932344237610346314e-03
2.484644194756554489e-05 -5.162253961228404492e-03
2.485642946317103669e-05 -4.378943477325598910e-03
2.486641697877652849e-05 -3.585358794578585081e-03
2.487640449438202367e-05 -2.784520452984430312e-03
2.488639200998751547e-05 -1.979507437233822206e-03
2.489637952559300727e-05 -1.173442022293494542e-03
2.490636704119850246e-05 -3.694785603091662132e-04
2.491635455680399426e-05 4.292091250139184371e-04
2.492634207240948944e-05 1.219445991951165296e-03
2.493632958801498124e-05 1.998075525695487339e-03
2.494631710362047304e-05 2.761977140305895469e-03
2.495630461922596823e-05 3.508081107995730547e-03
2.496629213483146003e-05 4.233382471091342962e-03
2.497627965043695521e-05 4.934956473079296982e-03
2.498626716604244701e-05 5.609972845250285091e-03
2.499625468164793881e-05 6.255703997313622790e-03
2.500624219725343400e-05 6.869531108605183775e-03
2.501622971285892579e-05 7.448954695882428756e-03
2.502621722846441759e-05 7.991606658915852493e-03
2.503620474406991278e-05 8.495259441947979745e-03
2.504619225967540458e-05 8.957836958392964219e-03
2.505617977528089976e-05 9.377429591460135702e-03
2.506616729088639156e-05 9.752305446746201839e-03
2.507615480649188675e-05 1.008091109564893118e-02
2.508614232209737855e-05 1.036186615301383160e-02
2.509612983770287035e-05 1.059396290423933115e-02
2.510611735330836553e-05 1.077617405030928399e-02
2.511610486891385733e-05 1.090766246449467389e-02
2.512609238451934913e-05 1.098778847821091018e-02
2.513607990012484432e-05 1.101611232449284557e-02
2.514606741573033612e-05 1.099239286319350292e-02
2.515605493133583130e-05 1.091658638325258661e-02
2.516604244694132310e-05 1.078884620550333781e-02
2.517602996254681829e-05 1.060952290201105062e-02
2.518601747815231009e-05 1.037916341506210996e-02
2.519600499375780189e-05 1.009850652947152233e-02
2.520599250936329707e-05 9.768478745180154271e-03
2.521598002496878887e-05 9.390195513018151016e-03
2.522596754057428067e-05 8.964964782464803633e-03
2.523595505617977586e-05 8.494288467466887260e-03
2.524594257178526766e-05 7.979861656261254960e-03
2.525593008739076284e-05 7.423569195136461331e-03
2.526591760299625464e-05 6.827477134755733680e-03
2.527590511860174644e-05 6.193821730597966202e-03
2.528589263420724163e-05 5.525003757380907675e-03
2.529588014981273342e-05 4.823586178332213946e-03
2.530586766541822861e-05 4.092288232882334426e-03
2.531585518102372041e-05 3.333977939613745438e-03
2.532584269662921221e-05 2.551662746623614177e-03
2.533583021223470740e-05 1.748473933673167380e-03
2.534581772784019919e-05 9.276501412812358663e-04
2.535580524344569099e-05 9.252716080548660591e-05
2.536579275905118618e-05 -7.534692630156306428e-04
2.537578027465667798e-05 -1.606836384710471103e-03
2.538576779026217316e-05 -2.464016967985845855e-03
2.539575530586766496e-05 -3.321424097815837799e-03
2.540574282147316015e-05 -4.175459958192727708e-03
2.541573033707865195e-05 -5.022528017305445333e-03
2.542571785268414375e-05 -5.859039962325491777e-03
2.543570536828963893e-05 -6.681423646231631278e-03
2.544569288389513073e-05 -7.486141158339766621e-03
2.545568039950062253e-05 -8.269713987637901734e-03
2.546566791510611772e-05 -9.028746371620622116e-03
2.547565543071160952e-05 -9.759945575150629285e-03
2.548564294631710470e-05 -1.046014084394011195e-02
2.549563046192259650e-05 -1.112630042684602770e-02
2.550561797752809169e-05 -1.175554642050908975e-02
2.551560549313358349e-05 -1.234516669693038610e-02
2.552559300873907529e-05 -1.289262041589918709e-02
2.553558052434457047e-05 -1.339553999153357891e-02
2.554556803995006227e-05 -1.385174006457694229e-02
2.555555555555555407e-05 -1.425923281318733013e-02
2.556554307116104926e-05 -1.461623988505646003e-02
2.557553058676654106e-05 -1.492120088116071983e-02
2.558551810237203624e-05 -1.517278157761353143e-02
2.559550561797752804e-05 -1.536987998076712672e-02
2.560549313358301984e-05 -1.551162880521289762e-02
2.561548064918851503e-05 -1.559739438460552505e-02
2.562546816479400682e-05 -1.562677386968286744e-02
2.563545568039950201e-05 -1.559959487093251322e-02
2.564544319600499381e-05 -1.551591817888141496e-02
2.565543071161048561e-05 -1.537603754636820280e-02
2.566541822721598080e-05 -1.518047288206196208e-02
2.567540574282147259e-05 -1.492996230620557974e-02
2.568539325842696778e-05 -1.462545856033739197e-02
2.569538077403245958e-05 -1.426812974573553675e-02
2.570536828963795138e-05 -1.385935902229494705e-02
2.571535580524344656e-05 -1.340073648725758487e-02
2.572534332084893836e-05 -1.289404785440153613e-02
2.573533083645443355e-05 -1.234126757250300459e-02
2.574531835205992535e-05 -1.174455215270193281e-02
2.575530586766541715e-05 -1.110622993502984393e-02
2.576529338327091233e-05 -1.042879122536496256e-02
2.577528089887640413e-05 -9.714880631306757261e-03
2.578526841448189593e-05 -8.967288015196549222e-03
2.579525593008739112e-05 -8.188934128424023295e-03
2.580524344569288292e-05 -7.382854053256019712e-03
2.581523096129837810e-05 -6.552186819470755784e-03
2.582521847690386990e-05 -5.700169574662511743e-03
2.583520599250936509e-05 -4.830126513213696057e-03
2.584519350811485689e-05 -3.945452885112796758e-03
2.585518102372034869e-05 -3.049600200766046983e-03
2.586516853932584387e-05 -2.146061569743202592e-03
2.587515605493133567e-05 -1.238354689282857458e-03
2.588514357053682747e-05 -3.300050941658399704e-04
2.589513108614232266e-05 5.754673247841272975e-04
2.590511860174781445e-05 1.474560508697481467e-03
2.591510611735330964e-05 2.363806447624347724e-03
2.592509363295880144e-05 3.239790622303779892e-03
2.593508114856429663e-05 4.099167831402399098e-03
2.594506866416978843e-05 4.938674704836193419e-03
2.595505617977528022e-05 5.755143530292301281e-03
2.596504369538077541e-05 6.545517304887017371e-03
2.597503121098626721e-05 7.306865512943442990e-03
2.598501872659175901e-05 8.036398272942583618e-03
2.599500624219725419e-05 8.731474857746154838e-03
2.600499375780274599e-05 9.389609958461511696e-03
2.601498127340823779e-05 1.000848388262122642e-02
2.602496878901373298e-05 1.058595665113273680e-02
2.603495630461922817e-05 1.112008226868624501e-02
2.604494382022471996e-05 1.160912005335049124e-02
2.605493133583021176e-05 1.205154259092235981e-02
2.606491885143570695e-05 1.244604415104478418e-02
2.607490636704119875e-05 1.279155165711445136e-02
2.608489388264669055e-05 1.308723211872744180e-02
2.609488139825218573e-05 1.333249195475853799e-02
2.610486891385767753e-05 1.352697341754539005e-02
2.611485642946316933e-05 1.367055134017847520e-02
2.612484394506866452e-05 1.376332651982171452e-02
2.613483146067415632e-05 1.380561687276976937e-02
2.614481897627965150e-05 1.379795238986130344e-02
2.615480649188514330e-05 1.374107267806563490e-02
2.616479400749063849e-05 1.363591923754735140e-02
2.617478152309613029e-05 1.348362374176802735e-02
2.618476903870162209e-05 1.328550316742424693e-02
2.619475655430711727e-05 1.304306155494177298e-02
2.620474406991260907e-05 1.275798586618455757e-02
2.621473158551810087e-05 1.243213294999096115e-02
2.622471910112359606e-05 1.206751674089750169e-02
2.623470661672908785e-05 1.166629920957221872e-02
2.624469413233458304e-05 1.123077833091030812e-02
2.625468164794007484e-05 1.076336975221730760e-02
2.626466916354557003e-05 1.026658975147294248e-02
2.627465667915106183e-05 9.743044116943664137e-03
2.628464419475655362e-05 9.195418768757766120e-03
2.629463171036204881e-05 8.626469821241038172e-03
2.630461922596754061e-05 8.039011430618052054e-03
2.631460674157303241e-05 7.435900816216656391e-03
2.632459425717852759e-05 6.820026466411359053e-03
2.633458177278401939e-05 6.194301789855746060e-03
2.634456928838951119e-05 5.561656453383747103e-03
2.635455680399500638e-05 4.925020795340980147e-03
2.636454431960050157e-05 4.287310225709729458e-03
2.637453183520599336e-05 3.651415958951537404e-03
2.638451935081148516e-05 3.020197090018301913e-03
2.639450686641698035e-05 2.396467391558030572e-03
2.640449438202247215e-05 1.782980344853568860e-03
2.641448189762796395e-05 1.182419547271925785e-03
2.642446941323345913e-05 5.973931387176504215e-04
2.643445692883895093e-05 3.042491711644464201e-05
2.644444444444444273e-05 -5.160596823148189301e-04
2.645443196004993792e-05 -1.039746920667855568e-03
2.646441947565542972e-05 -1.538442884158794247e-03
2.647440699126092490e-05 -2.010079037065654484e-03
2.648439450686641670e-05 -2.452718742214101376e-03
2.649438202247191189e-05 -2.864561628651830956e-03
2.650436953807740369e-05 -3.243945209983617548e-03
2.651435705368289548e-05 -3.589352422246135273e-03
2.652434456928839067e-05 -3.899426165219821439e-03
2.653433208489388247e-05 -4.172980547014941768e-03
2.654431960049937427e-05 -4.409006796326035531e-03
2.655430711610486946e-05 -4.606679213045378023e-03
2.656429463171036125e-05 -4.765360382208579625e-03
2.657428214731585644e-05 -4.884604719223053365e-03
2.658426966292134824e-05 -4.964162444628460180e-03
2.659425717852684343e-05 -5.003980042079053669e-03
2.660424469413233522e-05 -5.004192731003630212e-03
2.661423220973782702e-05 -4.965116314963092387e-03
2.662421972534332221e-05 -4.887245999177684298e-03
2.663420724094881401e-05 -4.771256271842496191e-03
2.664419475655430581e-05 -4.617994755242693303e-03
2.665418227215980099e-05 -4.428471829820451733e-03
2.666416978776529279e-05 -4.203852640459188397e-03
2.667415730337078798e-05 -3.945454255053925177e-03
2.668414481897627978e-05 -3.654742408713120092e-03
2.669413233458177496e-05 -3.333323470714819568e-03
2.670411985018726676e-05 -2.982933866393768039e-03
2.671410736579275856e-05 -2.605428970672329318e-03
2.672409488139825375e-05 -2.202770366993376389e-03
2.673408239700374555e-05 -1.777011822370994218e-03
2.674406991260923735e-05 -1.330286779527651165e-03
2.675405742821473253e-05 -8.647976689963599852e-04
2.676404494382022433e-05 -3.828052131893441672e-04
2.677403245942571613e-05 1.133825971081938962e-04
2.678401997503121132e-05 6.214211427575611285e-04
2.679400749063670650e-05 1.138940974924092589e-03
2.680399500624219830e-05 1.663562693703437949e-03
2.681398252184769010e-05 2.192909172856605596e-03
2.682397003745318529e-05 2.724609268242457125e-03
2.683395755305867709e-05 3.256299161949002645e-03
2.684394506866416888e-05 3.785628300030571217e-03
2.685393258426966407e-05 4.310268387959231493e-03
2.686392009987515587e-05 4.827922305200898524e-03
2.687390761548064767e-05 5.336331940379494473e-03
2.688389513108614286e-05 5.833286303896492199e-03
2.689388264669163465e-05 6.316632095087200242e-03
2.690387016229712984e-05 6.784286128492610264e-03
2.691385767790262164e-05 7.234246824566662945e-03
2.692384519350811683e-05 7.664600792601010577e-03
2.693383270911360862e-05 8.073524580086763672e-03
2.694382022471910042e-05 8.459288570862900924e-03
2.695380774032459561e-05 8.820264583832762920e-03
2.696379525593008741e-05 9.154932408437229524e-03
2.697378277153557921e-05 9.461884471148932635e-03
2.698377028714107439e-05 9.739831211565122202e-03
2.699375780274656619e-05 9.987609247209188607e-03
2.700374531835206138e-05 1.020419004874541409e-02
2.701373283395755318e-05 1.038868627203179927e-02
2.702372034956304836e-05 1.054035681405758942e-02
2.703370786516854016e-05 1.065861045540979907e-02
2.704369538077403196e-05 1.074300774193530199e-02
2.705368289637952715e-05 1.079326335021069810e-02
2.706367041198501895e-05 1.080924914295898834e-02
2.707365792759051075e-05 1.079099421349859894e-02
2.708364544319600593e-05 1.073868163780151812e-02
2.709363295880149773e-05 1.065264774890269800e-02
2.710362047440698953e-05 1.053338433701071775e-02
2.711360799001248472e-05 1.038153711376556092e-02
2.712359550561797990e-05 1.019789814584026386e-02
2.713358302122347170e-05 9.983395587806653121e-03
2.714357053682896350e-05 9.739084137901003399e-03
2.715355805243445869e-05 9.466138837702642306e-03
2.716354556803995049e-05 9.165852042891619450e-03
2.717353308364544228e-05 8.839628289301293407e-03
2.718352059925093747e-05 8.488973445783441762e-03
2.719350811485642927e-05 8.115480567900186515e-03
2.720349563046192107e-05 7.720816345113179491e-03
2.721348314606741625e-05 7.306711564286206759e-03
2.722347066167290805e-05 6.874954005259714500e-03
2.723345817727840324e-05 6.427377822936567592e-03
2.724344569288389504e-05 5.965851404333671025e-03
2.725343320848939023e-05 5.492269107296945778e-03
2.726342072409488202e-05 5.008545114267348719e-03
2.727340823970037382e-05 4.516605759233139825e-03
2.728339575530586901e-05 4.018378828210709616e-03
2.729338327091136081e-05 3.515780798138336705e-03
2.730337078651685261e-05 3.010705691978416212e-03
2.731335830212234779e-05 2.505016750496695706e-03
2.732334581772783959e-05 2.000536286153765421e-03
2.733333333333333478e-05 1.499033589361439952e-03
2.734332084893882658e-05 1.002219981678294366e-03
2.735330836454432176e-05 5.117520189717672746e-04
2.736329588014981356e-05 2.923298240529614465e-05
2.737328339575530536e-05 -4.437916856357668237e-04
2.738327091136080055e-05 -9.058425169014230503e-04
2.739325842696629235e-05 -1.355513146319643064e-03
2.740324594257178415e-05 -1.791473467364714228e-03
2.741323345817727933e-05 -2.212472211469409308e-03
2.742322097378277113e-05 -2.617340921377355606e-03
2.743320848938826293e-05 -3.004995709339528843e-03
2.744319600499375812e-05 -3.374437326863575799e-03
2.745318352059925330e-05 -3.724753920689537982e-03
2.746317103620474510e-05 -4.055126392703664769e-03
2.747315855181023690e-05 -4.364833862031970366e-03
2.748314606741573209e-05 -4.653257183258321765e-03
2.749313358302122389e-05 -4.919879029188681252e-03
2.750312109862671568e-05 -5.164282376121038035e-03
2.751310861423221087e-05 -5.386148996176127156e-03
2.752309612983770267e-05 -5.585259571565769944e-03
2.753308364544319447e-05 -5.761497857532278666e-03
2.754307116104868965e-05 -5.914853504444978274e-03
2.755305867665418145e-05 -6.045418385050758091e-03
2.756304619225967664e-05 -6.153381613289773434e-03
2.757303370786516844e-05 -6.239027202252551800e-03
2.758302122347066363e-05 -6.302731364997749691e-03
2.759300873907615542e-05 -6.344958704146766437e-03
2.760299625468164722e-05 -6.366261518926745119e-03
2.761298377028714241e-05 -6.367280489160544003e-03
2.762297128589263421e-05 -6.348737982736159073e-03
2.763295880149812601e-05 -6.311424161456009527e-03
2.764294631710362119e-05 -6.256186432169843700e-03
2.765293383270911299e-05 -6.183927990131759221e-03
2.766292134831460818e-05 -6.095608606038888100e-03
2.767290886392009998e-05 -5.992237479980054050e-03
2.768289637952559516e-05 -5.874859425369178753e-03
2.769288389513108696e-05 -5.744543053258607986e-03
2.770287141073657876e-05 -5.602374844423920787e-03
2.771285892634207395e-05 -5.449457843988139358e-03
2.772284644194756575e-05 -5.286910429440365780e-03
2.773283395755305754e-05 -5.115861775137114410e-03
2.774282147315855273e-05 -4.937445504111860270e-03
2.775280898876404453e-05 -4.752791851601216762e-03
2.776279650436953972e-05 -4.563018330935974219e-03
2.777278401997503152e-05 -4.369222071637446705e-03
2.778277153558052670e-05 -4.172475039055594838e-03
2.779275905118601850e-05 -3.973821641602507879e-03
2.780274656679151030e-05 -3.774277929874658537e-03
2.781273408239700549e-05 -3.574828517848164470e-03
2.782272159800249728e-05 -3.376419566513278424e-03
2.783270911360798908e-05 -3.179952904148479389e-03
2.784269662921348427e-05 -2.986283601421596285e-03
2.785268414481897607e-05 -2.796216755634309704e-03
2.786267166042446787e-05 -2.610501867760931134e-03
2.787265917602996305e-05 -2.429829177807271180e-03
2.788264669163545824e-05 -2.254831612531241550e-03
2.789263420724095004e-05 -2.086089606334245138e-03
2.790262172284644184e-05 -1.924134869363809328e-03
2.791260923845193702e-05 -1.769451506114142576e-03
2.792259675405742882e-05 -1.622473128549240407e-03
2.793258426966292062e-05 -1.483577783139952656e-03
2.794257178526841581e-05 -1.353084481862594154e-03
2.795255930087390761e-05 -1.231252382800656362e-03
2.796254681647939941e-05 -1.118282249236081166e-03
2.797253433208489459e-05 -1.014320099295308716e-03
2.798252184769038639e-05 -9.194598758451713117e-04
2.799250936329588158e-05 -8.337427215864209873e-04
2.800249687890137338e-05 -7.571575497739568839e-04
2.801248439450686856e-05 -6.896442292138003916e-04
2.802247191011236036e-05 -6.310948094519654291e-04
2.803245942571785216e-05 -5.813549151548720942e-04
2.804244694132334735e-05 -5.402287197822721069e-04
2.805243445692883915e-05 -5.074821405122738717e-04
2.806242197253433094e-05 -4.828409082381437695e-04
2.807240948813982613e-05 -4.659897317439035754e-04
2.808239700374531793e-05 -4.565778869453457301e-04
2.809238451935081312e-05 -4.542273463363915588e-04
2.810237203495630492e-05 -4.585368204302518952e-04
2.811235955056180010e-05 -4.690839991582100750e-04
2.812234706616729190e-05 -4.854082557061482027e-04
2.813233458177278370e-05 -5.068150116212232761e-04
2.814232209737827889e-05 -5.327324817232582423e-04
2.815230961298377068e-05 -5.626193519411029848e-04
2.816229712858926248e-05 -5.959095181765679955e-04
2.817228464419475767e-05 -6.320182563510584692e-04
2.818227215980024947e-05 -6.703503051100996243e-04
2.819225967540574127e-05 -7.103081735500852084e-04
2.820224719101123645e-05 -7.512996031380586798e-04
2.821223470661673164e-05 -7.927455154723753693e-04
2.822222222222222344e-05 -8.340879919135310875e-04
2.823220973782771524e-05 -8.747945447511710658e-04
2.824219725343321042e-05 -9.143595399867827239e-04
2.825218476903870222e-05 -9.523066931004290324e-04
2.826217228464419402e-05 -9.881924144222993620e-04
2.827215980024968921e-05 -1.021609723262029623e-03
2.828214731585518101e-05 -1.052192424298740211e-03
2.829213483146067281e-05 -1.079617397808827059e-03
2.830212234706616799e-05 -1.103603980160784877e-03
2.831210986267165979e-05 -1.123911216313789154e-03
2.832209737827715498e-05 -1.140337480621398747e-03
2.833208489388264678e-05 -1.152723317596008549e-03
2.834207240948814196e-05 -1.160952283444338130e-03
2.835205992509363376e-05 -1.164950582366929303e-03
2.836204744069912556e-05 -1.164688404077120166e-03
2.837203495630462075e-05 -1.160179546139586794e-03
2.838202247191011255e-05 -1.151477727373188950e-03
2.839200998751560434e-05 -1.138673498165572581e-03
2.840199750312109953e-05 -1.121893248069108116e-03
2.841198501872659133e-05 -1.101297551873490045e-03
2.842197253433208652e-05 -1.077076955085246729e-03
2.843196004993757831e-05 -1.049446061412010562e-03
2.844194756554307350e-05 -1.018638616096097195e-03
2.845193508114856530e-05 -9.849047602260780406e-04
2.846192259675405710e-05 -9.485085117306537618e-04
2.847191011235955229e-05 -9.097257439665942845e-04
2.848189762796504408e-05 -8.688446206073641284e-04
2.849188514357053588e-05 -8.261656651418609843e-04
2.850187265917603107e-05 -7.819978109615579849e-04
2.851186017478152287e-05 -7.366526543467911275e-04
2.852184769038701805e-05 -6.904412734352857782e-04
2.853183520599250985e-05 -6.436735498594290273e-04
2.854182272159800504e-05 -5.966571416389886270e-04
2.855181023720349684e-05 -5.496957267780224225e-04
2.856179775280898864e-05 -5.030870402092526379e-04
2.857178526841448382e-05 -4.571198010148141283e-04
2.858177278401997562e-05 -4.120702098170742002e-04
2.859176029962546742e-05 -3.681995192308292202e-04
2.860174781523096261e-05 -3.257515860751868542e-04
2.861173533083645441e-05 -2.849492617547657561e-04
2.862172284644194621e-05 -2.459906943273093192e-04
2.863171036204744139e-05 -2.090463831418576271e-04
2.864169787765293319e-05 -1.742572544665610314e-04
2.865168539325842838e-05 -1.417345037589276882e-04
2.866167290886392018e-05 -1.115615683950368865e-04
2.867166042446941536e-05 -8.379695884056447778e-05
2.868164794007490716e-05 -5.847615198682723801e-05
2.869163545568039896e-05 -3.561287571346332986e-05
2.870162297128589415e-05 -1.520037311690904981e-05
2.871161048689138595e-05 2.787936545168830954e-06
2.872159800249687774e-05 1.839817391097349147e-05
2.873158551810237293e-05 3.169570292701469832e-05
2.874157303370786473e-05 4.276434271545281098e-05
2.875156054931335992e-05 5.170440908867332167e-05
2.876154806491885171e-05 5.863049971013198347e-05
2.877153558052434690e-05 6.367005048337451192e-05
2.878152309612983870e-05 6.696193011188475354e-05
2.879151061173533050e-05 6.865436695306851417e-05
2.880149812734082569e-05 6.890262163561918592e-05
2.881148564294631748e-05 6.786714057564730658e-05
2.882147315855180928e-05 6.571219002671911571e-05
2.883146067415730447e-05 6.260389243632120981e-05
2.884144818976279627e-05 5.870754511800832835e-05
2.885143570536829145e-05 5.418553855299748287e-05
2.886142322097378325e-05 4.919611819310751056e-05
2.887141073657927844e-05 4.389235061973214034e-05
2.888139825218477024e-05 3.842121277947689622e-05
2.889138576779026204e-05 3.292267136111916450e-05
2.890137328339575722e-05 2.752853273254258695e-05
2.891136079900124902e-05 2.236119075378676413e-05
2.892134831460674082e-05 1.753244533165580283e-05
2.893133583021223601e-05 1.314251122491357333e-05
2.894132334581772781e-05 9.279238663601401216e-06
2.895131086142321960e-05 6.017455696087872677e-06
2.896129837702871479e-05 3.418425183655547744e-06
2.897128589263420998e-05 1.529463840983940621e-06
2.898127340823970178e-05 3.837103378109336647e-07
2.899126092384519358e-05 0.000000000000000000e+00
2.900124843945068876e-05 0.000000000000000000e+00
2.901123595505618056e-05 0.000000000000000000e+00
2.902122347066167236e-05 0.000000000000000000e+00
2.903121098626716755e-05 0.000000000000000000e+00
2.904119850187265934e-05 0.000000000000000000e+00
2.905118601747815114e-05 0.000000000000000000e+00
2.906117353308364633e-05 0.000000000000000000e+00
2.907116104868913813e-05 0.000000000000000000e+00
2.908114856429463332e-05 0.000000000000000000e+00
2.909113607990012511e-05 0.000000000000000000e+00
2.910112359550562030e-05 0.000000000000000000e+00
2.911111111111111210e-05 0.000000000000000000e+00
2.912109862671660390e-05 0.000000000000000000e+00
2.913108614232209908e-05 0.000000000000000000e+00
2.914107365792759088e-05 0.000000000000000000e+00
2.915106117353308268e-05 0.000000000000000000e+00
2.916104868913857787e-05 0.000000000000000000e+00
2.917103620474406967e-05 0.000000000000000000e+00
2.918102372034956485e-05 0.000000000000000000e+00
2.919101123595505665e-05 0.000000000000000000e+00
2.920099875156055184e-05 0.000000000000000000e+00
2.921098626716604364e-05 0.000000000000000000e+00
2.922097378277153544e-05 0.000000000000000000e+00
2.923096129837703062e-05 0.000000000000000000e+00
2.924094881398252242e-05 0.000000000000000000e+00
2.925093632958801422e-05 0.000000000000000000e+00
2.926092384519350941e-05 0.000000000000000000e+00
2.927091136079900121e-05 0.000000000000000000e+00
2.928089887640449300e-05 0.000000000000000000e+00
2.929088639200998819e-05 -0.000000000000000000e+00
2.930087390761548338e-05 -0.000000000000000000e+00
2.931086142322097518e-05 -0.000000000000000000e+00
2.932084893882646698e-05 -0.000000000000000000e+00
2.933083645443196216e-05 -0.000000000000000000e+00
2.934082397003745396e-05 -0.000000000000000000e+00
2.935081148564294576e-05 -0.000000000000000000e+00
2.936079900124844095e-05 -0.000000000000000000e+00
2.937078651685393274e-05 -0.000000000000000000e+00
2.938077403245942454e-05 -0.000000000000000000e+00
2.939076154806491973e-05 -0.000000000000000000e+00
2.940074906367041153e-05 -0.000000000000000000e+00
2.941073657927590672e-05 -0.000000000000000000e+00
2.942072409488139851e-05 -0.000000000000000000e+00
2.943071161048689370e-05 -0.000000000000000000e+00
2.944069912609238550e-05 -0.000000000000000000e+00
2.945068664169787730e-05 -0.000000000000000000e+00
2.946067415730337248e-05 -0.000000000000000000e+00
2.947066167290886428e-05 -0.000000000000000000e+00
2.948064918851435608e-05 -0.000000000000000000e+00
2.949063670411985127e-05 -0.000000000000000000e+00
2.950062421972534307e-05 -0.000000000000000000e+00
2.951061173533083825e-05 -0.000000000000000000e+00
2.952059925093633005e-05 -0.000000000000000000e+00
2.953058676654182524e-05 -0.000000000000000000e+00
2.954057428214731704e-05 -0.000000000000000000e+00
2.955056179775280884e-05 -0.000000000000000000e+00
2.956054931335830402e-05 -0.000000000000000000e+00
2.957053682896379582e-05 -0.000000000000000000e+00
2.958052434456928762e-05 -0.000000000000000000e+00
2.959051186017478281e-05 -0.000000000000000000e+00
2.960049937578027461e-05 -0.000000000000000000e+00
2.961048689138576979e-05 -0.000000000000000000e+00
2.962047440699126159e-05 -0.000000000000000000e+00
2.963046192259675678e-05 -0.000000000000000000e+00
2.964044943820224858e-05 -0.000000000000000000e+00
2.965043695380774038e-05 -0.000000000000000000e+00
2.966042446941323556e-05 -0.000000000000000000e+00
2.967041198501872736e-05 -0.000000000000000000e+00
2.968039950062421916e-05 -0.000000000000000000e+00
2.969038701622971435e-05 -0.000000000000000000e+00
2.970037453183520614e-05 -0.000000000000000000e+00
2.971036204744069794e-05 -0.000000000000000000e+00
2.972034956304619313e-05 -0.000000000000000000e+00
2.973033707865168832e-05 -0.000000000000000000e+00
2.974032459425718011e-05 -0.000000000000000000e+00
2.975031210986267191e-05 -0.000000000000000000e+00
2.976029962546816710e-05 -0.000000000000000000e+00
2.977028714107365890e-05 -0.000000000000000000e+00
2.978027465667915070e-05 -0.000000000000000000e+00
2.979026217228464588e-05 -0.000000000000000000e+00
2.980024968789013768e-05 -0.000000000000000000e+00
2.981023720349562948e-05 -0.000000000000000000e+00
2.982022471910112467e-05 -0.000000000000000000e+00
2.983021223470661985e-05 -0.000000000000000000e+00
2.984019975031210827e-05 -0.000000000000000000e+00
2.985018726591760345e-05 -0.000000000000000000e+00
2.986017478152309864e-05 -0.000000000000000000e+00
2.987016229712859044e-05 -0.000000000000000000e+00
2.988014981273408224e-05 -0.000000000000000000e+00
2.989013732833957742e-05 -0.000000000000000000e+00
2.990012484394506922e-05 -0.000000000000000000e+00
2.991011235955056102e-05 -0.000000000000000000e+00
2.992009987515605621e-05 -0.000000000000000000e+00
2.993008739076155139e-05 -0.000000000000000000e+00
2.994007490636703980e-05 -0.000000000000000000e+00
2.995006242197253499e-05 -0.000000000000000000e+00
2.996004993757803018e-05 -0.000000000000000000e+00
2.997003745318352198e-05 -0.000000000000000000e+00
2.998002496878901377e-05 -0.000000000000000000e+00
2.999001248439450896e-05 -0.000000000000000000e+00
3.000000000000000076e-05 -0.000000000000000000e+00


==> tikzpictures/data_cylinder/exp/rec80_exp.dat <==
2.199999999999999943e-05 -0.000000000000000000e+00
2.200998751560549123e-05 -0.000000000000000000e+00
2.201997503121098641e-05 -3.381117770502440874e-09
2.202996254681647821e-05 -1.660049835801020757e-08
2.203995006242197340e-05 -4.415881502223565627e-08
2.204993757802746520e-05 -9.028382426413128960e-08
2.205992509363295700e-05 -1.588191218211380414e-07
2.206991260923845218e-05 -2.531638420185428075e-07
2.207990012484394398e-05 -3.762161112672213100e-07
2.208988764044943917e-05 -5.302842092022749910e-07
2.209987515605493097e-05 -7.170044584605316544e-07
2.210986267166042277e-05 -9.373149737134315065e-07
2.211985018726591795e-05 -1.191456188210915272e-06
2.212983770287140975e-05 -1.478979912662851904e-06
2.213982521847690494e-05 -1.798930925756476757e-06
2.214981273408239674e-05 -2.150269985743278448e-06
2.215980024968788853e-05 -2.532181555367363890e-06
2.216978776529338372e-05 -2.944055233210016346e-06
2.217977528089887552e-05 -3.385319662103687394e-06
2.218976279650436732e-05 -3.855363072997224013e-06
2.219975031210986251e-05 -4.353823539690505155e-06
2.220973782771535430e-05 -4.881135073417903411e-06
2.221972534332084949e-05 -5.438948515433070630e-06
2.222971285892634129e-05 -6.030006920586974754e-06
2.223970037453183309e-05 -6.657042319985950427e-06
2.224968789013732827e-05 -7.321516185217556881e-06
2.225967540574282007e-05 -8.023307433960067035e-06
2.226966292134831526e-05 -8.760629242942189913e-06
2.227965043695380706e-05 -9.529747979622763272e-06
2.228963795255929886e-05 -1.032596348669793292e-05
2.229962546816479404e-05 -1.114544458060679617e-05
2.230961298377028584e-05 -1.198504079634957282e-05
2.231960049937578103e-05 -1.284033759111979862e-05
2.232958801498127283e-05 -1.370526219637072130e-05
2.233957553058676463e-05 -1.457349186553347567e-05
2.234956304619225981e-05 -1.543891192571065181e-05
2.235955056179775161e-05 -1.629467679755653244e-05
2.236953807740324680e-05 -1.713289382027832818e-05
2.237952559300873860e-05 -1.794494301366560864e-05
2.238951310861423040e-05 -1.872078758616010452e-05
2.239950062421972558e-05 -1.944847012670872905e-05
2.240948813982521738e-05 -2.011646348706155115e-05
2.241947565543071257e-05 -2.071670238364040187e-05
2.242946317103620437e-05 -2.124386311176613677e-05
2.243945068664169616e-05 -2.169297636582761916e-05
2.244943820224719135e-05 -2.206032213440766210e-05
2.245942571785268315e-05 -2.234608831537420845e-05
2.246941323345817834e-05 -2.255476077472991353e-05
2.247940074906367014e-05 -2.269304501619306174e-05
2.248938826466916193e-05 -2.276684188044650553e-05
2.249937578027465712e-05 -2.277943366240785006e-05
2.250936329588014892e-05 -2.273192890152180248e-05
2.251935081148564072e-05 -2.262406598447728380e-05
2.252933832709113590e-05 -2.245404394289247883e-05
2.253932584269662770e-05 -2.221869246374361600e-05
2.254931335830212289e-05 -2.191540295409524777e-05
2.255930087390761469e-05 -2.154430062626024671e-05
2.256928838951310988e-05 -2.110841154178480359e-05
2.257927590511860167e-05 -2.061256248354064607e-05
2.258926342072409347e-05 -2.006287007236184027e-05
2.259925093632958866e-05 -1.946690505924795762e-05
2.260923845193508046e-05 -1.883380266714272043e-05
2.261922596754057226e-05 -1.817411549398411969e-05
2.262921348314606744e-05 -1.749915431911835262e-05
2.263920099875155924e-05 -1.681939517342926065e-05
2.264918851435705443e-05 -1.614108902294021051e-05
2.265917602996254623e-05 -1.546299962759977009e-05
2.266916354556803803e-05 -1.477733445932271417e-05
2.267915106117353321e-05 -1.407279151346579463e-05
2.268913857677902501e-05 -1.333647381411718384e-05
2.269912609238452020e-05 -1.255722007356321603e-05
2.270911360799001200e-05 -1.173097788332477056e-05
2.271910112359550380e-05 -1.086447920234946087e-05
2.272908863920099898e-05 -9.973739201113198449e-06
2.273907615480649078e-05 -9.077612374955180754e-06
2.274906367041198597e-05 -8.192391770262931006e-06
2.275905118601747777e-05 -7.331789258745184479e-06
2.276903870162296956e-05 -6.509260920594993414e-06
2.277902621722846475e-05 -5.738253855475012454e-06
2.278901373283395655e-05 -5.029317500831125480e-06
2.279900124843945174e-05 -4.386974604897956019e-06
2.280898876404494354e-05 -3.809719096046336885e-06
2.281897627965043533e-05 -3.294027249279142027e-06
2.282896379525593052e-05 -2.840694558012533677e-06
2.283895131086142232e-05 -2.458554198495132828e-06
2.284893882646691751e-05 -2.163635151162501209e-06
2.285892634207240930e-05 -1.975728454489999323e-06
2.286891385767790110e-05 -1.913905767370612769e-06
2.287890137328339629e-05 -1.992904143924539326e-06
2.288888888888888809e-05 -2.219701758270057743e-06
2.289887640449438328e-05 -2.590234989174064814e-06
2.290886392009987507e-05 -3.087926742624980644e-06
2.291885143570536687e-05 -3.689275045562792815e-06
2.292883895131086206e-05 -4.368772538707239171e-06
2.293882646691635386e-05 -5.099159023978428441e-06
2.294881398252184566e-05 -5.849723345930806581e-06
2.295880149812734084e-05 -6.587369632648795665e-06
2.296878901373283264e-05 -7.278916145773168609e-06
2.297877652933832783e-05 -7.891110657935544229e-06
2.298876404494381963e-05 -8.388623597099337882e-06
2.299875156054931143e-05 -8.733302784997430242e-06
2.300873907615480661e-05 -8.884793088989704170e-06
2.301872659176029841e-05 -8.797570520106855804e-06
2.302871410736579360e-05 -8.414605750821277827e-06
2.303870162297128540e-05 -7.663532581850180422e-06
2.304868913857677719e-05 -6.457787138118535444e-06
2.305867665418227238e-05 -4.701444519560850821e-06
2.306866416978776418e-05 -2.294168301638026389e-06
2.307865168539325937e-05 8.662376148723485718e-07
2.308863920099875117e-05 4.883093639739326989e-06
2.309862671660424296e-05 9.861901451142301371e-06
2.310861423220973815e-05 1.591115528538240628e-05
2.311860174781522995e-05 2.314103257965931492e-05
2.312858926342072514e-05 3.166194380111323815e-05
2.313857677902621693e-05 4.158166007082729509e-05
2.314856429463170873e-05 5.300102189917281286e-05
2.315855181023720392e-05 6.601451277791781916e-05
2.316853932584269572e-05 8.071556445072481008e-05
2.317852684144819091e-05 9.719893907762917581e-05
2.318851435705368270e-05 1.155599533187232476e-04
2.319850187265917450e-05 1.358962876709509315e-04
2.320848938826466969e-05 1.583111709356037344e-04
2.321847690387016149e-05 1.829139911514583944e-04
2.322846441947565667e-05 2.098187067470175065e-04
2.323845193508114847e-05 2.391403161075598234e-04
2.324843945068664027e-05 2.709890578193714324e-04
2.325842696629213546e-05 3.054641720589531054e-04
2.326841448189762726e-05 3.426488201826713756e-04
2.327840199750311906e-05 3.826081366887603471e-04
2.328838951310861424e-05 4.253929973753260685e-04
2.329837702871410604e-05 4.710451256175072956e-04
2.330836454431960123e-05 5.195982110289269935e-04
2.331835205992509303e-05 5.710780803583759150e-04
2.332833957553058821e-05 6.255022795237364080e-04
2.333832709113608001e-05 6.828771542048177800e-04
2.334831460674157181e-05 7.431960724150967097e-04
2.335830212234706700e-05 8.064390017229335853e-04
2.336828963795255880e-05 8.725715591933511745e-04
2.337827715355805059e-05 9.415442655973365466e-04
2.338826466916354578e-05 1.013290261991807830e-03
2.339825218476903758e-05 1.087721710480242607e-03
2.340823970037453277e-05 1.164727958608304014e-03
2.341822721598002457e-05 1.244175736897598422e-03
2.342821473158551636e-05 1.325910852642396814e-03
2.343820224719101155e-05 1.409760024789768248e-03
2.344818976279650335e-05 1.495531803911038680e-03
2.345817727840199854e-05 1.583017317220386392e-03
2.346816479400749033e-05 1.671988468152285287e-03
2.347815230961298213e-05 1.762193109422764475e-03
2.348813982521847732e-05 1.853353538293675334e-03
2.349812734082396912e-05 1.945171584577775606e-03
2.350811485642946431e-05 2.037334164263866418e-03
2.351810237203495610e-05 2.129512649933176793e-03
2.352808988764044790e-05 2.221359012992728428e-03
2.353807740324594309e-05 2.312503376859457744e-03
2.354806491885143489e-05 2.402553142764953485e-03
2.355805243445693007e-05 2.491095301517901820e-03
2.356803995006242187e-05 2.577702634649571035e-03
2.357802746566791367e-05 2.661942166576535592e-03
2.358801498127340886e-05 2.743382483310257639e-03
2.359800249687890066e-05 2.821596027902248220e-03
2.360799001248439246e-05 2.896158071120786583e-03
2.361797752808988764e-05 2.966645631974794504e-03
2.362796504369537944e-05 3.032635938026499462e-03
2.363795255930087463e-05 3.093705218210886405e-03
2.364794007490636643e-05 3.149430732520098336e-03
2.365792759051186161e-05 3.199395327361596441e-03
2.366791510611735341e-05 3.243190380486586210e-03
2.367790262172284521e-05 3.280416357518298794e-03
2.368789013732834040e-05 3.310685640438840692e-03
2.369787765293383220e-05 3.333629652077574942e-03
2.370786516853932399e-05 3.348904240645761334e-03
2.371785268414481918e-05 3.356188502238162917e-03
2.372784019975031098e-05 3.355182387778890118e-03
2.373782771535580617e-05 3.345609893767453966e-03
2.374781523096129796e-05 3.327224736793703026e-03
2.375780274656678976e-05 3.299813116324620908e-03
2.376779026217228495e-05 3.263194576458503839e-03
2.377777777777777675e-05 3.217221177626752426e-03
2.378776529338327194e-05 3.161772399333193442e-03
2.379775280898876373e-05 3.096749177372895654e-03
2.380774032459425553e-05 3.022073613255756627e-03
2.381772784019975072e-05 2.937694705972561035e-03
2.382771535580524252e-05 2.843595066944273018e-03
2.383770287141073770e-05 2.739792445248989163e-03
2.384769038701622950e-05 2.626337303683485332e-03
2.385767790262172130e-05 2.503314284098091813e-03
2.386766541822721649e-05 2.370845773432572225e-03
2.387765293383270829e-05 2.229091494674880804e-03
2.388764044943820347e-05 2.078248037503332892e-03
2.389762796504369527e-05 1.918552141389662799e-03
2.390761548064918707e-05 1.750283981616626138e-03
2.391760299625468226e-05 1.573766746650192292e-03
2.392759051186017406e-05 1.389362269877219636e-03
2.393757802746566586e-05 1.197466578886589167e-03
2.394756554307116104e-05 9.985099089481102100e-04
2.395755305867665284e-05 7.929597676268752404e-04
2.396754057428214803e-05 5.813233239703704050e-04
2.397752808988763983e-05 3.641463525456473311e-04
2.398751560549313501e-05 1.420087410365352754e-04
2.399750312109862681e-05 -8.447671753939733365e-05
2.400749063670411861e-05 -3.146614045184216771e-04
2.401747815230961380e-05 -5.478623356617600857e-04
2.402746566791510560e-05 -7.833677818739312503e-04
2.403745318352059739e-05 -1.020440256707883745e-03
2.404744069912609258e-05 -1.258317095363640711e-03
2.405742821473158438e-05 -1.496213529865582977e-03
2.406741573033707957e-05 -1.733328465492656048e-03
2.407740324594257136e-05 -1.968846613424294657e-03
2.408739076154806655e-05 -2.201937729800900433e-03
2.409737827715355835e-05 -2.431762030976217757e-03
2.410736579275905015e-05 -2.657479180499920917e-03
2.411735330836454534e-05 -2.878253018179312110e-03
2.412734082397003713e-05 -3.093255986596457358e-03
2.413732833957552893e-05 -3.301675866791787661e-03
2.414731585518102412e-05 -3.502719736332961676e-03
2.415730337078651592e-05 -3.695614568043355686e-03
2.416729088639201110e-05 -3.879609266139697529e-03
2.417727840199750290e-05 -4.053979635415825081e-03
2.418726591760299470e-05 -4.218033627991096129e-03
2.419725343320848989e-05 -4.371116940004207696e-03
2.420724094881398169e-05 -4.512619457137847373e-03
2.421722846441947687e-05 -4.641978722303473706e-03
2.422721598002496867e-05 -4.758678251514320348e-03
2.423720349563046047e-05 -4.862244552026867735e-03
2.424719101123595566e-05 -4.952247354191746144e-03
2.425717852684144746e-05 -5.028301614405221789e-03
2.426716604244693925e-05 -5.090066632451203249e-03
2.427715355805243444e-05 -5.137242273050989134e-03
2.428714107365792624e-05 -5.169568321587407998e-03
2.429712858926342143e-05 -5.186829694254302056e-03
2.430711610486891323e-05 -5.188861275426528280e-03
2.431710362047440841e-05 -5.175549014237841583e-03
2.432709113607990021e-05 -5.146831006811615657e-03
2.433707865168539201e-05 -5.102699598248442575e-03
2.434706616729088720e-05 -5.043201328965124866e-03
2.435705368289637899e-05 -4.968433676992424324e-03
2.436704119850187079e-05 -4.878543789413356674e-03
2.437702871410736598e-05 -4.773732224604523497e-03
2.438701622971285778e-05 -4.654256475934235443e-03
2.439700374531835297e-05 -4.520431286566679342e-03
2.440699126092384476e-05 -4.372629626598501656e-03
2.441697877652933995e-05 -4.211284595073942413e-03
2.442696629213483175e-05 -4.036888148450787014e-03
2.443695380774032355e-05 -3.849989788924531881e-03
2.444694132334581873e-05 -3.651198184866410838e-03
2.445692883895131053e-05 -3.441179116201658911e-03
2.446691635455680233e-05 -3.220647832844083288e-03
2.447690387016229752e-05 -2.990363297346183488e-03
2.448689138576778932e-05 -2.751127169633614793e-03
2.449687890137328450e-05 -2.503783131457107663e-03
2.450686641697877630e-05 -2.249214527420868078e-03
2.451685393258426810e-05 -1.988341974567669861e-03
2.452684144818976329e-05 -1.722120175393993761e-03
2.453682896379525509e-05 -1.451531731111295465e-03
2.454681647940075027e-05 -1.177580942932786659e-03
2.455680399500624207e-05 -9.012911978286175562e-04
2.456679151061173387e-05 -6.236999798276102354e-04
2.457677902621722906e-05 -3.458491006967892470e-04
2.458676654182272086e-05 -6.878074235437243403e-05
2.459675405742821604e-05 2.064594514191457533e-04
2.460674157303370784e-05 4.788246951015921521e-04
2.461672908863919964e-05 7.472779722301391364e-04
2.462671660424469483e-05 1.010801276476405979e-03
2.463670411985018663e-05 1.268397116552525544e-03
2.464669163545568181e-05 1.519089059481421250e-03
2.465667915106117361e-05 1.761927496591722325e-03
2.466666666666666541e-05 1.995996034284279724e-03
2.467665418227216060e-05 2.220412290604315952e-03
2.468664169787765239e-05 2.434325851903861460e-03
2.469662921348314419e-05 2.636922223064095284e-03
2.470661672908863938e-05 2.827433564839834917e-03
2.471660424469413118e-05 3.005146938345814450e-03
2.472659176029962637e-05 3.169405934531572926e-03
2.473657927590511816e-05 3.319608240522531079e-03
2.474656679151061335e-05 3.455200144786678158e-03
2.475655430711610515e-05 3.575671185878646127e-03
2.476654182272159695e-05 3.680552852674040445e-03
2.477652933832709213e-05 3.769420855648555804e-03
2.478651685393258393e-05 3.841899961794758168e-03
2.479650436953807573e-05 3.897667312585953274e-03
2.480649188514357092e-05 3.936451035676405939e-03
2.481647940074906272e-05 3.958029484240161051e-03
2.482646691635455790e-05 3.962234677346665110e-03
2.483645443196004970e-05 3.948957841756435723e-03
2.484644194756554489e-05 3.918153082316083377e-03
2.485642946317103669e-05 3.869837169979275550e-03
2.486641697877652849e-05 3.804089994488235333e-03
2.487640449438202367e-05 3.721057822218501020e-03
2.488639200998751547e-05 3.620956621534997776e-03
2.489637952559300727e-05 3.504073863595423815e-03
2.490636704119850246e-05 3.370765582056223491e-03
2.491635455680399426e-05 3.221449016959121534e-03
2.492634207240948944e-05 3.056598062467339241e-03
2.493632958801498124e-05 2.876743325259158764e-03
2.494631710362047304e-05 2.682472591523560150e-03
2.495630461922596823e-05 2.474429960889263334e-03
2.496629213483146003e-05 2.253312996838560851e-03
2.497627965043695521e-05 2.019868896781765785e-03
2.498626716604244701e-05 1.774891649921498359e-03
2.499625468164793881e-05 1.519220072975288952e-03
2.500624219725343400e-05 1.253736609342590578e-03
2.501622971285892579e-05 9.793662292208939624e-04
2.502621722846441759e-05 6.970746747897002462e-04
2.503620474406991278e-05 4.078638273670553006e-04
2.504619225967540458e-05 1.127621948956508761e-04
2.505617977528089976e-05 -1.871819737029528977e-04
2.506616729088639156e-05 -4.908996158763164613e-04
2.507615480649188675e-05 -7.973001542769953941e-04
2.508614232209737855e-05 -1.105276329584820244e-03
2.509612983770287035e-05 -1.413712178580358312e-03
2.510611735330836553e-05 -1.721492070432924281e-03
2.511610486891385733e-05 -2.027506710672957648e-03
2.512609238451934913e-05 -2.330656078489355167e-03
2.513607990012484432e-05 -2.629853232360278292e-03
2.514606741573033612e-05 -2.924027147499453673e-03
2.515605493133583130e-05 -3.212124492564761343e-03
2.516604244694132310e-05 -3.493115152091672785e-03
2.517602996254681829e-05 -3.766000920425497788e-03
2.518601747815231009e-05 -4.029821318015876057e-03
2.519600499375780189e-05 -4.283653755733432544e-03
2.520599250936329707e-05 -4.526613716199725038e-03
2.521598002496878887e-05 -4.757859792572902841e-03
2.522596754057428067e-05 -4.976598933379098449e-03
2.523595505617977586e-05 -5.182087656960229424e-03
2.524594257178526766e-05 -5.373630649832540976e-03
2.525593008739076284e-05 -5.550577891801474796e-03
2.526591760299625464e-05 -5.712322109566300189e-03
2.527590511860174644e-05 -5.858299626826505603e-03
2.528589263420724163e-05 -5.987994620031944146e-03
2.529588014981273342e-05 -6.100945889946986743e-03
2.530586766541822861e-05 -6.196754270968390585e-03
2.531585518102372041e-05 -6.275084570994649349e-03
2.532584269662921221e-05 -6.335661223407565261e-03
2.533583021223470740e-05 -6.378262071426716966e-03
2.534581772784019919e-05 -6.402711332306441211e-03
2.535580524344569099e-05 -6.408877199590885809e-03
2.536579275905118618e-05 -6.396677804907336014e-03
2.537578027465667798e-05 -6.366087734840946213e-03
2.538576779026217316e-05 -6.317142815784081329e-03
2.539575530586766496e-05 -6.249947582668206707e-03
2.540574282147316015e-05 -6.164679872439801991e-03
2.541573033707865195e-05 -6.061587824225752978e-03
2.542571785268414375e-05 -5.940986338115312321e-03
2.543570536828963893e-05 -5.803256014954667405e-03
2.544569288389513073e-05 -5.648840657491685686e-03
2.545568039950062253e-05 -5.478242009888808009e-03
2.546566791510611772e-05 -5.292014006231869454e-03
2.547565543071160952e-05 -5.090763162292388615e-03
2.548564294631710470e-05 -4.875155393416358458e-03
2.549563046192259650e-05 -4.645917742868120592e-03
2.550561797752809169e-05 -4.403832671189353114e-03
2.551560549313358349e-05 -4.149733046804948873e-03
2.552559300873907529e-05 -3.884497514561704654e-03
2.553558052434457047e-05 -3.609042723727926352e-03
2.554556803995006227e-05 -3.324314673122321859e-03
2.555555555555555407e-05 -3.031281342867891016e-03
2.556554307116104926e-05 -2.730926730349691588e-03
2.557553058676654106e-05 -2.424248532923445332e-03
2.558551810237203624e-05 -2.112259306194810837e-03
2.559550561797752804e-05 -1.795983460975315556e-03
2.560549313358301984e-05 -1.476447967634258399e-03
2.561548064918851503e-05 -1.154675045055299091e-03
2.562546816479400682e-05 -8.316799481255546201e-04
2.563545568039950201e-05 -5.084681320761803803e-04
2.564544319600499381e-05 -1.860305567907410149e-04
2.565543071161048561e-05 1.346588206880445246e-04
2.566541822721598080e-05 4.526449475211421526e-04
2.567540574282147259e-05 7.669951879709254166e-04
2.568539325842696778e-05 1.076801928756795056e-03
2.569538077403245958e-05 1.381183033421268811e-03
2.570536828963795138e-05 1.679279983041937450e-03
2.571535580524344656e-05 1.970256042976269769e-03
2.572534332084893836e-05 2.253299025887082249e-03
2.573533083645443355e-05 2.527626994339336828e-03
2.574531835205992535e-05 2.792491156053507600e-03
2.575530586766541715e-05 3.047176638567438908e-03
2.576529338327091233e-05 3.291006416142898752e-03
2.577528089887640413e-05 3.523345782993560389e-03
2.578526841448189593e-05 3.743602747594442035e-03
2.579525593008739112e-05 3.951229488820095191e-03
2.580524344569288292e-05 4.145726821443477227e-03
2.581523096129837810e-05 4.326644380879115723e-03
2.582521847690386990e-05 4.493574660716983908e-03
2.583520599250936509e-05 4.646147910717298227e-03
2.584519350811485689e-05 4.784030552270428921e-03
2.585518102372034869e-05 4.906922358570128644e-03
2.586516853932584387e-05 5.014553437335739390e-03
2.587515605493133567e-05 5.106688241858579891e-03
2.588514357053682747e-05 5.183136975979391568e-03
2.589513108614232266e-05 5.243765489818567709e-03
2.590511860174781445e-05 5.288499016660194382e-03
2.591510611735330964e-05 5.317325630898871690e-03
2.592509363295880144e-05 5.330301228970975823e-03
2.593508114856429663e-05 5.327551643127876289e-03
2.594506866416978843e-05 5.309272659126359692e-03
2.595505617977528022e-05 5.275729227615229451e-03
2.596504369538077541e-05 5.227250507955066156e-03
2.597503121098626721e-05 5.164220866031321057e-03
2.598501872659175901e-05 5.087073449729021500e-03
2.599500624219725419e-05 4.996290261450064309e-03
2.600499375780274599e-05 4.892406252396311502e-03
2.601498127340823779e-05 4.776012865836133311e-03
2.602496878901373298e-05 4.647755380485010628e-03
2.603495630461922817e-05 4.508322166010719431e-03
2.604494382022471996e-05 4.358433446947367236e-03
2.605493133583021176e-05 4.198838665742062916e-03
2.606491885143570695e-05 4.030320352313272736e-03
2.607490636704119875e-05 3.853693346577784749e-03
2.608489388264669055e-05 3.669794519897338816e-03
2.609488139825218573e-05 3.479471097857069276e-03
2.610486891385767753e-05 3.283576146266110624e-03
2.611485642946316933e-05 3.082967926314025744e-03
2.612484394506866452e-05 2.878506639170324167e-03
2.613483146067415632e-05 2.671050826479514501e-03
2.614481897627965150e-05 2.461456498207896266e-03
2.615480649188514330e-05 2.250574429487888373e-03
2.616479400749063849e-05 2.039244445203222764e-03
2.617478152309613029e-05 1.828294363493821037e-03
2.618476903870162209e-05 1.618543495519751815e-03
2.619475655430711727e-05 1.410800774135328572e-03
2.620474406991260907e-05 1.205856040567405063e-03
2.621473158551810087e-05 1.004471816024072152e-03
2.622471910112359606e-05 8.073794802740036141e-04
2.623470661672908785e-05 6.152786618926940013e-04
2.624469413233458304e-05 4.288382913276422024e-04
2.625468164794007484e-05 2.486978000360491625e-04
2.626466916354557003e-05 7.546535578067196915e-05
2.627465667915106183e-05 -9.028571066176056597e-05
2.628464419475655362e-05 -2.480152447992650905e-04
2.629463171036204881e-05 -3.972103059179893998e-04
2.630461922596754061e-05 -5.373856711556932288e-04
2.631460674157303241e-05 -6.680913255138498132e-04
2.632459425717852759e-05 -7.889170402763770506e-04
2.633458177278401939e-05 -8.994934294914325602e-04
2.634456928838951119e-05 -9.994934822131426328e-04
2.635455680399500638e-05 -1.088631894592475896e-03
2.636454431960050157e-05 -1.166662253568237538e-03
2.637453183520599336e-05 -1.233376127421951249e-03
2.638451935081148516e-05 -1.288605154850578065e-03
2.639450686641698035e-05 -1.332225646930462358e-03
2.640449438202247215e-05 -1.364162626080090042e-03
2.641448189762796395e-05 -1.384391055570464036e-03
2.642446941323345913e-05 -1.392935777504121292e-03
2.643445692883895093e-05 -1.389868687334651484e-03
2.644444444444444273e-05 -1.375303334081600737e-03
2.645443196004993792e-05 -1.349393922598375681e-03
2.646441947565542972e-05 -1.312340254900494323e-03
2.647440699126092490e-05 -1.264391621119525079e-03
2.648439450686641670e-05 -1.205846713221378225e-03
2.649438202247191189e-05 -1.137052460054347423e-03
2.650436953807740369e-05 -1.058402375773615954e-03
2.651435705368289548e-05 -9.703340617432124277e-04
2.652434456928839067e-05 -8.733275616520588683e-04
2.653433208489388247e-05 -7.679042515517282581e-04
2.654431960049937427e-05 -6.546243386554220908e-04
2.655430711610486946e-05 -5.340823122053147288e-04
2.656429463171036125e-05 -4.069021685387836794e-04
2.657428214731585644e-05 -2.737350064821951457e-04
2.658426966292134824e-05 -1.352562720850067541e-04
2.659425717852684343e-05 7.842070902948226663e-06
2.660424469413233522e-05 1.548626878780084287e-04
2.661423220973782702e-05 3.051104573122680077e-04
2.662421972534332221e-05 4.578930776761249875e-04
2.663420724094881401e-05 6.125197375791428984e-04
2.664419475655430581e-05 7.683027396340998474e-04
2.665418227215980099e-05 9.245592930148296669e-04
2.666416978776529279e-05 1.080611473557881478e-03
2.667415730337078798e-05 1.235788189443818089e-03
2.668414481897627978e-05 1.389432247401199260e-03
2.669413233458177496e-05 1.540908161359065554e-03
2.670411985018726676e-05 1.689603520196014978e-03
2.671410736579275856e-05 1.834927739452642866e-03
2.672409488139825375e-05 1.976315131461592670e-03
2.673408239700374555e-05 2.113227561590162468e-03
2.674406991260923735e-05 2.245151376332836339e-03
2.675405742821473253e-05 2.371592103510091615e-03
2.676404494382022433e-05 2.492072232035563197e-03
2.677403245942571613e-05 2.606132783622682955e-03
2.678401997503121132e-05 2.713335490702126380e-03
2.679400749063670650e-05 2.813262691624835495e-03
2.680399500624219830e-05 2.905517220255161154e-03
2.681398252184769010e-05 2.989726844519183160e-03
2.682397003745318529e-05 3.065551122026546980e-03
2.683395755305867709e-05 3.132685216948925041e-03
2.684394506866416888e-05 3.190860026562137262e-03
2.685393258426966407e-05 3.239841577485701434e-03
2.686392009987515587e-05 3.279430257252281388e-03
2.687390761548064767e-05 3.309459362984152123e-03
2.688389513108614286e-05 3.329798395290825812e-03
2.689388264669163465e-05 3.340362904831098000e-03
2.690387016229712984e-05 3.341120853294537833e-03
2.691385767790262164e-05 3.332090086182561313e-03
2.692384519350811683e-05 3.313333454550378143e-03
2.693383270911360862e-05 3.284957906984420969e-03
2.694382022471910042e-05 3.247115129974094058e-03
2.695380774032459561e-05 3.199998363665664761e-03
2.696379525593008741e-05 3.143839208077249276e-03
2.697378277153557921e-05 3.078908522672195447e-03
2.698377028714107439e-05 3.005515746697902998e-03
2.699375780274656619e-05 2.924003881857197614e-03
2.700374531835206138e-05 2.834746806532922880e-03
2.701373283395755318e-05 2.738153498226141881e-03
2.702372034956304836e-05 2.634671759956440980e-03
2.703370786516854016e-05 2.524784235996714761e-03
2.704369538077403196e-05 2.409000740155895891e-03
2.705368289637952715e-05 2.287851677352517425e-03
2.706367041198501895e-05 2.161882998897904883e-03
2.707365792759051075e-05 2.031652686033158343e-03
2.708364544319600593e-05 1.897727738457659482e-03
2.709363295880149773e-05 1.760679605370449536e-03
2.710362047440698953e-05 1.621079938874393474e-03
2.711360799001248472e-05 1.479500563393472412e-03
2.712359550561797990e-05 1.336514957903533855e-03
2.713358302122347170e-05 1.192696925997363674e-03
2.714357053682896350e-05 1.048616188802093362e-03
2.715355805243445869e-05 9.048316657109574260e-04
2.716354556803995049e-05 7.618866229545632899e-04
2.717353308364544228e-05 6.203060812684131620e-04
2.718352059925093747e-05 4.805904458437680778e-04
2.719350811485642927e-05 3.432100510202994647e-04
2.720349563046192107e-05 2.086075876411635707e-04
2.721348314606741625e-05 7.720022606289955302e-05
2.722347066167290805e-05 -5.062397129974745947e-05
2.723345817727840324e-05 -1.745083902393762987e-04
2.724344569288389504e-05 -2.941265914492796033e-04
2.725343320848939023e-05 -4.091799722309817774e-04
2.726342072409488202e-05 -5.193941797991223760e-04
2.727340823970037382e-05 -6.245161879763915956e-04
2.728339575530586901e-05 -7.243129885900217611e-04
2.729338327091136081e-05 -8.185715487031289738e-04
2.730337078651685261e-05 -9.071031369612279818e-04
2.731335830212234779e-05 -9.897485025995437277e-04
2.732334581772783959e-05 -1.066377450891414346e-03
2.733333333333333478e-05 -1.136887039449284605e-03
2.734332084893882658e-05 -1.201203074416443573e-03
2.735330836454432176e-05 -1.259280771892671950e-03
2.736329588014981356e-05 -1.311100723426025186e-03
2.737328339575530536e-05 -1.356664403511693290e-03
2.738327091136080055e-05 -1.395995396719871932e-03
2.739325842696629235e-05 -1.429144124264481331e-03
2.740324594257178415e-05 -1.456188716375046276e-03
2.741323345817727933e-05 -1.477230420462931782e-03
2.742322097378277113e-05 -1.492391141926842704e-03
2.743320848938826293e-05 -1.501817981567962236e-03
2.744319600499375812e-05 -1.505686881653694499e-03
2.745318352059925330e-05 -1.504198852229211023e-03
2.746317103620474510e-05 -1.497575304116303442e-03
2.747315855181023690e-05 -1.486058899040800527e-03
2.748314606741573209e-05 -1.469914037178052853e-03
2.749313358302122389e-05 -1.449419811947611327e-03
2.750312109862671568e-05 -1.424861239182449594e-03
2.751310861423221087e-05 -1.396528956764908581e-03
2.752309612983770267e-05 -1.364724362740364540e-03
2.753308364544319447e-05 -1.329759080547448721e-03
2.754307116104868965e-05 -1.291948780056914473e-03
2.755305867665418145e-05 -1.251610444941482318e-03
2.756304619225967664e-05 -1.209064804492455654e-03
2.757303370786516844e-05 -1.164637092002787384e-03
2.758302122347066363e-05 -1.118654186205977896e-03
2.759300873907615542e-05 -1.071443297718966932e-03
2.760299625468164722e-05 -1.023331783439080907e-03
2.761298377028714241e-05 -9.746447480886478738e-04
2.762297128589263421e-05 -9.257027831754070487e-04
2.763295880149812601e-05 -8.768197583390198706e-04
2.764294631710362119e-05 -8.282981472940192024e-04
2.765293383270911299e-05 -7.804252028574452070e-04
2.766292134831460818e-05 -7.334733979506664545e-04
2.767290886392009998e-05 -6.877020607493094422e-04
2.768289637952559516e-05 -6.433564276924284408e-04
2.769288389513108696e-05 -6.006662447410093851e-04
2.770287141073657876e-05 -5.598457462728270674e-04
2.771285892634207395e-05 -5.210906503712802547e-04
2.772284644194756575e-05 -4.845718172265568724e-04
2.773283395755305754e-05 -4.504321266090704091e-04
2.774282147315855273e-05 -4.187884666814931621e-04
2.775280898876404453e-05 -3.897367812922299243e-04
2.776279650436953972e-05 -3.633591215804210257e-04
2.777278401997503152e-05 -3.397289833582875637e-04
2.778277153558052670e-05 -3.189115246026777688e-04
2.779275905118601850e-05 -3.009601964351905608e-04
2.780274656679151030e-05 -2.859120891627851021e-04
2.781273408239700549e-05 -2.737834694812792016e-04
2.782272159800249728e-05 -2.645685424262436973e-04
2.783270911360798908e-05 -2.582421612944809167e-04
2.784269662921348427e-05 -2.547619073269636659e-04
2.785268414481897607e-05 -2.540675066038736705e-04
2.786267166042446787e-05 -2.560809746558168846e-04
2.787265917602996305e-05 -2.607078235079900402e-04
2.788264669163545824e-05 -2.678379480417141336e-04
2.789263420724095004e-05 -2.773481263271258043e-04
2.790262172284644184e-05 -2.891066714142978230e-04
2.791260923845193702e-05 -3.029775290139179677e-04
2.792259675405742882e-05 -3.188214304808108311e-04
2.793258426966292062e-05 -3.364942051590872631e-04
2.794257178526841581e-05 -3.558434450399509648e-04
2.795255930087390761e-05 -3.767070408228396258e-04
2.796254681647939941e-05 -3.989160768301597206e-04
2.797253433208489459e-05 -4.222966919354038950e-04
2.798252184769038639e-05 -4.466692703967406041e-04
2.799250936329588158e-05 -4.718502912687302757e-04
2.800249687890137338e-05 -4.976552998544848342e-04
2.801248439450686856e-05 -5.239002543340268159e-04
2.802247191011236036e-05 -5.504038389631058913e-04
2.803245942571785216e-05 -5.769906064417790539e-04
2.804244694132334735e-05 -6.034932247719467999e-04
2.805243445692883915e-05 -6.297525675494872492e-04
2.806242197253433094e-05 -6.556138169515898046e-04
2.807240948813982613e-05 -6.809221649204603554e-04
2.808239700374531793e-05 -7.055223940046687200e-04
2.809238451935081312e-05 -7.292607790976491549e-04
2.810237203495630492e-05 -7.519887127035350611e-04
2.811235955056180010e-05 -7.735665900241236884e-04
2.812234706616729190e-05 -7.938280080809338203e-04
2.813233458177278370e-05 -8.122634855720762799e-04
2.814232209737827889e-05 -8.286344222995585714e-04
2.815230961298377068e-05 -8.428253502641111809e-04
2.816229712858926248e-05 -8.547453329271896853e-04
2.817228464419475767e-05 -8.643237338382973780e-04
2.818227215980024947e-05 -8.715086054538471105e-04
2.819225967540574127e-05 -8.762676865088899012e-04
2.820224719101123645e-05 -8.785889924860586404e-04
2.821223470661673164e-05 -8.784780161940447226e-04
2.822222222222222344e-05 -8.759539750961817034e-04
2.823220973782771524e-05 -8.710488294068194012e-04
2.824219725343321042e-05 -8.638069227079322532e-04
2.825218476903870222e-05 -8.542846712322522571e-04
2.826217228464419402e-05 -8.425516772506056167e-04
2.827215980024968921e-05 -8.286906349286843722e-04
2.828214731585518101e-05 -8.127949009460719082e-04
2.829213483146067281e-05 -7.949680153082816156e-04
2.830212234706616799e-05 -7.753258639504138081e-04
2.831210986267165979e-05 -7.539971784367781142e-04
2.832209737827715498e-05 -7.311221121617829648e-04
2.833208489388264678e-05 -7.068491809556359546e-04
2.834207240948814196e-05 -6.813289009997999758e-04
2.835205992509363376e-05 -6.547075991393371333e-04
2.836204744069912556e-05 -6.271263559934873869e-04
2.837203495630462075e-05 -5.987249282940049471e-04
2.838202247191011255e-05 -5.696467629817955148e-04
2.839200998751560434e-05 -5.400404124189013165e-04
2.840199750312109953e-05 -5.100566662709029751e-04
2.841198501872659133e-05 -4.798444748570415957e-04
2.842197253433208652e-05 -4.495485112201508737e-04
2.843196004993757831e-05 -4.193102211459862299e-04
2.844194756554307350e-05 -3.892688507996999660e-04
2.845193508114856530e-05 -3.595584554928582229e-04
2.846192259675405710e-05 -3.303055409044793858e-04
2.847191011235955229e-05 -3.016307879757706761e-04
2.848189762796504408e-05 -2.736507439410855035e-04
2.849188514357053588e-05 -2.464762286567645055e-04
2.850187265917603107e-05 -2.202093852782433013e-04
2.851186017478152287e-05 -1.949428734539608837e-04
2.852184769038701805e-05 -1.707593167627875861e-04
2.853183520599250985e-05 -1.477283947951248610e-04
2.854182272159800504e-05 -1.259062565726137785e-04
2.855181023720349684e-05 -1.053392909761660022e-04
2.856179775280898864e-05 -8.606713762028428308e-05
2.857178526841448382e-05 -6.812279115519250222e-05
2.858177278401997562e-05 -5.153134834447827456e-05
2.859176029962546742e-05 -3.630780453597475698e-05
2.860174781523096261e-05 -2.245503583264130189e-05
2.861173533083645441e-05 -9.963619480735830364e-06
2.862172284644194621e-05 1.187210506455835264e-06
2.863171036204744139e-05 1.102803276110479138e-05
2.864169787765293319e-05 1.959724932141962842e-05
2.865168539325842838e-05 2.693973279764159192e-05
2.866167290886392018e-05 3.310577456964761372e-05
2.867166042446941536e-05 3.815038725324779872e-05
2.868164794007490716e-05 4.213381692068697174e-05
2.869163545568039896e-05 4.512165492663616122e-05
2.870162297128589415e-05 4.718373169149414896e-05
2.871161048689138595e-05 4.839327034454504500e-05
2.872159800249687774e-05 4.882654906203392651e-05
2.873158551810237293e-05 4.856232514226144263e-05
2.874157303370786473e-05 4.768061834998944126e-05
2.875156054931335992e-05 4.626105444594740782e-05
2.876154806491885171e-05 4.438200616706002971e-05
2.877153558052434690e-05 4.212105008918006258e-05
2.878152309612983870e-05 3.955513640803499692e-05
2.879151061173533050e-05 3.675917651985916625e-05
2.880149812734082569e-05 3.380397359431137352e-05
2.881148564294631748e-05 3.075493316044684725e-05
2.882147315855180928e-05 2.767172745374395419e-05
2.883146067415730447e-05 2.460829875667404476e-05
2.884144818976279627e-05 2.161285843559824612e-05
2.885143570536829145e-05 1.872785112117550006e-05
2.886142322097378325e-05 1.598977531434889098e-05
2.887141073657927844e-05 1.342897077796910550e-05
2.888139825218477024e-05 1.106978434968296792e-05
2.889138576779026204e-05 8.931021693360081690e-06
2.890137328339575722e-05 7.026166687338170839e-06
2.891136079900124902e-05 5.363274641960655411e-06
2.892134831460674082e-05 3.944818330435729113e-06
2.893133583021223601e-05 2.767734020331852626e-06
2.894132334581772781e-05 1.823726358813543286e-06
2.895131086142321960e-05 1.099706847431618333e-06
2.896129837702871479e-05 5.782560705477781417e-07
2.897128589263420998e-05 2.380996363677616923e-07
2.898127340823970178e-05 5.457053203905758500e-08
2.899126092384519358e-05 0.000000000000000000e+00
2.900124843945068876e-05 0.000000000000000000e+00
2.901123595505618056e-05 0.000000000000000000e+00
2.902122347066167236e-05 0.000000000000000000e+00
2.903121098626716755e-05 0.000000000000000000e+00
2.904119850187265934e-05 0.000000000000000000e+00
2.905118601747815114e-05 0.000000000000000000e+00
2.906117353308364633e-05 0.000000000000000000e+00
2.907116104868913813e-05 0.000000000000000000e+00
2.908114856429463332e-05 -0.000000000000000000e+00
2.909113607990012511e-05 -0.000000000000000000e+00
2.910112359550562030e-05 -0.000000000000000000e+00
2.911111111111111210e-05 -0.000000000000000000e+00
2.912109862671660390e-05 -0.000000000000000000e+00
2.913108614232209908e-05 -0.000000000000000000e+00
2.914107365792759088e-05 -0.000000000000000000e+00
2.915106117353308268e-05 -0.000000000000000000e+00
2.916104868913857787e-05 -0.000000000000000000e+00
2.917103620474406967e-05 -0.000000000000000000e+00
2.918102372034956485e-05 -0.000000000000000000e+00
2.919101123595505665e-05 -0.000000000000000000e+00
2.920099875156055184e-05 -0.000000000000000000e+00
2.921098626716604364e-05 -0.000000000000000000e+00
2.922097378277153544e-05 -0.000000000000000000e+00
2.923096129837703062e-05 -0.000000000000000000e+00
2.924094881398252242e-05 -0.000000000000000000e+00
2.925093632958801422e-05 -0.000000000000000000e+00
2.926092384519350941e-05 -0.000000000000000000e+00
2.927091136079900121e-05 -0.000000000000000000e+00
2.928089887640449300e-05 -0.000000000000000000e+00
2.929088639200998819e-05 -0.000000000000000000e+00
2.930087390761548338e-05 -0.000000000000000000e+00
2.931086142322097518e-05 -0.000000000000000000e+00
2.932084893882646698e-05 -0.000000000000000000e+00
2.933083645443196216e-05 -0.000000000000000000e+00
2.934082397003745396e-05 -0.000000000000000000e+00
2.935081148564294576e-05 -0.000000000000000000e+00
2.936079900124844095e-05 -0.000000000000000000e+00
2.937078651685393274e-05 -0.000000000000000000e+00
2.938077403245942454e-05 -0.000000000000000000e+00
2.939076154806491973e-05 -0.000000000000000000e+00
2.940074906367041153e-05 -0.000000000000000000e+00
2.941073657927590672e-05 -0.000000000000000000e+00
2.942072409488139851e-05 -0.000000000000000000e+00
2.943071161048689370e-05 -0.000000000000000000e+00
2.944069912609238550e-05 -0.000000000000000000e+00
2.945068664169787730e-05 -0.000000000000000000e+00
2.946067415730337248e-05 -0.000000000000000000e+00
2.947066167290886428e-05 -0.000000000000000000e+00
2.948064918851435608e-05 -0.000000000000000000e+00
2.949063670411985127e-05 -0.000000000000000000e+00
2.950062421972534307e-05 -0.000000000000000000e+00
2.951061173533083825e-05 -0.000000000000000000e+00
2.952059925093633005e-05 -0.000000000000000000e+00
2.953058676654182524e-05 -0.000000000000000000e+00
2.954057428214731704e-05 -0.000000000000000000e+00
2.955056179775280884e-05 -0.000000000000000000e+00
2.956054931335830402e-05 -0.000000000000000000e+00
2.957053682896379582e-05 -0.000000000000000000e+00
2.958052434456928762e-05 -0.000000000000000000e+00
2.959051186017478281e-05 -0.000000000000000000e+00
2.960049937578027461e-05 -0.000000000000000000e+00
2.961048689138576979e-05 -0.000000000000000000e+00
2.962047440699126159e-05 -0.000000000000000000e+00
2.963046192259675678e-05 -0.000000000000000000e+00
2.964044943820224858e-05 -0.000000000000000000e+00
2.965043695380774038e-05 -0.000000000000000000e+00
2.966042446941323556e-05 -0.000000000000000000e+00
2.967041198501872736e-05 -0.000000000000000000e+00
2.968039950062421916e-05 -0.000000000000000000e+00
2.969038701622971435e-05 -0.000000000000000000e+00
2.970037453183520614e-05 -0.000000000000000000e+00
2.971036204744069794e-05 -0.000000000000000000e+00
2.972034956304619313e-05 -0.000000000000000000e+00
2.973033707865168832e-05 -0.000000000000000000e+00
2.974032459425718011e-05 -0.000000000000000000e+00
2.975031210986267191e-05 -0.000000000000000000e+00
2.976029962546816710e-05 -0.000000000000000000e+00
2.977028714107365890e-05 -0.000000000000000000e+00
2.978027465667915070e-05 -0.000000000000000000e+00
2.979026217228464588e-05 -0.000000000000000000e+00
2.980024968789013768e-05 -0.000000000000000000e+00
2.981023720349562948e-05 -0.000000000000000000e+00
2.982022471910112467e-05 -0.000000000000000000e+00
2.983021223470661985e-05 -0.000000000000000000e+00
2.984019975031210827e-05 -0.000000000000000000e+00
2.985018726591760345e-05 -0.000000000000000000e+00
2.986017478152309864e-05 -0.000000000000000000e+00
2.987016229712859044e-05 -0.000000000000000000e+00
2.988014981273408224e-05 -0.000000000000000000e+00
2.989013732833957742e-05 -0.000000000000000000e+00
2.990012484394506922e-05 -0.000000000000000000e+00
2.991011235955056102e-05 -0.000000000000000000e+00
2.992009987515605621e-05 -0.000000000000000000e+00
2.993008739076155139e-05 -0.000000000000000000e+00
2.994007490636703980e-05 -0.000000000000000000e+00
2.995006242197253499e-05 -0.000000000000000000e+00
2.996004993757803018e-05 -0.000000000000000000e+00
2.997003745318352198e-05 -0.000000000000000000e+00
2.998002496878901377e-05 -0.000000000000000000e+00
2.999001248439450896e-05 -0.000000000000000000e+00
3.000000000000000076e-05 -0.000000000000000000e+00


==> tikzpictures/data_cylinder/no_w/all_wavelets.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.980039920159682106e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.996007984031936421e-08 -1.484824323845474836e-04 -6.651950059796332823e-05 5.728352708741368007e-05 1.668312774502806210e-04 1.433271868665762815e-04 6.281637361308445636e-05 -4.387276036781438089e-06 -1.680849659331297858e-05 3.367397200592920340e-05 9.685294385397593396e-05 1.066448177339966366e-04 5.914872332444077936e-05 1.389890628004940060e-05 1.348648347777112318e-05 6.083438986458086588e-05 1.295480559798965542e-04 1.809281173981009923e-04 1.857613093141443651e-04 1.128058276921767208e-04 5.630767431384187106e-07
2.994011976047904797e-08 -6.486431864866087785e-04 -3.181823216214433149e-04 2.036759635060286821e-04 6.910785458686818797e-04 6.263115353906631736e-04 2.927368397122298549e-04 -3.111381430090283288e-06 -7.536737228358160565e-05 1.184320857287202183e-04 3.685420913652108846e-04 4.140896605113508809e-04 2.278995832585604215e-04 4.184038510939772619e-05 4.599221180051039443e-05 2.530613685895055512e-04 5.420370080056885476e-04 7.435643705645804836e-04 7.347111090154466060e-04 4.042266445301142186e-04 -4.789348344988277116e-05
3.992015968063872842e-08 -1.579613521941211282e-03 -8.321648572209468242e-04 3.992236681450287068e-04 1.604501648270371559e-03 1.522561955158085404e-03 7.511591593261891190e-04 2.623218755316049773e-05 -1.868078767233322948e-04 2.297012139025264306e-04 7.845206722816941034e-04 9.015699998740306451e-04 4.932171306365156068e-04 6.423241608434936600e-05 8.637040056089056973e-05 5.910224214282947886e-04 1.271914582340331629e-03 1.715332041589098452e-03 1.631259713074867954e-03 8.235372168169213499e-04 -2.200315095704963753e-04
4.990019960079840887e-08 -3.015078262415176423e-03 -1.684802745758920330e-03 6.013525535165536486e-04 2.932258903836782414e-03 2.894874390361944563e-03 1.497671005764905378e-03 1.071734016894492798e-04 -3.603672701366920960e-04 3.428737964291542293e-04 1.310756104736730951e-03 1.545122953243325105e-03 8.422380919941221001e-04 6.342111489373160153e-05 1.249359491579079867e-04 1.088508037020560846e-03 2.347472161877945697e-03 3.119611217131445634e-03 2.854877433455071771e-03 1.309162377401184955e-03 -5.890806623646908371e-04
5.988023952095809594e-08 -5.021361978393354408e-03 -2.949884544892907544e-03 7.646310834815005664e-04 4.691203824476676727e-03 4.805483680862525364e-03 2.588796256203455999e-03 2.644841795566561077e-04 -6.028507809391403299e-04 4.335020628930602235e-04 1.943309090818689210e-03 2.324168169004858439e-03 1.262437642743740760e-03 2.432830186433081174e-05 1.539502642083997888e-04 1.758879857791421746e-03 3.787032384303243380e-03 4.974687340736683866e-03 4.379155314332792460e-03 1.800618592742225235e-03 -1.225725550367621694e-03
6.986027944111777639e-08 -7.655615493121692081e-03 -4.703895031098653638e-03 8.406957578231293634e-04 6.888340822807928303e-03 7.306656751940495027e-03 4.078177662187246547e-03 5.246451126258204695e-04 -9.181681870074066528e-04 4.774818345225593781e-04 2.654495936518548680e-03 3.257716402831187588e-03 1.741746174744445872e-03 -6.498912988232302007e-05 1.680491741419298021e-04 2.614741837614056093e-03 5.615551389479800717e-03 7.292694477614667173e-03 6.171009545690858689e-03 2.236541688216423397e-03 -2.194499193970196171e-03
7.984031936127745685e-08 -1.096417593730445936e-02 -7.007554532053773474e-03 7.762207280853903636e-04 9.519526411135913885e-03 1.044105368712144530e-02 6.015212075199324882e-03 9.155330101596241771e-04 -1.306961237304561348e-03 4.511418461382756115e-04 3.403757213820327206e-03 4.299959853111339284e-03 2.268598363580676559e-03 -2.097969465721808758e-04 1.658103970146943538e-04 3.667776346391238805e-03 7.849722311632620700e-03 1.007866580825870530e-02 8.190065341720276920e-03 2.555482012613548206e-03 -3.557992769772511631e-03
8.982035928143713730e-08 -1.498081384519040458e-02 -9.925269851644198324e-03 5.147803738125059612e-04 1.255841814339247846e-02 1.424036566447566335e-02 8.444204264715397465e-03 1.465494086348018057e-03 -1.766333920831796153e-03 3.314366818537384045e-04 4.153809103723261377e-03 5.423097908223804310e-03 2.831896304060248747e-03 -4.142882943586216398e-04 1.485023477275284752e-04 4.928519217749697742e-03 1.050091297813479131e-02 1.332968247848658784e-02 1.039550289822456855e-02 2.693935329610038214e-03 -5.370936053968623607e-03
9.980039920159681775e-08 -1.973043573254343319e-02 -1.350753893696636510e-02 -1.196421903639356514e-05 1.599351286978374989e-02 1.872432550636504364e-02 1.136468158267443448e-02 2.204150312450082506e-03 -2.289693318659220302e-03 9.622977537302306061e-05 4.864148621328535926e-03 6.595157566780809714e-03 3.421135535298884273e-03 -6.790119903009096160e-04 1.190941784208360163e-04 6.406115355395296078e-03 1.357446468837999326e-02 1.704741839055354605e-02 1.273079198312523225e-02 2.585247511554340273e-03 -7.680932534043653608e-03
1.097804391217564982e-07 -2.524206037078466705e-02 -1.779542762375274992e-02 -8.531526471348223253e-04 1.979358596092567826e-02 2.389963182486821991e-02 1.482144744283112915e-02 3.161801073750565658e-03 -2.866704549759338180e-03 -2.758200868265263546e-04 5.489056964003945216e-03 7.779865930194747141e-03 4.026149821372241623e-03 -9.994047008337987245e-04 8.466116711680090169e-05 8.108063181410322950e-03 1.706904286591190076e-02 2.122790847230720743e-02 1.513017074395561247e-02 2.174024446871026823e-03 -1.052731488259001785e-02
1.197604790419161919e-07 -3.148860949249711327e-02 -2.282189619347614259e-02 -2.060702373721625454e-03 2.389001558409686865e-02 2.978004918331577516e-02 1.884174014088160071e-02 4.368110797824859698e-03 -3.483359239709803764e-03 -8.051028331744079693e-04 5.979501817721915267e-03 8.937036571328405357e-03 4.637018321258829130e-03 -1.366613991448755372e-03 5.558133225438598656e-05 1.003995774988807217e-02 2.097605922976590598e-02 2.582376066209485579e-02 1.752256006538677885e-02 1.403167250870430201e-03 -1.394100003597560297e-02
1.297405189620758723e-07 -3.844377810471380497e-02 -2.861352946047207926e-02 -3.682563094587874668e-03 2.821385663019086720e-02 3.634888280307359970e-02 2.343981914811557599e-02 5.852612713105294524e-03 -4.122153086480082572e-03 -1.510982652056647732e-03 6.282971746383453349e-03 1.002235845585460090e-02 5.243891600334046887e-03 -1.767627700453341076e-03 4.546264809430929077e-05 1.220524334478264444e-02 2.527918522339590163e-02 3.077620463553129571e-02 1.982958071073526521e-02 2.142494119406690640e-04 -1.794599441655200800e-02
1.397205588822355528e-07 -4.606384183809381083e-02 -3.518563367776437328e-02 -5.717465930416404211e-03 3.268336095969787136e-02 4.353510591755118536e-02 2.862189361605482762e-02 7.646219867632108626e-03 -4.762364536983094976e-03 -2.411730191748579638e-03 6.343864583751125837e-03 1.095427492681117637e-02 5.836793442538991405e-03 -2.185519075470797497e-03 7.098740604698267509e-05 1.455459703837525681e-02 2.995397589583231532e-02 3.605024235699191143e-02 2.196629549703057668e-02 -1.414781477723661999e-03 -2.253555320208227783e-02
1.497005988023952332e-07 -5.428848109335850797e-02 -4.253235590052858311e-02 -8.192259096426174683e-03 3.720485539393369318e-02 5.130571958834617002e-02 3.438579932203793960e-02 9.777705509635246581e-03 -5.380449269019447166e-03 -3.524456339370152236e-03 6.104043729577625713e-03 1.168503154623803074e-02 6.405410205553394888e-03 -2.599798554458089203e-03 1.504160192218639597e-04 1.710071909972340348e-02 3.496762229652309456e-02 4.158570991932378225e-02 2.384204574201732874e-02 -3.383538639756850531e-03 -2.770777483995541177e-02
1.596806387225549137e-07 -6.304111443673104942e-02 -5.064043919977120195e-02 -1.120485133819009750e-02 4.167390931392972453e-02 5.959672812002485276e-02 4.072081516685849278e-02 1.227426796309379411e-02 -5.950734136793747395e-03 -4.836769602838164248e-03 5.492434151017387862e-03 1.217524342982439015e-02 6.938880360267918497e-03 -2.986860117876720573e-03 3.057439824154276303e-04 1.985283986037803677e-02 4.027884877800665814e-02 4.731263856962808489e-02 2.552256379610630052e-02 -5.849672013614170760e-03 -3.343922197150451386e-02
1.696606786427145941e-07 -7.222927805875668794e-02 -5.948381631543304959e-02 -1.479305084048995918e-02 4.597676426645022629e-02 6.833063963196686630e-02 4.760763218862318347e-02 1.516102250215029326e-02 -6.445140314861591037e-03 -6.374440960478474846e-03 4.419433427282367863e-03 1.236742123386633946e-02 7.425597359371254903e-03 -3.320765133237017167e-03 5.617771069194080723e-04 2.280227619485541285e-02 4.585048988493475169e-02 5.315173305222341965e-02 2.763991767492589638e-02 -8.799337771265004077e-03 -3.973669392969983449e-02
1.796407185628742746e-07 -8.176786880741340746e-02 -6.902115121823926280e-02 -1.899201384969854967e-02 4.999199340103681333e-02 7.741738655873126040e-02 5.501848489719930735e-02 1.846051624989868828e-02 -6.834454009678636588e-03 -8.154028406672269441e-03 2.859633733560831316e-03 1.220246740440104026e-02 7.853039122499927763e-03 -3.573207224298058978e-03 9.444593671290980961e-04 2.593770900592256082e-02 5.169051196023798783e-02 5.901503248169350652e-02 2.953250386623617468e-02 -1.217432744698919954e-02 -4.653977095904993089e-02
1.896207584830339550e-07 -9.151760749471797574e-02 -7.919869852887551076e-02 -2.383088675784720764e-02 5.359235516485091888e-02 8.675551903092230954e-02 6.291745114343161305e-02 2.219228426740665200e-02 -7.088671430646427754e-03 -1.018519630826453942e-02 7.519024717262204078e-04 1.162042645537526495e-02 8.207637241592909139e-03 -3.716855593938050897e-03 1.481087529494341240e-03 2.924523698777529990e-02 5.767338403938567643e-02 6.480674669576208524e-02 3.114224778500495130e-02 -1.601999201360823633e-02 -5.379905181356801902e-02
1.996007984031936355e-07 -1.013444998999731284e-01 -8.995600763469935313e-02 -2.933205851168603495e-02 5.664614141616326759e-02 9.623365532813352163e-02 7.126092281204415846e-02 2.634722878762801521e-02 -7.179198570619592726e-03 -1.247586460744676100e-02 -1.956461905355596533e-03 1.056131938588870944e-02 8.474698525077230954e-03 -3.722489765992300671e-03 2.199859495447369952e-03 3.270850317773971866e-02 6.389764860565276539e-02 7.042425884220313015e-02 3.241273394842147243e-02 -2.038257889953207919e-02 -6.145060555811441422e-02
2.095808383233533159e-07 -1.111036857686342055e-01 -1.012805435332684439e-01 -3.548190776196095964e-02 5.902045071598981812e-02 1.057321681833047339e-01 7.999994839065553698e-02 3.083583617616664913e-02 -7.080884366057333713e-03 -1.503205862611159752e-02 -5.320406752726596078e-03 8.966053244191413488e-03 8.637229173836052931e-03 -3.557868145826505873e-03 3.129417668821233428e-03 3.630889841177886018e-02 7.019166408997973283e-02 7.575928310914983865e-02 3.328907184115989515e-02 -2.525687245868232789e-02 -6.941853051041647904e-02
2.195608782435129964e-07 -1.206413256464647921e-01 -1.130486357074104581e-01 -4.227467468717099192e-02 6.058348240920967409e-02 1.151250806864271559e-01 8.909644531885169139e-02 3.576479630426936118e-02 -6.760047298977915273e-03 -1.785772755743770743e-02 -9.374451546943522381e-03 6.777395968898404510e-03 8.748667136030148853e-03 -3.193383770193332447e-03 4.298401481148062669e-03 4.002584411244821533e-02 7.647205986154702317e-02 8.069916494963659537e-02 3.371874063506778013e-02 -3.062404238413190746e-02 -7.761521129451093293e-02
2.295409181636726768e-07 -1.297966620588375808e-01 -1.251472060238918715e-01 -4.973978276551371119e-02 6.200315208479176970e-02 1.242821409785926645e-01 9.845639999208981308e-02 4.113734107474497498e-02 -6.189001732669505325e-03 -2.095452739881117910e-02 -1.417212718595118985e-02 3.941005861391013235e-03 8.747937561566040965e-03 -2.600608507692231484e-03 5.735022952984811066e-03 4.383715502888198973e-02 8.266241091552482823e-02 8.512758132450384818e-02 3.365250187117652114e-02 -3.646277655523225830e-02 -8.594250732406789883e-02
2.395209580838323838e-07 -1.384042176309491223e-01 -1.374686623384037132e-01 -5.784616265153148112e-02 6.324853074973812994e-02 1.330710409263753669e-01 1.080228778352989721e-01 4.695283051037416056e-02 -5.341687814287234340e-03 -2.432156477116830320e-02 -1.955107184604392215e-02 4.065042980680752364e-04 8.535641855743975742e-03 -1.752830968066517500e-03 7.466678487290330513e-03 4.771948060013250087e-02 8.868358981423572762e-02 8.892769067240123559e-02 3.304510863699205298e-02 -4.274294486540095722e-02 -9.429262179565088553e-02
2.495009980039920378e-07 -1.462960906625007940e-01 -1.498989515955846952e-01 -6.657458899793952667e-02 6.368131317860636909e-02 1.413597405846156452e-01 1.177256230004104232e-01 5.320684254896113075e-02 -4.193945301303876952e-03 -2.795509906589012730e-02 -2.569983025235476892e-02 -3.824835553956505620e-03 8.166269473674256374e-03 -6.255154115403591814e-04 9.519608951800453273e-03 5.164882150394325966e-02 9.445504591307657405e-02 9.198297328349429314e-02 3.185595563005759467e-02 -4.942658151146894080e-02 -1.025491150552560599e-01
2.594810379241517447e-07 -1.533043077114016606e-01 -1.623179940185911774e-01 -7.590538594582660337e-02 6.322115806669480198e-02 1.490188575242414604e-01 1.274926496757317895e-01 5.989136959598642673e-02 -2.723684089544962245e-03 -3.184820173240972274e-02 -3.263071405778762701e-02 -8.599735507579971822e-03 7.624515345843073909e-03 8.033348584677550567e-04 1.190928664294775390e-02 5.560111567191535625e-02 9.989619527954024525e-02 9.477976796187197184e-02 3.004966549204466167e-02 -5.646824217999488194e-02 -1.105881153442256626e-01
2.694610778443113987e-07 -1.592631928972747524e-01 -1.746013017252391886e-01 -8.584651891998658357e-02 6.179690037255274743e-02 1.559240780440772633e-01 1.372516408632188656e-01 6.699511924340272040e-02 -9.109439798750977244e-04 -3.599037332923805260e-02 -4.036373707523367022e-02 -1.411710172743875849e-02 6.895693605547714884e-03 2.552923235665267594e-03 1.449401451231512039e-02 5.955288561274613146e-02 1.049279003394071597e-01 9.780497282521305458e-02 2.759660891261348989e-02 -6.381776599794276861e-02 -1.182796638087836583e-01
2.794411177644711056e-07 -1.640117148391667945e-01 -1.866216723014603729e-01 -9.630653060721428016e-02 5.934402393455983499e-02 1.619585459377913261e-01 1.469313935025279849e-01 7.450391283795389230e-02 1.262159284454602345e-03 -4.036712124411412361e-02 -4.890660855581070721e-02 -2.040910386356420414e-02 5.966278197345463094e-03 4.639524763783689845e-03 1.744307037654165005e-02 6.348193634375687289e-02 1.094740147194329105e-01 1.001120778615501722e-01 2.447624273682882240e-02 -7.143395425973791957e-02 -1.254891795617242567e-01
2.894211576846307596e-07 -1.673963270432089756e-01 -1.982509251791564897e-01 -1.071522745693642559e-01 5.581552451137002796e-02 1.670022434282236179e-01 1.564632793215293416e-01 8.240117185764002372e-02 3.811599806862490166e-03 -4.496250572375974641e-02 -5.823202484181242561e-02 -2.748611189339580582e-02 4.824526392871453240e-03 7.076476284339484196e-03 2.077525510419825361e-02 6.736809067341929802e-02 1.134629654179501040e-01 1.016287429500591505e-01 2.067400707137448737e-02 -7.926711453237746119e-02 -1.320791628273821350e-01
2.994011976047904665e-07 -1.692748222102384015e-01 -2.093616488485500193e-01 -1.184098338288234742e-01 5.117221460780847081e-02 1.709671899032119413e-01 1.657826890876666626e-01 9.053740299279532111e-02 6.731908546494543184e-03 -4.975674813398012208e-02 -6.832382598027660070e-02 -3.534777000910083872e-02 3.461176309604126894e-03 9.874293227041417917e-03 2.450759564320902778e-02 7.119394610362492215e-02 1.168293414904718192e-01 1.022890806349784631e-01 1.617383469284822475e-02 -8.705371854097428141e-02 -1.379105315836495205e-01
3.093812375249501205e-07 -1.695110629092764221e-01 -2.198289279808789132e-01 -1.299504706050152447e-01 4.538614820288315588e-02 1.742629263234255488e-01 1.748304269639316955e-01 9.894659440080670609e-02 9.859537509464760124e-03 -5.472166733158491392e-02 -7.929337840930043846e-02 -4.411354791954155002e-02 1.870205593740692680e-03 1.292216902998024643e-02 2.865540705849233330e-02 7.480626513823682155e-02 1.195154560563944229e-01 1.020346954929466227e-01 1.098083817871831416e-02 -9.455153053639835103e-02 -1.428445052791200154e-01
3.193612774451098274e-07 -1.679855883674408190e-01 -2.295321484255257727e-01 -1.417601927385901128e-01 3.845309795953033571e-02 1.770093217801504692e-01 1.835540215139392639e-01 1.076551880167937597e-01 1.337775021317272155e-02 -5.981662698594740479e-02 -9.094902501309196086e-02 -5.368439202849126235e-02 4.963435041371617052e-05 1.625381568643683577e-02 3.323241844765199848e-02 7.829523224375843637e-02 1.214728467705185472e-01 1.008167524506427964e-01 5.095723273220074089e-03 -1.015573239432990826e-01 -1.468114304711155005e-01
3.293413173652695343e-07 -1.645994708675920237e-01 -2.383564919226563994e-01 -1.537646665748878538e-01 3.037843673273151260e-02 1.786602698768596509e-01 1.919089206226197719e-01 1.166412833766451440e-01 1.725046873390403621e-02 -6.513529481978778957e-02 -1.032228104947205682e-01 -6.399925458811765722e-02 -1.997648629546822530e-03 1.994162609339763040e-02 3.825095402394382282e-02 8.167585685790929029e-02 1.226636790939519689e-01 9.859663906631221941e-02 -1.467468120780650656e-03 -1.084414156755440783e-01 -1.498679668629722406e-01
3.393213572854291883e-07 -1.594446131097130293e-01 -2.461938608010699747e-01 -1.658857526199081778e-01 2.122585657650931726e-02 1.791893756182531827e-01 1.998595392466727405e-01 1.258837816285940658e-01 2.132274671841800917e-02 -7.060410935420545486e-02 -1.160678657537325686e-01 -7.500404165057114603e-02 -4.413551395170271438e-03 2.398773385098085589e-02 4.372215798818616245e-02 8.514443758203116275e-02 1.230620168533687331e-01 9.534671599472203940e-02 -8.683173128369876120e-03 -1.151246356527174663e-01 -1.516899519980610678e-01
3.493013972055888952e-07 -1.533315019618657626e-01 -2.529452073641560994e-01 -1.780423240265678331e-01 1.099863842461147601e-02 1.785878722228801674e-01 2.073801314872573409e-01 1.353630304153788377e-01 2.578258865285048412e-02 -7.609186445928528553e-02 -1.293313408364604733e-01 -8.662849479901960081e-02 -7.138942977497723073e-03 2.839352990408827715e-02 4.965624957495294589e-02 8.852899562404495382e-02 1.226549257753019040e-01 9.105200078008787723e-02 -1.562664384313740620e-02 -1.214070951733741965e-01 -1.521620604395239051e-01
3.592814371257485492e-07 -1.447616366741675542e-01 -2.585213901295380645e-01 -1.901491649943235218e-01 -2.474370456065433724e-04 1.768651912172103657e-01 2.144554619569815912e-01 1.453144558333568648e-01 3.064079684226088396e-02 -8.153766716184403240e-02 -1.429911119666839869e-01 -9.880711781144792261e-02 -1.007956358280149949e-02 3.316026883032217876e-02 5.594904747807728784e-02 9.184339791759915661e-02 1.214428163115542497e-01 8.571059934218913656e-02 -2.307448562107486736e-02 -1.272548235512124815e-01 -1.509339637855505178e-01
3.692614770459082561e-07 -1.341919123705820893e-01 -2.628442667214970219e-01 -2.021231929958179352e-01 -1.240336895113383631e-02 1.740492196963532301e-01 2.210812557350458618e-01 1.555464904410070737e-01 3.590972208037276903e-02 -8.687302416340603184e-02 -1.569264252111665370e-01 -1.113732847468423132e-01 -1.320716653407580550e-02 3.799156943904322820e-02 6.253792452631355692e-02 9.510867357781194187e-02 1.194415629625461966e-01 7.933430963760873533e-02 -3.097269036189510133e-02 -1.326099363725020130e-01 -1.480034170179624631e-01
3.792415169660679101e-07 -1.217186293242577544e-01 -2.658476243148092388e-01 -2.138874863424722328e-01 -2.502103023269966822e-02 1.701862357830509209e-01 2.272644112657406512e-01 1.660080076427242757e-01 4.160363250258371920e-02 -9.202183384876140571e-02 -1.708799595312744946e-01 -1.242590199760955638e-01 -1.648508625781021711e-02 4.313992148727713999e-02 6.957785271206873290e-02 9.835321585776438114e-02 1.166819253641805804e-01 7.194454145834995595e-02 -3.925759463392550219e-02 -1.373989440544667873e-01 -1.433836303206163232e-01
3.892215568862276170e-07 -1.072361058517913995e-01 -2.674785793058071515e-01 -2.253458404650617863e-01 -3.762575862372982000e-02 1.653405196952140443e-01 2.329894189574585606e-01 1.766912862144921215e-01 4.773898476310465405e-02 -9.690054835997147231e-02 -1.843792496142041548e-01 -1.373250286626425121e-01 -1.986785442385212430e-02 4.861523086528965476e-02 7.707602332636522002e-02 1.016542660736129422e-01 1.131989003942198008e-01 6.358400024123894712e-02 -4.785492742181648301e-02 -1.415536600380146726e-01 -1.370072585823239320e-01
3.992015968063872710e-07 -9.079577879454772682e-02 -2.681846633087118237e-01 -2.364031363153119292e-01 -5.057406039435124318e-02 1.595936443107751068e-01 2.382814384865963031e-01 1.875919039289854762e-01 5.433457685964637046e-02 -1.015316128456269368e-01 -1.979598114617953375e-01 -1.501965431645095050e-01 -2.330676134643851552e-02 5.442225316075127717e-02 8.503998062908697808e-02 1.051733506631642723e-01 1.090610519571168363e-01 5.433754859638605800e-02 -5.674061393037160839e-02 -1.450174466531512774e-01 -1.288368052529173802e-01
4.091816367265469779e-07 -7.245040679081231338e-02 -2.672297456558397899e-01 -2.469913843797122976e-01 -6.395343950486737095e-02 1.530434554771182010e-01 2.432090276432458398e-01 1.987087621847890284e-01 6.141156591041956048e-02 -1.054593845557682125e-01 -2.117997061356578226e-01 -1.626675318757744848e-01 -2.675295946492102159e-02 6.056843384066332159e-02 9.347774528321578513e-02 1.088165811230715624e-01 1.043432525253622789e-01 4.425631424411764075e-02 -6.588564243067801529e-02 -1.477657678082382464e-01 -1.188371101519014872e-01
4.191616766467066319e-07 -5.262418261538857889e-02 -2.648090906389558574e-01 -2.570382508151562440e-01 -7.750254995849628625e-02 1.458027583178066466e-01 2.478205374561202878e-01 2.100439687356084051e-01 6.899333881625532849e-02 -1.088502227329462141e-01 -2.255397940727203732e-01 -1.757292970700100321e-01 -3.011712597395667032e-02 6.706422125688162039e-02 1.023978608655820299e-01 1.126382569411778778e-01 9.913491544630466390e-02 3.341696029592879091e-02 -7.520673261527602294e-02 -1.497134582212058806e-01 -1.069932704064533169e-01
4.291417165668663388e-07 -3.129760861756270690e-02 -2.609598358823386199e-01 -2.665144256993808303e-01 -9.159484936259354448e-02 1.379379049107025135e-01 2.521728729665426716e-01 2.216025779634083481e-01 7.710522883447623599e-02 -1.126867686590585088e-01 -2.390602378036313924e-01 -1.882702354534694644e-01 -3.319802160636119853e-02 7.392324486665786953e-02 1.118717290581302676e-01 1.166979033763311108e-01 9.353951544899161141e-02 2.192022832731196219e-02 -8.462131676726322715e-02 -1.508169104538021055e-01 -9.323510452188968345e-02
4.391217564870259928e-07 -8.337303723386318630e-03 -2.556757778463122910e-01 -2.753006202019455118e-01 -1.059614047358707067e-01 1.296360880008596839e-01 2.563302946304141794e-01 2.333921925054953939e-01 8.596963756431229287e-02 -1.160636306643218069e-01 -2.518682248475838104e-01 -2.010341629576970768e-01 -3.577983826840679116e-02 8.116234245335576802e-02 1.222888410844304441e-01 1.210593646812356261e-01 8.767071430428652334e-02 1.041908784451648154e-02 -9.405668806436928708e-02 -1.510393739081986597e-01 -7.759163443505882884e-02
4.491017964071856997e-07 1.576182238471668037e-02 -2.490007953439140886e-01 -2.833218371898851284e-01 -1.206185902190380632e-01 1.210508300522447483e-01 2.603630397806628305e-01 2.454224341498270345e-01 9.567373590921622595e-02 -1.191346570447709280e-01 -2.637816770620827200e-01 -2.132117356204948078e-01 -3.798766737935718729e-02 8.877881721564385986e-02 1.332730388062507154e-01 1.257897252321178161e-01 8.165223842698150769e-02 -9.221110038516089000e-04 -1.031036213508640942e-01 -1.503550254641586592e-01 -6.021659881849617674e-02
4.590818363273453537e-07 4.120061307829712971e-02 -2.409861266569488236e-01 -2.905132725420374040e-01 -1.350546558909898331e-01 1.123353852434762906e-01 2.643457928162785686e-01 2.576134691463767834e-01 1.060102674242458520e-01 -1.223584477813449561e-01 -2.753848375595396303e-01 -2.247487707906351551e-01 -4.108220791908041847e-02 9.679411749462080161e-02 1.448361324265984018e-01 1.309580732071092268e-01 7.597825353420005479e-02 -1.244354833853034137e-02 -1.117038295272680948e-01 -1.487471308970205741e-01 -4.107161385995444086e-02
4.690618762475050606e-07 6.783616708532869133e-02 -2.316999024410553443e-01 -2.968152133144644766e-01 -1.488790704102261886e-01 1.036477881916750832e-01 2.683560357540100694e-01 2.700157669396927584e-01 1.170362042733524149e-01 -1.251148284637643437e-01 -2.858975628743885555e-01 -2.361091447259976439e-01 -4.389494455183960697e-02 1.058177831057535295e-01 1.569891065270248576e-01 1.365906646158964177e-01 7.064491297459804531e-02 -2.388581761175048723e-02 -1.200486855693216337e-01 -1.462081060586036818e-01 -2.008097930662915490e-02
4.790419161676647675e-07 9.571388901343400035e-02 -2.212283347552789214e-01 -3.021734862835164237e-01 -1.622123945011981205e-01 9.514324542203800306e-02 2.724723128167332864e-01 2.826795673963908295e-01 1.289023777022974271e-01 -1.277460575567204437e-01 -2.950511589656225064e-01 -2.464283804715918236e-01 -4.666135906239342324e-02 1.155768363459922232e-01 1.697331994055289173e-01 1.427822264841694389e-01 6.556346062079013159e-02 -3.510769065340495904e-02 -1.281069200311480694e-01 -1.427408205823913201e-01 2.504917573575465503e-03
4.890219560878244215e-07 1.246783870460391880e-01 -2.096063989976791608e-01 -3.065398789268506952e-01 -1.749069835217927638e-01 8.699562584767353557e-02 2.767724438823335187e-01 2.955944207543775293e-01 1.415762097193001279e-01 -1.297866766722402254e-01 -3.026354293378013538e-01 -2.555195966027761778e-01 -4.954739314411872597e-02 1.260290569953256834e-01 1.830481840334805266e-01 1.496108728610729965e-01 6.093504178876289756e-02 -4.616597754813356325e-02 -1.358172960581597311e-01 -1.383668479071093471e-01 2.654126246136291264e-02
4.990019960079840755e-07 1.542682744405820261e-01 -1.969549744684322701e-01 -3.098725349463757328e-01 -1.868070607951861639e-01 7.959822836326982398e-02 2.813317219308809625e-01 3.087486225393762940e-01 1.531188596957772097e-01 -1.297590590256577359e-01 -3.084791424835419682e-01 -2.633087468916465723e-01 -5.280452395816471328e-02 1.370707968999924642e-01 1.969259737101795582e-01 1.571388077151233409e-01 5.686442594631835323e-02 -5.687089230060814182e-02 -1.430950587541340857e-01 -1.330939031759701130e-01 5.188297382251957912e-02
5.089820359281438354e-07 1.843222327455993348e-01 -1.835750405372397198e-01 -3.121361136946770864e-01 -1.977369010888194722e-01 7.330494869759740517e-02 2.861615792224468935e-01 3.221853403493173951e-01 1.650946356625986877e-01 -1.276947544882009178e-01 -3.126497393813297276e-01 -2.692678721590166524e-01 -5.514074571784798040e-02 1.478055695072320597e-01 2.113570174516906930e-01 1.654225178338896984e-01 5.347163515122506372e-02 -6.713016324957643555e-02 -1.498562280530476021e-01 -1.269333003398189497e-01 7.836629762247378228e-02
5.189620758483034893e-07 2.146208471122116046e-01 -1.694241344860508980e-01 -3.133024343099724551e-01 -2.075854397464150791e-01 6.566793781606954095e-02 2.913685682519188136e-01 3.359062555742591827e-01 1.775675037628383357e-01 -1.238727147107359372e-01 -3.143538186760266862e-01 -2.729607640309369976e-01 -5.662018987109943696e-02 1.582950863509204054e-01 2.263856676667888590e-01 1.744701553233017066e-01 5.088483478060572274e-02 -7.662146172181959203e-02 -1.557897560726661801e-01 -1.199095635066767529e-01 1.059169598677519170e-01
5.289421157684631433e-07 2.449248595220797908e-01 -1.545592333537406660e-01 -3.133511843869282165e-01 -2.165041366652632193e-01 5.871300532338393635e-02 2.970068356275034072e-01 3.498890533802120895e-01 1.900643622416852141e-01 -1.184026662591769613e-01 -3.137401897357726122e-01 -2.746973843114340341e-01 -5.684315784150434370e-02 1.689194005075254634e-01 2.420026916278526230e-01 1.843200585656246671e-01 4.907729352757120994e-02 -8.541843579434613143e-02 -1.608115343774857708e-01 -1.118862606295417950e-01 1.350536291716051829e-01
5.389221556886227973e-07 2.750179983097089109e-01 -1.391330331761022054e-01 -3.122693665542435326e-01 -2.243173336785825589e-01 5.111520244395837548e-02 3.030885020408404795e-01 3.640887069621484562e-01 2.029054463901184824e-01 -1.112608497099614735e-01 -3.108330974192088925e-01 -2.743563041270079550e-01 -5.511400690361765997e-02 1.789087254634631752e-01 2.583351103803034898e-01 1.950412238128848563e-01 4.775930888906633476e-02 -9.337278789335741458e-02 -1.651222490289664113e-01 -1.031621269218750830e-01 1.647935290587659862e-01
5.489021956087825572e-07 3.046620002239817104e-01 -1.232893099613414367e-01 -3.100518881640174085e-01 -2.307057776773439595e-01 4.390498386465204600e-02 3.097064930102640945e-01 3.785108897974844844e-01 2.128976391049748895e-01 -1.023894396295888520e-01 -3.055597045195520001e-01 -2.718367600452885058e-01 -5.141854016507530628e-02 1.880170518337481167e-01 2.747887599358861954e-01 2.066575235973356350e-01 4.708074881432695175e-02 -1.002638902293165879e-01 -1.686722579205310046e-01 -9.378911957867187843e-02 1.948991921449256537e-01
5.588822355289422112e-07 3.336192466965668957e-01 -1.071294765774941093e-01 -3.067017465160765677e-01 -2.355759160705480915e-01 3.893854341144131065e-02 3.168585372579220683e-01 3.930919548565200983e-01 2.232378759931854806e-01 -9.174881244879405651e-02 -2.978563004592554297e-01 -2.670551201375043204e-01 -4.623454456313536021e-02 1.968257465562275321e-01 2.906049934882809493e-01 2.182324593183532224e-01 4.755849942572876188e-02 -1.060198485314125111e-01 -1.714228069333861293e-01 -8.386698868365782822e-02 2.251321455773839519e-01
5.688622754491018651e-07 3.616524060290424170e-01 -9.041495447806624508e-02 -3.022301519215031540e-01 -2.388442491416232771e-01 3.533983167618929416e-02 3.236084107977623692e-01 4.053084791457625680e-01 2.342060187732455945e-01 -7.943818812893786718e-02 -2.876833539364803127e-01 -2.599507982147084562e-01 -3.952480758221162821e-02 2.062230940645300437e-01 3.066332431824154714e-01 2.305189944524802248e-01 4.961275205189962650e-02 -1.106179917671344798e-01 -1.733339608806046817e-01 -7.344177100066250075e-02 2.552466386029982326e-01
5.788423153692615191e-07 3.885310257774861054e-01 -7.340460302890883248e-02 -2.966565785341250816e-01 -2.403891236782646490e-01 3.318427920481626520e-02 3.292630986865509590e-01 4.176654906832091840e-01 2.458121583506614749e-01 -6.545978843549088433e-02 -2.750285435140281121e-01 -2.504881400150537063e-01 -3.124676089158091169e-02 2.162361146356118757e-01 3.218157310301887897e-01 2.430147090620114747e-01 5.245394493728854080e-02 -1.139741155890935109e-01 -1.743722417514578238e-01 -6.260631587503846796e-02 2.849923388374694944e-01
5.888223552894212790e-07 4.140266128282394376e-01 -5.640537833831543724e-02 -2.900087336560873696e-01 -2.402291665333446125e-01 3.253742195194421483e-02 3.355264090023257761e-01 4.298734772769856050e-01 2.580547381050382616e-01 -4.972006739343740045e-02 -2.599069381018613289e-01 -2.386584503433653581e-01 -2.137462154344219739e-02 2.268817359695823044e-01 3.361931951599489987e-01 2.556128981338011696e-01 5.644044652141205765e-02 -1.160161196642106596e-01 -1.745070561899975392e-01 -5.143133500751637804e-02 3.141171264644265770e-01
5.988023952095809330e-07 4.379185317170301572e-01 -3.954849914252716453e-02 -2.823224378199157836e-01 -2.383371274097441372e-01 3.234884571365551770e-02 3.418212378224677606e-01 4.413846210712208395e-01 2.707369154955561186e-01 -3.226378827870505367e-02 -2.423615971348504483e-01 -2.244799918235266811e-01 -1.009066052140305224e-02 2.380166629190900995e-01 3.497023461610896944e-01 2.671440314057870191e-01 6.168424354563518952e-02 -1.166867079484626563e-01 -1.736955294715189502e-01 -4.000164929317432533e-02 3.423699432526203235e-01
6.087824351297405869e-07 4.639704624178432324e-01 -2.259780082925268163e-02 -2.736414103744448378e-01 -2.347071291686337324e-01 3.299166916841276415e-02 3.479790812714641524e-01 4.522378351487502668e-01 2.839250472081410459e-01 -1.315914694779439335e-02 -2.224642587134000038e-01 -2.079990482777044625e-01 2.721210040040955742e-03 2.496761248270751854e-01 3.634315724823270477e-01 2.794195241060083434e-01 6.829666056663082074e-02 -1.159446158429714019e-01 -1.719508133008906814e-01 -2.840984301503704165e-02 3.694977061885046932e-01
6.187624750499002409e-07 4.881593910049285556e-01 -6.050100977246574557e-03 -2.640169584927713475e-01 -2.293530102965319339e-01 3.525595806122244769e-02 3.529617354985348232e-01 4.597101498198553626e-01 2.976649068964029032e-01 7.502147533875045543e-03 -2.003153605371454093e-01 -1.892901864539953682e-01 1.707294837509593446e-02 2.619404953998706320e-01 3.773795834890524281e-01 2.923306860565689225e-01 7.626620993216037814e-02 -1.137653009142418070e-01 -1.692681949239380201e-01 -1.674629537681820990e-02 3.952598521726417014e-01
6.287425149700600008e-07 5.099507510955023637e-01 1.072713082844821940e-02 -2.535075712882992605e-01 -2.223083689797080709e-01 3.912534944586625041e-02 3.585936305526631895e-01 4.671466250342625193e-01 3.119358944320863580e-01 2.958509371713072267e-02 -1.760436518614354739e-01 -1.684561142476956042e-01 3.290026526221510178e-02 2.750761237186333807e-01 3.914882693866559848e-01 3.057708792703070499e-01 8.555430210504187671e-02 -1.101415313015389336e-01 -1.656507874466355557e-01 -5.094806824819886337e-03 4.194317422254276173e-01
6.387225548902196548e-07 5.292735081704129652e-01 2.783030581270045517e-02 -2.422384295383985253e-01 -2.136792412766518878e-01 4.456417569788732880e-02 3.635988087840684724e-01 4.748042322833600504e-01 3.271450957575084417e-01 5.298311257330536039e-02 -1.498425142612403449e-01 -1.456632159797745241e-01 5.012749420239315246e-02 2.894234135239547312e-01 4.056428247250587482e-01 3.198431480424058226e-01 9.612413282403647896e-02 -1.051097641561603707e-01 -1.611495335087639036e-01 6.458224569543146408e-03 4.419041286653733747e-01
6.487025948103793087e-07 5.464687783583961345e-01 4.421659751483304063e-02 -2.304865772447971806e-01 -2.037198723358426278e-01 5.151423062951194370e-02 3.683849618288520533e-01 4.831080641384554730e-01 3.430155727385042486e-01 7.762986851784658970e-02 -1.219873505193920099e-01 -1.211629887572623354e-01 6.870574392199434166e-02 3.045117336110301776e-01 4.202317073674722292e-01 3.347801951372995632e-01 1.080038590626387351e-01 -9.878539185827915625e-02 -1.559246138386028713e-01 1.784466172075095322e-02 4.629192503225122990e-01
6.586826347305390686e-07 5.614801234968288535e-01 5.978416230052446823e-02 -2.183040683678890426e-01 -1.924963127674934327e-01 5.996586791206283407e-02 3.743850230495577858e-01 4.919098822581773889e-01 3.596096662958960244e-01 1.034471396710574809e-01 -9.258833302741974192e-02 -9.505233858432156346e-02 8.858441724521903815e-02 3.203743945213453626e-01 4.353189485237304313e-01 3.508177089773460433e-01 1.211503669771830521e-01 -9.119418769920567547e-02 -1.499942448921949001e-01 2.902785057918041978e-02 4.823987227313217274e-01
6.686626746506987226e-07 5.742125433132473367e-01 7.421982840091616296e-02 -2.057216257134238946e-01 -1.800622405940811854e-01 6.985387733078504691e-02 3.814496102382106679e-01 5.012625512073287659e-01 3.766850171017912530e-01 1.303427544752649159e-01 -6.175211763692065731e-02 -6.742548353452477994e-02 1.097038547798666747e-01 3.368135808252080143e-01 4.509327679125729738e-01 3.680970253758427679e-01 1.355028501249963546e-01 -8.235970274142200009e-02 -1.433640181198534147e-01 3.997806931198248648e-02 5.002532933591529174e-01
6.786427145708583766e-07 5.845785068510235272e-01 8.767910935789589855e-02 -1.927711521347539037e-01 -1.664784729096583649e-01 8.109872666048337231e-02 3.895402931607237496e-01 5.112523032964723102e-01 3.941583575683748619e-01 1.582133452245643723e-01 -2.959735018679526125e-02 -3.838882020875404588e-02 1.319812207056453301e-01 3.537449424682240773e-01 4.681768796827066037e-01 3.868653451212274996e-01 1.509907022221394779e-01 -7.231305317477230987e-02 -1.360417983839028455e-01 5.067602628518414615e-02 5.239358598489243235e-01
6.886227544910180305e-07 5.924984155397774455e-01 1.002434606648413828e-01 -1.794856475468168955e-01 -1.518126021268024206e-01 9.432759168328620769e-02 3.987716004265423608e-01 5.218533541670591358e-01 4.122832867244551891e-01 1.869444775155734983e-01 3.745556935390432357e-03 -8.060737605960160632e-03 1.553214096803331723e-01 3.712992545040035286e-01 4.862980125087193461e-01 4.062503654839345613e-01 1.675316597188770407e-01 -6.109285629818234781e-02 -1.280378845596922277e-01 6.154768508622941725e-02 5.453397686193033334e-01
6.986027944111777904e-07 5.979009680481757183e-01 1.119172757167288534e-01 -1.658991504750202406e-01 -1.361385936419173270e-01 1.090688294675304093e-01 4.088259622304997731e-01 5.330449900863253321e-01 4.319681666582632640e-01 2.165118507593742636e-01 3.813466587034702177e-02 2.342858631359813482e-02 1.796172572511500198e-01 3.895224107741260822e-01 5.048220606596161009e-01 4.260648272852228247e-01 1.850325921904166226e-01 -4.874514466460316831e-02 -1.193652087349843377e-01 7.270894324132207154e-02 5.643246972953431806e-01
7.085828343313374444e-07 6.007234194115872450e-01 1.226869877281291654e-01 -1.520467118328072964e-01 -1.195363550498064059e-01 1.249662983936316446e-01 4.194230598584314795e-01 5.445036370039332274e-01 4.524049063066453713e-01 2.467742178461617697e-01 7.343231965534044448e-02 5.593739521279093851e-02 2.048573363650789125e-01 4.082036543599865674e-01 5.233579845918021611e-01 4.463385331304162151e-01 2.033997669907753880e-01 -3.532326416157830634e-02 -1.100395738515258792e-01 8.350300233386821758e-02 5.807561319569839453e-01
7.185628742514970984e-07 6.009117314262696352e-01 1.325027173183819240e-01 -1.379648124816054422e-01 -1.020963307192073177e-01 1.418890486874734291e-01 4.307196183045834403e-01 5.561387831528434855e-01 4.732029220947222004e-01 2.774702394115540760e-01 1.096482830105359879e-01 8.945715499608139498e-02 2.308897331120919327e-01 4.274112677471899047e-01 5.420154535991239531e-01 4.669146769707309130e-01 2.225276784685475129e-01 -2.088776073275741899e-02 -1.000799269882434728e-01 9.421013730959168497e-02 5.945054126127580219e-01
7.285429141716567524e-07 5.984206162326792811e-01 1.412379030505949706e-01 -1.236910265971726403e-01 -8.390714054895825891e-02 1.597128752916426586e-01 4.426824073818125260e-01 5.661581649253142334e-01 4.942492158665168223e-01 3.084356280431392316e-01 1.464201548695436561e-01 1.237306976887367904e-01 2.574774445568783765e-01 4.483252430910332764e-01 5.606990333140043914e-01 4.876846693302198110e-01 2.431136068036716669e-01 -5.502299460391070311e-03 -8.950866287449844860e-02 1.045562535769074541e-01 6.054497303999372138e-01
7.385229540918165122e-07 5.929770035156559649e-01 1.489692340645202562e-01 -1.092625325970178890e-01 -6.505851808484847121e-02 1.782968729941024622e-01 4.548629459529871522e-01 5.822745837761392762e-01 5.126545771048300892e-01 3.395216111337459042e-01 1.835614751554065782e-01 1.585326460728656572e-01 2.844454701190918811e-01 4.694416508134158228e-01 5.753369111265634883e-01 5.085142482836064737e-01 2.647521011723146800e-01 1.075487626735641307e-02 -7.835194972588976903e-02 1.151591382407923803e-01 6.134720981419210517e-01
7.485029940119761662e-07 5.849076037785202464e-01 1.556799099897750449e-01 -9.362808110387096927e-02 -4.554617258228053217e-02 1.974942853115684294e-01 4.706670744297822284e-01 5.985991466822522256e-01 5.283428803774442573e-01 3.716295818582951993e-01 2.208486500048030265e-01 1.936659145468895560e-01 3.116557050217544922e-01 4.874687310678527674e-01 5.921796660461697837e-01 5.268398116376827867e-01 2.868758400312013679e-01 2.780521721690426204e-02 -6.664006712539752297e-02 1.253505496765870697e-01 6.184613191516833419e-01
7.584830339321358202e-07 5.742393588031516893e-01 1.613655064709637321e-01 -7.669196898603559964e-02 -2.343363904734236183e-02 2.171623892697408797e-01 4.870460786767188965e-01 6.152467290087217933e-01 5.529754629517612541e-01 4.037560586478996516e-01 2.580856588790343409e-01 2.289112111416347073e-01 3.389371515178701832e-01 5.027422922091190349e-01 6.165045673478969368e-01 5.474545579559934039e-01 3.093437886810775361e-01 4.556236245193412415e-02 -5.440092275840968661e-02 1.350174653822940329e-01 6.203119814150316325e-01
7.684630738522954742e-07 5.609641386353727555e-01 1.660119643600032335e-01 -5.968832012195653819e-02 -8.817372480406061256e-04 2.372821248022327634e-01 5.035776908146724073e-01 6.318715207395894096e-01 5.808603244348108374e-01 4.298539883697554131e-01 2.950393083965796581e-01 2.640016854084829001e-01 3.653151452267608956e-01 5.193525793088721310e-01 6.400689163524906355e-01 5.731384412846872722e-01 3.320075934721144484e-01 6.392717361693882328e-02 -4.165654488779299558e-02 1.441038487439222082e-01 6.179034942653535145e-01
7.784431137724552340e-07 5.447872854910120743e-01 1.696060104910847577e-01 -4.266848463146685061e-02 2.197946818651945813e-02 2.578681278982260516e-01 5.200845815160315411e-01 6.482333366114896300e-01 6.080265101826756169e-01 4.550896500809717415e-01 3.300851680192719018e-01 2.979125900433883256e-01 3.878552113535616019e-01 5.478400210091045608e-01 6.630937751040364425e-01 5.983866411148807130e-01 3.547119920893245237e-01 8.288090238601886206e-02 -2.847448764356484696e-02 1.525711974722248065e-01 6.122641426203896398e-01
7.884231536926148880e-07 5.257420089323288082e-01 1.721356207962484175e-01 -2.568624692119451935e-02 4.503238222990831041e-02 2.789004265234795166e-01 5.363432716962209801e-01 6.638597569408405397e-01 6.345342034025545086e-01 4.893267754590712171e-01 3.616373544751332880e-01 3.280895652102526761e-01 4.099765905699960244e-01 5.758479500517877936e-01 6.853747018347642328e-01 6.225398578573776431e-01 3.772005370825105564e-01 1.039488754661744563e-01 -1.490470369215846080e-02 1.604021209382699154e-01 6.034770006461881442e-01
7.984031936127745420e-07 5.039319494636199659e-01 1.735896293876359742e-01 -8.244768122927598197e-03 6.815934418973366993e-02 2.997715729587102085e-01 5.521783662084991384e-01 6.786687898797695295e-01 6.601333452351293429e-01 5.303316745036699142e-01 3.923476191784053824e-01 3.576731635559108335e-01 4.382871823738902495e-01 6.031294999256174849e-01 7.066951007254088646e-01 6.462702693464693615e-01 3.969896288423584996e-01 1.258518971268546560e-01 6.359516701712665141e-04 1.675806365464456993e-01 5.914722457086616370e-01
8.083832335329343018e-07 4.793749585817717596e-01 1.739573769912580170e-01 9.004460966726085189e-03 9.126007903829595758e-02 3.245101686975572775e-01 5.673949758664508236e-01 6.925986129456243034e-01 6.847734197431999403e-01 5.701004992407631145e-01 4.291607347822675722e-01 3.863953083317983039e-01 4.764957983859091639e-01 6.294283446301618401e-01 7.273091011882591994e-01 6.690665857447655185e-01 4.198729029142907465e-01 1.480387264933642477e-01 1.725298223944085954e-02 1.740175938914337306e-01 5.761863815814795009e-01
8.183632734530939558e-07 4.520957445582016732e-01 1.732284202260470640e-01 2.596132281832497571e-02 1.148542991722790174e-01 3.497777599090216016e-01 5.817813263769125998e-01 7.054124247346581500e-01 7.085325046248264202e-01 6.083171544299014188e-01 4.772739232767293505e-01 4.319769146029877604e-01 5.136495245820280608e-01 6.544758060596895799e-01 7.466434979186090670e-01 6.906258476431729187e-01 4.476358629126185873e-01 1.703785947229868314e-01 3.414158882141073159e-02 1.797259284809034352e-01 5.575628423311769222e-01
8.283433133732536098e-07 4.221258222686400940e-01 1.713808178053878861e-01 4.264197018389057764e-02 1.381852002646381528e-01 3.744010929634379869e-01 5.956110178641197406e-01 7.168620211804090925e-01 7.305724097818180329e-01 6.446546572373427209e-01 5.244581749378091073e-01 4.788182065618760697e-01 5.494368575364659835e-01 6.779917760148653771e-01 7.643240570406575340e-01 7.107168893519237862e-01 4.749500413120596454e-01 1.927684085577963113e-01 5.123599854375907037e-02 1.846847341014518362e-01 5.355527556165746716e-01
8.383233532934132638e-07 3.895035742525246869e-01 1.684066344425510231e-01 5.897655964958044283e-02 1.611777520003215836e-01 3.979278942177109646e-01 6.084411347072740117e-01 7.266287509155369140e-01 7.505875838330953176e-01 6.794836268274845326e-01 5.702089481875247667e-01 5.242443844812508802e-01 5.845739612774710769e-01 6.998298151458569594e-01 7.800888545012187869e-01 7.291025911043843566e-01 5.022624312058476814e-01 2.150452614462586287e-01 6.845259928540300964e-02 1.885126677192950906e-01 5.101158648920243177e-01
8.483033932135730236e-07 3.542732249065934091e-01 1.642992417372395320e-01 7.488114537884983657e-02 1.831126932078381564e-01 4.181654935369928383e-01 6.196291350740025239e-01 7.351833698916975246e-01 7.689875615687340460e-01 7.134647404886343969e-01 6.136464336433942179e-01 5.676393869451873408e-01 6.180186594921246446e-01 7.206697128602718161e-01 7.936679739399622457e-01 7.455408514981533008e-01 5.281211759865119815e-01 2.370509123513217520e-01 8.569858787630076080e-02 1.913393374176029504e-01 4.812216029228046921e-01
8.582834331337326776e-07 3.164608600687390805e-01 1.590508074296613228e-01 9.033972201201619090e-02 2.041384486913586926e-01 4.384293818233540030e-01 6.280107392434627345e-01 7.420718056583565092e-01 7.854559845748710911e-01 7.449591431145257125e-01 6.543970416247615329e-01 6.086324845612320900e-01 6.491972473369295171e-01 7.401273771559596648e-01 8.050032973456151542e-01 7.601733801412995373e-01 5.526061140883445910e-01 2.584640656378825452e-01 1.028770562410502437e-01 1.933376606947186105e-01 4.475589928472675227e-01
8.682634730538923316e-07 2.761533759110861297e-01 1.526510209730600198e-01 1.052255444451527938e-01 2.243511140286294225e-01 4.576046151615016933e-01 6.331361797729967433e-01 7.466025490687737687e-01 7.990365107105306119e-01 7.732934559079863712e-01 6.932538043853114784e-01 6.468993362093475863e-01 6.787401623088068492e-01 7.569507995886171070e-01 8.146175081170725640e-01 7.728432589373803729e-01 5.755241338205622226e-01 2.770588115956741371e-01 1.203915683652588969e-01 1.950766592889311979e-01 4.098542886045805633e-01
8.782435129740519856e-07 2.368888898722819603e-01 1.450902106914633838e-01 1.194434823332783946e-01 2.505475697652485567e-01 4.744306385220318778e-01 6.361112081415479791e-01 7.484991749765466107e-01 8.093004181397449592e-01 7.981027526016681861e-01 7.290801904880186424e-01 6.835573404165053990e-01 7.056907542973915870e-01 7.708179159973076455e-01 8.212911417046788731e-01 7.828784740805727616e-01 5.967056986834140542e-01 3.068722534703264837e-01 1.379126033506548887e-01 1.956725508078792086e-01 3.683180904592112115e-01
8.882235528942117455e-07 1.977396086736210312e-01 1.363664616103180405e-01 1.327408191202009702e-01 2.807163325755433481e-01 4.862063585509598940e-01 6.367977488821641163e-01 7.474863815773382658e-01 8.160036983324514548e-01 8.190219805748523152e-01 7.610715815659215844e-01 7.166717379399596410e-01 7.293291175083894684e-01 7.814044029428063309e-01 8.246850572730348716e-01 7.900275620264427534e-01 6.171490901711641497e-01 3.372296810259104993e-01 1.550982943605647424e-01 1.950271564590103091e-01 3.229911370142295457e-01
8.982035928143713994e-07 1.567036737455891893e-01 1.264696046471820989e-01 1.454605520193801849e-01 3.072698498958523761e-01 4.956351433550911234e-01 6.345378524776665863e-01 7.409184832004753751e-01 8.188378167664549512e-01 8.355956613025876667e-01 7.888384696977486232e-01 7.458500838473788308e-01 7.493068980968714543e-01 7.883861316347074988e-01 8.245528176882653826e-01 7.936270598048019709e-01 6.345695586338353511e-01 3.664925701527741442e-01 1.718056655958430656e-01 1.930182146247790831e-01 2.739179799683658656e-01
9.081836327345310534e-07 1.138333809617192299e-01 1.153911680341623558e-01 1.576926806759036404e-01 3.298337939721984746e-01 5.000621907349220852e-01 6.273175503565562305e-01 7.306129138999983841e-01 8.170596121895692399e-01 8.474884502339403713e-01 8.119483180116886523e-01 7.707031354634890086e-01 7.652536976244720401e-01 7.914051951638745308e-01 8.206318145093588479e-01 7.927367245762333425e-01 6.487622526623640917e-01 3.947704853506771028e-01 1.882721388521383654e-01 1.896102875948966204e-01 2.270480878182512541e-01
9.181636726546907074e-07 6.922084712084286551e-02 1.031315527252627540e-01 1.691613908481832962e-01 3.506689714913867606e-01 5.021190362735429291e-01 6.167625000196956808e-01 7.165240475917280527e-01 8.082733829871076026e-01 8.530563365041342605e-01 8.298134603572229206e-01 7.907784851562804640e-01 7.767576596140804979e-01 7.901236434972616074e-01 8.126346326537617903e-01 7.879345165760580638e-01 6.581123996852874525e-01 4.227677183137061867e-01 2.058277376964668948e-01 1.848071271660366999e-01 1.817232561447611472e-01
9.281437125748504673e-07 2.267655190235488838e-02 8.969470728545303473e-02 1.795814324647292126e-01 3.699835454225496867e-01 5.016908316664550060e-01 6.023870820247541058e-01 6.972436254033683722e-01 7.933139310370450614e-01 8.507965688864584930e-01 8.417846236182400244e-01 8.055939863603878148e-01 7.834717539497900729e-01 7.842950344908713456e-01 7.990809610317214373e-01 7.777844594855400917e-01 6.638809872106397059e-01 4.485544170594177871e-01 2.347889135186315979e-01 1.785660552175116766e-01 1.338026120300792876e-01
9.381237524950101212e-07 -2.698507681186357310e-02 7.508997112007738395e-02 1.888217167115631701e-01 3.871973229793093663e-01 4.988714631765529539e-01 5.830531706921757706e-01 6.724245378084755531e-01 7.712224441685360254e-01 8.405216174753059599e-01 8.465936683159597242e-01 8.131209892179077636e-01 7.845088333044724083e-01 7.732389390999802048e-01 7.802529481362718844e-01 7.624831166038115171e-01 6.663329620538585019e-01 4.723593329135047370e-01 2.628778158647930852e-01 1.708526089808569959e-01 8.334048250035097638e-02
9.481037924151697752e-07 -7.903774629548632191e-02 5.933305986875048177e-02 1.969372541676568666e-01 4.021737304155753034e-01 4.934261134543274085e-01 5.604202195919996132e-01 6.426459704037968956e-01 7.417546897362830016e-01 8.235029385843403160e-01 8.448876293680992466e-01 8.137137509841856353e-01 7.767880611061059870e-01 7.550525024145604558e-01 7.557884841568208723e-01 7.430918476961635433e-01 6.654875040230986416e-01 4.938670170913330715e-01 2.907619366932794880e-01 1.616417131377227701e-01 3.068214359052559223e-02
9.580838323353295351e-07 -1.324409558776689366e-01 4.244836950655609537e-02 2.039032163308054091e-01 4.147859757311083695e-01 4.852170060606273982e-01 5.344061531614445748e-01 6.067861170727584241e-01 7.065284330351622177e-01 8.006692246082693920e-01 8.371420974613230648e-01 8.086309571667710250e-01 7.600965671038805160e-01 7.299621644708805812e-01 7.242754574985020843e-01 7.193658548623540483e-01 6.612676109481402387e-01 5.131114844087180105e-01 3.168978043465021655e-01 1.509187222316133725e-01 -2.415780920036693369e-02
9.680638722554891891e-07 -1.869584405569927332e-01 2.450781423941725268e-02 2.095145250392613234e-01 4.249181136735656339e-01 4.741766196095975050e-01 5.049308361467901296e-01 5.665789912672545281e-01 6.659577534550334965e-01 7.716982209410303550e-01 8.230099763423275316e-01 7.972999741153956599e-01 7.381063455882027613e-01 6.960761382700787481e-01 6.869904449149675241e-01 6.910858550824900970e-01 6.535162489998571633e-01 5.299021702757398256e-01 3.410925355996384800e-01 1.386802985997085125e-01 -8.089618441336289545e-02
9.780439121756488430e-07 -2.433982408442535161e-01 5.541389615788375883e-03 2.159019819758986325e-01 4.324600681339057506e-01 4.602548955280147402e-01 4.719762908828299408e-01 5.218330713437940860e-01 6.198869462743908931e-01 7.364292937242958859e-01 8.021050977389165837e-01 7.795494947846534073e-01 7.104371627997422278e-01 6.564946225435172034e-01 6.445713453414424476e-01 6.582278020003121677e-01 6.420372244068385248e-01 5.439732197037165928e-01 3.632254336351820601e-01 1.249350953875850295e-01 -1.390003324181122990e-01
9.880239520958084970e-07 -3.010691726681559155e-01 -1.453827036410933193e-02 2.200600940769776581e-01 4.373117253469021026e-01 4.434166549627688858e-01 4.355218293940935625e-01 4.725895572415724222e-01 5.682225233358723093e-01 6.947745797672477686e-01 7.741797251429797244e-01 7.549913157113723461e-01 6.766138150168611309e-01 6.113850049227903538e-01 5.969028671976063238e-01 6.207132429810561236e-01 6.267219189542840851e-01 5.551709446653554370e-01 3.831407317664484724e-01 1.097042197740442648e-01 -1.986606187075848073e-01
9.980039920159681510e-07 -3.583905132308173314e-01 -3.560980854692589320e-02 2.215893136578682976e-01 4.393984884654525414e-01 4.236421785574920329e-01 3.955702923841134533e-01 4.188879623628010695e-01 5.110388584274861978e-01 6.466132932708683612e-01 7.391127015374158171e-01 7.234322541271774876e-01 6.364523721185969540e-01 5.605857169707506582e-01 5.439695469152358021e-01 5.784739883129739191e-01 6.074540805776408314e-01 5.633467789739718956e-01 4.006627094594868987e-01 9.302145808496488366e-02 -2.594503051840147956e-01
1.007984031936127805e-06 -4.159202787846594807e-01 -5.759037859303442475e-02 2.204420511507670655e-01 4.386733034256492525e-01 4.009282713566673095e-01 3.518599537371892017e-01 3.607489539601430040e-01 4.483182928276131518e-01 5.917982280329723288e-01 6.967824063200406259e-01 6.847526213680387164e-01 5.898343218521957532e-01 5.039926759606256912e-01 4.857621978058970780e-01 5.314711654538984975e-01 5.841915511450651577e-01 5.683723329248746570e-01 4.156442755435646452e-01 7.493325176180488933e-02 -3.214784995656296829e-01
1.017964071856287671e-06 -4.735577571742959901e-01 -8.044642181722298779e-02 2.165841705329944189e-01 4.350901593716069438e-01 3.752886692154991377e-01 3.045654884590020539e-01 2.982398195282294773e-01 3.801286033795381325e-01 5.303787176490791788e-01 6.471061941646998328e-01 6.388534148538361768e-01 5.367054947493359318e-01 4.414646794923360873e-01 4.221384293182807723e-01 4.796921091154573991e-01 5.568917680022427152e-01 5.701356865729799717e-01 4.279551605087806854e-01 5.549842087063812379e-02 -3.844968493356966666e-01
1.027944111776447325e-06 -5.310313547435652204e-01 -1.041947393678615830e-01 2.121108807548214292e-01 4.286193575360078278e-01 3.467323165400333917e-01 2.538682316924636972e-01 2.314406071737367399e-01 3.065554305901297405e-01 4.623827430468626654e-01 5.900473881512701135e-01 5.856749699509224971e-01 4.770200779728551721e-01 3.729791096584391674e-01 3.531736383528211731e-01 4.231537483538528321e-01 5.255316874291031670e-01 5.685418484230535530e-01 4.374896128582783650e-01 3.478763969162359387e-02 -4.468475474585837381e-01
1.037924151696606979e-06 -5.880835432220625769e-01 -1.287641081129389520e-01 2.071430510265470648e-01 4.192480023937220079e-01 3.152973646708045474e-01 1.998651195899270872e-01 1.603163785470436142e-01 2.277112345799718329e-01 3.878836085698246783e-01 5.256174029208677823e-01 5.252046929136564568e-01 4.107746184656687616e-01 2.986640267597689968e-01 2.788425452296388052e-01 3.619039209868242235e-01 4.901136484647338754e-01 5.635140820609653156e-01 4.441554108950069857e-01 1.288267666871008993e-02 -5.094369559343262521e-01
1.047904191616766633e-06 -6.444472174642850160e-01 -1.538912533945519245e-01 2.006405816090734151e-01 4.069803355504820197e-01 2.810852087433730606e-01 1.426768812890303884e-01 8.474324692341458909e-02 1.437746301850024999e-01 3.070010148596961641e-01 4.538774043708315165e-01 4.574789243388026616e-01 3.380201074167479280e-01 2.185791772289115142e-01 1.992938837252769269e-01 2.960141495132743716e-01 4.506640814334973433e-01 5.549937931118785750e-01 4.478784579839399371e-01 -1.013089644975486911e-02 -5.721652783639801232e-01
1.057884231536926287e-06 -6.998475031851760786e-01 -1.793968804188881550e-01 1.926310932666393527e-01 3.918379022236764264e-01 2.441792681066363990e-01 8.244822866569617714e-02 5.315021520586616852e-03 5.466702584351744443e-02 2.199016505958499290e-01 3.749394715278376866e-01 3.825843197435581655e-01 2.588542515844812764e-01 1.328384083430472762e-01 1.146771140836214814e-01 2.255907281211765869e-01 4.072340872650068166e-01 5.429313514285318831e-01 4.485979615100458839e-01 -3.415249070339360787e-02 -6.347664241818589126e-01
1.067864271457085941e-06 -7.540038150786269044e-01 -2.051255224815063394e-01 1.831587291014299124e-01 3.738595435302343173e-01 2.046801594321648321e-01 1.934742696001548468e-02 -7.774192635936154339e-02 -3.943384399937862467e-02 1.267968306400247824e-01 2.889672364005099192e-01 3.006587191023024075e-01 1.734225114693322967e-01 4.165081604441985691e-02 2.518591962985887445e-02 1.507989034929306527e-01 3.597560355056739767e-01 5.273102494019838993e-01 4.462677724512595923e-01 -5.906759501077215452e-02 -6.969561945208507803e-01
1.077844311377245595e-06 -8.066321321179394932e-01 -2.309416672435947726e-01 1.722773508976329360e-01 3.531423022123811317e-01 1.627053891436325561e-01 -4.643433500437681161e-02 -1.641678687692759431e-01 -1.379490853313043441e-01 2.726844260158469216e-02 1.961759885121724667e-01 2.118914877952244036e-01 8.191864927703249033e-02 -5.475117099462743081e-02 -6.906634282097624811e-02 7.151649293022421805e-02 3.080100090399056079e-01 5.081311686132279348e-01 4.408452932576126249e-01 -8.476128120965789603e-02 -7.584422124742041804e-01
1.087824351297405249e-06 -8.574474488013886786e-01 -2.567045802580568692e-01 1.600515311864601220e-01 3.285874844350170632e-01 1.183889274299807087e-01 -1.146837620911645428e-01 -2.536780666354008784e-01 -2.405273107139182520e-01 -7.773617035880978077e-02 9.621333761540734608e-02 1.163308804388929751e-01 -1.568531429712820280e-02 -1.566655725494582319e-01 -1.683387156049910849e-01 -1.218834979720866477e-02 2.525384193664333976e-01 4.854090175121406614e-01 4.324218420091082149e-01 -1.111139502470364221e-01 -8.189309380270031191e-01
1.097804391217565114e-06 -9.061663540654508742e-01 -2.823002428328408309e-01 1.465559685802824696e-01 2.997702583785754049e-01 7.188066898915945746e-02 -1.851664418299533432e-01 -3.461291173432477497e-01 -3.468099748020749273e-01 -1.878618748447010989e-01 -1.016545124675655165e-02 1.383540249927559668e-02 -1.193453932887820201e-01 -2.634124790429445140e-01 -2.717427268515688055e-01 -9.966711103587694298e-02 1.934932219825766242e-01 4.591765770876759523e-01 4.209371730624444363e-01 -1.380646376148869370e-01 -8.781301360496407415e-01
1.107784431137724768e-06 -9.525096838603565041e-01 -3.081561394166060786e-01 1.318744711348234233e-01 2.681865535978242843e-01 2.259987754361531681e-02 -2.592834368060711325e-01 -4.436694583204115472e-01 -4.572444414497888188e-01 -3.027126218071133912e-01 -1.224527760365635987e-01 -9.466994677331078134e-02 -2.282582355915194205e-01 -3.744913806308629023e-01 -3.789472271536081793e-01 -1.906425882342044631e-01 1.310501948964646335e-01 4.294840657003847206e-01 4.063688067363397938e-01 -1.654882817802166561e-01 -9.357512968322857505e-01
1.117764471057884422e-06 -9.962051892783286844e-01 -3.332082173267881253e-01 1.160987914615115163e-01 2.339656145016648092e-01 -2.973025021559669995e-02 -3.352239363521780091e-01 -5.409933850410645340e-01 -5.743738185788890283e-01 -4.218547404661353584e-01 -2.402331793940864768e-01 -2.087937975002947810e-01 -3.420272709970876845e-01 -4.895111670023416517e-01 -4.895208412784882168e-01 -2.848050599824540896e-01 6.540810514479657167e-02 3.963986299524125956e-01 3.887352183156588259e-01 -1.932044531861003556e-01 -9.915119570868889953e-01
1.127744510978044076e-06 -1.036990159936905131e+00 -3.573082743053310750e-01 9.932734461587938712e-02 1.972516964127336014e-01 -8.382546355034690977e-02 -4.097383280675136463e-01 -6.336752829022923583e-01 -6.881201398861819252e-01 -5.496338256780097797e-01 -3.630464978531312559e-01 -3.280990652416517217e-01 -4.601864412846565222e-01 -6.103929739339354343e-01 -6.071203137432632513e-01 -3.820540549438939393e-01 -3.212276433507071406e-03 3.600037862964278190e-01 3.680658365433601142e-01 -2.210468495417795831e-01 -1.045137872039850091e+00
1.137724550898203730e-06 -1.074613942201590566e+00 -3.805737185989465088e-01 8.166384430474550593e-02 1.582029108750433177e-01 -1.394864726086185447e-01 -4.825142710430614379e-01 -7.273766685571558810e-01 -7.954721967841904551e-01 -6.836982158667723741e-01 -4.923378517966612300e-01 -4.518870275095320799e-01 -5.853107853154039253e-01 -7.381166135158222508e-01 -7.221339995351230279e-01 -4.853516239160561296e-01 -7.456925929989516311e-02 3.204245347785378839e-01 3.420715277093303586e-01 -2.486121134388416531e-01 -1.096364993696262058e+00
1.147704590818363384e-06 -1.108840293851136138e+00 -4.024978183714345570e-01 6.321589629610847860e-02 1.169899788492446135e-01 -1.945027554092153277e-01 -5.559125821560988445e-01 -8.216971397068105754e-01 -9.038740212437321730e-01 -8.078644574248211585e-01 -6.335039673427017570e-01 -5.871743198675973829e-01 -7.188970248602480906e-01 -8.533487762007843092e-01 -8.302184380662366303e-01 -5.867703685342267050e-01 -1.487049736937330613e-01 2.777960914607897625e-01 3.108052716033804508e-01 -2.760419900591009612e-01 -1.144941216520102278e+00
1.157684630738523038e-06 -1.139449520943250027e+00 -4.221505927835510485e-01 4.409358989655721983e-02 7.710027815525551109e-02 -2.451073309894987728e-01 -6.296286553721897050e-01 -9.162188320863989821e-01 -1.012850649410756088e+00 -9.239709361257774090e-01 -7.784731484950218050e-01 -7.288133182573024449e-01 -8.476711588105039219e-01 -9.667646450318320150e-01 -9.394579848424794433e-01 -6.811625917117363205e-01 -2.283711290375935454e-01 2.322050842393080516e-01 2.762831823721460522e-01 -3.026828665664793583e-01 -1.190627859485082096e+00
1.167664670658682904e-06 -1.166240348800605897e+00 -4.405892449226140872e-01 2.440812882378271681e-02 4.578670780122739287e-02 -2.962341422926271783e-01 -7.033145109955777352e-01 -1.010512496525828308e+00 -1.121913601985024878e+00 -1.041050746801997606e+00 -9.017750071520053146e-01 -8.637542075589449420e-01 -9.625820633652201197e-01 -1.081111296696683377e+00 -1.049366152281536069e+00 -7.764157278547656471e-01 -3.100941259186973942e-01 1.837945462606203617e-01 2.385884346238560383e-01 -3.292723742209078819e-01 -1.233200862420205990e+00
1.177644710578842558e-06 -1.189031487030193457e+00 -4.576955642881138653e-01 4.270541597782015822e-03 1.357547879556141902e-02 -3.476565770642304765e-01 -7.766339133092248215e-01 -1.104145439303156895e+00 -1.230545612299229763e+00 -1.158545925099649931e+00 -1.021794751433112713e+00 -9.817695666217676198e-01 -1.078531210671205942e+00 -1.195870971897831536e+00 -1.159436765191573127e+00 -8.721030350882560400e-01 -3.898674887758198371e-01 1.288351821781171247e-01 1.978149692244617341e-01 -3.553613011587968828e-01 -1.272451684442261977e+00
1.187624750499002212e-06 -1.207662858069531220e+00 -4.733705610980500356e-01 -1.620949135237000419e-02 -1.938251710915665782e-02 -3.991417649560349279e-01 -8.492510546861593568e-01 -1.196660933962725437e+00 -1.338221738765154933e+00 -1.275869207764857238e+00 -1.142566917501537826e+00 -1.100754878589890851e+00 -1.194959010458876536e+00 -1.310497963339861904e+00 -1.269159882325551658e+00 -9.677483082704702033e-01 -4.607962539331209029e-01 7.054660128814935205e-02 1.540675715357815168e-01 -3.808362942539474383e-01 -1.308187902649467826e+00
1.197604790419161866e-06 -1.221996469576973388e+00 -4.875081647074947511e-01 -3.692466124334636141e-02 -5.293315000842461343e-02 -4.504515851666489601e-01 -9.208363987449416088e-01 -1.287630476417959358e+00 -1.444408065790484752e+00 -1.392490497142345740e+00 -1.263499355573250771e+00 -1.220126791990858939e+00 -1.311288916346794675e+00 -1.424424994541076739e+00 -1.377992015524003522e+00 -1.062945108989083565e+00 -5.322552282247782207e-01 9.727918484823372750e-03 1.170171996373275403e-01 -4.056899635801903270e-01 -1.340233519735149814e+00
1.207584830339321520e-06 -1.231916922668470527e+00 -5.000221320754150156e-01 -5.777087855541676586e-02 -8.691992901667273952e-02 -5.013436672213800183e-01 -9.910245806349311515e-01 -1.376571671654882145e+00 -1.548571755256311855e+00 -1.507797775635424831e+00 -1.384004145325415935e+00 -1.339288726012389574e+00 -1.426956591812275965e+00 -1.537057552382327108e+00 -1.485379324618847585e+00 -1.157250782842971226e+00 -6.039238337886843055e-01 -5.340800321517605309e-02 9.026550384801562688e-02 -4.298614817582694925e-01 -1.368428999379865285e+00
1.217564870259481174e-06 -1.237331560122933549e+00 -5.108389665445969285e-01 -7.864792528944952732e-02 -1.211848001531708879e-01 -5.515723795247047256e-01 -1.059433782881056718e+00 -1.463025300760600222e+00 -1.650177539497082790e+00 -1.621199025616602230e+00 -1.503460961294537324e+00 -1.457669551159595178e+00 -1.541339799486783235e+00 -1.647808856474461292e+00 -1.590739872641592445e+00 -1.250174527602225361e+00 -6.754788047369923998e-01 -1.102430210739160227e-01 6.219327283376454435e-02 -4.526567129291954594e-01 -1.392631057862999011e+00
1.227544910179640828e-06 -1.238170270762392278e+00 -5.198972551229122940e-01 -9.945990042216742988e-02 -1.555688545479182172e-01 -6.008996316829772200e-01 -1.125716587149452552e+00 -1.545521702882943771e+00 -1.747780261718388184e+00 -1.732099415266567632e+00 -1.621231024412689070e+00 -1.574618477208619138e+00 -1.653828209056112497e+00 -1.756086498890089498e+00 -1.693535005451706654e+00 -1.341187354190957137e+00 -7.465945432951195393e-01 -1.575653044769707856e-01 3.287737201980250185e-02 -4.740218156498253732e-01 -1.412712248968965856e+00
1.237524950099800482e-06 -1.234384977770118352e+00 -5.271474864514327230e-01 -1.201401606013711432e-01 -1.899129412960468277e-01 -6.490704141798111504e-01 -1.189538074633564424e+00 -1.624441546280225745e+00 -1.840835413223570693e+00 -1.839903938096016045e+00 -1.736689319868301551e+00 -1.689510951721583831e+00 -1.763811137777383520e+00 -1.860842377688729288e+00 -1.791107324796088918e+00 -1.429846324285820813e+00 -8.169497550818303200e-01 -2.057220753749588182e-01 2.402121246942775373e-03 -4.944453686661782199e-01 -1.428560386605085553e+00
1.247504990019960348e-06 -1.225948849267344043e+00 -5.325516235929420583e-01 -1.405781286388501361e-01 -2.240581843292033803e-01 -6.958322515240324968e-01 -1.250520401691088024e+00 -1.699217151067334175e+00 -1.929773627975015282e+00 -1.942667349126503851e+00 -1.849118646362732710e+00 -1.801718354390239529e+00 -1.870677397008618348e+00 -1.959916379471984049e+00 -1.884865845436326071e+00 -1.515631364628214905e+00 -8.862122085270625060e-01 -2.545239836182645043e-01 -2.913996729571102090e-02 -5.135497018779042744e-01 -1.440077855269989326e+00
1.257485029940120002e-06 -1.212855278608359288e+00 -5.360824599131959189e-01 -1.606904130168098077e-01 -2.578464078041552421e-01 -7.409348030161772014e-01 -1.307331197763496489e+00 -1.769894077487724982e+00 -2.013565226839682865e+00 -2.039502247314070260e+00 -1.957988949011179924e+00 -1.910629232736555938e+00 -1.973252671790555635e+00 -2.054732426379759058e+00 -1.973948936205689009e+00 -1.596237797863499175e+00 -9.540292078366368056e-01 -3.037730232697615773e-01 -6.164746856078742038e-02 -5.314130726437362728e-01 -1.447180862280922353e+00
1.267465069860279656e-06 -1.195116689170302005e+00 -5.377227942338322908e-01 -1.803986706432408049e-01 -2.911420089348323859e-01 -7.840970529892075103e-01 -1.360696927244607224e+00 -1.837131376964701301e+00 -2.092151330090120442e+00 -2.131489838897453915e+00 -2.060663303424843384e+00 -2.015538530862259758e+00 -2.068777923944052244e+00 -2.144510526325277056e+00 -2.058247489832687016e+00 -1.672804149173609423e+00 -1.020059083751112983e+00 -3.532625638497805531e-01 -9.500938506826551999e-02 -5.481149470345464403e-01 -1.449798687203642578e+00
1.277445109780439310e-06 -1.172763223553221490e+00 -5.374644678973231615e-01 -1.996281971512998410e-01 -3.237730962057483453e-01 -8.250861426231305140e-01 -1.410127799830517059e+00 -1.900026241123671911e+00 -2.165067428567175600e+00 -2.218078255832766299e+00 -2.156504630103697639e+00 -2.112000476638643320e+00 -2.159368937031759472e+00 -2.228460745109940966e+00 -2.137486144331686155e+00 -1.744738791613140494e+00 -1.083907766546166940e+00 -4.027774563355460136e-01 -1.291045928388527830e-01 -5.624799604767574124e-01 -1.447872983082097553e+00
1.287425149700598964e-06 -1.145841379820804917e+00 -5.353073111401556172e-01 -2.183073605458591693e-01 -3.555798447065504075e-01 -8.636814356913943280e-01 -1.455186794890686475e+00 -1.959122011098932914e+00 -2.232258022376284234e+00 -2.297908463236637555e+00 -2.246941206938950497e+00 -2.203155115017632948e+00 -2.244466116211921047e+00 -2.306475397265076221e+00 -2.212376395244474825e+00 -1.811838331469648455e+00 -1.145264936872586459e+00 -4.521055642364579796e-01 -1.638014366006572409e-01 -5.755971906316189601e-01 -1.441357180819518913e+00
1.297405189620758617e-06 -1.114412657594933354e+00 -5.312580490358016494e-01 -2.363669726309390040e-01 -3.864096119752486458e-01 -8.996443233522367633e-01 -1.495731752762080369e+00 -2.014171784355882178e+00 -2.294745532060906701e+00 -2.371252126438450514e+00 -2.331413822184620344e+00 -2.288605540384264891e+00 -2.323306969050091819e+00 -2.378009001165175107e+00 -2.282450862580074347e+00 -1.873835073794182016e+00 -1.203802212702588248e+00 -5.010227788108401192e-01 -1.989681365738627805e-01 -5.873891282607592856e-01 -1.430216042521818220e+00
1.307385229540918271e-06 -1.078552274479592343e+00 -5.253292181549220619e-01 -2.537396411466024126e-01 -4.161116894145683309e-01 -9.327430326022355667e-01 -1.532407898598142415e+00 -2.063049724543772001e+00 -2.352525175830027848e+00 -2.437534686142269535e+00 -2.408733971772305527e+00 -2.367783047751182757e+00 -2.394834900071017625e+00 -2.442615503210564754e+00 -2.346237366369496868e+00 -1.931103890154181046e+00 -1.258698892978596273e+00 -5.492717534513594790e-01 -2.344662273655690743e-01 -5.977886116604851363e-01 -1.414425402022165823e+00
1.317365269461078137e-06 -1.038348008496312591e+00 -5.175381439664767935e-01 -2.703591463457852284e-01 -4.445375133002059664e-01 -9.618901631303350408e-01 -1.565946676856897257e+00 -2.105255507787092029e+00 -2.404091922764055589e+00 -2.496287601963818048e+00 -2.478310173554503670e+00 -2.439202179308223251e+00 -2.459286613815009126e+00 -2.499737773491229387e+00 -2.402898932664889742e+00 -1.984434021184354968e+00 -1.308009949909543890e+00 -5.966067689448633082e-01 -2.701070380255438108e-01 -6.067393205547600976e-01 -1.393972121503879613e+00
1.327345309381237791e-06 -9.938992151590515522e-01 -5.079060258777047254e-01 -2.861598846606080992e-01 -4.715409186893551041e-01 -9.872626906989598883e-01 -1.596234415205241675e+00 -2.140481138744539713e+00 -2.448248950200258900e+00 -2.547101244327643510e+00 -2.540046181740201803e+00 -2.502996104381469245e+00 -2.516119209958820768e+00 -2.551278118759241931e+00 -2.451878839802456245e+00 -2.032256529624411723e+00 -1.353522855012275095e+00 -6.427762853426843837e-01 -3.057168949457554907e-01 -6.141626981966992194e-01 -1.368854282507509845e+00
1.337325349301397445e-06 -9.453160588317051083e-01 -4.964571717777399029e-01 -3.010764192424183472e-01 -4.969784585127650089e-01 -1.009217497194698332e+00 -1.621825769461951117e+00 -2.168263450180361929e+00 -2.483871728591685368e+00 -2.592403512471549210e+00 -2.593400630130552553e+00 -2.558897637247400159e+00 -2.564895509896644388e+00 -2.595612854002160574e+00 -2.492752956649784579e+00 -2.073407922638982548e+00 -1.394924633674120340e+00 -6.875240809153219113e-01 -3.411130435652562354e-01 -6.199393407483456686e-01 -1.339081618054973832e+00
1.347305389221557099e-06 -8.927189874278743664e-01 -4.832184171904752024e-01 -3.150431726547112676e-01 -5.207098072771976227e-01 -1.027339127211179592e+00 -1.641731733364626633e+00 -2.188241899653866174e+00 -2.510876858958746460e+00 -2.630137584709780985e+00 -2.637902710451645483e+00 -2.606141106927988726e+00 -2.605151048966472871e+00 -2.631858193389500222e+00 -2.525093678535075270e+00 -2.107531034898052269e+00 -1.431335126271449099e+00 -7.305906197363403187e-01 -3.761047823379326527e-01 -6.240468801673927368e-01 -1.304676180542183372e+00
1.357285429141716753e-06 -8.362384676737492084e-01 -4.682187559351752015e-01 -3.280146936911499944e-01 -5.425982648916236606e-01 -1.041323220237504898e+00 -1.655409234111868466e+00 -2.200079866336098977e+00 -2.528850816216685615e+00 -2.659041183259045926e+00 -2.673832063571775386e+00 -2.644322708813586775e+00 -2.637133018641698357e+00 -2.659444533349623274e+00 -2.548508195724996206e+00 -2.134283599395327080e+00 -1.462784451145010989e+00 -7.717146456337086180e-01 -4.104948821340803078e-01 -6.264140433425297028e-01 -1.265673227834372083e+00
1.367265469061876407e-06 -7.760149854999899288e-01 -4.514920872795849527e-01 -3.399049437926959238e-01 -5.624514829082637446e-01 -1.051327013606450533e+00 -1.662754681769758047e+00 -2.203467523609975665e+00 -2.537376660141812401e+00 -2.677966482773924906e+00 -2.702052851848143700e+00 -2.674041158603850832e+00 -2.663007768275109655e+00 -2.677479319023983173e+00 -2.562625842751210303e+00 -2.153333598225624979e+00 -1.489268744751580886e+00 -8.106349917001134386e-01 -4.440812717971530099e-01 -6.269586339201244085e-01 -1.222122298129422857e+00
1.377245508982036061e-06 -7.121993031627675830e-01 -4.330789403981641361e-01 -3.506451568685022280e-01 -5.802230281635027964e-01 -1.059153498776358227e+00 -1.663410523329645896e+00 -2.198124846082345485e+00 -2.536123847286102073e+00 -2.687025394462323913e+00 -2.721010213078276507e+00 -2.695687041211555446e+00 -2.679747723798891368e+00 -2.685403079608717825e+00 -2.567111466162255606e+00 -2.164375736794215133e+00 -1.510528830977690751e+00 -8.466458130275131833e-01 -4.766589602886058263e-01 -6.255930007806285165e-01 -1.174088433166544654e+00
1.387225548902195715e-06 -6.449529519184894477e-01 -4.130058356546142395e-01 -3.601134739077051505e-01 -5.947571982987559513e-01 -1.065175433155655993e+00 -1.657164594335332808e+00 -2.183804882291101812e+00 -2.524797139138387880e+00 -2.685770090698722079e+00 -2.729466125125739051e+00 -2.707465176000725560e+00 -2.686793152664324946e+00 -2.682790110142278639e+00 -2.561664942830285341e+00 -2.167132800381777802e+00 -1.527237980547362817e+00 -8.768066842485020551e-01 -5.080221564556793856e-01 -6.223010629401867222e-01 -1.121653499738576087e+00
1.397205588822355581e-06 -5.744489269948890309e-01 -3.913106210381567251e-01 -3.684127850790556158e-01 -6.057731211656869341e-01 -1.067072927984042074e+00 -1.643838449882178532e+00 -2.160296360988269715e+00 -2.503139181580923189e+00 -2.673869126858390288e+00 -2.727243432683133850e+00 -2.708461034426352665e+00 -2.682693147945353740e+00 -2.669569025168642362e+00 -2.546023447912825866e+00 -2.161358040942388037e+00 -1.539134275329488766e+00 -9.040811879183073829e-01 -5.379665392848508310e-01 -6.170293483309137184e-01 -1.064917551667175610e+00
1.407185628742515235e-06 -5.008725407496184001e-01 -3.680337057660490463e-01 -3.753518857365996109e-01 -6.141839732980191036e-01 -1.064634839685400181e+00 -1.623284207917214506e+00 -2.127427425833848584e+00 -2.470936972376449603e+00 -2.651069974829433296e+00 -2.714197104056457643e+00 -2.698697344888905558e+00 -2.667394306265331139e+00 -2.645486160080642968e+00 -2.519964047911377847e+00 -2.146838300159674695e+00 -1.545060995946106353e+00 -9.282121195480504960e-01 -5.663040289741489985e-01 -6.097158762922861852e-01 -1.004000168817972938e+00
1.417165668662674889e-06 -4.244223807691033246e-01 -3.432253638805061735e-01 -3.800121577227133507e-01 -6.206212392448935411e-01 -1.057276706459273186e+00 -1.595387071881832819e+00 -2.085068572948919563e+00 -2.428022610552701632e+00 -2.617154778441056706e+00 -2.690049035653029996e+00 -2.677971006854088287e+00 -2.641218711093741511e+00 -2.610363126648485022e+00 -2.483306297805582208e+00 -2.123396172861422126e+00 -1.544804896404632366e+00 -9.479907716709015109e-01 -5.889944387396218728e-01 -6.003471118901336778e-01 -9.390417066281547820e-01
1.427145708582834543e-06 -3.453113125640402403e-01 -3.169467976923787123e-01 -3.819533350207848232e-01 -6.243504050318401388e-01 -1.045326926625287367e+00 -1.560067616890990605e+00 -2.033135672192372567e+00 -2.374277638260068990e+00 -2.571959407500673311e+00 -2.654591270922349366e+00 -2.646053517210997352e+00 -2.603871381896744275e+00 -2.564012836882888280e+00 -2.435914811197544161e+00 -2.090888949001388220e+00 -1.538306683620154214e+00 -9.641780731344601341e-01 -6.093566936236587406e-01 -5.888917470043688596e-01 -8.702043891208294246e-01
1.437125748502994197e-06 -2.637861675063845057e-01 -2.892493257343662916e-01 -3.818564486478223663e-01 -6.251602004428959969e-01 -1.028566682020604528e+00 -1.517283900200791402e+00 -1.971595880296754366e+00 -2.309636435908624996e+00 -2.515383782235497634e+00 -2.607730621263923965e+00 -2.602749485437111154e+00 -2.555218361341641042e+00 -2.506312485989282024e+00 -2.377701765455165983e+00 -2.049215823701471262e+00 -1.525345024552184015e+00 -9.765393673616172832e-01 -6.260887003035716658e-01 -5.753319408940655855e-01 -7.976731805194759994e-01
1.447105788423153851e-06 -1.796190700128851292e-01 -2.601188141452194791e-01 -3.803219331389242064e-01 -6.233497477367574424e-01 -1.006977903492941140e+00 -1.467033343115324628e+00 -1.900460637655711826e+00 -2.234089309777120835e+00 -2.447614376595522501e+00 -2.549426651058043447e+00 -2.547931230892056753e+00 -2.495113394618752700e+00 -2.437196453924688644e+00 -2.308629297898302291e+00 -1.998318266229907270e+00 -1.505804526381243624e+00 -9.851575872242344101e-01 -6.401777869434863710e-01 -5.596806343012759033e-01 -7.216563752725525527e-01
1.457085828343313505e-06 -9.247734898731901909e-02 -2.280190923815722248e-01 -3.773342204777367370e-01 -6.188718673214341770e-01 -9.805176838769985581e-01 -1.409354333085045097e+00 -1.819797049228750296e+00 -2.147685245653581543e+00 -2.368389074234054092e+00 -2.479502110488295941e+00 -2.481691346973209811e+00 -2.423491509224958040e+00 -2.356653445446057038e+00 -2.228711744319495036e+00 -1.938200988712370565e+00 -1.479607262487075969e+00 -9.896560995368864910e-01 -6.516907554938465852e-01 -5.419333013668287125e-01 -6.423858533868369580e-01
1.467065868263473370e-06 -4.363829121986652175e-03 -1.946429093268187416e-01 -3.728830899367703289e-01 -6.117030518049626497e-01 -9.492010169198442648e-01 -1.344327498135482246e+00 -1.729727599241071667e+00 -2.050681043384953828e+00 -2.277769413758759409e+00 -2.397978957480011442e+00 -2.403876548392118728e+00 -2.340360408238664203e+00 -2.264592567288259417e+00 -2.138017667657995169e+00 -1.868885663153327936e+00 -1.446708224634052353e+00 -9.893783882437561239e-01 -6.603414394999742587e-01 -5.221167650635001323e-01 -5.601169572083859460e-01
1.477045908183633024e-06 8.047962889999152325e-02 -1.601111928937723472e-01 -3.669631673443480291e-01 -6.018451960424516800e-01 -9.130702423003079771e-01 -1.272076610905604976e+00 -1.630450445897574596e+00 -1.943085417147935701e+00 -2.175880706442831158e+00 -2.304921562926178780e+00 -2.314507172443670324e+00 -2.245656482868383375e+00 -2.161248869538234807e+00 -2.036590603122626408e+00 -1.790436726154679192e+00 -1.407082567965810771e+00 -9.847839291328501776e-01 -6.662878814496100421e-01 -5.002599896791358747e-01 -4.751279568812013521e-01
1.487025948103792678e-06 1.644783002325594934e-01 -1.245397980842480878e-01 -3.595761738945028041e-01 -5.893258214865575439e-01 -8.722853486354614772e-01 -1.192771239834229835e+00 -1.522179524555671515e+00 -1.825133950754627588e+00 -2.062913938387378021e+00 -2.200470392123975660e+00 -2.213662057055278520e+00 -2.139873276228980714e+00 -2.046831835558096557e+00 -1.924638714714077992e+00 -1.702982892427990835e+00 -1.360763404160757251e+00 -9.759247063998671701e-01 -6.692470237041703296e-01 -4.764252488334092539e-01 -3.877195336861175567e-01
1.497005988023952332e-06 2.491113678091579353e-01 -8.755640632238217980e-02 -3.507393653017738533e-01 -5.741148057696183749e-01 -8.269709779136000805e-01 -1.106621010435024699e+00 -1.405205203178567119e+00 -1.697128484524243808e+00 -1.939139306314248801e+00 -2.084832975072181682e+00 -2.101519913787591953e+00 -2.022990800909237663e+00 -1.921567766749600947e+00 -1.802496890587677258e+00 -1.606703109812528396e+00 -1.307871893673550057e+00 -9.627549549964909970e-01 -6.694209771509604945e-01 -4.506853282234708491e-01 -2.982310047450408841e-01
1.506986027944111986e-06 3.361219446254468113e-01 -4.966582943963600283e-02 -3.404821112142368822e-01 -5.562476830616374102e-01 -7.771270292237252297e-01 -1.013880511350052416e+00 -1.279874048339991299e+00 -1.559438038451799180e+00 -1.804873293075748730e+00 -1.958272982651105609e+00 -1.978387215372717778e+00 -1.895249054319324555e+00 -1.785747181169301090e+00 -1.670467014049006993e+00 -1.501827159328488870e+00 -1.248433224865653335e+00 -9.452617723571495878e-01 -6.669322104314486799e-01 -4.231387532803654317e-01 -2.059525088320091624e-01
1.516966067864271640e-06 4.231335791958263925e-01 -1.114098382141204789e-02 -3.288462585882800382e-01 -5.357769120302284804e-01 -7.229072110962326825e-01 -9.148649736610606764e-01 -1.146587788498486304e+00 -1.412490044399945299e+00 -1.660505193686279135e+00 -1.821148114352987069e+00 -1.844577387808966851e+00 -1.756964808453793214e+00 -1.639724408231242325e+00 -1.528904283386173457e+00 -1.388635833274455944e+00 -1.182585154323265941e+00 -9.234629183113555184e-01 -6.617472516339050204e-01 -3.938922195407377758e-01 -1.103691512787148554e-01
1.526946107784431294e-06 5.097858602561112784e-01 2.846900835852624045e-02 -3.158862446442842198e-01 -5.127718867569208694e-01 -6.645147725824088747e-01 -8.098943302750200024e-01 -1.005801656496466023e+00 -1.256777800403543921e+00 -1.506495366048899331e+00 -1.673898800572725776e+00 -1.700472599009137387e+00 -1.608521689187650150e+00 -1.483942685256965044e+00 -1.378226498063021666e+00 -1.267456685526724858e+00 -1.110504323874665245e+00 -8.973891030285908732e-01 -6.538434677363748060e-01 -3.630650833906379771e-01 -1.264256891109027427e-02
1.536926147704590948e-06 6.049010026392632744e-01 6.939350923791885728e-02 -3.016689430498654678e-01 -4.873187196390510456e-01 -6.021338134933502673e-01 -6.993458591414426495e-01 -8.580238111047358007e-01 -1.092855161268827313e+00 -1.343369664660404528e+00 -1.516967780508337027e+00 -1.546523260472951966e+00 -1.450369934687595119e+00 -1.318927597217506076e+00 -1.218924309922726046e+00 -1.138674920784805256e+00 -1.032405787488784865e+00 -8.671065660266495945e-01 -6.432931160872714660e-01 -3.307869944758514702e-01 8.643132032256820030e-02
1.546906187624750814e-06 7.031231789519126751e-01 1.105129050449083911e-01 -2.847962821061623129e-01 -4.595197923941737872e-01 -5.359966436694311165e-01 -5.836340253941436629e-01 -7.038701896870834807e-01 -9.213328924396811948e-01 -1.171717175459294547e+00 -1.350906054120985411e+00 -1.383246769983272451e+00 -1.283025447875759895e+00 -1.145143044721398384e+00 -1.051512920489571234e+00 -1.002720875671096135e+00 -9.485421382859351436e-01 -8.327134337767102545e-01 -6.301460600374304555e-01 -2.971941885029748542e-01 1.857643493283529235e-01
1.556886227544910468e-06 7.989447345494798958e-01 1.512628436896274742e-01 -2.657309335570431919e-01 -4.283058605099583915e-01 -4.659597402806585076e-01 -4.628284248876809448e-01 -5.428998811064663643e-01 -7.407174064855643891e-01 -9.889977325715555434e-01 -1.172929610369198405e+00 -1.208547668363038508e+00 -1.106019507938450053e+00 -9.632027584242829343e-01 -8.765781387635978028e-01 -8.601046631829922795e-01 -8.592022444788304236e-01 -7.943069529431084908e-01 -6.144488276623220058e-01 -2.624360034585507262e-01 2.849381519905210269e-01
1.566866267465070122e-06 8.881072790739742429e-01 1.914810040041446115e-01 -2.456773466011735463e-01 -3.939003898917081137e-01 -3.905277697101534606e-01 -3.345560670571986472e-01 -3.726202020575069551e-01 -5.495806566863310483e-01 -7.953318157515503195e-01 -9.836934335782900884e-01 -1.021670553140343607e+00 -9.154304479132939765e-01 -7.685666092320216913e-01 -6.925872311226274336e-01 -7.113269949683151960e-01 -7.647096116307484648e-01 -7.520223214430192815e-01 -5.962653549265343189e-01 -2.266467637296496751e-01 3.842392706209865061e-01
1.576846307385229776e-06 9.748134255113564128e-01 2.311197017517874763e-01 -2.247537378087840210e-01 -3.575348211492645478e-01 -3.121524644627048373e-01 -2.025483840009952852e-01 -1.978835494918432802e-01 -3.529235358887587437e-01 -5.951826618334760122e-01 -7.872714026734211057e-01 -8.273003614608053224e-01 -7.173725511613151529e-01 -5.656686785955347130e-01 -4.987732081884417301e-01 -5.533339536055826846e-01 -6.648881481440300778e-01 -7.060167192505727440e-01 -5.756756658397238491e-01 -1.899943885666240118e-01 4.841026649534085902e-01
1.586826347305389430e-06 1.058495560126313961e+00 2.698417277287561422e-01 -2.030861140803509601e-01 -3.193750220548670637e-01 -2.311594120147098808e-01 -6.736358464514582978e-02 -1.935923463962535562e-02 -1.515668961368310252e-01 -3.893780323159362622e-01 -5.844654693537851831e-01 -6.262178404667508858e-01 -5.127178939660133050e-01 -3.566619481940441760e-01 -2.994622366408071223e-01 -3.897401578176155068e-01 -5.584419846300329171e-01 -6.557635095450616847e-01 -5.527706616695192698e-01 -1.523381537290253440e-01 5.826000987825407096e-01
1.596806387225549084e-06 1.138974346081083944e+00 3.075306165303585137e-01 -1.808066102149953891e-01 -2.795978476226054221e-01 -1.478903813454764959e-01 7.040676782064095307e-02 1.624709978682053191e-01 5.363409048719985917e-02 -1.787876601980065705e-01 -3.761248295703523148e-01 -4.192539056525603769e-01 -3.022952101434354666e-01 -1.423855123204028905e-01 -9.541330113796396561e-02 -2.217606799667940221e-01 -4.479711410885598433e-01 -6.009474448671819902e-01 -5.263231863630793983e-01 -1.112982205295369315e-01 6.793288776807703266e-01
1.606786427145708738e-06 1.216030042852592308e+00 3.440408774067404973e-01 -1.580516805346673104e-01 -2.383895345417449685e-01 -6.270096198086792805e-02 2.102167026668364525e-01 3.464847114061309630e-01 2.617960471973962422e-01 3.568289257511036289e-02 -1.631400486943789807e-01 -2.072840389012700346e-01 -8.697884004984181294e-02 7.628208248962377314e-02 1.125206281833483202e-01 -5.008832730887072260e-02 -3.339236905388109911e-01 -5.427649853604825658e-01 -4.972557727081318157e-01 -6.946901665097621192e-02 8.009161481472707456e-01
1.616766467065868604e-06 1.289024603464947960e+00 3.791042345914890643e-01 -1.349601921178463781e-01 -1.959440027963009479e-01 2.404186173325574549e-02 3.517498639089913781e-01 5.319541842436532608e-01 4.719963074090998134e-01 2.530987250881168715e-01 5.356325737532011827e-02 8.777813133523493239e-03 1.323170336652139678e-01 2.984256242254758051e-01 3.234564690388275210e-01 1.245844314333053732e-01 -2.167699288305654226e-01 -4.816886248402564852e-01 -4.659872994272799551e-01 -2.739049973311507777e-02 9.198186350344079720e-01
1.626746506986028258e-06 1.357598701383170736e+00 4.125454390460389087e-01 -1.116714715469108027e-01 -1.524611023568832879e-01 1.119621590329427790e-01 4.948633427427882592e-01 7.204735719252380877e-01 6.832408061513572939e-01 4.725023217294853639e-01 2.730310782022999927e-01 2.279857393681695710e-01 3.546445968892572020e-01 5.230990817452172426e-01 5.367100956645465271e-01 3.015037464009913126e-01 -9.699922693445696409e-02 -4.179649434187273083e-01 -4.326611356597427349e-01 1.477289501556173709e-02 1.032726922924614321e+00
1.636726546906187912e-06 1.421415954883636701e+00 4.441757243873701855e-01 -8.832335971975444067e-02 -1.081448443939674320e-01 2.006536502669660771e-01 6.403376444920012567e-01 9.100556766498645311e-01 8.966440941196789360e-01 6.929203926506696254e-01 4.942878871109928074e-01 4.493686528749394893e-01 5.790289609301579876e-01 7.493317496321258986e-01 7.515025546379495713e-01 4.799230919670926521e-01 2.487526149883089593e-02 -3.518521435929232166e-01 -3.976019207218440821e-01 5.686213081919781059e-02 1.135191373935813930e+00
1.646706586826347566e-06 1.480165832601928244e+00 4.738165075967438744e-01 -6.505033003494141430e-02 -6.320165681246371625e-02 2.897136064182153081e-01 7.854854203808723234e-01 1.098787897434014837e+00 1.111607451093709731e+00 9.133306368183208290e-01 7.163436224240722350e-01 6.719372507629760571e-01 8.044749565006293901e-01 9.760782191420261933e-01 9.692841261548954535e-01 6.590208618631894222e-01 1.483415760665320049e-01 -2.836183011924056085e-01 -3.609401099521968859e-01 9.874898260418371598e-02 1.233512232914560691e+00
1.656686626746507220e-06 1.533566148700752807e+00 5.013040653557925275e-01 -4.198172404168599992e-02 -1.783870298705551860e-02 3.793748277817984849e-01 9.296706277810330432e-01 1.286080224639917446e+00 1.324834486908146536e+00 1.134015740510087022e+00 9.382006510732798787e-01 8.946910252257679330e-01 1.029954346812882227e+00 1.205800151340199244e+00 1.188109435058901653e+00 8.413093814028814732e-01 2.728742455841194348e-01 -2.135397147194593170e-01 -3.228081743310268203e-01 1.407637758975206765e-01 1.327237159068416661e+00
1.666666666666666874e-06 1.581365091965443836e+00 5.264913577322448690e-01 -1.924015545475177974e-02 2.773769966369055498e-02 4.707302958459292364e-01 1.072967053431684858e+00 1.467420318741808005e+00 1.535382489483641644e+00 1.356463973643983856e+00 1.158829588634300300e+00 1.116611827743788199e+00 1.254431440616160742e+00 1.435496285592050558e+00 1.405404495999261982e+00 1.024232357714206731e+00 3.979397539727028144e-01 -1.418993803107289897e-01 -2.833400203051965605e-01 1.823225746612301690e-01 1.416312712554596676e+00
1.676646706586826528e-06 1.623342747428127453e+00 5.492495062540208028e-01 3.386642808979035274e-03 7.330964888923648115e-02 5.613843481397948754e-01 1.213166653479051060e+00 1.642918392864367361e+00 1.742862128031037905e+00 1.576002914188630921e+00 1.378202848880429210e+00 1.336686706925818813e+00 1.481615543692363035e+00 1.662722268259542169e+00 1.620915771036175679e+00 1.205494159481050875e+00 5.229864552902635522e-01 -6.898561291620952662e-02 -2.426706455498743031e-01 2.234344401806683811e-01 1.500518072742430986e+00
1.686626746506986182e-06 1.659312084926512609e+00 5.694688862219507985e-01 2.608846048979135412e-02 1.186870729839673289e-01 6.509439061521830050e-01 1.346940478531903240e+00 1.812707319577374188e+00 1.945852769815743066e+00 1.790444008979317214e+00 1.597963243297628733e+00 1.557082090418136389e+00 1.705753689771443593e+00 1.885675789419102966e+00 1.832975509100035261e+00 1.384562483242798958e+00 6.474830131709558012e-01 4.909173018741396638e-03 -2.009360279988640641e-01 2.640041158926397236e-01 1.579333968611464911e+00
1.696606786427146047e-06 1.689119405720339362e+00 5.870283285835256049e-01 4.816201821530621818e-02 1.636772205476701159e-01 7.390020284511232829e-01 1.475065944063690848e+00 1.984661006106502645e+00 2.144941767723610671e+00 2.000040391022839703e+00 1.812708840318675518e+00 1.774140110190828956e+00 1.924987777571750769e+00 2.104362454265380045e+00 2.039587041565136261e+00 1.561126144272083627e+00 7.736598710577491378e-01 7.948951779166393838e-02 -1.582732354468208980e-01 3.037183466888740968e-01 1.652520991713918530e+00
1.706586826347305701e-06 1.712644255299754503e+00 6.018260855522850061e-01 6.951768820155231066e-02 2.080900140223795880e-01 8.251646861074845019e-01 1.598620625739912482e+00 2.154699876226300770e+00 2.356287807350878616e+00 2.203931718143575136e+00 2.022406181225176791e+00 1.986483762330059522e+00 2.139287532270792269e+00 2.314699797826694549e+00 2.247049563832583363e+00 1.732554972368678392e+00 8.988605812804862927e-01 1.544578078823215239e-01 -1.148207333785066370e-01 3.424602136243489747e-01 1.719865525761696601e+00
1.716566866267465355e-06 1.729798827241746828e+00 6.138837688502355450e-01 9.059502925714665866e-02 2.519275277982708783e-01 9.090589450909546398e-01 1.722659603898329506e+00 2.318306243401404565e+00 2.552210019077882475e+00 2.405990806942506222e+00 2.226124866771975075e+00 2.193162262862783152e+00 2.343763705880777426e+00 2.547452477199327880e+00 2.455555323706741344e+00 1.899073705290635683e+00 1.021935810487714313e+00 2.295150146234834210e-01 -7.071885980713105146e-02 3.806181271394852850e-01 1.781177976952631248e+00
1.726546906187625009e-06 1.740526898877673423e+00 6.231715346678077250e-01 1.108821579016864844e-01 2.961717782756095318e-01 9.895160105462470490e-01 1.843863410998594743e+00 2.473237206925513298e+00 2.739204537147391871e+00 2.623298317233106580e+00 2.410906474366901087e+00 2.385733390741233251e+00 2.553955335557253292e+00 2.773698010310345463e+00 2.656812501778260227e+00 2.070748827183912510e+00 1.141748425863139849e+00 3.043612974735997456e-01 -2.611042815473159362e-02 4.177442886868536487e-01 1.836290713758866211e+00
1.736526946107784663e-06 1.744802354106614439e+00 6.308318196273313694e-01 1.302624606724382961e-01 3.403187538381196031e-01 1.067194047467345142e+00 1.959230750977118518e+00 2.618205539278802618e+00 2.917286349184764926e+00 2.831645818771689083e+00 2.621782048962418621e+00 2.584934339459636909e+00 2.776417776939392290e+00 2.987687823201778059e+00 2.849748574471303808e+00 2.236887383096717752e+00 1.257611140705127806e+00 3.787053721558003017e-01 1.885858711545201905e-02 4.536839046285046084e-01 1.885055819983809888e+00
1.746506986027944317e-06 1.742627361399054164e+00 6.368548353262795114e-01 1.486908471503194662e-01 3.832333903521267793e-01 1.141892956519603652e+00 2.068338703322992078e+00 2.754873481151511871e+00 3.085656363791407397e+00 3.030219942205290451e+00 2.829776379459897573e+00 2.796561044866550549e+00 2.990078786183807846e+00 3.186978429385415090e+00 3.030967977125376134e+00 2.395870959406427581e+00 1.369846400631305805e+00 4.522428257817109332e-01 6.403833204246651978e-02 4.881978916464038143e-01 1.927342771193622628e+00
1.756487025948103971e-06 1.734030285374249303e+00 6.396018864317559727e-01 1.661313282778909828e-01 4.247503092769924216e-01 1.212994358313278953e+00 2.168983007593977330e+00 2.882592212084066130e+00 3.240712470488183339e+00 3.218138481647594862e+00 3.029210912270585698e+00 2.999881779799410175e+00 3.193570441980768670e+00 3.375758991080845206e+00 3.201992489825729482e+00 2.546976583330711641e+00 1.477966228062678633e+00 5.246697206164684379e-01 1.092898418894660273e-01 5.213973855743435637e-01 1.963036147014949773e+00
1.766467065868263837e-06 1.719063417853030851e+00 6.386987517854737506e-01 1.825558054478640391e-01 4.646898669855133446e-01 1.280180994082474433e+00 2.261108354613953875e+00 3.000789369684153218e+00 3.384370219962937298e+00 3.391026781479157481e+00 3.217717083240525078e+00 3.193241560330959405e+00 3.385913540762511165e+00 3.552894217556793244e+00 3.362444525618331514e+00 2.687464770270666214e+00 1.579854563583086513e+00 5.958346322195001710e-01 1.544617227707069662e-01 5.532011074432851006e-01 1.992033490019691877e+00
1.776447105788423491e-06 1.697800618637629322e+00 6.339875715635172604e-01 1.979418876252968806e-01 5.023973176644567218e-01 1.342787740894908932e+00 2.345765144496163135e+00 3.108925114853664962e+00 3.516501347221690388e+00 3.548687754488919488e+00 3.394471049655263695e+00 3.375072496623742868e+00 3.566263895065529432e+00 3.715248542262378439e+00 3.511528975238862760e+00 2.818641150101598658e+00 1.689386013910628481e+00 6.671057271533048505e-01 1.993658342598233768e-01 5.833830830100638076e-01 2.014243415934881654e+00
1.786427145708583145e-06 1.670334957230787509e+00 6.255151714087535675e-01 2.122626179865368112e-01 5.382400071324928703e-01 1.410373417096807636e+00 2.422524473415859525e+00 3.206492967137489991e+00 3.636473352437717299e+00 3.694674907337854641e+00 3.558688581723905120e+00 3.544569809425385021e+00 3.731519086162953691e+00 3.864795279880068879e+00 3.648552899330995913e+00 2.940215948856010897e+00 1.797671865127921542e+00 7.364178330186302857e-01 2.438306354245150798e-01 6.125512905810137632e-01 2.029584069879522001e+00
1.796407185628742799e-06 1.636776444220888305e+00 6.158367000832902782e-01 2.255168084292629993e-01 5.721211821542989684e-01 1.471307667681018616e+00 2.491005166868065501e+00 3.293020603409270386e+00 3.743711039598864421e+00 3.826874167524150661e+00 3.709576322335958132e+00 3.700950341728546089e+00 3.879976585487364016e+00 4.000912674785257472e+00 3.772869536601765716e+00 3.051556973419579322e+00 1.899589026693487392e+00 8.034756333833719122e-01 2.876784408591612774e-01 6.399201919790877824e-01 2.038403145246026504e+00
1.806387225548902453e-06 1.597249935241454644e+00 6.047324048024419474e-01 2.376577997827157840e-01 6.039097023056951841e-01 1.524782125523261200e+00 2.550852980929791514e+00 3.368070677620060849e+00 3.837697451690966766e+00 3.942987813267635033e+00 3.845029659808512079e+00 3.843498906105765833e+00 4.014119206572978271e+00 4.122886811991912204e+00 3.883879690116114780e+00 3.152135237254698019e+00 1.994666899635216151e+00 8.679775231594198948e-01 3.305692776443616143e-01 6.653798502493296629e-01 2.040609299906035901e+00
1.816367265469062107e-06 1.553109496548755075e+00 5.912375098158118014e-01 2.486064532053720022e-01 6.334793553109453468e-01 1.570399873283891745e+00 2.601743984395702647e+00 3.431241714358444383e+00 3.917954791850978502e+00 4.044613324406849841e+00 3.963998569655907911e+00 3.969803691096760900e+00 4.133495285440673683e+00 4.230075281535440546e+00 3.981032885332017823e+00 3.241459411282052727e+00 2.081731562262524982e+00 9.296252408889976726e-01 3.749361770735538668e-01 6.888134366013358711e-01 2.035795107100533130e+00
1.826347305389221761e-06 1.503391380277119938e+00 5.754096816376133017e-01 2.584671828353483636e-01 6.607085874335497655e-01 1.610915192128963058e+00 2.643381816857371280e+00 3.482169121636375930e+00 3.984024153184559935e+00 4.131273535664280239e+00 4.067145217398917545e+00 4.079308813632794184e+00 4.236556129081451516e+00 4.321966045869476858e+00 4.063828358377076455e+00 3.319077056608434884e+00 2.159618352997561885e+00 9.881249039855855010e-01 4.181630760347824771e-01 7.100976263273659495e-01 2.023911279473197045e+00
1.836327345309381415e-06 1.448195664673390226e+00 5.573673116544681783e-01 2.672269802551377471e-01 6.854803572827491420e-01 1.645652814994633228e+00 2.675497791307320572e+00 3.520526358921459487e+00 4.035549452692905881e+00 4.202573924963522778e+00 4.154446472733011930e+00 4.172657274110629366e+00 4.323919735786477148e+00 4.398069945224382771e+00 4.131815933403810703e+00 3.384578133661911625e+00 2.229550221601416471e+00 1.043188237087240511e+00 4.600453211030568479e-01 7.291034777139905332e-01 2.004917587946366098e+00
1.846307385229541281e-06 1.387689681080083837e+00 5.371766838913094588e-01 2.748700466305198375e-01 7.076821411327290923e-01 1.674138635183106461e+00 2.697853377672073893e+00 3.546026285310185600e+00 4.072187089673484195e+00 4.258024596517962834e+00 4.226648213208481053e+00 4.249242885529122660e+00 4.395141347328107351e+00 4.457952168664038872e+00 4.184596845730807146e+00 3.437592156990833647e+00 2.290839875352695731e+00 1.091630816203577270e+00 5.003698129181446408e-01 7.456977844067486094e-01 1.978784425008466075e+00
1.856287425149700935e-06 1.322049713233823809e+00 5.148792484353387211e-01 2.813772049367905259e-01 7.272061111213672380e-01 1.696119461988517152e+00 2.710241637801183323e+00 3.558422700306605790e+00 4.093639481107894440e+00 4.297268893925721756e+00 4.283617017135972205e+00 4.309941750719167963e+00 4.449847934439168817e+00 4.501232848045516377e+00 4.221824562956568272e+00 3.477790630446725650e+00 2.342435486042478754e+00 1.134458081344001945e+00 5.389221476647542142e-01 7.613757292584916181e-01 1.945494863717833089e+00
1.866267465069860588e-06 1.251461023377556936e+00 4.905626315673687343e-01 2.867256166234835590e-01 7.439495000584812612e-01 1.709900042075689797e+00 2.712488788660145644e+00 3.557512076447787219e+00 4.099656678020768830e+00 4.319999381935793359e+00 4.323945408437673166e+00 4.355569052039293787e+00 4.487598876203836795e+00 4.527587726104482790e+00 4.243205649443900107e+00 3.504888083225492057e+00 2.384975914338355096e+00 1.183369690128666774e+00 5.754885769616870927e-01 7.815828398753722484e-01 1.905047148705016236e+00
1.876247504990020242e-06 1.176118265882434510e+00 4.642816657395346658e-01 2.908888177187367585e-01 7.582668741451359384e-01 1.716478808018692126e+00 2.704455876650491586e+00 3.543135469484610667e+00 4.090038256106831582e+00 4.325959228077914887e+00 4.347285626289209226e+00 4.384321918893995473e+00 4.508088011195187761e+00 4.536748949847862811e+00 4.248500710737962649e+00 3.518643199038870684e+00 2.418539587284072923e+00 1.235216954888392449e+00 6.098581903670169391e-01 7.974845843747683238e-01 1.857457536668966069e+00
1.886227544910179896e-06 1.096226253543466145e+00 4.361008717171775961e-01 2.938370770823918732e-01 7.697133611258603070e-01 1.716284176443131582e+00 2.686040536619893171e+00 3.515180578489172536e+00 4.064635462879994776e+00 4.314943959243997540e+00 4.353276386820472688e+00 4.395751590389533447e+00 4.511063636808734678e+00 4.528506027848173687e+00 4.237525443928666036e+00 3.518860051683069035e+00 2.442605411207501742e+00 1.283039332641028762e+00 6.418252694482523557e-01 8.090374254299841361e-01 1.802763387804659168e+00
1.896207584830339550e-06 1.012329464090969688e+00 4.059699631310786372e-01 2.955380671453781694e-01 7.780952368726927748e-01 1.709250624428570120e+00 2.657221893511973576e+00 3.473571353270471285e+00 4.023353586253965553e+00 4.286803582125132017e+00 4.341709417664539217e+00 4.389552755818029617e+00 4.496329646797070367e+00 4.502706975691236124e+00 4.210142905168043015e+00 3.505389449772454480e+00 2.456897940494969124e+00 1.325105298991021252e+00 6.711917545250986050e-01 8.162084596888220522e-01 1.741026396911130147e+00
1.906187624750499204e-06 9.245180722861028322e-01 3.736061552727631963e-01 2.959578254676066833e-01 7.833371369423973718e-01 1.695283987600067821e+00 2.618446666539030687e+00 3.418302740935678763e+00 3.966154493052941987e+00 4.241387801850488692e+00 4.312439926706931104e+00 4.365551557421473383e+00 4.463747007265533639e+00 4.459259658339758126e+00 4.166280699208844140e+00 3.478130382520469688e+00 2.461233196435191672e+00 1.361116301629627268e+00 6.977697593526513975e-01 8.189054689273690402e-01 1.672335844122511128e+00
1.916167664670659070e-06 8.328659967811532505e-01 3.395533522015760086e-01 2.950602838231086711e-01 7.853475600721393501e-01 1.674348896864779723e+00 2.569261811479557345e+00 3.349423007065023938e+00 3.893059271147778500e+00 4.178707054733634685e+00 4.265402680084315890e+00 4.323632196685816886e+00 4.413235565142745287e+00 4.398133322112113497e+00 4.105939788345613017e+00 3.437031547588148772e+00 2.455464173282417395e+00 1.390839468958259495e+00 7.213854656986963265e-01 8.168539987150854609e-01 1.596811740635503574e+00
1.926147704590818512e-06 7.376294402636670577e-01 3.039203171403332404e-01 2.928122598344597982e-01 7.840923595911165611e-01 1.646438844256990830e+00 2.509722845232596811e+00 3.267028334827793756e+00 3.804150896268041482e+00 4.098810529334859787e+00 4.200529642502809580e+00 4.263739646724001631e+00 4.344776161739647868e+00 4.319360292925225053e+00 4.029169094766386294e+00 3.382092931667870062e+00 2.439482938505207699e+00 1.414094507373548026e+00 7.398075671893169503e-01 8.098167596496345100e-01 1.514607744636594644e+00
1.936127744510978378e-06 6.343159326056299063e-01 2.667853793499580517e-01 2.891844417423241609e-01 7.792806289494492722e-01 1.611577550183159069e+00 2.439932365190909724e+00 3.171553609816359920e+00 3.699576834558034211e+00 4.001794187447972106e+00 4.117853143825598750e+00 4.185919227897237249e+00 4.258413003339674319e+00 4.223037802025359611e+00 3.936079500092714234e+00 3.313530316583740198e+00 2.413222688774192104e+00 1.430701010692062125e+00 7.541540640485920877e-01 7.975829120999350375e-01 1.425913726854136421e+00
1.946107784431137820e-06 5.268697132010756734e-01 2.282581204404257880e-01 2.841504258960249607e-01 7.711134304903932701e-01 1.569820204439598132e+00 2.360055046655880950e+00 3.063367579866132839e+00 3.579551485078752648e+00 3.887822696010731160e+00 4.017473529318157155e+00 4.090213861428063424e+00 4.154256221585380437e+00 4.109329886113508579e+00 3.826845387426987877e+00 3.231778451285367115e+00 2.376659707305925462e+00 1.440310439697556788e+00 7.659322059742876831e-01 7.800977638590618213e-01 1.330957873622801824e+00
1.956087824351297686e-06 4.307512206216665973e-01 1.884127564506456465e-01 2.776898791521656418e-01 7.593881555485678669e-01 1.521254535338719460e+00 2.270291061307145863e+00 2.942350281432099646e+00 3.444982406961567545e+00 3.757284655081216229e+00 3.899562505873551022e+00 3.976764697153649664e+00 4.032484260350143401e+00 3.978469296014949030e+00 3.701719503647022957e+00 3.136560913302398390e+00 2.329815165905327667e+00 1.443023934375962991e+00 7.815606265086756377e-01 7.573485312256585944e-01 1.230008227738998539e+00
1.966067864271457552e-06 3.334233768660261332e-01 1.471657738284663230e-01 2.699366064731613668e-01 7.438661039845120282e-01 1.466001662933816174e+00 2.170888630339987024e+00 2.808835649505854626e+00 3.295735745917323989e+00 3.610862472553463043e+00 3.764908725695887082e+00 3.846121844734117889e+00 3.893510720500362066e+00 3.830949832525899712e+00 3.561743789711149688e+00 3.028097291986800332e+00 2.272756714795690414e+00 1.438745155709598489e+00 7.991288199818441518e-01 7.294084088107855024e-01 1.123373583269360765e+00
1.976047904191616994e-06 2.341115682513071894e-01 1.041515754859876214e-01 2.609055592772817622e-01 7.248959223778360661e-01 1.404216695641842927e+00 2.062144383157010541e+00 2.663219818647806658e+00 3.132143828634983862e+00 3.448458332229906276e+00 3.613385608266267202e+00 3.698527784185970280e+00 3.737990256077405427e+00 3.667509352070090323e+00 3.406589709282879408e+00 2.906665314336983386e+00 2.205599805097856247e+00 1.427508996845545219e+00 8.118864570239177070e-01 6.965955280054660914e-01 1.011403669340013467e+00
1.986027944111776860e-06 1.315875950120607152e-01 6.038136383087864406e-02 2.505315736834175522e-01 7.026685201937729053e-01 1.336089034435426370e+00 1.944403308198761504e+00 2.505961271542204383e+00 2.954704906028493117e+00 3.270536565740406854e+00 3.445340959384056490e+00 3.534114444060636906e+00 3.565867533560201696e+00 3.488087348526062836e+00 3.236697498902286529e+00 2.772601713427700787e+00 2.128508692491273724e+00 1.409211623704004879e+00 8.198071133552983225e-01 6.600180396972389341e-01 8.944885791761923999e-01
1.996007984031936302e-06 2.647611557742686819e-02 1.584035287145999643e-02 2.388766268227993095e-01 6.780445288203050813e-01 1.261842355003823135e+00 1.818058263303390820e+00 2.337580428263012156e+00 2.763990355798594756e+00 3.077641116370541940e+00 3.261225988967110467e+00 3.353336975997498026e+00 3.377619358193041599e+00 3.293206235922647274e+00 3.052576223167519309e+00 2.626302773480561736e+00 2.041697075974148845e+00 1.384262812541605436e+00 8.229222101291645552e-01 6.294358189326012543e-01 7.731777826114497598e-01
2.005988023952096168e-06 -7.907635090866492467e-02 -2.945427693175113257e-02 2.258376523564255833e-01 6.508310357545241676e-01 1.181733863521013284e+00 1.683549871062115288e+00 2.158658636423588018e+00 2.560644196625441626e+00 2.870396148793025404e+00 3.061631405403921757e+00 3.156733857297498336e+00 3.173802104936652935e+00 3.083463706945563043e+00 2.854803964197495603e+00 2.468224494893854093e+00 1.945428230464184782e+00 1.353042194699914491e+00 8.223943633435815137e-01 5.954106699517398571e-01 6.465745351677226749e-01
2.015968063872255610e-06 -1.860404282073431226e-01 -7.527080594455975993e-02 2.113321385814288522e-01 6.204262672382405697e-01 1.096054403999339177e+00 1.541363374528603503e+00 1.969836535772148345e+00 2.345381860065539836e+00 2.649505887325734665e+00 2.847232517163192700e+00 2.944928023018670515e+00 2.955052521128042287e+00 2.859415886061346335e+00 2.644027540187141589e+00 2.298882327718455354e+00 1.840015021220528846e+00 1.315032086872980566e+00 8.180110371025660632e-01 5.584403484377260529e-01 5.187981369646379459e-01
2.025948103792415476e-06 -2.937772644438524372e-01 -1.213954744093224403e-01 1.963742106584021319e-01 5.867787294685198329e-01 1.005127245028501815e+00 1.391931592320218236e+00 1.771623385980211296e+00 2.118985340201875456e+00 2.415753611210757157e+00 2.618767483260073359e+00 2.718598515533256599e+00 2.722087972902257125e+00 2.621902205904769634e+00 2.420804028151599230e+00 2.118783706268247524e+00 1.725819244194376711e+00 1.270309656830133305e+00 8.088710637859533037e-01 5.192250719323562302e-01 4.082889094918898398e-01
2.035928143712575341e-06 -4.011706431509499682e-01 -1.650221961116964953e-01 1.804000949238433182e-01 5.503784876440374063e-01 9.092934668920371610e-01 1.235786242181511785e+00 1.564870043343030925e+00 1.882090584003710099e+00 2.169999755242553618e+00 2.377057730070762265e+00 2.478563894556523373e+00 2.475707169631588656e+00 2.371758825610243981e+00 2.186002697374069381e+00 1.928497771055137644e+00 1.603250266381900824e+00 1.219088455300034068e+00 7.950490266031043918e-01 4.782634762522552929e-01 2.969163256240291426e-01
2.045908183632734784e-06 -5.077427280440652835e-01 -2.079308482149899995e-01 1.633633071897689637e-01 5.113506228452827651e-01 8.089318673895801171e-01 1.073720805406963796e+00 1.350507747645868672e+00 1.635811447282908393e+00 1.913179085949976876e+00 2.123005962429520554e+00 2.225710766042780620e+00 2.216787534100228108e+00 2.109874969728030791e+00 1.940524499956078675e+00 1.728832127998011670e+00 1.472763550739311977e+00 1.161550710220028204e+00 7.771034193449439798e-01 4.354316332481854568e-01 1.840707449677895791e-01
2.055888223552894649e-06 -6.129859811339051223e-01 -2.484087959933831136e-01 1.452880547826644886e-01 4.698571444306930966e-01 7.044555837348865923e-01 9.063545444841224485e-01 1.126937215703639472e+00 1.381205675373255115e+00 1.646258437648464801e+00 1.857591626590646028e+00 1.960994287467302977e+00 1.946283470967963947e+00 1.837219700900092345e+00 1.685282921257435174e+00 1.520527399123249301e+00 1.334858597816082737e+00 1.097955734948502515e+00 7.545632529974177771e-01 3.907030285400738823e-01 7.076974455382188667e-02
2.065868263473054092e-06 -7.163963645879600772e-01 -2.884101812535212472e-01 1.262876250478712215e-01 4.260869051215320225e-01 5.963021327698320162e-01 7.305309301951987688e-01 8.950729505501935357e-01 1.116667986619789499e+00 1.370250206424966644e+00 1.581860903822786657e+00 1.685446302004786956e+00 1.665223267639260207e+00 1.554824590579281463e+00 1.421281405134247278e+00 1.304389541478111925e+00 1.190076445880702938e+00 1.028578534792938814e+00 7.276076557070718653e-01 3.444311434651810000e-01 -4.336205157991657178e-02
2.075848303393213957e-06 -8.175031790516832375e-01 -3.277223697546820524e-01 1.064498176542251345e-01 3.802439940942239360e-01 4.830475010723321305e-01 5.507023019648265016e-01 6.568232720023784443e-01 8.443094467718359475e-01 1.086426029503523294e+00 1.296949030970119487e+00 1.400160468472735564e+00 1.374705060003503121e+00 1.263834409923921598e+00 1.149652917633668947e+00 1.081406305362505371e+00 1.039002399466879778e+00 9.537399298266161507e-01 6.963694002079174883e-01 2.969248750273348336e-01 -1.552037522594870711e-01
2.085828343313373400e-06 -9.158394804019031055e-01 -3.661147664733890306e-01 8.587491115475430481e-02 3.325460053797629212e-01 3.723109973037449505e-01 3.701656034420325869e-01 4.145381799618210183e-01 5.668111884415181212e-01 7.950553773808328728e-01 1.004043835101895876e+00 1.106314742777299909e+00 1.075891876783522827e+00 9.650669159595363089e-01 8.686106956576844507e-01 8.530391156396942565e-01 8.822751532215254988e-01 8.737723356949615994e-01 6.611380058979285934e-01 2.480738628733737128e-01 -2.660992776139598504e-01
2.095808383233533265e-06 -1.010946536538184226e+00 -4.033640938192292191e-01 6.515570203440627928e-02 2.832220755891339814e-01 2.622615139930216110e-01 1.889750795125879068e-01 1.719584611789885809e-01 2.992340475057030380e-01 5.012070324620868655e-01 7.049267549013205070e-01 8.053687826460088628e-01 7.701902754905126658e-01 6.572360549480550374e-01 5.761282115447354801e-01 6.164016492183828078e-01 7.205864130333522466e-01 7.890411403111002864e-01 6.220957085712446322e-01 1.981279866365861786e-01 -3.761816931809882636e-01
2.105788423153693131e-06 -1.102378316786473134e+00 -4.392491618060366809e-01 4.634936585414740212e-02 2.325107646326428079e-01 1.498632775611934420e-01 4.550265176071320236e-03 -7.244943824552323164e-02 2.586127003515952677e-02 2.240331441536780599e-01 4.032900938232689692e-01 4.946078465241255384e-01 4.535564922364225815e-01 3.490417828235782283e-01 2.876855736278509657e-01 3.708206978905381201e-01 5.545575586153900227e-01 6.999429251720585832e-01 5.790244053078743569e-01 1.473277141787398825e-01 -4.849867531363371564e-01
2.115768463073852573e-06 -1.189705908055079364e+00 -4.735539253924112013e-01 2.721502191761744974e-02 1.806578278735708754e-01 3.630623278714510682e-02 -1.843510522571643884e-01 -3.161978437962786881e-01 -2.468043204584230155e-01 -5.518108595328375526e-02 1.224015297928137680e-01 2.028433587870022703e-01 1.614930929772473989e-01 5.154268611180918419e-02 6.669563571032183225e-03 1.386267766910376786e-01 3.848116843368473705e-01 6.069112218760550626e-01 5.284273028341516243e-01 9.599520639371028619e-02 -5.920518235372159710e-01
2.125748502994012439e-06 -1.272521753045995796e+00 -5.060705363825299674e-01 7.974349079447762972e-03 1.297242480250645758e-01 -7.646577571815958707e-02 -3.695119157107950025e-01 -5.555462260739094660e-01 -5.140321268253619236e-01 -3.306849502568405819e-01 -1.538201645950734997e-01 -7.755757996819498401e-02 -1.276583436777941616e-01 -2.454716679129395063e-01 -2.752985358720103082e-01 -9.569795128900462911e-02 2.186590100607113674e-01 5.103890781590135761e-01 4.743736024183232147e-01 4.473600182443456669e-02 -6.969304235968672989e-01
2.135728542914171881e-06 -1.350443610455281718e+00 -5.366023053186783631e-01 -1.123332800382658911e-02 7.889804523716548168e-02 -1.878142449602142883e-01 -5.538877613364926455e-01 -7.897230982627493345e-01 -7.772303973799343790e-01 -6.068320951099553939e-01 -4.310393721068604966e-01 -3.587104001338381476e-01 -4.162665533737300305e-01 -5.382377533884501464e-01 -5.518075025203802442e-01 -3.295798151190358904e-01 5.796245588738145604e-02 4.083759289027090178e-01 4.227731785071142112e-01 -6.829373008027097777e-03 -7.975460150597998288e-01
2.145708582834331747e-06 -1.423118145122162170e+00 -5.649664911866794093e-01 -3.027096195437378734e-02 2.766240130633444358e-02 -2.997821499482070662e-01 -7.345887822133247980e-01 -1.021378322639709291e+00 -1.036539618895129244e+00 -8.795651779332361864e-01 -7.082283581660488991e-01 -6.403217920246974115e-01 -7.061049741902861721e-01 -8.295113157439536478e-01 -8.249257799180267359e-01 -5.602503031854562110e-01 -1.040323833168945167e-01 3.005788904897058189e-01 3.777914593621962691e-01 -5.834762200253948428e-02 -8.946113759140251753e-01
2.155688622754491189e-06 -1.490224067207696290e+00 -5.909968418982710636e-01 -4.900877707526164750e-02 -2.396631604064552654e-02 -4.108894362570829073e-01 -9.118262922747988330e-01 -1.249926006535227785e+00 -1.292891458963615792e+00 -1.145860801681997110e+00 -9.837101069028377776e-01 -9.211181428175965191e-01 -9.940672864983565171e-01 -1.114525774130061153e+00 -1.094023265535695177e+00 -7.879127309110652844e-01 -2.650923190154084175e-01 2.051309160973850132e-01 3.311776711688585451e-01 -1.095447936354393137e-01 -9.883081250736294177e-01
2.165668662674651055e-06 -1.551474753251212313e+00 -6.145458162631347587e-01 -6.732530303980722997e-02 -7.571039756644672158e-02 -5.205725084373848954e-01 -1.086164551674253964e+00 -1.474390916018345932e+00 -1.545105821530003753e+00 -1.408785157693903889e+00 -1.250426075102924806e+00 -1.196441926606284234e+00 -1.274407358098821774e+00 -1.396844653460241448e+00 -1.360354302181039587e+00 -1.011316609573204683e+00 -4.270706723509684610e-01 1.135124968326283734e-01 2.831145686088770153e-01 -1.598887734626749102e-01 -1.078289292531542154e+00
2.175648702594810497e-06 -1.608730956926864408e+00 -6.354864282936734110e-01 -8.510865687631370691e-02 -1.271424386023970177e-01 -6.281937571775609852e-01 -1.256854084959496465e+00 -1.693821582929886382e+00 -1.792094150419104137e+00 -1.667193316912245260e+00 -1.513194528949420414e+00 -1.464872665906207905e+00 -1.551260959712647658e+00 -1.675212329938683853e+00 -1.622771920113682320e+00 -1.232015641018978647e+00 -5.884750143295980340e-01 2.173476462412433571e-02 2.345945033334996821e-01 -2.064522879775537167e-01 -1.164234782052523176e+00
2.185628742514970363e-06 -1.660589209995367410e+00 -6.537136668467852241e-01 -1.022588771541761005e-01 -1.780500431724754695e-01 -7.327507119052516504e-01 -1.423181887961632919e+00 -1.907295189640191957e+00 -2.032798751863854392e+00 -1.919961942867439042e+00 -1.771160717517475502e+00 -1.728867456208295517e+00 -1.823385570210541706e+00 -1.948417985961533150e+00 -1.880153169134826996e+00 -1.449059836308581373e+00 -7.475094529397648957e-01 -7.141573776877456481e-02 1.861884894836818849e-01 -2.514505568732017804e-01 -1.245851871600747840e+00
2.195608782435130229e-06 -1.704979868404932430e+00 -6.691454573705845066e-01 -1.186889402067198424e-01 -2.281999963424746758e-01 -8.339328651539940074e-01 -1.584458812528037441e+00 -2.113921949215137541e+00 -2.266199890003949946e+00 -2.165999247558939800e+00 -2.023334646778495838e+00 -1.987297904547940419e+00 -2.089529630844647823e+00 -2.215277287369366910e+00 -2.131398359903497131e+00 -1.661531581885829612e+00 -9.014332194403802401e-01 -1.648199200550976018e-01 1.364499951742848827e-01 -2.954708857411888490e-01 -1.322875194621024431e+00
2.205588822355289671e-06 -1.741430611649942062e+00 -6.817231474305169847e-01 -1.343245970679290968e-01 -2.773771232850890112e-01 -9.323810469451110361e-01 -1.740022360047187799e+00 -2.312848957265032812e+00 -2.491318732999387997e+00 -2.404250043780693069e+00 -2.268602807905901741e+00 -2.239035060083370610e+00 -2.348640527642894327e+00 -2.474637124283073142e+00 -2.375437323367476150e+00 -1.868535465119649963e+00 -1.051869948554711831e+00 -2.581128119560471279e-01 8.594213102965148066e-02 -3.384265042097566178e-01 -1.395066251529543555e+00
2.215568862275449537e-06 -1.771486802463920984e+00 -6.914115131913317613e-01 -1.491051265153385819e-01 -3.253806419470406941e-01 -1.027562921105702243e+00 -1.889239101207406346e+00 -2.503263508342824295e+00 -2.708721818181457852e+00 -2.634361544371244257e+00 -2.506035666399092143e+00 -2.483007211892142685e+00 -2.599603227335223643e+00 -2.725635708471004559e+00 -2.611235276075744238e+00 -2.069202907130029967e+00 -1.199007461461153667e+00 -3.509539878954788250e-01 3.483213449198811068e-02 -3.801815762745962002e-01 -1.462789414573673286e+00
2.225548902195608979e-06 -1.794620741194997704e+00 -6.981982995228388500e-01 -1.629832636132768631e-01 -3.720206617085186074e-01 -1.119047144125465909e+00 -2.031506735576236622e+00 -2.686069755603355702e+00 -2.917046127619375984e+00 -2.856762670906844104e+00 -2.736235843098547171e+00 -2.719372629674450703e+00 -2.843472351198881753e+00 -2.969514019241907388e+00 -2.839458474204375360e+00 -2.262696437527819793e+00 -1.342245830286287633e+00 -4.429750906555950940e-01 -1.671308777145546348e-02 -4.206525299065679291e-01 -1.526842833306372382e+00
2.235528942115768845e-06 -1.810811927990017889e+00 -7.020933212661153444e-01 -1.759247602777303243e-01 -4.171184947224973461e-01 -1.206548066405592978e+00 -2.166255814524390644e+00 -2.859380257924176050e+00 -3.114327424596086580e+00 -3.068396832527192419e+00 -2.957394256537309030e+00 -2.948003228334904247e+00 -3.077762030915673908e+00 -3.202581614827985756e+00 -3.058390001930677560e+00 -2.448213582633493424e+00 -1.481004070493960434e+00 -5.338131237339355240e-01 -6.852600000325302643e-02 -4.597279074200815718e-01 -1.585349473972022860e+00
2.245508982035928287e-06 -1.820075248908917143e+00 -7.031271668635998839e-01 -1.879076055023808645e-01 -4.605067362173490553e-01 -1.290272507706360150e+00 -2.292951159808146233e+00 -3.021900879545765140e+00 -3.299778123916450312e+00 -3.268398812989685265e+00 -3.167449602326370961e+00 -3.165799362598821887e+00 -3.300710523794457618e+00 -3.423860748869874460e+00 -3.266134955939592022e+00 -2.626130397649567350e+00 -1.614722165757928263e+00 -6.231202714068818649e-01 -1.204569990464561535e-01 -4.973020606936228716e-01 -1.637688293462066458e+00
2.255489021956088153e-06 -1.822458716976455007e+00 -7.013455112647702938e-01 -1.989209445514741603e-01 -5.020291418694442509e-01 -1.369197846364997639e+00 -2.412276654387732311e+00 -3.172995426835175437e+00 -3.467332739926792584e+00 -3.455923893660166613e+00 -3.365541718250540715e+00 -3.371775202965809903e+00 -3.511354925269800642e+00 -3.626177930404219207e+00 -3.456287131884692165e+00 -2.795567157118603152e+00 -1.742862875174217452e+00 -7.105541217073609861e-01 -1.723257669385410140e-01 -5.332738474395296580e-01 -1.683398573682498345e+00
2.265469061876248018e-06 -1.818040943788111985e+00 -6.968195496478980511e-01 -2.089637466166377744e-01 -5.415403370551717943e-01 -1.443041758144400166e+00 -2.522993494735644049e+00 -3.306870243769973960e+00 -3.620854971373833386e+00 -3.625399282709592885e+00 -3.550721773895836986e+00 -3.564967853597505787e+00 -3.704622472596934557e+00 -3.818135281061887376e+00 -3.638785628218994539e+00 -2.954763742106274460e+00 -1.864913344504965931e+00 -7.957780263494577122e-01 -2.239458771394926551e-01 -5.675456997183245811e-01 -1.723292591968430099e+00
2.275449101796407461e-06 -1.806928436013938599e+00 -6.896546637650992073e-01 -2.180432787294027397e-01 -5.789053980424825330e-01 -1.511475049889681621e+00 -2.624170587678034128e+00 -3.429075136980273886e+00 -3.767086258790294462e+00 -3.780421170091699423e+00 -3.718245517260957644e+00 -3.740954149968363840e+00 -3.882356706771430854e+00 -3.999416624242460472e+00 -3.808768084108793861e+00 -3.102691654911549080e+00 -1.980386547804372510e+00 -8.780621577117811993e-01 -2.751378623993409600e-01 -6.000235422007758057e-01 -1.757282431372095610e+00
2.285429141716567326e-06 -1.789252812606466403e+00 -6.799675697989798762e-01 -2.261734497671818445e-01 -6.139993487936786787e-01 -1.574233186389399686e+00 -2.715414709580971309e+00 -3.542918004833119472e+00 -3.898880013074332851e+00 -3.924306052263165867e+00 -3.870013295784659135e+00 -3.900599109367913542e+00 -4.049238548783473668e+00 -4.165582881879117849e+00 -3.964454396075982157e+00 -3.234158146434889858e+00 -2.088833839129358605e+00 -9.548264016134357934e-01 -3.257176422964857543e-01 -6.306110343089095238e-01 -1.785420934217792244e+00
2.295409181636726768e-06 -1.765168036453039546e+00 -6.679273384686115200e-01 -2.333730919393235403e-01 -6.467066188901812174e-01 -1.631073963924836834e+00 -2.796371437073739585e+00 -3.643263229133030912e+00 -4.015741934358725729e+00 -4.055882231965469487e+00 -4.007467599875694120e+00 -4.045959578431673087e+00 -4.203573361960128096e+00 -4.315981894866309787e+00 -4.105235377478049230e+00 -3.359309636488232442e+00 -2.191012917625291045e+00 -1.028486317216831036e+00 -3.754963259273285114e-01 -6.592143019830111195e-01 -1.807873253098967181e+00
2.305389221556886634e-06 -1.734847748733302053e+00 -6.536035559205084500e-01 -2.396642480599515401e-01 -6.769205080670107622e-01 -1.681738009451803295e+00 -2.866725710030059382e+00 -3.729731327817690012e+00 -4.117238035117757100e+00 -4.171907304688526885e+00 -4.133992656163725243e+00 -4.180580113625947725e+00 -4.341878217585513511e+00 -4.450033329742930199e+00 -4.230568091273053888e+00 -3.472273343864443529e+00 -2.285558310183867015e+00 -1.098746573110717772e+00 -4.242803284108495054e-01 -6.857454844934064431e-01 -1.824254617347581542e+00
2.315369261477046076e-06 -1.698482785598270484e+00 -6.368405317539532762e-01 -2.450705311994780256e-01 -7.045485871073813300e-01 -1.726071032061958999e+00 -2.925116011910334990e+00 -3.801995439673689248e+00 -4.202994658933346450e+00 -4.271957434493898198e+00 -4.246154464025480912e+00 -4.300700996222689199e+00 -4.463653121518066591e+00 -4.567229490451187424e+00 -4.339976778971089466e+00 -3.572254081608099430e+00 -2.371771828503729029e+00 -1.165320384581745916e+00 -4.718718288561936647e-01 -7.101067397916001056e-01 -1.834474964452105006e+00
2.325349301397205942e-06 -1.656278945402773539e+00 -6.178824787252904516e-01 -2.496156190775569439e-01 -7.295008398670278504e-01 -1.764094887938111755e+00 -2.969410923090921361e+00 -3.859781643519049066e+00 -4.272698470422229278e+00 -4.355673023685877610e+00 -4.342152668059186205e+00 -4.404524101436643413e+00 -4.568446426308497621e+00 -4.667135729271152833e+00 -4.433053453661413457e+00 -3.658870008404835339e+00 -2.449309215431596964e+00 -1.227930568127109989e+00 -5.180695841052115336e-01 -7.322035234752359845e-01 -1.838516415484219513e+00
2.335329341317365808e-06 -1.608455061139631992e+00 -5.969354580167195445e-01 -2.533219390561511353e-01 -7.505667305449258420e-01 -1.796035015253227174e+00 -3.002771569046047695e+00 -3.902869359199644173e+00 -4.326096482463272608e+00 -4.422758439315500389e+00 -4.421647451630238201e+00 -4.491676056121862715e+00 -4.655879149678142426e+00 -4.749390529588168874e+00 -4.509458215874830422e+00 -3.731793950059052012e+00 -2.517859244850325418e+00 -1.286310784358988490e+00 -5.626700984984138731e-01 -7.519473055637245773e-01 -1.836374900035705027e+00
2.345309381237525250e-06 -1.555241417475414556e+00 -5.740510175207746979e-01 -2.562095911261700332e-01 -7.688429080682706029e-01 -1.821123591962102495e+00 -3.027355288457028948e+00 -3.931091863557712784e+00 -4.362996174696013973e+00 -4.473022175766260489e+00 -4.484363216201203706e+00 -4.561849696006481381e+00 -4.725665649631150877e+00 -4.813719739190438496e+00 -4.568919350634955023e+00 -3.790753912944144766e+00 -2.577144803955457419e+00 -1.340031696060364652e+00 -6.054511846264347685e-01 -7.692765970526208585e-01 -1.828060888919949667e+00
2.355289421157685116e-06 -1.496878535409737365e+00 -5.494138297534348903e-01 -2.582955461932815444e-01 -7.842922666867848669e-01 -1.839260068779948742e+00 -3.041608810199737611e+00 -3.944336940602049868e+00 -4.383265742865279258e+00 -4.506320173781889871e+00 -4.530154991453435365e+00 -4.614803550702981205e+00 -4.777582014577284042e+00 -4.859896596167653016e+00 -4.611233261163755870e+00 -3.835533498402462715e+00 -2.626797882351123103e+00 -1.388759697928846570e+00 -6.462101211140738322e-01 -7.841599032579925632e-01 -1.813600464319439221e+00
2.365269461077844558e-06 -1.433616330651755533e+00 -5.231505546394561446e-01 -2.595931456100941115e-01 -7.968548274720023139e-01 -1.850370076303607947e+00 -3.044212785997201909e+00 -3.942547670295939444e+00 -4.386834502514039613e+00 -4.522504174631873042e+00 -4.558822105470246910e+00 -4.650361371520001619e+00 -4.811476875437505463e+00 -4.887773864913348199e+00 -4.636264289409465000e+00 -3.865972248722987725e+00 -2.664605028339952053e+00 -1.432561134405025083e+00 -6.826991344851975896e-01 -7.964265724450591000e-01 -1.793036677875775586e+00
2.375249500998004424e-06 -1.365713634930246334e+00 -4.955585967909154066e-01 -2.601119156482466499e-01 -8.064815171192050158e-01 -1.854406234915616292e+00 -3.035147989453339967e+00 -3.925723345308353984e+00 -4.373693453427616618e+00 -4.521495068430909647e+00 -4.570265256896512973e+00 -4.668411763385987179e+00 -4.827241788468395356e+00 -4.897279205289404302e+00 -4.643944466069145349e+00 -3.881965948364588304e+00 -2.692803792627811443e+00 -1.471837539233421532e+00 -7.162134298490335782e-01 -8.060019388007710894e-01 -1.766431132604427967e+00
2.385229540918163866e-06 -1.292224707209893797e+00 -4.666894642033756480e-01 -2.598576978752496491e-01 -8.131318255047702559e-01 -1.851349014501486812e+00 -3.014441182064640401e+00 -3.893920490288279801e+00 -4.343895993830185098e+00 -4.503277512482796396e+00 -4.564461266539073137e+00 -4.668907965592758558e+00 -4.824842279674369294e+00 -4.888411312651276042e+00 -4.634273223541788056e+00 -3.883466896059728501e+00 -2.711268590944977408e+00 -1.505919956734347531e+00 -7.472541270220672827e-01 -8.128199447968478264e-01 -1.733865712323470643e+00
2.395209580838323732e-06 -1.214123015933844307e+00 -4.367186595694598772e-01 -2.588330836688078618e-01 -8.167745248331566010e-01 -1.841207616129059366e+00 -2.982166169958421875e+00 -3.847253944250486057e+00 -4.297558756360684740e+00 -4.467863335705265726e+00 -4.541450167300845386e+00 -4.651867807832840818e+00 -4.804337754298256158e+00 -4.861239378581212911e+00 -4.607317094712586325e+00 -3.870484154561285361e+00 -2.720490085965781901e+00 -1.534441634145343070e+00 -7.756573166406270925e-01 -8.168250944613414388e-01 -1.695444372971476543e+00
2.405189620758483598e-06 -1.133192820918107246e+00 -4.057048668216086118e-01 -2.570381288702831002e-01 -8.173885134067792047e-01 -1.824020841486099664e+00 -2.938444814161192298e+00 -3.785897954005129851e+00 -4.234879166251667826e+00 -4.415445956741073985e+00 -4.501335556562642282e+00 -4.617373848834386507e+00 -4.765836735400847957e+00 -4.815902587981305771e+00 -4.563209409036521613e+00 -3.843083775470345742e+00 -2.720837010157198144e+00 -1.557260185787478157e+00 -8.012713250414330579e-01 -8.179744143688263414e-01 -1.651294904101377359e+00
2.415169660678643040e-06 -1.050698132510708760e+00 -3.740233103299563933e-01 -2.545998497299709618e-01 -8.149637519896969495e-01 -1.799857910816908380e+00 -2.883447940947193366e+00 -3.710087215685457629e+00 -4.156098150176734229e+00 -4.346250179572863637e+00 -4.444285117994273726e+00 -4.565573685549105143e+00 -4.709515473905165450e+00 -4.752609658461185660e+00 -4.502149985557007739e+00 -3.801388987370295514e+00 -2.710994870125734924e+00 -1.574259381792069590e+00 -8.239656468249796362e-01 -8.162393473762042939e-01 -1.601570566235588355e+00
2.425149700598802906e-06 -9.651441748285214395e-01 -3.414944385641113800e-01 -2.514284019435870099e-01 -8.095022548380623739e-01 -1.768819186613998173e+00 -2.817396094137913920e+00 -3.620117792840455984e+00 -4.061516741055645419e+00 -4.260587602447308164e+00 -4.370541923210815582e+00 -4.496694177652145186e+00 -4.635617549189558595e+00 -4.671638413609696450e+00 -4.424404810797669008e+00 -3.745580326853119590e+00 -2.691000490173461657e+00 -1.585349694868786186e+00 -8.436171554407727591e-01 -8.116075045807945587e-01 -1.546451510799747409e+00
2.435129740518962348e-06 -8.767510676932787073e-01 -3.082240855122416745e-01 -2.474888631398309835e-01 -8.009844608339244942e-01 -1.731036758591796287e+00 -2.740560068823878925e+00 -3.516347833733897588e+00 -3.951514173610363390e+00 -4.158759500073510473e+00 -4.280419129354087637e+00 -4.411006770540194744e+00 -4.544453828555262476e+00 -4.573337846373373594e+00 -4.330305678353129295e+00 -3.675895684266730079e+00 -2.660934772532459469e+00 -1.590469993291621309e+00 -8.601206822537695862e-01 -8.040842041562044074e-01 -1.486145893997992795e+00
2.445109780439122213e-06 -7.858406199836340811e-01 -2.734952168748219781e-01 -2.427818662086345114e-01 -7.896382356633567801e-01 -1.686674845482222462e+00 -2.653261165995817628e+00 -3.399198007716586645e+00 -3.826544724007691300e+00 -4.041234630515432968e+00 -4.174332424514520135e+00 -4.308851049491660312e+00 -4.436372754093292237e+00 -4.458124239481342066e+00 -4.220249756879582037e+00 -3.592630229481766246e+00 -2.620923345463572751e+00 -1.589590124234625312e+00 -8.733952810566375513e-01 -7.936937315084774403e-01 -1.420890604066096685e+00
2.455089820359281656e-06 -6.930231037784690962e-01 -2.370394788661049357e-01 -2.373117167408624884e-01 -7.753704077107668180e-01 -1.635929970874909767e+00 -2.555871110043910654e+00 -3.269151580977761817e+00 -3.687112456372783509e+00 -3.908440395302855030e+00 -4.052702212056967568e+00 -4.190639612752747212e+00 -4.311829495513382682e+00 -4.326476160252953562e+00 -4.094699044535912158e+00 -3.496139181219617864e+00 -2.571136984519448720e+00 -1.582710882680774978e+00 -8.833819984684253557e-01 -7.802589513663725773e-01 -1.350951532531315724e+00
2.465069860279441521e-06 -5.984377087881657120e-01 -1.996571670796754849e-01 -2.310877773030135529e-01 -7.582242596392018141e-01 -1.579030873613635144e+00 -2.449631399858449132e+00 -3.126754055654087150e+00 -3.533797809713234095e+00 -3.760974690814713473e+00 -3.915959900560869844e+00 -4.056856428398555536e+00 -4.171327627624651591e+00 -4.178943200099333843e+00 -3.954182624353801412e+00 -3.386828547176368609e+00 -2.511791765918600650e+00 -1.569865056675906034e+00 -8.901080626734353407e-01 -7.640689528117614593e-01 -1.276633173411740652e+00
2.475049900199600964e-06 -5.023797580796894868e-01 -1.618669603437298821e-01 -2.241257519984818369e-01 -7.382665783997788278e-01 -1.516238118040315719e+00 -2.336857722174436880e+00 -2.972622374815376833e+00 -3.367247848103790187e+00 -3.599535300277907357e+00 -3.764693956942116504e+00 -3.908070435359945360e+00 -4.015476415028792267e+00 -4.016141241441072651e+00 -3.799290912096556116e+00 -3.265162911118293376e+00 -2.443148913886059148e+00 -1.551117905293770471e+00 -8.936489356942106665e-01 -7.452149852164607902e-01 -1.198295175012514369e+00
2.485029940119760829e-06 -4.052148202668882093e-01 -1.239608801535968668e-01 -2.164481082816144264e-01 -7.155767959494936381e-01 -1.447843375570483149e+00 -2.215645532187664468e+00 -2.807415869792507124e+00 -3.188175051111187486e+00 -3.424833440108588256e+00 -3.599547088590505428e+00 -3.744860616989584834e+00 -3.844922302698282834e+00 -3.838751385283646567e+00 -3.630671185456552319e+00 -3.131661952162750229e+00 -2.365514308241883690e+00 -1.526567213152581370e+00 -8.934559770396117706e-01 -7.238050530497097679e-01 -1.116247355861239132e+00
2.495009980039920695e-06 -3.073872622003629984e-01 -8.599626097420992599e-02 -2.080879877241118003e-01 -6.902869716444193227e-01 -1.374168356624650533e+00 -2.082903447853112322e+00 -2.631858267279489016e+00 -2.997392834412414331e+00 -3.237541377502624051e+00 -3.421164414300765788e+00 -3.567960855974383172e+00 -3.660413426379769852e+00 -3.647518559123248405e+00 -3.449035212855022792e+00 -2.986898982898788635e+00 -2.279237624348303459e+00 -1.496276709983772379e+00 -8.899414116707294875e-01 -6.999670475208060738e-01 -1.030811687781282293e+00
2.504990019960080137e-06 -2.093528319301211360e-01 -4.815172641158076139e-02 -1.990950106839647071e-01 -6.625229390607075830e-01 -1.295572719065208878e+00 -1.942344229216796281e+00 -2.450459665701009815e+00 -2.795867326232677641e+00 -3.038470734812648288e+00 -3.230324076832488345e+00 -3.378060071170132073e+00 -3.462721961730167664e+00 -3.443249740189972652e+00 -3.255173936485661113e+00 -2.831499262269340456e+00 -2.184711084598320419e+00 -1.460451683431700731e+00 -8.831650425587772579e-01 -6.738475025989093536e-01 -9.413054727273995059e-01
2.514970059880240003e-06 -1.099604747873954430e-01 -1.100379637181180502e-02 -1.895090428436259911e-01 -6.324583795429400412e-01 -1.212475299509093718e+00 -1.794963825045869932e+00 -2.262076567532088411e+00 -2.589488721187925169e+00 -2.830504692822697788e+00 -3.027829081362484409e+00 -3.175964147760473200e+00 -3.252652749058098536e+00 -3.226816404143194372e+00 -3.049905221855514714e+00 -2.666146038153151210e+00 -2.082432147084075424e+00 -1.419380837394121020e+00 -8.731961237203222925e-01 -6.456428512269942743e-01 -8.503588165334989846e-01
2.524950099800399445e-06 -1.199517977894546360e-02 3.215884583086280751e-02 -1.794990438548854927e-01 -6.006024593205488982e-01 -1.125228077702469021e+00 -1.641432757767629091e+00 -2.060606076549184262e+00 -2.373570708891748371e+00 -2.616354876481286063e+00 -2.816307945726716166e+00 -2.962556332903686140e+00 -3.031104057036241972e+00 -2.999244854288485307e+00 -2.834097190272934164e+00 -2.491581272994765950e+00 -1.974458354464506238e+00 -1.373291222169612302e+00 -8.601487002535913584e-01 -6.155677226342075592e-01 -7.580957166910954337e-01
2.534930139720559311e-06 9.061416364704064086e-02 8.207315836387388264e-02 -1.690393976842566037e-01 -5.673123534745112551e-01 -1.034225114687521430e+00 -1.482512320740430489e+00 -1.852502880205549207e+00 -2.145074216864916394e+00 -2.391154797951130284e+00 -2.597277520077573065e+00 -2.740100680494191643e+00 -2.799031195817811124e+00 -2.761393422506547957e+00 -2.608679898453161616e+00 -2.308543969419424524e+00 -1.859833825887877490e+00 -1.322308256852148256e+00 -8.441441572356114253e-01 -5.837293229567154240e-01 -6.644978895494126903e-01
2.544910179640718753e-06 1.934176422444203458e-01 1.325911368943819280e-01 -1.581564593471107283e-01 -5.325679621637444683e-01 -9.399348773681925895e-01 -1.319061279620128202e+00 -1.638735877841893451e+00 -1.911175230747856446e+00 -2.156263811676697451e+00 -2.367309479523535209e+00 -2.511509839773197861e+00 -2.560562231847217429e+00 -2.515818323839463577e+00 -2.375741864531448311e+00 -2.119971484428566644e+00 -1.737344816489941657e+00 -1.266717581724152941e+00 -8.247701910571291206e-01 -5.503248357125934964e-01 -5.697150470746770168e-01
2.554890219560878619e-06 2.932949691874948139e-01 1.820723309213229668e-01 -1.469605399781922228e-01 -4.962572482246153660e-01 -8.428199826741609169e-01 -1.151766687170188597e+00 -1.421221511928627335e+00 -1.675093395341861413e+00 -1.914883000201202945e+00 -2.127664404609594051e+00 -2.271565028356993921e+00 -2.314697971489055206e+00 -2.265218171803033531e+00 -2.138428238533130799e+00 -1.924784173808465448e+00 -1.608782091627046329e+00 -1.206886991282725141e+00 -8.022822984339625929e-01 -5.155593010895983541e-01 -4.741789980729250176e-01
2.564870259481038485e-06 3.908992124917395339e-01 2.299068523782748508e-01 -1.355020308203125634e-01 -4.580884975683282567e-01 -7.437762037031233620e-01 -9.809928275771231387e-01 -1.205897489818041457e+00 -1.435455037796579347e+00 -1.667830021864588286e+00 -1.881376699605741498e+00 -2.022573626846481343e+00 -2.057142772004835862e+00 -2.002801804340432756e+00 -1.890772619482752104e+00 -1.721652516847564707e+00 -1.475131502429300578e+00 -1.143124879171143027e+00 -7.771884701416034158e-01 -4.796416741777080328e-01 -3.784495159865897684e-01
2.574850299401197927e-06 4.858413713385256183e-01 2.758689270833747931e-01 -1.238423214730921540e-01 -4.181247024525528433e-01 -6.438721779856939609e-01 -8.114496781557704042e-01 -9.889508320418078924e-01 -1.192138005147846735e+00 -1.415978412362104644e+00 -1.629523407822957237e+00 -1.767536563156584251e+00 -1.793584611694658770e+00 -1.734502330866185549e+00 -1.637711754950421428e+00 -1.513580663319142872e+00 -1.337004974570188853e+00 -1.075632872043322585e+00 -7.495368809268955212e-01 -4.427818033992067526e-01 -2.828958500204143411e-01
2.584830339321357793e-06 5.777239843437388389e-01 3.197394458554529972e-01 -1.113965946958299091e-01 -3.769738310759245259e-01 -5.426005509594278298e-01 -6.449613782753409463e-01 -7.718188420785503379e-01 -9.455145855555913137e-01 -1.160259159882548907e+00 -1.373183517325505365e+00 -1.507543474102197356e+00 -1.525374700565876651e+00 -1.463999910148179096e+00 -1.380826645553242082e+00 -1.301442374617881814e+00 -1.195013626864197320e+00 -1.004650527336955479e+00 -7.197175366970115507e-01 -4.051968151370659577e-01 -1.867357205032897649e-01
2.594810379241517235e-06 6.661621284482922567e-01 3.613088596823577636e-01 -9.593865571124460256e-02 -3.351238192655528469e-01 -4.404088217879547074e-01 -4.759193303613952764e-01 -5.543158436078731155e-01 -6.974856221165628423e-01 -8.995133920347320178e-01 -1.114102321012757191e+00 -1.243706948268871626e+00 -1.253993557843429363e+00 -1.191564278211867833e+00 -1.124774521568548291e+00 -1.085858995453007347e+00 -1.049798258414967655e+00 -9.303312839897657227e-01 -6.879760166470387794e-01 -3.670881922483489879e-01 -8.832167712881108801e-02
2.604790419161677101e-06 7.507914748837298813e-01 4.003801317191819642e-01 -8.028310872738143866e-02 -2.927340353942837203e-01 -3.363600694631472821e-01 -3.066598015534229282e-01 -3.258839407997470849e-01 -4.335079470022115133e-01 -6.387674469531037236e-01 -8.494258666322017648e-01 -9.779326880943447486e-01 -9.800713174161238550e-01 -9.152085305903807644e-01 -8.656314305927637065e-01 -8.701831313202450513e-01 -9.020066045083595663e-01 -8.532889503516138952e-01 -6.542485704040560401e-01 -3.286445223943165184e-01 2.104843464916930987e-02
2.614770459081836543e-06 8.312717990479382424e-01 4.367716568951522382e-01 -6.792638875975351431e-02 -2.500287135088670176e-01 -2.311707524374905232e-01 -1.323131939792563938e-01 -9.759093473281464648e-02 -1.679828621925293919e-01 -3.490023861336711275e-01 -5.847833302822483814e-01 -7.071380837737045733e-01 -7.022820668737327354e-01 -6.367083913508260196e-01 -6.038735568690589695e-01 -6.525161909571539631e-01 -7.530329301790524843e-01 -7.740742209686252151e-01 -6.182881409420017960e-01 -2.902109301806704567e-01 1.391206511291510906e-01
2.624750499001996409e-06 9.072902298168207258e-01 4.703200587603547089e-01 -5.566621601139666586e-02 -2.048993408678197459e-01 -1.272437350197343775e-01 3.986971259976793830e-02 1.289101378228085515e-01 9.568355311204138069e-02 -6.399054950262569874e-02 -2.866075815789048686e-01 -4.200365206657652450e-01 -4.039559085870083610e-01 -3.319811909498240343e-01 -3.217199754089685726e-01 -4.301566144271863901e-01 -6.031458713555026829e-01 -6.930197665865772683e-01 -5.808412967947826910e-01 -2.514685002446008233e-01 2.519205769210369206e-01
2.634730538922156274e-06 9.785641556298086963e-01 5.008827753495035395e-01 -4.369982151453959129e-02 -1.595621450901362204e-01 -1.302794127597296098e-02 2.129625281341748222e-01 3.556545932960972767e-01 3.572868998234418059e-01 2.183215139269296390e-01 6.437670704568679812e-03 -1.203538532223135393e-01 -9.999144249492893100e-02 -3.249002224730092314e-02 -4.398534020988669607e-02 -1.974475964629863189e-01 -4.519800826483962308e-01 -6.106733506924694188e-01 -5.421395789419530820e-01 -2.120995348471380604e-01 3.633344881384081848e-01
2.644710578842315717e-06 1.044843713837956489e+00 5.283403511524010776e-01 -3.211292866001477092e-02 -1.143860977134445178e-01 1.026586986869676976e-01 3.849058870659610720e-01 5.820332510492468581e-01 6.217905589630124963e-01 5.021357960415300248e-01 2.975895731572218428e-01 1.765884242402268323e-01 2.013605340888948159e-01 2.642899446562355092e-01 2.312293793976639977e-01 3.297409774694121110e-02 -2.992586034184811505e-01 -5.280890804594691179e-01 -5.023644572042935685e-01 -1.728030027165515514e-01 4.715359350444704445e-01
2.654690618762475582e-06 1.105913801414803777e+00 5.525983605162039236e-01 -2.096702204232560318e-02 -7.194907753491590341e-02 2.138919809124448790e-01 5.533984965543705670e-01 8.037373772600658883e-01 8.810515034275406832e-01 7.840976439219555783e-01 5.915256037874208062e-01 4.773538154537051992e-01 5.065214971701966773e-01 5.650496831504845385e-01 5.090049481385389152e-01 2.631552968258727976e-01 -1.289836775880207620e-01 -4.454351274122901883e-01 -4.623885247288334055e-01 -1.335702087543199079e-01 5.758507243677460918e-01
2.664670658682635025e-06 1.161595558799332961e+00 5.735888986358829156e-01 -8.270462005084971632e-03 -3.196523032473014281e-02 3.218935738827231052e-01 7.177811160271366786e-01 1.019863569366740608e+00 1.133962083792437348e+00 1.059722369556403532e+00 8.796180783741287534e-01 7.735649776014191792e-01 8.073974080413163223e-01 8.608875158497364399e-01 7.827582003459723214e-01 4.925494668206093496e-01 3.834418789798543781e-02 -3.623546565510677442e-01 -4.217335745534427360e-01 -9.159178977395508736e-02 6.759744162142340418e-01
2.674650698602794890e-06 1.211747293877135645e+00 5.912715893222938446e-01 5.089055355335203416e-03 7.280812579246895462e-03 4.268874674289817595e-01 8.774048846467352725e-01 1.229517474871526295e+00 1.379546007645964245e+00 1.327875643903838387e+00 1.160651953384510104e+00 1.063164854508034107e+00 1.101785379844803847e+00 1.150225606595423944e+00 1.050507872380946672e+00 7.173727250520810506e-01 2.035619714266901359e-01 -2.776969000378192720e-01 -3.802707949933951670e-01 -3.281241681109053898e-02 7.716412610965802665e-01
2.684630738522954333e-06 1.256264829367153224e+00 6.056340735449626811e-01 1.738772694230706836e-02 5.018067342773079725e-02 5.285119069947586956e-01 1.031656298385207782e+00 1.431918490370730712e+00 1.616842827786689529e+00 1.587481007454019766e+00 1.433469145995518446e+00 1.344948390121581294e+00 1.388477212181948861e+00 1.431936475988445423e+00 1.311195888705916746e+00 9.367281545846488644e-01 3.657246384608460188e-01 -1.933955138327791701e-01 -3.361010026752003776e-01 2.762069405227333616e-02 8.626235890392125460e-01
2.694610778443114198e-06 1.295081273584292259e+00 6.166665467018631608e-01 2.860781071720159413e-02 9.581658161289785536e-02 6.263998926725309335e-01 1.179959618564316637e+00 1.626304856489038775e+00 1.844948488928809027e+00 1.837525681873420913e+00 1.696975353649758045e+00 1.617771064735699982e+00 1.666315346033785394e+00 1.704898813254461354e+00 1.563798894488972691e+00 1.149742780249407348e+00 5.241705330810421115e-01 -1.116727088651693900e-01 -2.915778455649479239e-01 8.587900120611546839e-02 9.487305316236258612e-01
2.704590818363273641e-06 1.328166231087588800e+00 6.244277097695164480e-01 3.874865100883480989e-02 1.399496471478362258e-01 7.202032926865244988e-01 1.321776599571515609e+00 1.811966476773121393e+00 2.063021751323777409e+00 2.077065530535128879e+00 1.950145996640472612e+00 1.880555390795756621e+00 1.934204422207777441e+00 1.968050050058264722e+00 1.807338800647949828e+00 1.355594930540173104e+00 6.782818081569677027e-01 -1.474134727637188731e-02 -2.468809536227083157e-01 1.418141009464628788e-01 1.029806151026596117e+00
2.714570858283433506e-06 1.355524485513296185e+00 6.289936757598431072e-01 4.782619278558441350e-02 1.827310995774724667e-01 8.093986986267467376e-01 1.456616250775776944e+00 1.988249141014004628e+00 2.270287324350806824e+00 2.305229125170258797e+00 2.192031216268493399e+00 2.132296512952748468e+00 2.191117783179996170e+00 2.220389182163065911e+00 2.040891352968261963e+00 1.553507057290036908e+00 8.274861431737274842e-01 8.167880506973412835e-02 -2.021430489289748056e-01 1.953776928143705627e-01 1.105727066443652484e+00
2.724550898203593372e-06 1.377194201386895633e+00 6.304587985660362603e-01 5.587198236293172693e-02 2.235350820112017578e-01 8.934566607140765893e-01 1.584027378849372614e+00 2.154556337495781460e+00 2.466037789550640014e+00 2.521220898479584527e+00 2.421759885509980226e+00 2.372066854508443345e+00 2.436102446874088834e+00 2.460986305527136597e+00 2.263604969725927951e+00 1.742752892912714513e+00 9.712355031904102987e-01 1.760707602816619088e-01 -1.619443634391692644e-01 2.465334466320590057e-01 1.176399681266373731e+00
2.734530938123752814e-06 1.393244704436257031e+00 6.289400455087937880e-01 6.293108862341306731e-02 2.622662413278532556e-01 9.727308366245197568e-01 1.703602347633276004e+00 2.310350476255741192e+00 2.649632317351021005e+00 2.724323385161468991e+00 2.638542614326727431e+00 2.598934061873262813e+00 2.668283192400936255e+00 2.688988407784015155e+00 2.474689246577062463e+00 1.922660271786982733e+00 1.109019780171956571e+00 2.681004872954579898e-01 -1.228259250372418787e-01 2.952536661753934477e-01 1.241757123590143008e+00
2.744510978043912680e-06 1.403773910502171818e+00 6.245795090501204960e-01 6.883479769815677163e-02 2.988470312456365519e-01 1.046993313524321012e+00 1.814977452732015495e+00 2.455153285842661681e+00 2.820509244686852934e+00 2.913898575698991245e+00 2.841629519412451454e+00 2.812194646728540359e+00 2.886865734701720143e+00 2.903614958097497478e+00 2.673422950314519930e+00 2.092613398593400564e+00 1.240366186316565367e+00 3.574510217859482308e-01 -8.393153686781826273e-02 3.415245872882808342e-01 1.301756017811842581e+00
2.754491017964072122e-06 1.408905481252334502e+00 6.175272812563357139e-01 7.324419392773862114e-02 3.332165099407576880e-01 1.116044110186217519e+00 1.917832948657338665e+00 2.588543564792761043e+00 2.978173465308777690e+00 3.089388427713037011e+00 3.030360429184419058e+00 3.011186973491496222e+00 3.091128557198234095e+00 3.104163861688148618e+00 2.859156209901361656e+00 2.252054569937675943e+00 1.364840110835499498e+00 4.438224941362017839e-01 -3.649899188714444270e-02 3.853426469509326213e-01 1.356373206122335917e+00
2.764471057884231988e-06 1.408785790342296007e+00 6.079512825902392281e-01 7.757700475407063034e-02 3.653289251938567905e-01 1.179710545078405115e+00 2.011892773466143147e+00 2.710165892772035345e+00 3.122200622307893081e+00 3.250314598099332652e+00 3.204273346447737314e+00 3.195320215431355582e+00 3.280445159427210822e+00 3.290013082778532993e+00 3.031312040818205045e+00 2.400485366619685035e+00 1.482045999678898163e+00 5.269320650537174799e-01 1.429306086151274635e-02 4.267108648871143495e-01 1.405602535644476347e+00
2.774451097804391430e-06 1.403580786320705709e+00 5.960312993873455589e-01 8.153810815121455280e-02 3.951521463125649558e-01 1.237846451618997534e+00 2.096924019458119126e+00 2.819720265969258843e+00 3.252236239555351460e+00 3.396266247110845793e+00 3.362917659795274794e+00 3.364089550380956695e+00 3.454285241138065565e+00 3.460621524594876597e+00 3.189387228730526047e+00 2.537467343924175278e+00 1.591627617397386896e+00 6.065138157870303415e-01 6.409394424327202744e-02 4.656067696167928149e-01 1.449451819986236512e+00
2.784431137724551296e-06 1.393472838399805624e+00 5.819549898006793898e-01 8.510863815549042644e-02 4.226660048599840125e-01 1.290330101886550729e+00 2.172736200261799144e+00 2.916964462281591342e+00 3.367994410541579331e+00 3.526926621820079433e+00 3.505925599699475370e+00 3.517075196532541970e+00 3.612132548676191490e+00 3.615529209602649008e+00 3.332952610375270464e+00 2.662622256008452926e+00 1.693268066470792421e+00 6.823186375701907336e-01 1.127853187853791461e-01 5.020496382806275415e-01 1.487940073364790949e+00
2.794411177644711162e-06 1.378657648231452315e+00 5.656870006303567067e-01 8.861923493457786460e-02 4.469511430757913684e-01 1.336964478932646028e+00 2.239180364420283897e+00 3.001712779587800917e+00 3.469256129380109410e+00 3.642055273462037057e+00 3.633010114344893626e+00 3.653940736452029103e+00 3.753562319321615881e+00 3.754356815949415616e+00 3.461652799796608893e+00 2.775631857558087390e+00 1.786689607491706688e+00 7.541141608493624471e-01 1.602129100744521528e-01 5.360671571250968936e-01 1.521095101632399471e+00
2.804391217564870604e-06 1.359341305185950866e+00 5.471898280959991423e-01 9.288395562698489871e-02 4.674237907223389166e-01 1.377775369401226913e+00 2.296148103395402984e+00 3.073834582376441471e+00 3.555867349769639585e+00 3.741468854130265420e+00 3.743962216200763304e+00 3.774402662330581304e+00 3.878386038834523486e+00 3.876804636676408400e+00 3.575205416326410646e+00 2.876237331128880470e+00 1.871653323423183357e+00 8.219017711900745704e-01 2.062381264282292515e-01 5.676799967981721595e-01 1.548951518029947572e+00
2.814371257485030470e-06 1.335737554553860340e+00 5.271379247716525551e-01 9.690207866131290981e-02 4.858790018572136105e-01 1.412628684010575286e+00 2.343570497922164098e+00 3.133252719850570855e+00 3.627736855730264942e+00 3.824847618524707560e+00 3.838630161856509737e+00 3.878306383326685758e+00 3.986394875334635213e+00 3.982651036388759724e+00 3.673399876782063256e+00 2.964238391928381677e+00 1.947947625376736269e+00 8.852247741839023298e-01 2.507244699390617781e-01 5.969437237608974378e-01 1.571549232941428009e+00
2.824351297405189912e-06 1.308065337864343203e+00 5.055498995595631984e-01 1.007093702852192157e-01 5.022027285721349932e-01 1.440917700593906670e+00 2.381417041167601223e+00 3.179941873314583223e+00 3.684834023125018287e+00 3.892370928946541575e+00 3.916949177359644541e+00 3.965553678868894760e+00 4.077457443650962965e+00 4.071750485486957061e+00 3.756095818113447393e+00 3.039492123283647818e+00 2.015416883162418404e+00 9.438908666135463754e-01 2.935356747378835007e-01 6.237340423220575358e-01 1.588932447032539219e+00
2.834331337325349778e-06 1.276546652537526860e+00 4.814071115959850378e-01 1.043250636393065756e-01 5.162503973048698791e-01 1.463197471414823037e+00 2.409694570539215874e+00 3.213926883501031284e+00 3.727186543610926162e+00 3.944066526929232985e+00 3.978943473778714157e+00 4.036114724329353365e+00 4.151515550681156519e+00 4.144031254638390394e+00 3.823221218162558444e+00 3.101911595756578599e+00 2.073876731766284287e+00 9.977356156292199740e-01 3.345362855836107041e-01 6.480300396796285778e-01 1.601149156672009299e+00
2.844311377245509220e-06 1.241404764860498444e+00 4.528771956136440346e-01 1.077452030624705542e-01 5.280391935585126983e-01 1.479492574407295757e+00 2.428446232606815247e+00 3.235281099870249477e+00 3.754878173051237056e+00 3.980022804750555476e+00 4.024683705198519590e+00 4.090027941451269022e+00 4.208527057286767459e+00 4.199492851947222327e+00 3.874770281359531943e+00 3.151464320892213511e+00 2.123288676836233346e+00 1.046612771554443100e+00 3.735925398524949093e-01 6.688960990077337243e-01 1.608251160207611719e+00
2.854291417165669086e-06 1.202862796324583927e+00 4.230674044533537792e-01 1.110005681949230161e-01 5.387463097202668250e-01 1.488896455649195483e+00 2.437750497783308656e+00 3.244124784138116002e+00 3.768046555017809940e+00 4.000385810381851925e+00 4.054301578948654061e+00 4.127433054231180343e+00 4.248629338833831426e+00 4.238203282316477249e+00 3.910801153203095737e+00 3.188170587078724694e+00 2.163607713644556174e+00 1.090394894975684092e+00 4.105735267582876213e-01 6.861316831874048061e-01 1.610294534243352338e+00
2.864271457085828951e-06 1.161142689207918188e+00 3.949348208148243389e-01 1.141232358068221681e-01 5.477051416722843458e-01 1.490204011441522480e+00 2.437720233465669128e+00 3.240623589751007838e+00 3.766881157311115835e+00 4.005298302537950050e+00 4.067986467044762300e+00 4.148462891281025300e+00 4.271969789085922287e+00 4.260296202969340307e+00 3.931433522516620371e+00 3.212101720132488847e+00 2.194817452362578969e+00 1.128510693150605038e+00 4.455763025765464014e-01 7.007277925198663882e-01 1.607340531218943935e+00
2.874251497005988393e-06 1.116389036470689211e+00 3.662046151213416145e-01 1.171139471913242858e-01 5.545107205572933351e-01 1.485183200632157252e+00 2.428501836467119368e+00 3.224987128208369302e+00 3.751621345884778691e+00 3.995049709019447448e+00 4.066042834660181349e+00 4.154491102926507473e+00 4.278757113559697345e+00 4.265968041345758799e+00 3.936846163953613420e+00 3.223378305183919323e+00 2.216936526132005092e+00 1.159917321593808115e+00 4.786601774403491660e-01 7.129442264569660903e-01 1.599456833924579602e+00
2.884231536926148259e-06 1.068235702361916006e+00 3.371337634620481527e-01 1.199656377314406719e-01 5.591783648560656461e-01 1.474249862131612243e+00 2.410274417926372870e+00 3.197467622452394131e+00 3.722554606772136676e+00 3.969963192189999379e+00 4.050452942472666962e+00 4.146100550800157158e+00 4.269258132834407249e+00 4.255254078382815663e+00 3.927274465217366117e+00 3.222168399448571918e+00 2.230018088485633765e+00 1.185900205766457605e+00 5.093468616862257825e-01 7.229742727273795744e-01 1.586719089618472855e+00
2.894211576846307701e-06 1.017542715577406165e+00 3.109572454228698435e-01 1.226638326879205404e-01 5.617375210079933456e-01 1.457902627234090032e+00 2.383249026719678199e+00 3.158358637358758880e+00 3.679883840895347369e+00 3.930496414194584620e+00 4.020008858738194135e+00 4.121185346339177435e+00 4.243871052658702681e+00 4.228627797514898923e+00 3.903007974266849089e+00 3.208685757758052759e+00 2.234150071960351536e+00 1.206653009822109324e+00 5.373886929111457711e-01 7.303289667087630166e-01 1.569212636567270724e+00
2.904191616766467567e-06 9.645262146311452955e-01 2.848041581977208692e-01 1.251872948931026519e-01 5.622254257843261049e-01 1.436856600465918898e+00 2.347678134810082362e+00 3.107993868056809994e+00 3.623998661693687673e+00 3.877016153722950609e+00 3.972575689314238101e+00 4.079146253017918333e+00 4.202868373350401754e+00 4.186489974255587221e+00 3.864387991844702608e+00 3.183188084600166778e+00 2.229529724656439615e+00 1.221918626047958645e+00 5.626066250927567181e-01 7.346764285999232147e-01 1.547034329381441253e+00
2.914171656686627009e-06 9.094009765123529654e-01 2.585806862306747611e-01 1.275088957898449782e-01 5.606676999799937722e-01 1.407688472735952434e+00 2.303853172208431221e+00 3.046745958718068970e+00 3.555400729113618929e+00 3.807379624482761127e+00 3.909314485160517272e+00 4.020715099652924174e+00 4.145901474423300037e+00 4.129288380820263171e+00 3.811805224422021077e+00 3.145973821782830804e+00 2.215559821733704027e+00 1.231701374831005502e+00 5.851154456178936369e-01 7.370348489961529026e-01 1.520294366618543114e+00
2.924151696606786875e-06 8.523810740167178102e-01 2.323710930802625751e-01 1.295966742701528951e-01 5.570996058147127394e-01 1.369832416660457630e+00 2.252047820871240003e+00 2.975072268157171074e+00 3.474618152970660567e+00 3.717511230989066551e+00 3.832223882712915586e+00 3.947844469249568888e+00 4.071413551930769259e+00 4.057587249757776959e+00 3.745659993969625567e+00 3.097323649878857221e+00 2.191900538421596156e+00 1.236030445886090456e+00 6.048497220392200502e-01 7.371651697188713603e-01 1.489118024813177232e+00
2.934131736526946741e-06 7.936806326459211469e-01 2.062470347609499377e-01 1.314150422285820241e-01 5.515612351351566467e-01 1.326327874139353158e+00 2.189811105768484367e+00 2.893360195931877765e+00 3.379281346396350916e+00 3.616166294290520611e+00 3.741783729813567216e+00 3.861108204354097850e+00 3.979843129940467517e+00 3.971843512955705702e+00 3.666428245532701968e+00 3.037687896857051761e+00 2.158600281501042772e+00 1.234960424689330649e+00 6.217599118527569191e-01 7.345880344623975100e-01 1.453647207307270817e+00
2.944111776447106183e-06 7.340697324200886609e-01 1.802603262395451045e-01 1.329260918222179011e-01 5.440983846317123396e-01 1.280080322908062840e+00 2.111333943455685702e+00 2.799029257446491670e+00 3.260781893816378840e+00 3.502709392872637384e+00 3.638513025426982850e+00 3.760960165942314415e+00 3.874577084470936406e+00 3.869283718449102683e+00 3.574794954566903549e+00 2.967568654169399966e+00 2.118008425806424011e+00 1.228571617593234633e+00 6.357576644240388042e-01 7.305094259459338213e-01 1.414041723794488448e+00
2.954091816367266049e-06 6.715559715781188599e-01 1.545002024898987081e-01 1.340909571877729189e-01 5.347634169501161994e-01 1.232777083273448593e+00 2.023846019032175647e+00 2.682892489910355227e+00 3.130017434618406202e+00 3.377787099652756808e+00 3.523126034282508812e+00 3.648120134845397988e+00 3.756134581156118202e+00 3.745635600821850986e+00 3.470938052089676873e+00 2.886356557123493705e+00 2.068806546948958491e+00 1.218490446781573588e+00 6.468294183273999298e-01 7.250323777858367347e-01 1.370480227018177510e+00
2.964071856287425491e-06 6.076195910820563206e-01 1.331238651709080179e-01 1.348711827910177297e-01 5.236160594865860718e-01 1.181324062184405221e+00 1.921413553145947528e+00 2.556207998464857134e+00 2.989272858007588685e+00 3.242083701569238752e+00 3.396277814818521534e+00 3.523250900288716903e+00 3.625219984792461769e+00 3.609134080657101062e+00 3.347240284293691026e+00 2.788889395452430531e+00 2.007443774732374120e+00 1.203635079371101702e+00 6.550288044492560413e-01 7.168440852043526101e-01 1.323160746163021706e+00
2.974051896207585357e-06 5.428727162966352493e-01 1.174027224822842969e-01 1.352300515927165048e-01 5.107240952416272073e-01 1.126313012645299816e+00 1.809459655902242670e+00 2.417311231023121287e+00 2.839558468803400348e+00 3.093948147791709236e+00 3.256055525735040312e+00 3.387041965831038670e+00 3.482635638848488036e+00 3.462033165728652495e+00 3.209399497663889544e+00 2.680392670387355736e+00 1.938809135234258685e+00 1.183152120250483330e+00 6.603788274265276481e-01 7.062943580808382915e-01 1.271928054265436758e+00
2.984031936127744799e-06 4.775439963622886141e-01 1.015662582501292571e-01 1.351338286974316238e-01 4.961639044732610304e-01 1.067716572037869627e+00 1.697531507924230798e+00 2.263836699804517405e+00 2.670858722823223896e+00 2.930952017873746485e+00 3.102433958131582958e+00 3.234001137509654455e+00 3.327552575604593610e+00 3.303917994253402490e+00 3.061006031397978333e+00 2.559584740728141572e+00 1.863348118220647054e+00 1.157952638426791081e+00 6.629211251266363680e-01 6.943593373734586738e-01 1.217089529946014492e+00
2.994011976047904665e-06 4.118388520214622539e-01 8.564183166205482922e-02 1.345528800036083772e-01 4.800208218653838066e-01 1.006094683427445569e+00 1.584757315963621460e+00 2.106263233053418116e+00 2.496396524857344534e+00 2.760320822899092086e+00 2.939657139643297334e+00 3.071511537781415946e+00 3.156110264858956072e+00 3.129954581642674594e+00 2.898248280435240520e+00 2.426185774822749330e+00 1.784383308589980288e+00 1.128128035434548426e+00 6.627154542746848120e-01 6.815534760970105577e-01 1.159184269663640077e+00
3.003992015968064107e-06 3.459032797762561229e-01 6.964407475103097378e-02 1.334626304919825646e-01 4.623829828988737511e-01 9.442940592122957000e-01 1.468350789119015287e+00 1.949109907133479869e+00 2.320867886341043018e+00 2.585080967244537842e+00 2.768461354398221275e+00 2.899871094276855743e+00 2.976505469410632099e+00 2.944092823290940686e+00 2.723794024226624089e+00 2.287001823961982705e+00 1.701293176097645743e+00 1.093991831259233827e+00 6.598569339624491548e-01 6.667111648417189951e-01 1.095847275766930862e+00
3.013972055888223973e-06 2.803026609649350576e-01 5.360154071903255185e-02 1.318422398071316670e-01 4.433483141834230756e-01 8.798567611890257822e-01 1.348255085745138082e+00 1.788046102321148467e+00 2.140447612218534079e+00 2.405757129525175397e+00 2.595712191637664645e+00 2.723320505983630291e+00 2.789311332684153211e+00 2.751032160689006467e+00 2.544422484720679112e+00 2.146878689466939605e+00 1.612209578206354577e+00 1.056185514471570386e+00 6.544260394039080886e-01 6.507500824915061211e-01 1.031253287381007633e+00
3.023952095808383838e-06 2.147255811872233744e-01 3.754773633565722246e-02 1.296736050766220394e-01 4.230408882421943240e-01 8.131767309272718292e-01 1.228616525874704823e+00 1.625217029211610820e+00 1.957377161748686367e+00 2.220536626193341689e+00 2.414152045975933358e+00 2.541964103964573951e+00 2.600773110684766021e+00 2.558248916114875815e+00 2.363891189466291287e+00 2.000922919967369040e+00 1.518172613256370873e+00 1.016875101263569947e+00 6.465259664331036715e-01 6.329411719008761761e-01 9.649833752128502695e-01
3.033932135728543281e-06 1.491976018182411545e-01 2.074757546130838806e-02 1.269591084253162139e-01 4.015809811095645276e-01 7.446018467426984699e-01 1.106611854721018862e+00 1.461547712703247015e+00 1.773914977351930933e+00 2.035325620673925862e+00 2.230965193766494270e+00 2.353670165600545428e+00 2.403124594339447473e+00 2.356773181362842084e+00 2.176366539825369983e+00 1.849963000666696944e+00 1.420074380587141860e+00 9.741089237714514182e-01 6.362769190049841761e-01 6.134179494520084486e-01 8.968208540751212432e-01
3.043912175648703146e-06 8.280724383619175732e-02 2.813463211746638007e-03 1.236999831911903824e-01 3.790962684426652518e-01 6.744858160761387778e-01 9.827080345547303253e-01 1.295405607651795687e+00 1.587159172025695897e+00 1.845812790020914029e+00 2.043688858198244862e+00 2.163948842131533379e+00 2.205025260233749673e+00 2.153758287410921568e+00 1.986889680908839884e+00 1.697468316555681422e+00 1.321629283494800911e+00 9.281651484286508325e-01 6.238099167867440231e-01 5.923151778040512960e-01 8.270877262772887706e-01
3.053892215568862589e-06 2.176704452301713930e-02 -1.473025032779595733e-02 1.199142906268373665e-01 3.557206365050544772e-01 6.031604170256195108e-01 8.574868240530021390e-01 1.127600637440395070e+00 1.398034606594886320e+00 1.652949245875146467e+00 1.852163962055247692e+00 1.969424117717335276e+00 2.002888622486088011e+00 1.948492353658103360e+00 1.795738699747731149e+00 1.542941859653154779e+00 1.219700311048319330e+00 8.793220261208180011e-01 6.092646861662756042e-01 5.713071331750811943e-01 7.561100621591682058e-01
3.063872255489022454e-06 -3.329866994752660181e-02 -3.182055504759545572e-02 1.156104011847255419e-01 3.315858441805974444e-01 5.310052498420229083e-01 7.315459398957004922e-01 9.589198909279817995e-01 1.207392671144819296e+00 1.457604306309554287e+00 1.657293457709926310e+00 1.771033522274479743e+00 1.796821147607039704e+00 1.739582534655105706e+00 1.601307511471218969e+00 1.385349306680596637e+00 1.114821451598950297e+00 8.278743156081509458e-01 5.927874652327745908e-01 5.495133350707634978e-01 6.842018092305397481e-01
3.073852295409181897e-06 -8.844431916900681589e-02 -4.836167862907572029e-02 1.108035006825356938e-01 3.068407745701010603e-01 4.583812532919340210e-01 6.085942252893083992e-01 8.083028445449048638e-01 1.040795525888373652e+00 1.270981155460113809e+00 1.459932681386919340e+00 1.569674359429685584e+00 1.587751627646142527e+00 1.527968243703880402e+00 1.404462225613433590e+00 1.225415675375908009e+00 1.007510109566737144e+00 7.741228916044906594e-01 5.745287861019786613e-01 5.265824338926797799e-01 6.116593961104849209e-01
3.083832335329341762e-06 -1.448301441315447413e-01 -6.443532687493046252e-02 1.055187251448779506e-01 2.816438501209093115e-01 3.856408011109191403e-01 4.960964111456940273e-01 6.599945276101385483e-01 8.783591163722915818e-01 1.105735925454702784e+00 1.279085123466441098e+00 1.367056920491059202e+00 1.376595599017889748e+00 1.317226912015628582e+00 1.206845634356821018e+00 1.063841228763015234e+00 8.982726869735894182e-01 7.183722190252301854e-01 5.546412975045633686e-01 5.026582679641228291e-01 5.401841415359166509e-01
3.093812375249501628e-06 -1.998600179541520638e-01 -7.995643035646178565e-02 9.981685201100937155e-02 2.561268030635511228e-01 3.183061805398460509e-01 3.828290527485450068e-01 5.047191459883527687e-01 7.042988072962189650e-01 9.358695118200613949e-01 1.111270274947436354e+00 1.194955630435255767e+00 1.196175354722136541e+00 1.135475879975635261e+00 1.034791032419233980e+00 9.098310251057231124e-01 7.876224172982790872e-01 6.609278680620791491e-01 5.332776879022105287e-01 4.778823216080944070e-01 4.699029420816997482e-01
3.103792415169661070e-06 -2.529118995875918041e-01 -9.467067532133392749e-02 9.412941636528207590e-02 2.304333898217564291e-01 2.547438923694327895e-01 2.670877888446715476e-01 3.511447624973177417e-01 5.315567604693400838e-01 7.573699827227300396e-01 9.376821264482960716e-01 1.021800764194636946e+00 1.016653241497594617e+00 9.493759808803560185e-01 8.595072072155324205e-01 7.669535178111582807e-01 6.760967636538739445e-01 6.020746353894945724e-01 5.105887647175521016e-01 4.523920257772524045e-01 4.020167215352776768e-01
3.113772455089820936e-06 -3.037681144584037374e-01 -1.085804023676168184e-01 9.226892763238887796e-02 2.047134073339693661e-01 1.916401703079002317e-01 1.531006026824353883e-01 1.992681341531073458e-01 3.603373787049063415e-01 5.800470991284395472e-01 7.573538823520915564e-01 8.372456322165192644e-01 8.240905859413809598e-01 7.545297467347140685e-01 6.772124345557245517e-01 6.209024512839830257e-01 5.750116940950592559e-01 5.421265764976417323e-01 4.867217387955978802e-01 4.263204194478696363e-01 3.345890254037649503e-01
3.123752495009980378e-06 -3.522748570273219748e-01 -1.216298071207867482e-01 9.336265368106658191e-02 1.792858023610731100e-01 1.273474815475241495e-01 4.073945964745870341e-02 5.002127947610236075e-02 1.916854581336691898e-01 4.038208654946546239e-01 5.779694754902972020e-01 6.525274963233934633e-01 6.323847033271389195e-01 5.606273213375714271e-01 4.960102488425304212e-01 4.718771324113908983e-01 4.772119412150521156e-01 4.813853521997592533e-01 4.618187552113516836e-01 3.997885433441492053e-01 2.680081535629475487e-01
3.133732534930140244e-06 -3.981401494953637488e-01 -1.337856519464350746e-01 9.459740796678545172e-02 1.550439876647609627e-01 6.309988317149231585e-02 -6.946959585079427735e-02 -9.560613939574513775e-02 2.652668725192942889e-02 2.304122643383234303e-01 3.996867123244049469e-01 4.683458289682233544e-01 4.413030223024182463e-01 3.681346498727810501e-01 3.160253333621334537e-01 3.239471669823968392e-01 3.789595527427302990e-01 4.201386078306389438e-01 4.360026872623695704e-01 3.729159438932682646e-01 2.022997802452151661e-01
3.143712574850299686e-06 -4.413605626697131301e-01 -1.450221928329309129e-01 9.613184453409212571e-02 1.311637630765489781e-01 2.558497582067858177e-04 -1.765373046723325567e-01 -2.370463005794192224e-01 -1.344819567985594266e-01 6.038816932669314325e-02 2.242429677359752127e-01 2.866477597519703768e-01 2.529644251123090992e-01 1.786137730092348386e-01 1.389430657620216725e-01 1.770786503110616805e-01 2.776104941780376256e-01 3.586647705609120051e-01 4.093954299015396536e-01 3.458307254099259320e-01 1.377626315283449199e-01
3.153692614770459552e-06 -4.818402006393837089e-01 -1.553066636013841206e-01 9.762723351622490386e-02 1.078176954877853727e-01 -6.128990359107387015e-02 -2.800666836438647778e-01 -3.737694975989693802e-01 -2.907257385954883366e-01 -1.055810478467023722e-01 5.214676783003453775e-02 1.080620123498832880e-01 6.790476222225622083e-02 -7.319187315819029351e-03 -3.465638796241312519e-02 3.283578435731335926e-02 1.773283183589755008e-01 2.981426678044913348e-01 3.821385004385760009e-01 3.185944995715888073e-01 7.462176714856072479e-02
3.163672654690619418e-06 -5.194851330281103907e-01 -1.646154299487948836e-01 9.914331878906171291e-02 8.429363950051886600e-02 -1.213194482324290446e-01 -3.796928837683718472e-01 -5.052869522398075741e-01 -4.416329114548750989e-01 -2.668659940867060265e-01 -1.159323297168939337e-01 -6.673644207301153430e-02 -1.131611883924503598e-01 -1.889408480938872814e-01 -2.041091708606661836e-01 -1.082769279816631069e-01 7.773835327872159751e-02 2.453480035681963323e-01 3.543470050163716190e-01 2.913004304328061789e-01 1.305409107782141108e-02
3.173652694610778860e-06 -5.542216024788630957e-01 -1.729345810983856646e-01 1.007897456724696217e-01 6.117182592745067787e-02 -1.792618339328632404e-01 -4.750841553215072732e-01 -6.311531538799957097e-01 -5.866673325216885670e-01 -4.229026277694179492e-01 -2.793775854922723179e-01 -2.370814718873386906e-01 -2.895391459777120757e-01 -3.655649247696107218e-01 -3.687872225294934192e-01 -2.457354172134045001e-01 -2.028836961869102951e-02 1.925870193001514019e-01 3.261301949659585198e-01 2.641461906582235342e-01 -4.671459070131465247e-02
3.183632734530938726e-06 -5.859962575368620197e-01 -1.816308041317008237e-01 1.025802488416231034e-01 3.798228172819335946e-02 -2.349004259834683028e-01 -5.659430074040217029e-01 -7.509676973424526114e-01 -7.253475130694393425e-01 -5.731181638780130649e-01 -4.375835426482414525e-01 -4.023587649667153543e-01 -4.605919476040744032e-01 -5.365557484110808906e-01 -5.281016219634852016e-01 -3.790473545409369094e-01 -1.160819058159887479e-01 1.400477346923189592e-01 2.976426834894089213e-01 2.368854811833799590e-01 -9.406641689648716220e-02
3.193612774451098168e-06 -6.147760621552158522e-01 -1.906972098668346383e-01 1.045088044216760659e-01 1.547801385378866704e-02 -2.880610678535354130e-01 -6.520069695367437523e-01 -8.643766030418065238e-01 -8.572421937038900985e-01 -7.169907475555646892e-01 -5.900053506009410587e-01 -5.619686118762088345e-01 -6.257014815149251064e-01 -7.013185751630304221e-01 -6.815055682414126181e-01 -5.077544704799333841e-01 -2.093232320288370418e-01 8.791235201750768891e-02 2.694807444185530754e-01 2.101754020583423699e-01 -1.400660004275111892e-01
3.203592814371258034e-06 -6.405478908407810090e-01 -1.990830232539297917e-01 1.071740924680114060e-01 -6.157287427459127993e-03 -3.386242666121375144e-01 -7.330489598283024266e-01 -9.710731151732379107e-01 -9.819565110539810737e-01 -8.540473291385141108e-01 -7.361459887725115836e-01 -7.153737954072734162e-01 -7.842930761788137195e-01 -8.592970708858279627e-01 -8.285044661030025459e-01 -6.314345331602390088e-01 -2.996897724790703044e-01 3.450494406284349697e-02 2.411990334181156603e-01 1.838625788139111872e-01 -1.846336178769928671e-01
3.213572854291417476e-06 -6.633178277006116508e-01 -2.067797419825060656e-01 1.101391023571018646e-01 -2.687557573706407174e-02 -3.870222221728165657e-01 -8.088772730422508772e-01 -1.070797985480907544e+00 -1.099194073535465721e+00 -9.839487593025912915e-01 -8.754521760724079948e-01 -8.620860735203375036e-01 -9.358500409551447907e-01 -1.009966225110161542e+00 -9.686401047063618597e-01 -7.497029664229944990e-01 -3.868848628491986519e-01 -1.849013774247103281e-02 2.128242597056681507e-01 1.576784436690489288e-01 -2.277018412908221046e-01
3.223552894211577342e-06 -6.824479533948906163e-01 -2.137331741228360171e-01 1.131565303219733420e-01 -4.662713540714787108e-02 -4.333705085872953111e-01 -8.793352099724592863e-01 -1.163339261370225586e+00 -1.208668483176229991e+00 -1.106339736735494572e+00 -1.007436866006444998e+00 -1.001466025122501158e+00 -1.079824677937374133e+00 -1.152857509009078685e+00 -1.101501727084534421e+00 -8.622137795596584997e-01 -4.706445575209284859e-01 -7.085692945645169494e-02 1.844679179434868532e-01 1.317009583169167497e-01 -2.692142930727532968e-01
3.233532934131737207e-06 -6.986812416748414689e-01 -2.172976829234596063e-01 1.161866649185974987e-01 -6.537937297445058082e-02 -4.764728345842093593e-01 -9.443003767082127631e-01 -1.248531607461449644e+00 -1.310154082901350492e+00 -1.220509511882720499e+00 -1.129565494824320337e+00 -1.132581841361506525e+00 -1.215813377798832251e+00 -1.287603100554179703e+00 -1.226720885048586229e+00 -9.686666813762628836e-01 -5.507257992568792559e-01 -1.212229668678687367e-01 1.567387907180617379e-01 1.059921498521245453e-01 -3.091242856888120061e-01
3.243512974051896650e-06 -7.120858474352366185e-01 -2.123576705354454641e-01 1.191852601792312838e-01 -8.310870007692562622e-02 -5.167269376582467322e-01 -1.003627918167258715e+00 -1.326252464538134390e+00 -1.403399296394447271e+00 -1.325186113682640388e+00 -1.244082960345338940e+00 -1.254003175690406424e+00 -1.343285326683531844e+00 -1.413862153179643588e+00 -1.343991493760543277e+00 -1.068797082402670462e+00 -6.269181143115877264e-01 -1.700541073416914073e-01 1.294557530088561725e-01 8.057648811649691101e-02 -3.490553302429192928e-01
3.253493013972056515e-06 -7.227323076099881893e-01 -2.062662059594973507e-01 1.221047212264048804e-01 -9.979956600885299400e-02 -5.540630140567709416e-01 -1.057292197370000908e+00 -1.394250548301587678e+00 -1.486147033394269013e+00 -1.422848707465674378e+00 -1.351403791064052617e+00 -1.368428294502879172e+00 -1.460814841062785696e+00 -1.531234506119747207e+00 -1.453067505190725139e+00 -1.162373589682746289e+00 -6.990367341742841356e-01 -2.173822846423016653e-01 1.029955758579019498e-01 5.547772700259732959e-02 -3.876740366644929603e-01
3.263473053892215958e-06 -7.307033272227456688e-01 -1.992196551367158008e-01 1.248933022146788141e-01 -1.150451251089116972e-01 -5.887572450167420923e-01 -1.103095741670525820e+00 -1.453086119864141823e+00 -1.558386236573357175e+00 -1.508422931445422499e+00 -1.446913837581104367e+00 -1.471620083810375457e+00 -1.568171546467115762e+00 -1.635434149134596504e+00 -1.551022290598772724e+00 -1.249210991590033792e+00 -7.667962413204824079e-01 -2.629001950606131843e-01 7.676238899764430135e-02 3.072036260911506153e-02 -4.243640738227965614e-01
3.273453093812375823e-06 -7.360420994735047406e-01 -1.913329323915335112e-01 1.274784049773280414e-01 -1.292177572951743736e-01 -6.213254756837459647e-01 -1.144305342272469606e+00 -1.504481756614566956e+00 -1.624391241281783582e+00 -1.585853538930179329e+00 -1.533383772734821626e+00 -1.564421465367298314e+00 -1.664869359476739419e+00 -1.729464071375395484e+00 -1.638674497382421436e+00 -1.326810993189962762e+00 -8.301519062501453439e-01 -3.067352808771865447e-01 5.081100925446949135e-02 6.330944692945712771e-03 -4.591035744251143469e-01
3.283433133732535266e-06 -7.387868872248719576e-01 -1.827843310426997825e-01 1.298347635041909309e-01 -1.423522696073595550e-01 -6.505692772602731377e-01 -1.181749894971352521e+00 -1.549474606662128551e+00 -1.683000422340881208e+00 -1.656091457235191688e+00 -1.613732189437760089e+00 -1.650860802118507165e+00 -1.752718248091023279e+00 -1.816102976546530856e+00 -1.717804801329455344e+00 -1.396413090063637563e+00 -8.889375938168934121e-01 -3.490180341759632765e-01 2.520400995130549215e-02 -1.766080541328549774e-02 -4.918744549108407527e-01
3.293413173652695131e-06 -7.391444561516219425e-01 -1.742144494382552034e-01 1.319151756146109411e-01 -1.544564325718183750e-01 -6.772419662082469483e-01 -1.213749071222727682e+00 -1.590027191285261488e+00 -1.733940785438341958e+00 -1.720641940381798518e+00 -1.686285792281036588e+00 -1.729620199803020286e+00 -1.833908561804100890e+00 -1.894134026878014243e+00 -1.788368635790180017e+00 -1.459059672052124723e+00 -9.411227956827841190e-01 -3.893538090094934012e-01 -1.225847819987403026e-05 -4.122953654685170694e-02 -5.226613771752831594e-01
3.303393213572854573e-06 -7.372302012457568887e-01 -1.654403530310818715e-01 1.342287579526272867e-01 -1.648839607739349955e-01 -7.008308422993676512e-01 -1.240306309998565837e+00 -1.623412872652287620e+00 -1.777306937011834398e+00 -1.778983414125058671e+00 -1.750610404933354847e+00 -1.799859611275392846e+00 -1.908432956990631757e+00 -1.963109543917249900e+00 -1.852546409674188599e+00 -1.515125642429841157e+00 -9.885191253583153204e-01 -4.276794055815271722e-01 -2.475545733985343166e-02 -6.439798424764762996e-02 -5.514509269783863799e-01
3.313373253493014439e-06 -7.331634059353243638e-01 -1.566399223919413830e-01 1.378582747889834370e-01 -1.734566117207184677e-01 -7.213193160875112087e-01 -1.261538626582264566e+00 -1.650037741014473092e+00 -1.814969319985862084e+00 -1.829146167553902247e+00 -1.806779603002045542e+00 -1.861632737394812276e+00 -1.974307745609030995e+00 -2.023793025777039123e+00 -1.908137974420761829e+00 -1.565523105279141847e+00 -1.031281768618356187e+00 -4.631818331323989124e-01 -4.895216170247206067e-02 -8.715809148485768876e-02 -5.782310284236981124e-01
3.323353293413174305e-06 -7.270658319919727219e-01 -1.478464394531225912e-01 1.409859188607750502e-01 -1.810852859622727185e-01 -7.387312730352196821e-01 -1.277412494506017682e+00 -1.669495167783920486e+00 -1.847953118677960971e+00 -1.871214214346703653e+00 -1.854840543182621815e+00 -1.914957643282483524e+00 -2.031173073765228487e+00 -2.077749929270167772e+00 -1.955064228270934290e+00 -1.608907673518571224e+00 -1.069569184950919238e+00 -4.957194031309012372e-01 -7.252844547648398810e-02 -1.093405429905428966e-01 -6.029906037934771312e-01
3.333333333333333747e-06 -7.190604666311881665e-01 -1.381151298304699460e-01 1.444571194853213614e-01 -1.877842905145490071e-01 -7.531000519610323574e-01 -1.289013061734109789e+00 -1.682858796224604880e+00 -1.874739668554677552e+00 -1.905372840003636270e+00 -1.894910996280138038e+00 -1.959933474197790959e+00 -2.079165419368577794e+00 -2.125020009346603178e+00 -1.993917441200821594e+00 -1.645259633397244015e+00 -1.104289068880036417e+00 -5.260877225129145796e-01 -9.535759395584644804e-02 -1.304315839813134925e-01 -6.257194778988991457e-01
3.343313373253493613e-06 -7.092704442014451383e-01 -1.281478552780348223e-01 1.477929153933553175e-01 -1.935669321067473581e-01 -7.644677642677115692e-01 -1.297679276911148927e+00 -1.692548241425457789e+00 -1.893933664133834904e+00 -1.931742859595745987e+00 -1.927139793256477551e+00 -1.996693524522866969e+00 -2.118369220652667639e+00 -2.163329508247325172e+00 -2.025958755075212281e+00 -1.674619711624535379e+00 -1.135083880250690846e+00 -5.542260581301123867e-01 -1.157240160325024303e-01 -1.496548352954435723e-01 -6.464085163444187598e-01
3.353293413173653055e-06 -6.978181527993124744e-01 -1.181147313626777634e-01 1.504941698364549441e-01 -1.984451496166894369e-01 -7.728847142406797266e-01 -1.303855260105069913e+00 -1.699162412054262106e+00 -1.905734685524693273e+00 -1.950504894187011784e+00 -1.951703751294210143e+00 -2.025402116564671395e+00 -2.148932911770416787e+00 -2.192828201318711479e+00 -2.052210976389881925e+00 -1.698522516040636976e+00 -1.161464106376446814e+00 -5.800870945045792926e-01 -1.350373899966144930e-01 -1.678151404699519678e-01 -6.644008574575562820e-01
3.363273453093812921e-06 -6.867272819861598432e-01 -1.080956810225612158e-01 1.525497719061505164e-01 -2.024293324520345105e-01 -7.784089204717058452e-01 -1.305152854496086201e+00 -1.699568737467133772e+00 -1.910354796132974098e+00 -1.961874126977388277e+00 -1.968804674403705102e+00 -2.046251510981860200e+00 -2.171048997582382345e+00 -2.213707266707517718e+00 -2.071554781651663735e+00 -1.717612912161478489e+00 -1.183250964894199564e+00 -6.036309283535999937e-01 -1.534698559948921293e-01 -1.829665820897674045e-01 -6.798721421965792100e-01
3.373253493013972363e-06 -6.755814269896577295e-01 -9.812865453451340148e-02 1.539581378614856555e-01 -2.055283209651251330e-01 -7.811208556928679325e-01 -1.301718137594529701e+00 -1.693837128374450440e+00 -1.908032734647200579e+00 -1.966087479223511014e+00 -1.978666475421811066e+00 -2.059458901933255426e+00 -2.184939380589557612e+00 -2.226243488209429522e+00 -2.083096017707265712e+00 -1.730992700426440933e+00 -1.200505830440651067e+00 -6.248253647454771187e-01 -1.709465442493419418e-01 -1.972754037943500183e-01 -6.933241888102276151e-01
3.383233532934132229e-06 -6.632027504777376903e-01 -8.804778408461789996e-02 1.547268408847939924e-01 -2.077495781191708024e-01 -7.810811022529868808e-01 -1.293711302988045819e+00 -1.682191620197628579e+00 -1.899094166940146655e+00 -1.963401128547616059e+00 -1.981532457331597996e+00 -2.065263541678971304e+00 -2.190852362967368183e+00 -2.230634900973711421e+00 -2.087068221946753344e+00 -1.738060212292206419e+00 -1.213323086603637080e+00 -6.436462524903119320e-01 -1.873944882850634430e-01 -2.107989155189574637e-01 -7.047587924060730868e-01
3.393213572854292095e-06 -6.496905614253463135e-01 -7.803279969455635678e-02 1.548720615056911054e-01 -2.090995155436408404e-01 -7.772412214401520636e-01 -1.281310998505225340e+00 -1.664868787528113403e+00 -1.883760151572359876e+00 -1.954088189860053726e+00 -1.977662782474151726e+00 -2.063924030249859154e+00 -2.189059746135364470e+00 -2.227152408617060875e+00 -2.083720274001453987e+00 -1.739004739325602289e+00 -1.221779060564107899e+00 -6.600778370588775701e-01 -2.027439378195512731e-01 -2.234798490832377305e-01 -7.141819121362872336e-01
3.403193612774451537e-06 -6.351419563963561776e-01 -6.823062826082434973e-02 1.544190655124833556e-01 -2.095839520130311495e-01 -7.683294529783243343e-01 -1.264755369471594282e+00 -1.642143846814896779e+00 -1.862309759306695067e+00 -1.938436569412001154e+00 -1.967251670883691794e+00 -2.055715796305161991e+00 -2.179854060353696887e+00 -2.216096921667201958e+00 -2.073323305803478789e+00 -1.734033847002674378e+00 -1.225977122997328417e+00 -6.741131083849044581e-01 -2.169296787792339420e-01 -2.352656222047886381e-01 -7.216045702073060619e-01
3.413173652694611403e-06 -6.196519223760101891e-01 -5.867286288314176729e-02 1.533998329691657891e-01 -2.092086783447808795e-01 -7.568369462463463426e-01 -1.244195396782600049e+00 -1.614291968405986655e+00 -1.835072286813709264e+00 -1.916746994784766400e+00 -1.949932591514315305e+00 -2.040329847727218926e+00 -2.163545948776240735e+00 -2.197785487719312147e+00 -2.056216464904712105e+00 -1.723379589366728526e+00 -1.226036612128178493e+00 -6.857224832338788545e-01 -2.298923143193198071e-01 -2.461172017989293748e-01 -7.270437342346932619e-01
3.423153692614770845e-06 -6.033135259869647493e-01 -4.938413728501082900e-02 1.518526116983471841e-01 -2.079884144465173890e-01 -7.428771255645730820e-01 -1.219836566238043485e+00 -1.581585912174316322e+00 -1.802333100473546779e+00 -1.889097294505992064e+00 -1.926771271713108691e+00 -2.018470225012592767e+00 -2.140461722297283487e+00 -2.172548662947269005e+00 -2.032677870035560996e+00 -1.707294908378561571e+00 -1.222089348720457824e+00 -6.905474602319661148e-01 -2.415794631244563284e-01 -2.559637792308467330e-01 -7.305231403582933547e-01
3.433133732534930711e-06 -5.815111162465445016e-01 -4.038083173273184640e-02 1.498207858775849610e-01 -2.059304525612007664e-01 -7.268220320444415128e-01 -1.191898706453331291e+00 -1.544333580045701648e+00 -1.764418500136530454e+00 -1.855650374616276688e+00 -1.898078367374009146e+00 -1.990683354624813273e+00 -2.110631164090618572e+00 -2.140740324803346972e+00 -2.003012132799949718e+00 -1.686029283258188016e+00 -1.214278837091208096e+00 -6.906262876547103469e-01 -2.519468352609646189e-01 -2.647616310264662154e-01 -7.320740174610704809e-01
3.443113772455090153e-06 -5.571818218083156582e-01 -3.168263558397998308e-02 1.473516691832164327e-01 -2.030366258560163395e-01 -7.090146249814823776e-01 -1.160667440993995880e+00 -1.502856571723168777e+00 -1.721663911161079863e+00 -1.817151154169510674e+00 -1.864171616281733890e+00 -1.957295001114035315e+00 -2.074349289307982236e+00 -2.102726721733348736e+00 -1.967555175568951986e+00 -1.659825754425495070e+00 -1.202759453579317794e+00 -6.881229774830779355e-01 -2.609591512140864711e-01 -2.724742708080514220e-01 -7.317356771455257869e-01
3.453093812375250018e-06 -5.323093398723066638e-01 -2.330087139020853987e-02 1.444952620540342070e-01 -1.993192892125707494e-01 -6.891539006038049919e-01 -1.123500440363948361e+00 -1.457474344437304392e+00 -1.674166261708509129e+00 -1.773919598965393307e+00 -1.825374519260418715e+00 -1.918638002537504716e+00 -2.032376136782970022e+00 -2.058902435033009404e+00 -1.926653689456532259e+00 -1.628958480430854783e+00 -1.187695616238834129e+00 -6.828272650161801849e-01 -2.685908761697075042e-01 -2.790735150151709698e-01 -7.305268075676429884e-01
3.463073852295409884e-06 -5.070059792676364641e-01 -1.524372021149937584e-02 1.413030117901983018e-01 -1.947941358502619513e-01 -6.671738441826429167e-01 -1.082427717743029483e+00 -1.407186180687234334e+00 -1.622384420745703881e+00 -1.726324640988318615e+00 -1.782015174686262693e+00 -1.875050939433796193e+00 -1.985083165612566702e+00 -2.009390600378931691e+00 -1.880663320316975362e+00 -1.593710459927196732e+00 -1.169255162020504279e+00 -6.748643649660206467e-01 -2.748267487397533237e-01 -2.845403084336908806e-01 -7.286816791973111940e-01
3.473053892215569326e-06 -4.813826434299249835e-01 -7.516997819437754719e-03 1.378266122218785583e-01 -1.894807661700425583e-01 -6.434278029870595939e-01 -1.038725810332874255e+00 -1.348276507909166533e+00 -1.558148045041745311e+00 -1.669566864076744039e+00 -1.734425237904577033e+00 -1.826876948367076370e+00 -1.932847628281438190e+00 -1.954580212933830330e+00 -1.829946941563254992e+00 -1.554372141336782809e+00 -1.147249323374898378e+00 -6.646778613973026717e-01 -2.796620908369035208e-01 -2.888652869810161561e-01 -7.252408456539916060e-01
3.483033932135729192e-06 -4.555489838563674954e-01 -1.248806651427193963e-04 1.341168767830880071e-01 -1.834031597464602648e-01 -6.180670515200332726e-01 -9.934806980040828961e-01 -1.286738767579574283e+00 -1.489073928316499762e+00 -1.593738578797739391e+00 -1.665216573888119500e+00 -1.774462651428786231e+00 -1.876051092171903800e+00 -1.895144910197106736e+00 -1.774889180960995905e+00 -1.511244763137734148e+00 -1.114339608393168035e+00 -6.528391895227142472e-01 -2.831028929692388507e-01 -2.920490649569782438e-01 -7.202675373705972328e-01
3.493013972055888634e-06 -4.296134621841221635e-01 7.160499694558260589e-03 1.302227151619751722e-01 -1.765900310847049182e-01 -5.912429670497160172e-01 -9.461404880508297310e-01 -1.222651871767141074e+00 -1.417710637288069231e+00 -1.521984281163994979e+00 -1.586731821717870528e+00 -1.693219229495419809e+00 -1.806755537288202484e+00 -1.831291621752836551e+00 -1.715551547699441404e+00 -1.460244755955152574e+00 -1.079088335323017178e+00 -6.389381469643933276e-01 -2.851656765944507455e-01 -2.941022438499794056e-01 -7.138327289256384267e-01
3.502994011976048500e-06 -4.036833067647007112e-01 1.428993897255599263e-02 1.261902393608976825e-01 -1.690750546437044532e-01 -5.631104821345105371e-01 -8.970117072500873867e-01 -1.157155896082329383e+00 -1.343816325815108792e+00 -1.447329533113208555e+00 -1.512939817526818498e+00 -1.612476727082079897e+00 -1.720297369810309895e+00 -1.745802595242896826e+00 -1.639965112254000656e+00 -1.402047326652873904e+00 -1.040876025977865549e+00 -6.230942399557710676e-01 -2.858771421394770695e-01 -2.950451494368337424e-01 -7.060146015983284062e-01
3.512974051896207942e-06 -3.778643547828266502e-01 2.099261101878087052e-02 1.220620200449117482e-01 -1.608969497903569856e-01 -5.338273758400124969e-01 -8.463637970504642727e-01 -1.090037136707655785e+00 -1.268124322106132462e+00 -1.370306765779087055e+00 -1.436329411164645187e+00 -1.533800253262207924e+00 -1.637924687487358533e+00 -1.662803171306756811e+00 -1.563653681230478210e+00 -1.340689429986111181e+00 -1.000720219330396121e+00 -6.054342699421384477e-01 -2.852736176773896792e-01 -2.949073129744833599e-01 -6.968978245982828668e-01
3.522954091816367808e-06 -3.522607762569677226e-01 2.726600921271995007e-02 1.178765085512189781e-01 -1.520994215495586332e-01 -5.035593900211009499e-01 -7.944651186273851140e-01 -1.021443871386543689e+00 -1.191291390723348886e+00 -1.291320911411174555e+00 -1.357479318544760449e+00 -1.452445149958649040e+00 -1.552557955917626797e+00 -1.576852552066911217e+00 -1.484657236870149832e+00 -1.277004462784167016e+00 -9.589354271338846880e-01 -5.860913688002736821e-01 -2.834092124410864111e-01 -2.937267204256142072e-01 -6.865726738021806774e-01
3.532934131736527674e-06 -3.269746815672764373e-01 3.310731023150498969e-02 1.136676339810771541e-01 -1.427309580610395812e-01 -4.724663610131551450e-01 -7.415937309044369208e-01 -9.517628303461533879e-01 -1.113123272469765057e+00 -1.211719890129646204e+00 -1.276784672534394094e+00 -1.368934375012627491e+00 -1.464853635540183552e+00 -1.488522896003988460e+00 -1.403674966904609356e+00 -1.212215331754091130e+00 -9.153353604018181766e-01 -5.652039504940663539e-01 -2.803421635131775891e-01 -2.915488606431791418e-01 -6.751340120544029322e-01
3.542914171656687116e-06 -3.021082446701512936e-01 3.851416004359366207e-02 1.094645785926442599e-01 -1.328444904162385809e-01 -4.407045695242862160e-01 -6.880141358664538798e-01 -8.813077674400134898e-01 -1.034011961241455113e+00 -1.130866354672244389e+00 -1.195509990201532702e+00 -1.283872435576525417e+00 -1.375423205481232758e+00 -1.398895581924705978e+00 -1.321598483529260681e+00 -1.145678594579148113e+00 -8.701594628784333763e-01 -5.429145990630716012e-01 -2.761190839940865227e-01 -2.881474035686250601e-01 -6.612318852657473878e-01
3.552894211576846982e-06 -2.777595443984715029e-01 4.348570521380655529e-02 1.052917285409585985e-01 -1.224969249491337647e-01 -4.084344859619478685e-01 -6.339725184207803954e-01 -8.104443035443789078e-01 -9.532689268325438281e-01 -1.046942336932773499e+00 -1.110973927805477546e+00 -1.197856729045001511e+00 -1.285409353185295034e+00 -1.308161017258090197e+00 -1.238076273254877124e+00 -1.077726023703475811e+00 -8.236398687427971543e-01 -5.193689144006407021e-01 -2.708060154602235370e-01 -2.837930504465414616e-01 -6.404583197955524554e-01
3.562874251497006424e-06 -2.540164488204222359e-01 4.801461678531328964e-02 1.011687911722786160e-01 -1.117485620353335929e-01 -3.758148294227918185e-01 -5.797254344427501538e-01 -7.389844188214887977e-01 -8.718632087876273529e-01 -9.627283227949963162e-01 -1.025197581984323314e+00 -1.108435046268805735e+00 -1.192821906105623997e+00 -1.216384652506159014e+00 -1.153524435302332618e+00 -1.008692103829738063e+00 -7.760177697397646623e-01 -4.947350033158552929e-01 -2.644737475507122904e-01 -2.786521774538777141e-01 -6.188494857963334761e-01
3.572854291417166290e-06 -2.309668984109121692e-01 5.211535514955103338e-02 9.711106483236738030e-02 -1.006624189402332420e-01 -3.430015449859603049e-01 -5.255292238024883433e-01 -6.672025099775624746e-01 -7.907388473942330576e-01 -8.786030792197083716e-01 -9.392594433486919359e-01 -1.018590594440790031e+00 -1.098553486502241716e+00 -1.122045957681659711e+00 -1.068322466276082627e+00 -9.388969611789805825e-01 -7.275435708840082283e-01 -4.691429266809610255e-01 -2.571966344328023291e-01 -2.727970033595908950e-01 -5.965408649435025579e-01
3.582834331337325732e-06 -2.086934730678855210e-01 5.582336676767750416e-02 9.312984266187950000e-02 -8.930347713745502569e-02 -3.101467916448712447e-01 -4.716145781867402964e-01 -5.959236514467181056e-01 -7.102506022651368101e-01 -7.949390035542721611e-01 -8.535392730126570848e-01 -9.287021903716110582e-01 -1.004176206218274192e+00 -1.027350505160546712e+00 -9.812450926755148517e-01 -8.686411797345071628e-01 -6.784292978619823611e-01 -4.427373459930538102e-01 -2.490514184559903810e-01 -2.662925207797251503e-01 -5.736653201534515079e-01
3.592814371257485598e-06 -1.872726017501456230e-01 5.909072923926480397e-02 8.923272798821832441e-02 -7.773791541826681473e-02 -2.774099837059629814e-01 -4.176051498026471243e-01 -5.255327161601813790e-01 -6.306706368849902544e-01 -7.120457202071336367e-01 -7.683708664565135349e-01 -8.391883410260679854e-01 -9.101147241378384489e-01 -9.329441644507363574e-01 -8.941287430706068573e-01 -7.976982301005014486e-01 -6.288992282253472732e-01 -4.156642227170812554e-01 -2.401160919091557544e-01 -2.592006576944954066e-01 -5.503516281089109174e-01
3.602794411177645040e-06 -1.667737865807898401e-01 6.190768680556774095e-02 8.542441736179245959e-02 -6.603217509461302426e-02 -2.449229864167177806e-01 -3.643650627746376491e-01 -4.562437141679253072e-01 -5.523373919144443089e-01 -6.302473959020209460e-01 -6.840807649151160463e-01 -7.503893654966928839e-01 -8.167203087466617939e-01 -8.391996008018729469e-01 -8.075898761496427269e-01 -7.259245523007032963e-01 -5.791706529082690791e-01 -3.880669084448832851e-01 -2.304688250887729772e-01 -2.515860641871682790e-01 -5.267231251365426248e-01
3.612774451097804906e-06 -1.472588672622628936e-01 6.435737707729594081e-02 8.170798293960723768e-02 -5.425218670359155393e-02 -2.128205090921765075e-01 -3.119971143651609213e-01 -3.883443075142920531e-01 -4.755527791442350494e-01 -5.498546107946165051e-01 -6.009874464713528264e-01 -6.626400998757575600e-01 -7.243501746255877061e-01 -7.464608819115444716e-01 -7.219035354523689607e-01 -6.546680898805966597e-01 -5.289953635828196221e-01 -3.600851911554641682e-01 -2.201869854551621042e-01 -2.435104807649985104e-01 -5.028965001359912979e-01
3.622754491017964771e-06 -1.287813503341790067e-01 6.677423845821255088e-02 7.808399590813025481e-02 -4.246256309020012693e-02 -1.812303354918904652e-01 -2.607139769974264887e-01 -3.220892157598847505e-01 -4.006324766504398283e-01 -4.711542959481248016e-01 -5.193922245917733660e-01 -5.762658313298151258e-01 -6.333495479903292757e-01 -6.550732531475540465e-01 -6.374167636988651298e-01 -5.842214265623574265e-01 -4.780739497940345584e-01 -3.318544377981623716e-01 -2.093462686629644076e-01 -2.350317696795858613e-01 -4.789807629140510614e-01
3.632734530938124214e-06 -1.113858257048823824e-01 6.885325739679476476e-02 7.455264745717714303e-02 -3.072580377882888278e-02 -1.502722500809824668e-01 -2.107624237930187105e-01 -2.577071818906984113e-01 -3.278102683214263458e-01 -3.944119414840038251e-01 -4.395779211089415051e-01 -4.915738339863480189e-01 -5.440448501461205844e-01 -5.653857475302628277e-01 -5.544455728373798298e-01 -5.148213392684858336e-01 -4.276723895554773724e-01 -3.027424891106196836e-01 -1.980199578479433509e-01 -2.262031358287112937e-01 -4.550764101515952231e-01
3.642714570858284079e-06 -9.510749016166675229e-02 7.023920427052479654e-02 7.111487459640765396e-02 -1.910158000732396777e-02 -1.200574869459444666e-01 -1.623121791352766241e-01 -1.954076375333978488e-01 -2.569033869578124518e-01 -3.198643634232458677e-01 -3.618076313064438332e-01 -4.088520438116456379e-01 -4.567424354599582403e-01 -4.776979910918726091e-01 -4.730038805551470271e-01 -4.467425996640670971e-01 -3.779775795353861878e-01 -2.732184034722930921e-01 -1.862762840421574584e-01 -2.170725543526929868e-01 -4.312748045936622976e-01
3.652694610778443522e-06 -7.997179433612054689e-02 7.109212915841914282e-02 6.922977869730610745e-02 -7.646101020368502657e-03 -9.060839197614695140e-02 -1.155143066236013899e-01 -1.346550713142654621e-01 -1.876634499049447680e-01 -2.470105930255229454e-01 -2.858388963850484465e-01 -3.279733164753981245e-01 -3.712262411503891579e-01 -3.916396443319012377e-01 -3.929344537731658260e-01 -3.798430243021514441e-01 -3.291674175177041195e-01 -2.439481456935279902e-01 -1.735237135258729524e-01 -2.076824143474668427e-01 -4.076577761472125472e-01
3.662674650698603387e-06 -6.599422592030161627e-02 7.109153567222510628e-02 6.781286463476575432e-02 3.588422989848014284e-03 -6.205415911030305598e-02 -6.991827777744769046e-02 -7.628110624129737227e-02 -1.210528641315071763e-01 -1.768041395126929982e-01 -2.121700079333289357e-01 -2.492816447336630992e-01 -2.880197854871955343e-01 -3.079736861004513937e-01 -3.146802677004443827e-01 -3.138409781999559334e-01 -2.813929103644498553e-01 -2.150464778109584252e-01 -1.606050620711358123e-01 -1.980212145935742740e-01 -3.842974465995561140e-01
3.672654690618762830e-06 -5.318023784466932580e-02 7.071747734855898804e-02 6.660205233112523326e-02 1.475786967626020393e-02 -3.460657973601665577e-02 -2.599319984585579321e-02 -2.051377934689115057e-02 -5.731079874014913256e-02 -1.094250481293674859e-01 -1.412198395617895730e-01 -1.733099015625394479e-01 -2.076182622714997927e-01 -2.271368221593687842e-01 -2.389043424283013584e-01 -2.494310806256689050e-01 -2.346815085968885217e-01 -1.866199635634426535e-01 -1.475817300867401372e-01 -1.881437748317481007e-01 -3.612562728271387913e-01
3.682634730538922695e-06 -4.152532573618933354e-02 7.004368243461960020e-02 6.603304696510051142e-02 2.579918431366141213e-02 -9.063364193875158084e-03 1.589721578709202970e-02 3.251931723843314026e-02 3.416784755308467647e-03 -4.504115453173167249e-02 -7.316424178911584697e-02 -1.002590719581388512e-01 -1.302426110445909224e-01 -1.494115227358242259e-01 -1.658078414531885258e-01 -1.870855677398946815e-01 -1.884474356423079811e-01 -1.587673508343030448e-01 -1.345096409540276206e-01 -1.780783406869336227e-01 -3.385929195813767723e-01
3.692614770459082561e-06 -3.101525442379235095e-02 6.907521358480604723e-02 6.557408554094038000e-02 3.624281075805663860e-02 1.333956426723490775e-02 5.566240726991722454e-02 8.271151650466274097e-02 6.094790429214859417e-02 1.623182255229537255e-02 -8.155445839812220515e-03 -3.030617341005799673e-02 -5.608162914242922209e-02 -7.426618034271664781e-02 -9.556972036241158375e-02 -1.269614286458174701e-01 -1.436724085791328820e-01 -1.315762849647553467e-01 -1.214394645533476702e-01 -1.675743280081584685e-01 -3.163481322966887332e-01
3.702594810379242003e-06 -2.162642877349225945e-02 6.784878897637344752e-02 6.498158786117703978e-02 4.545560261928938139e-02 3.230927982556686812e-02 9.114143661333125312e-02 1.299767836296859269e-01 1.152400639946466604e-01 7.428282942686699475e-02 5.367807429320287094e-02 3.639607380852238894e-02 1.469247279976209665e-02 -2.334634001811360451e-03 -2.834656674083514336e-02 -6.919740059014405087e-02 -1.004551842112724885e-01 -1.044298025321290513e-01 -1.084228441357028699e-01 -1.568042641910969981e-01 -2.945549176793934576e-01
3.712574850299401869e-06 -1.332639996301533680e-02 6.639781595288223037e-02 6.445581285712662090e-02 5.398900898493211309e-02 5.028368615708135592e-02 1.206018078171386260e-01 1.741393982940754870e-01 1.662280140488126279e-01 1.301654273238374016e-01 1.122314985233498624e-01 9.971934165276735706e-02 8.193655941407744503e-02 6.605120019036857248e-02 3.572738448412918905e-02 -1.393273990571935322e-02 -5.888675754246786020e-02 -7.786482776754830026e-02 -9.549504744049419624e-02 -1.457882121696627564e-01 -2.732413373102131615e-01
3.722554890219561311e-06 -6.074494664499345900e-03 6.475834400388585932e-02 6.420441216897891656e-02 6.249033362713085626e-02 6.700487920695279154e-02 1.432712352333275485e-01 2.146686991956557322e-01 2.138579857474505186e-01 1.830383138281234390e-01 1.674233137379235181e-01 1.595595477962084285e-01 1.455584510971226209e-01 1.308276973170013069e-01 9.643192742695631814e-02 3.865943162147817552e-02 -1.862190513514178081e-02 -5.220853550395665454e-02 -8.269571279732787494e-02 -1.344987031804221189e-01 -2.524286827221424168e-01
3.732534930139721177e-06 1.774483268534624535e-04 6.296856186589405713e-02 6.414296193426784198e-02 7.069592079491968106e-02 8.250479734413893040e-02 1.634701483753096263e-01 2.482138989842985477e-01 2.579527786769963971e-01 2.324755053610698952e-01 2.192025641908383893e-01 2.158364667197374964e-01 2.058101676886174569e-01 1.918981867559356180e-01 1.537635207364500267e-01 8.858257572197032748e-02 2.004487162910149889e-02 -2.752249511418158531e-02 -6.964800487629659032e-02 -1.231312319760696494e-01 -2.321324039400671779e-01
3.742514970059880619e-06 5.484251626015830203e-03 6.106822457129414822e-02 6.421939674043493362e-02 7.855805877579624674e-02 9.663396105969564165e-02 1.814155154510291579e-01 2.721534839709313092e-01 2.976391811217350969e-01 2.784480948152875390e-01 2.676301690354856988e-01 2.685087624071597068e-01 2.633407678361407989e-01 2.491234742748915931e-01 2.077141236533988078e-01 1.348662868339174925e-01 5.676777659418449223e-02 -3.861319248033089936e-03 -5.628787818541255983e-02 -1.116242561610757550e-01 -2.123630806355152612e-01
3.752495009980040485e-06 9.906501967707311701e-03 5.908460436584804520e-02 6.444058461458711251e-02 8.597379366176584325e-02 1.094209659977992133e-01 1.969230856147762831e-01 2.912548383522611806e-01 3.300592171391125151e-01 3.209758012348142286e-01 3.143676209154490642e-01 3.178933565194652644e-01 3.170590651982734820e-01 3.024732750551702432e-01 2.560549055887633707e-01 1.764882738779095239e-01 9.074892617790324134e-02 1.872696520758875341e-02 -4.316805659423119529e-02 -1.000458874610926224e-01 -1.931274030145370413e-01
3.762475049900200351e-06 1.350960187939395304e-02 5.706968187896832578e-02 6.544501185455270376e-02 9.301682262081295560e-02 1.208687999121151185e-01 2.100909116559806777e-01 3.072577441187132608e-01 3.527135526211178651e-01 3.572511481379301301e-01 3.580401609786773576e-01 3.652449500320850140e-01 3.666435703955703840e-01 3.494832366135991464e-01 2.983990203352239190e-01 2.132010008875235563e-01 1.217555367438573899e-01 4.028124632796023508e-02 -3.030888657328296987e-02 -8.849224300708764812e-02 -1.744291310496358383e-01
3.772455089820359793e-06 1.636017319721783450e-02 5.506590844858819805e-02 6.669612745970932011e-02 9.966233617988763671e-02 1.309589160787439643e-01 2.210097996717868551e-01 3.206303294047539443e-01 3.708211171411690543e-01 3.866817847068441116e-01 3.967986566560805506e-01 4.079721099909772164e-01 4.099877361993690128e-01 3.900169279019123914e-01 3.342475611530602575e-01 2.457374198347350436e-01 1.495217398328869129e-01 6.115035550804413106e-02 -1.699657679104200209e-02 -7.559561335883543953e-02 -1.562700031233670295e-01
3.782435129740519659e-06 1.852838950165770424e-02 5.311286929460867084e-02 6.811528262683762269e-02 1.058984251548722028e-01 1.397687385636894042e-01 2.297591119360921919e-01 3.312922977220091325e-01 3.857295602909933674e-01 4.097548828822061839e-01 4.301050693711896411e-01 4.460292204277985784e-01 4.468045262982527910e-01 4.226201211954472292e-01 3.657954659947617593e-01 2.754145992558375555e-01 1.756405704844885007e-01 8.120597362515775963e-02 -2.887422772446992386e-03 -6.132660049385307843e-02 -1.386505684325504417e-01
3.792415169660679101e-06 2.009298476216993257e-02 5.124847655658391204e-02 6.970111541457189863e-02 1.116900757420745544e-01 1.473261790667928228e-01 2.364250454845224225e-01 3.392418002173503977e-01 3.982903999665130534e-01 4.296508926119407268e-01 4.580665259613049822e-01 4.773857187236885125e-01 4.766437488351208396e-01 4.509545981428275674e-01 3.938678125562179444e-01 3.027951944465493983e-01 1.998058132628776629e-01 1.001929751692559045e-01 1.149578687726323517e-02 -4.696580640540743562e-02 -1.215709214718190961e-01
3.802395209580838967e-06 2.112880259549114806e-02 4.950837901774166744e-02 7.144267990732053319e-02 1.170414789260795507e-01 1.536623968292331333e-01 2.410998953186321014e-01 3.446210214124144078e-01 4.080290878223014617e-01 4.476699439336375708e-01 4.831917836903423802e-01 5.051359769491206020e-01 5.028690057688619541e-01 4.756003528759982224e-01 4.190681436704005725e-01 3.275608691205898482e-01 2.219364483130779331e-01 1.180394452704750519e-01 2.570524997814793364e-02 -3.206728761821740076e-02 -1.050313214368464032e-01
3.812375249500998409e-06 2.171068069508991921e-02 4.809156234360817406e-02 7.334562156708260283e-02 1.219210324666824552e-01 1.588112360174188942e-01 2.438809064428745510e-01 3.475715484091349561e-01 4.150081816685042280e-01 4.627553293170634796e-01 5.061310703810640854e-01 5.306465067200712982e-01 5.263950793288195706e-01 4.976343030925167721e-01 4.413074839314723996e-01 3.496278386528312021e-01 2.420676444361038460e-01 1.346879452826606205e-01 3.986324518088724816e-02 -1.727099146826752141e-02 -8.903268430969329961e-02
3.822355289421158275e-06 2.191259525406411349e-02 4.729411756714847065e-02 7.539378879315491999e-02 1.263560406784473567e-01 1.628087374910869300e-01 2.456094906536808731e-01 3.482398755982955563e-01 4.193797824639292626e-01 4.749486920287027680e-01 5.259384289484915209e-01 5.529626771902009796e-01 5.466992036320883486e-01 5.162270246218549907e-01 4.603733175409413514e-01 3.690450946633887508e-01 2.602199843448151362e-01 1.500810264720060794e-01 5.362433161359964062e-02 -2.616107022321450572e-03 -7.349261163115790307e-02
3.832335329341318140e-06 2.180687503966066698e-02 4.669723056266596173e-02 7.758005203081158596e-02 1.303078955544120510e-01 1.656927302456877305e-01 2.460813359698942326e-01 3.467758589219842036e-01 4.213002315876985815e-01 4.844037991472028848e-01 5.427164252250310517e-01 5.719968578917260515e-01 5.636009387302208795e-01 5.314668741289271248e-01 4.764034658350998486e-01 3.859098630684336673e-01 2.764015461035077559e-01 1.644934647188110166e-01 6.692498103608705839e-02 1.187086060818510341e-02 -5.774757642089783233e-02
3.842315369261478006e-06 2.146349484266569033e-02 4.632320054931917536e-02 7.989655929806825652e-02 1.337779225120379334e-01 1.675025045268801194e-01 2.449986827117117960e-01 3.433312849313419624e-01 4.209284870391839517e-01 4.912665587181471172e-01 5.565724803656166841e-01 5.878579890276225406e-01 5.772051607996874223e-01 5.435183954490242497e-01 4.895214264238362256e-01 4.003103505205071744e-01 2.906465813708213330e-01 1.784234152965169518e-01 7.972865955163521701e-02 2.614787343152274318e-02 -4.257174813950004300e-02
3.852295409181637025e-06 2.094945546691720159e-02 4.619334164963516398e-02 8.233327055548414486e-02 1.367635015863498671e-01 1.682785654077811610e-01 2.424721803737098225e-01 3.381081892223520291e-01 4.184246327374586127e-01 4.956760836624201083e-01 5.676227952547799882e-01 6.006591441684397958e-01 5.876663574592116968e-01 5.525280380694744808e-01 4.998573262389447991e-01 4.123372074979568258e-01 3.029945464038065750e-01 1.911330703028274181e-01 9.199731867697441556e-02 4.017154663254498409e-02 -2.797123159333420733e-02
3.862275449101796891e-06 2.032326960517642778e-02 4.631861387493089316e-02 8.487764111673200274e-02 1.392653133867733928e-01 1.680624625734216115e-01 2.386023272797802020e-01 3.327695272178816666e-01 4.139485348904964890e-01 4.977728516814273196e-01 5.759812669755214332e-01 6.105156668437321521e-01 5.951385873892112155e-01 5.586479708295757352e-01 5.075464333081746160e-01 4.220856496012080350e-01 3.134820241101193283e-01 2.026165990182015597e-01 1.036930781586142825e-01 5.389754111515643320e-02 -1.395324083625739016e-02
3.872255489021956756e-06 1.963978705369274352e-02 4.670842141396931019e-02 8.750732889893410305e-02 1.412834459150633937e-01 1.668966892702843097e-01 2.334895562414277259e-01 3.258812116255125346e-01 4.089396631516643010e-01 4.976974245856536916e-01 5.817818354874281228e-01 6.175630006107856174e-01 5.997697168278145474e-01 5.620344970117289174e-01 5.127277464939645757e-01 4.296544209882752208e-01 3.231014865244331014e-01 2.128723083488248125e-01 1.147825488927600307e-01 6.728102770946343958e-02 -5.231470429042237502e-04
3.882235528942116622e-06 1.904709274370468622e-02 4.736817536403412077e-02 9.020189093034890193e-02 1.428190389381263081e-01 1.648246409728837958e-01 2.272337492544204696e-01 3.176215200420144380e-01 4.030060833565951017e-01 4.974255681991791023e-01 5.851480685355369138e-01 6.219349170759604917e-01 6.017103969756285586e-01 5.628465701816018907e-01 5.155426776199991679e-01 4.351448342571954120e-01 3.314060278282611738e-01 2.219026867804922143e-01 1.252326609121762191e-01 8.027720593708492780e-02 1.231009123609213239e-02
3.892215568862275641e-06 1.892929083404345375e-02 4.829923205029684058e-02 9.293818773875825445e-02 1.438693022114017894e-01 1.618906224129488536e-01 2.199338391319509700e-01 3.081331350227811128e-01 3.955444240761493702e-01 4.956307315157251203e-01 5.884336116961565999e-01 6.243375012411717107e-01 6.011126832839970291e-01 5.612444250991773798e-01 5.161338375160201553e-01 4.395115216599234098e-01 3.380477688877092102e-01 2.297114670007487369e-01 1.350127240815529039e-01 9.283462310502510473e-02 2.453373602840939680e-02
3.902195608782435506e-06 1.890726213340158599e-02 4.949911501207109044e-02 9.569068944305465785e-02 1.444327279658316476e-01 1.581398903399870159e-01 2.116874906033312798e-01 2.975489622688968772e-01 3.867216055555240395e-01 4.920563352849596783e-01 5.895831351426074063e-01 6.260777817152811675e-01 6.000261463404771289e-01 5.586380582610248613e-01 5.158695865581103268e-01 4.427025333334662083e-01 3.430841076752649821e-01 2.363185603751708497e-01 1.440948158466739404e-01 1.049038291265673439e-01 3.613645141761191726e-02
3.912175648702595372e-06 1.902281509879480068e-02 5.096432844154585862e-02 9.843192478415929703e-02 1.445085774851617155e-01 1.536187187922742337e-01 2.025908517877585968e-01 2.859980299557217109e-01 3.766721309763035319e-01 4.868388802276016891e-01 5.886538383019712661e-01 6.255291631081327797e-01 5.971287200121093708e-01 5.548472834824937916e-01 5.142641921975006358e-01 4.441195614895735999e-01 3.465650851835579971e-01 2.417430518120634864e-01 1.524541523902021301e-01 1.164564225626607830e-01 4.711383801083232625e-02
3.922155688622755238e-06 1.931296518397466327e-02 5.269659601298415375e-02 1.011366224773982275e-01 1.440961485723796787e-01 1.483744737135049285e-01 1.927383657860959887e-01 2.736051863024014930e-01 3.655006496519269676e-01 4.800957309069134871e-01 5.857631135048475546e-01 6.228134401390713615e-01 5.921158354479398866e-01 5.490878264873625403e-01 5.108302469345051833e-01 4.438763237213916857e-01 3.485345715294401736e-01 2.459940689086322907e-01 1.600680877602358443e-01 1.274541481757516526e-01 5.746079810579078628e-02
3.932135728542915104e-06 1.980982184740662927e-02 5.465821533678410366e-02 1.037720683919614584e-01 1.431954902661359552e-01 1.424556843855461497e-01 1.822226314576438633e-01 2.604908995654391379e-01 3.533407267991751644e-01 4.719405470946614889e-01 5.810183154222250401e-01 6.180540959772080623e-01 5.851470036070052227e-01 5.415279735760488711e-01 5.057225909326071855e-01 4.420477523587675317e-01 3.490711298568026089e-01 2.490949406572487979e-01 1.669178681661045993e-01 1.378874012346598399e-01 6.717252075832978730e-02
3.942115768463074122e-06 2.054144215276204263e-02 5.680076570866315899e-02 1.063072394639286988e-01 1.418077741973854111e-01 1.359121002511588794e-01 1.711343022587692442e-01 2.467711454520315761e-01 3.403281195014605798e-01 4.624831264695459798e-01 5.745247262722933401e-01 6.113669342381818916e-01 5.763554004407952513e-01 5.322781939352768665e-01 4.990388206500563362e-01 4.387403710536562640e-01 3.482375071051154736e-01 2.510737719164339299e-01 1.729925290305041330e-01 1.477147221625236817e-01 7.624624359892259728e-02
3.952095808383233988e-06 2.153126884264201443e-02 5.907537369879675704e-02 1.087117422653452042e-01 1.399356680608324632e-01 1.287947231455931207e-01 1.595620122564225807e-01 2.325297104414153493e-01 3.265784476186896490e-01 4.518293636301783933e-01 5.663854400113131904e-01 6.028658899867072041e-01 5.658710775651902836e-01 5.215060691398569759e-01 4.909316649761709117e-01 4.340549946653391444e-01 3.460984500629661897e-01 2.519627693495771203e-01 1.782827858498039209e-01 1.568885065445426719e-01 8.468160211022861261e-02
3.962075848303393854e-06 2.279862319251397748e-02 6.153784698204824849e-02 1.109559494312939015e-01 1.375836967305556768e-01 1.211558066465448641e-01 1.475747090867487177e-01 2.178922279468428758e-01 3.122024282762783098e-01 4.400813093758865202e-01 5.567013484142737667e-01 5.926628862831092581e-01 5.538206738539491747e-01 5.093464775017226831e-01 4.815202289642092071e-01 4.280827312406427221e-01 3.427204890783565605e-01 2.517980871965770917e-01 1.827836690261914476e-01 1.653805627650322407e-01 9.248091429820870513e-02
3.972055888223553720e-06 2.435895444901672868e-02 6.418897821963244488e-02 1.130113061140277375e-01 1.347585774039113671e-01 1.130488161027431160e-01 1.352654389365079979e-01 2.029692419691527805e-01 2.973059773395017591e-01 4.273373130378902429e-01 5.455034009435155706e-01 5.813864748767597623e-01 5.410867546834416952e-01 4.963014617707565690e-01 4.709197321752580101e-01 4.209129093234949548e-01 3.381717290004777055e-01 2.506196228563059569e-01 1.864998003194299203e-01 1.731615156431716707e-01 9.964712146368966128e-02
3.982035928143712738e-06 2.622367342484488786e-02 6.702096335323726173e-02 1.148484801034755365e-01 1.314724101893806618e-01 1.045283448714029728e-01 1.227248101066225477e-01 1.878590905779783105e-01 2.819903557569496955e-01 4.136922299900513411e-01 5.331389059794808816e-01 5.688676772365816037e-01 5.269914792656602565e-01 4.823778095216273987e-01 4.595184468271624190e-01 4.126329589655464147e-01 3.325216441171959247e-01 2.484705639676413336e-01 1.894292153908705145e-01 1.802259266336688759e-01 1.061897276763752451e-01
3.992015968063872604e-06 2.840191476077156066e-02 6.999916491567410859e-02 1.164428915200326070e-01 1.277386749215538853e-01 9.564998433778501563e-02 1.100330457969970199e-01 1.726558179389530434e-01 2.663523441154474480e-01 3.991844646054565904e-01 5.199629185951956112e-01 5.548642148078283265e-01 5.116134668092907622e-01 4.673712566219313524e-01 4.473383026599035417e-01 4.033326164491969901e-01 3.258408739585808567e-01 2.453977427405716616e-01 1.915797780011344875e-01 1.865613411465288918e-01 1.121240148326734520e-01
4.001996007984032470e-06 3.089837354330560865e-02 7.310699563263063638e-02 1.177780260867994228e-01 1.235675252633131743e-01 8.647014733016482324e-02 9.726805939458581240e-02 1.574492604171344734e-01 2.504844297509127293e-01 3.838206261949328457e-01 5.055404514976207242e-01 5.394549947939139001e-01 4.950667064444199683e-01 4.513984726450132046e-01 4.342344909186620083e-01 3.934415188692593768e-01 3.181934716778298533e-01 2.414506467348885854e-01 1.929633739068261078e-01 1.921596740721207286e-01 1.174614049967605267e-01
4.011976047904192336e-06 3.371656111334032230e-02 7.633196974863233619e-02 1.188357438887556183e-01 1.189769164283322606e-01 7.704584653498547375e-02 8.450536070524820864e-02 1.423251209069783807e-01 2.344749921718923269e-01 3.678174292311119919e-01 4.899766707294871959e-01 5.227906957264505383e-01 4.774620373477262980e-01 4.345716635373360615e-01 4.203070204165194057e-01 3.826486689839959654e-01 3.096581132620122023e-01 2.366812744225198772e-01 1.935956784983166312e-01 1.970289055759657515e-01 1.222191076550440819e-01
4.021956087824352201e-06 3.684614554838559070e-02 7.965101733795847128e-02 1.195997351326835434e-01 1.139879093589011849e-01 6.743443136781716862e-02 7.181794058019816407e-02 1.273650228520110395e-01 2.184084742997689510e-01 3.515280523522569256e-01 4.733656420596998315e-01 5.049764899718335309e-01 4.589073241559202820e-01 4.169986344143685186e-01 4.056517685290619846e-01 3.710253901710152125e-01 3.005071568784967728e-01 2.311437395278486406e-01 1.934957676350658462e-01 2.011585576684958299e-01 1.264146715963800072e-01
4.031936127744511220e-06 4.024683308260313536e-02 8.304083729693016724e-02 1.200596020778226802e-01 1.086246586687135834e-01 5.769089790332396217e-02 5.926804859298135525e-02 1.126400517814823837e-01 2.021127847173710690e-01 3.347769167386541178e-01 4.558007492687972118e-01 4.861207298241804198e-01 4.395076548435440378e-01 3.987828877910103986e-01 3.903605297832010157e-01 3.586298740232540805e-01 2.906367130198499460e-01 2.248938530992983242e-01 1.926859941114240360e-01 2.045421488989596082e-01 1.300724354555073681e-01
4.041916167664671086e-06 4.394274849035766789e-02 8.647553436719974951e-02 1.202113400829775414e-01 1.029143304884686527e-01 4.783013935894432633e-02 4.692798354933150340e-02 9.822337749162950160e-02 1.858845379387166763e-01 3.175684118243379817e-01 4.373748765105344161e-01 4.663255762709526131e-01 4.192562597542640046e-01 3.800237446917326678e-01 3.743638503467103806e-01 3.454457944359610178e-01 2.800688923160074562e-01 2.179886906599195484e-01 1.911916529557564637e-01 2.071964725995667223e-01 1.332174314743694021e-01
4.051896207584830951e-06 4.795225804845038020e-02 8.994098091476321333e-02 1.200507238033552970e-01 9.688695213353255842e-02 3.791575497533709871e-02 3.486596490576984037e-02 8.402595104100510359e-02 1.698251249775966087e-01 2.999954405116473932e-01 4.181805575791269214e-01 4.456924240438535634e-01 3.982973893099428508e-01 3.607329534588332720e-01 3.578408002847606739e-01 3.316697777315704698e-01 2.688428241218793757e-01 2.105597384878125922e-01 1.890444641162183081e-01 2.091327673180210789e-01 1.358757301005643903e-01
4.061876247504990817e-06 5.226843692979820516e-02 9.342467586353096765e-02 1.195816324898220373e-01 9.057519734880163653e-02 2.804098131220391504e-02 2.314333751990284294e-02 7.019845301628740986e-02 1.540111054427149018e-01 2.821304486625277330e-01 3.983100841302353867e-01 4.243219936321209196e-01 3.767816053656687925e-01 3.409258098675578275e-01 3.409305057560390040e-01 3.173767185900920329e-01 2.570375974702638344e-01 2.026843118136987532e-01 1.862727996656292351e-01 2.103649141693835767e-01 1.380746610139703123e-01
4.071856287425150683e-06 5.687267213684527728e-02 9.691579049382599564e-02 1.188109867277276493e-01 8.400609881059149797e-02 1.826034569818793876e-02 1.172392249808398672e-02 5.688215260589212646e-02 1.384648824498876385e-01 2.640661977759936052e-01 3.778446253503264241e-01 4.023138845467459923e-01 3.548130282495270960e-01 3.208285835362676974e-01 3.237081341234658294e-01 3.026397454258087372e-01 2.447551479920676565e-01 1.943047218312027591e-01 1.829049628509783476e-01 2.109093256738882594e-01 1.398423580648527342e-01
4.081836327345309702e-06 6.176242718648212310e-02 1.004051561972476442e-01 1.177503080334543623e-01 7.722394715236453877e-02 8.626588692836875683e-03 6.635321589963129579e-04 4.413136139238928862e-02 1.232756914720800762e-01 2.458810755384360225e-01 3.569001775071771188e-01 3.797519841895269366e-01 3.324794572618663957e-01 3.005390430624410025e-01 3.062398424622969628e-01 2.875260647991927931e-01 2.320679152867176909e-01 1.854805042432010886e-01 1.789735044468215575e-01 2.107845668305779741e-01 1.412064125745506049e-01
4.091816367265469567e-06 6.692709872724436626e-02 1.038851965492109258e-01 1.164126679773064554e-01 7.026873490917345810e-02 -8.097011404020635836e-04 -9.894252618867744459e-03 3.198461390399740673e-02 1.085242652104242700e-01 2.276505637645296620e-01 3.355611083743137990e-01 3.567518901349733262e-01 3.098872955256594675e-01 2.801476679350480836e-01 2.886084585055013196e-01 2.721066828681649730e-01 2.190447303247648470e-01 1.762694176070063456e-01 1.745118837040225968e-01 2.100109820904438873e-01 1.421962778803914362e-01
4.101796407185629433e-06 7.235320007037922274e-02 1.073498077032837700e-01 1.148092236100330538e-01 6.318053601326102664e-02 -1.000043559155973892e-02 -1.990213653072302885e-02 2.046975576557655621e-02 9.429253768102618949e-02 2.095000478599078897e-01 3.139110842396168333e-01 3.334117788133340032e-01 2.871282485041931065e-01 2.597329557326310545e-01 2.708823275022282928e-01 2.564751422494607747e-01 2.057486339082851834e-01 1.667278684871884020e-01 1.696148954024615518e-01 2.086103386379149771e-01 1.428395660483539609e-01
4.111776447105789299e-06 7.802569495321654003e-02 1.107941926541391314e-01 1.129590312827055548e-01 5.600025433665454383e-02 -1.890035112419881369e-02 -2.932178330754098977e-02 9.650273380121223571e-03 8.058660537468689822e-02 1.914774948018534428e-01 2.920502040896370555e-01 3.098289854270075416e-01 2.642921175339693063e-01 2.393698496566064038e-01 2.531390734297719880e-01 2.406753523861309974e-01 1.922571007269718024e-01 1.569107602952787839e-01 1.643380004491878377e-01 2.066054952378724441e-01 1.431630234425319836e-01
4.121756487025948318e-06 8.392784095112978959e-02 1.142146562734614040e-01 1.108948361878906302e-01 4.876918935897876090e-02 -2.748811834319072819e-02 -3.816788613849891876e-02 -4.167405039999822359e-04 6.747738578502367190e-02 1.736279960431614533e-01 2.701040629782295865e-01 2.860998451240420737e-01 2.414667307933611728e-01 2.191297441145884928e-01 2.354238098157979131e-01 2.247713720402622628e-01 1.786360599391663417e-01 1.468627603666819714e-01 1.586135343564833156e-01 2.040201045318950079e-01 1.431920080472758872e-01
4.131736526946108183e-06 9.004112384448842432e-02 1.176352299895754988e-01 1.086705964922489304e-01 4.152858602536542432e-02 -3.571127418060492109e-02 -4.634053417196282859e-02 -9.696645531344416646e-03 5.501085648534944500e-02 1.560188012470520025e-01 2.481169339809923269e-01 2.623194997902867365e-01 2.187378327355535834e-01 1.990796891719525952e-01 2.177938661392800623e-01 2.088251829775256974e-01 1.649491065961302128e-01 1.366410706138240783e-01 1.524761222002516126e-01 2.008783551248408128e-01 1.429501546353146302e-01
4.141716566866268049e-06 9.634489594521650213e-02 1.210293171594602202e-01 1.062876528293052597e-01 3.431918931140893331e-02 -4.352755072906441813e-02 -5.380276726558316791e-02 -1.818260554948548241e-02 4.319220443724003378e-02 1.387219065473132840e-01 2.261767428106670197e-01 2.385816765778632775e-01 1.961889366826668757e-01 1.792869925014535792e-01 2.003040731007162678e-01 1.928968201997054710e-01 1.512572501172530781e-01 1.262971887831287887e-01 1.459600246340204688e-01 1.972039383857880634e-01 1.424590979876255992e-01
4.151696606786427915e-06 1.028160381103304516e-01 1.243947126505104972e-01 1.037562871833413863e-01 2.718081282200009857e-02 -5.090542513580419148e-02 -6.054772577882801959e-02 -2.590658035654807081e-02 3.201349327752323060e-02 1.218021220194407117e-01 2.043698558770096763e-01 2.150042665480994264e-01 1.739011468307224972e-01 1.598448921374604204e-01 1.829714889834170299e-01 1.770339698545995710e-01 1.376208918546503457e-01 1.158775244756866801e-01 1.390989985685283370e-01 1.930132501436391812e-01 1.417382609618745570e-01
4.161676646706587781e-06 1.094314434143002918e-01 1.277315922155615180e-01 1.011042124158563899e-01 2.015193013206204031e-02 -5.781726471097257264e-02 -6.657293851893837655e-02 -3.289179354191806848e-02 2.149725455762957135e-02 1.053267351218094977e-01 1.827821881987995445e-01 1.916823210040949077e-01 1.519529571961170389e-01 1.407702561366277749e-01 1.658422370679355773e-01 1.612915393314134360e-01 1.241180614235696811e-01 1.054259693923174229e-01 1.319262050184266677e-01 1.883385961739603709e-01 1.408047122639569104e-01
4.171656686626746799e-06 1.161650797164567317e-01 1.310529009775726894e-01 9.835947642113199163e-02 1.326929681351511972e-02 -6.423940306168302028e-02 -7.185135196909120392e-02 -3.923625618463016940e-02 1.157702786858110476e-02 8.943875111149651724e-02 1.615036612868022414e-01 1.686695773346057192e-01 1.304457179066816908e-01 1.221030794668082342e-01 1.489796268709910887e-01 1.457602866302719902e-01 1.107759212344767707e-01 9.498384458681745357e-02 1.244741632168118867e-01 1.832815084210538681e-01 1.396730966869870472e-01
4.181636726546906665e-06 1.230973474193800543e-01 1.342998489206808921e-01 9.554780042553223662e-02 6.567610181628183615e-03 -7.015216758603072533e-02 -7.639108916023627793e-02 -4.460263964513765111e-02 2.646431653295600647e-03 7.419630173416853769e-02 1.406903341713799938e-01 1.460514461695533450e-01 1.094527264910094416e-01 1.039104540157004680e-01 1.323724034657877968e-01 1.304563224368093799e-01 9.764316364631830947e-02 8.458989797782297260e-02 1.167727678818105824e-01 1.778360253232976473e-01 1.383556383609068907e-01
4.191616766467066531e-06 1.301860496455290173e-01 1.373806741789536656e-01 9.269504042407060440e-02 7.921271875449120009e-05 -7.553985928601059108e-02 -8.020441566769949404e-02 -4.904027371537762747e-02 -5.356536179602701050e-03 5.980520541231026943e-02 1.205402904222182131e-01 1.239107014211547481e-01 8.901577011803282757e-02 8.622658090991142110e-02 1.162558746367028106e-01 1.155086883426464234e-01 8.476496558982517249e-02 7.428035000035557167e-02 1.088483341058581466e-01 1.719548503571575460e-01 1.368622152511670687e-01
4.201596806387226396e-06 1.373005715225716905e-01 1.403393928133662705e-01 8.983111489682184259e-02 -6.166156123282740681e-03 -8.038513076884787334e-02 -8.338860519524349257e-02 -5.257133923169359652e-02 -1.248225630395410034e-02 4.646059390513302551e-02 1.011368894976252680e-01 1.023283980792513426e-01 6.920060430657941353e-02 6.908265185260042962e-02 1.007065013642713946e-01 1.010454196774166064e-01 7.218304663386564124e-02 6.408898404312135533e-02 1.007389381226959507e-01 1.656690925582419427e-01 1.352005008423806387e-01
4.211576846307386262e-06 1.444015666064497050e-01 1.430946722408859839e-01 8.698995493617696362e-02 -1.214155646437797657e-02 -8.465692692422041588e-02 -8.582237311397288015e-02 -5.524960259901457588e-02 -1.879487461578151566e-02 3.400913494411754445e-02 8.263343495771767466e-02 8.145365924457892426e-02 5.006852240973596463e-02 5.242607277523391590e-02 8.564436831991464882e-02 8.712013827216170958e-02 5.993543592988258284e-02 5.404727705766142198e-02 9.247490854621429057e-02 1.589937696227159414e-01 1.333761667662428652e-01
4.221556886227545281e-06 1.513844169316015120e-01 1.458315255722639203e-01 8.425169705180697577e-02 -1.780127873348854445e-02 -8.837902515797388392e-02 -8.729377869690500835e-02 -5.709316263990477092e-02 -2.429564719811883045e-02 2.225219770460196492e-02 6.503188221182297502e-02 6.145072401158223341e-02 3.168815446288012622e-02 3.754453365993536129e-02 7.102059052744130740e-02 7.358512851419875267e-02 4.805715861330767114e-02 4.418456449565749677e-02 8.408627421142955694e-02 1.519627126353501889e-01 1.313931382014304761e-01
4.231536926147705147e-06 1.582490976718837206e-01 1.480007618495979560e-01 8.155796638885699779e-02 -2.309796240426942315e-02 -9.155064898032862220e-02 -8.799199778326813326e-02 -5.819391013316136535e-02 -2.899435525650520887e-02 1.122221142516790192e-02 4.814461839848267755e-02 4.251132643738747552e-02 1.450457883052659429e-02 2.503670043468213258e-02 5.685956609778703569e-02 6.046409320085426725e-02 3.656674340815896374e-02 3.452823259590946658e-02 7.560290794438902229e-02 1.446058622223689583e-01 1.292538922680029068e-01
4.241516966067865012e-06 1.650075415996222206e-01 1.500562227881442889e-01 7.875539771217149321e-02 -2.806185802755276071e-02 -9.415869359797846005e-02 -8.801107284157053123e-02 -5.935931203822847335e-02 -3.293209231601489789e-02 1.065735261097266150e-03 3.218098604390324385e-02 2.476432542184588137e-02 1.462573061830510328e-05 1.280194263891395838e-02 4.508550886484578857e-02 4.792755341854083168e-02 2.556625078761387213e-02 2.510393008226789735e-02 6.705467781581912756e-02 1.369494425957006878e-01 1.269597884013462796e-01
4.251497005988024878e-06 1.714462732878797857e-01 1.519904488418346855e-01 7.599373556964773846e-02 -3.267824821420491077e-02 -9.614454693992190160e-02 -8.831998400250139214e-02 -6.139190253152850690e-02 -3.757919743695099096e-02 -8.226307592959766768e-03 1.718931412996254141e-02 8.354607510254278072e-03 -1.353501607235097978e-02 7.976505781793217023e-04 3.341514391415027763e-02 3.594787247225422755e-02 1.539218147109926334e-02 1.594610981906185998e-02 5.848653517878941305e-02 1.295043174648730366e-01 1.245409822749659196e-01
4.261477045908183897e-06 1.775753433208988874e-01 1.538086198454770848e-01 7.334035030449324866e-02 -3.690244067782259135e-02 -9.760043618420916056e-02 -9.019928153016883166e-02 -6.513281023485288646e-02 -4.381000761361815432e-02 -1.851532809920376776e-02 2.771002514607216489e-03 -7.072662417952802101e-03 -2.652192177669135745e-02 -1.159859801411854997e-02 1.985804013949642524e-02 2.309433802683488746e-02 6.022472582670389436e-03 7.116719728471527541e-03 4.992594488725250745e-02 1.219140974297072827e-01 1.220133907893451164e-01
4.271457085828343763e-06 1.834911196367879360e-01 1.555473561999926591e-01 7.080531774005988099e-02 -4.086954269683348157e-02 -9.874290140323802034e-02 -9.295928494645347429e-02 -6.887144674405895617e-02 -5.038673326523568363e-02 -2.958552455119934504e-02 -1.263121373996302019e-02 -2.322715768832976299e-02 -4.107399070371504923e-02 -2.660790382908195806e-02 5.499162849366218998e-03 9.645225281901707165e-03 -3.013641269426052711e-03 -1.292160637780524670e-03 4.139128201708588278e-02 1.141488630821522882e-01 1.193225855621656700e-01
4.281437125748503628e-06 1.889266413561897229e-01 1.573774579498821713e-01 6.839787248425829858e-02 -4.480920789575239260e-02 -1.013717050342235193e-01 -9.544593986679771047e-02 -7.187125768978372409e-02 -5.644737865915006730e-02 -4.035692386942142662e-02 -2.700944070222126639e-02 -3.904814370880971275e-02 -5.649226294209645782e-02 -4.153620101764332606e-02 -9.077916927847633904e-03 -2.892355211566780687e-03 -1.264623082749418044e-02 -9.376478201805383758e-03 3.291009695854126005e-02 1.065073028862382615e-01 1.164691611663125487e-01
4.291417165668663494e-06 1.938936369945932214e-01 1.592112998374058397e-01 6.612449862229939634e-02 -4.904598872152786393e-02 -1.042166906922722680e-01 -9.824010068285993214e-02 -7.559256735189955057e-02 -6.200733079046860663e-02 -5.024599669054174295e-02 -4.049982583720129065e-02 -5.402765986854745489e-02 -7.160560073134157599e-02 -5.621832128466668077e-02 -2.328627318767013260e-02 -1.513439876281970700e-02 -2.203369463307879028e-02 -1.712228094705914652e-02 2.467406602523743164e-02 9.872790177484583318e-02 1.134543179270912777e-01
4.301397205588823360e-06 1.985579899288711647e-01 1.608974209508310937e-01 6.398950277951609422e-02 -5.290759384442144525e-02 -1.079994780003879079e-01 -1.019953942104373651e-01 -7.995676143826904725e-02 -6.902954596207937221e-02 -6.058783659477610939e-02 -5.353824222896871182e-02 -6.781586784909633681e-02 -8.591798834797864659e-02 -7.039888412257289119e-02 -3.707151292329863984e-02 -2.696231568670217835e-02 -3.114524720813496850e-02 -2.447174242232262251e-02 1.676332082273703644e-02 9.076282854490363983e-02 1.102802632569418601e-01
4.311377245508982378e-06 2.028735956693480669e-01 1.624284217320410284e-01 6.216841136258040301e-02 -5.641308793946368111e-02 -1.115954409174158141e-01 -1.051572881393059572e-01 -8.366461533701907705e-02 -7.529585046787753977e-02 -7.055760610326197724e-02 -6.613514565573133663e-02 -8.153842030622796000e-02 -1.012774109835689468e-01 -8.604811552541735686e-02 -5.233464333497785809e-02 -3.886243913069118566e-02 -3.969962479133264110e-02 -3.162460545631101683e-02 9.200830304970136070e-03 8.264800238689730405e-02 1.069497875358863120e-01
4.321357285429142244e-06 2.068343617891028607e-01 1.637923226784739339e-01 6.067418792028721197e-02 -5.952995489317853411e-02 -1.146687236625255069e-01 -1.077463334420991625e-01 -8.678999119280279839e-02 -8.084959609720783480e-02 -7.959328750006920694e-02 -7.759080989694412678e-02 -9.402038885342485497e-02 -1.158322339295403958e-01 -1.009747913174136036e-01 -6.709181999305589839e-02 -5.140092542922804209e-02 -4.779445058480734365e-02 -3.842272007960079866e-02 1.851951882439232047e-03 7.449671336117764942e-02 1.034651234042534979e-01
4.331337325349302110e-06 2.104466932337264451e-01 1.649529649523888419e-01 5.931522571143277994e-02 -6.226066487277166078e-02 -1.172373834219020555e-01 -1.097395968382010450e-01 -8.925239310642558987e-02 -8.564650896929953960e-02 -8.769521286314503616e-02 -8.788891169271427495e-02 -1.052553962502279228e-01 -1.288465886571751873e-01 -1.152573808801495014e-01 -8.129037437836039715e-02 -6.340282458553830880e-02 -5.609908026254332991e-02 -4.481623919872616824e-02 -5.369122296145805405e-03 6.633116338331876416e-02 9.982267902175749608e-02
4.341317365269461976e-06 2.137052017497658718e-01 1.659186990229447600e-01 5.808708181051187858e-02 -6.460944876502525136e-02 -1.192674150215171092e-01 -1.111735076190072946e-01 -9.106309492985600884e-02 -8.971332181136010275e-02 -9.482057873069274501e-02 -9.691500732747419800e-02 -1.151211980831342019e-01 -1.397205166877260596e-01 -1.288665243620230882e-01 -9.495064215971307786e-02 -7.485717888275099374e-02 -6.379896308769879287e-02 -5.064536287953611687e-02 -1.229651848194444549e-02 5.919389893539823977e-02 9.610084515172229169e-02
4.351297405189620994e-06 2.165569343514874845e-01 1.668346867721208215e-01 5.698385184676793558e-02 -6.658214473785366294e-02 -1.207725181530174691e-01 -1.120299238574973683e-01 -9.232319672455376047e-02 -9.306199516542977557e-02 -1.009071789345371839e-01 -1.046142770485704171e-01 -1.236061014322060170e-01 -1.493537821963109302e-01 -1.417353759216243847e-01 -1.079709293458475799e-01 -8.575929606062325516e-02 -7.089512970578439044e-02 -5.591332645873352269e-02 -1.834167821523956590e-02 5.252819114663684341e-02 9.225349249934554352e-02
4.361277445109780860e-06 2.189885559874628906e-01 1.681393965013249503e-01 5.599837472301983504e-02 -6.817718332091579625e-02 -1.217584816265967207e-01 -1.123333390662064196e-01 -9.301520928105840025e-02 -9.568648245796881890e-02 -1.059435170144540916e-01 -1.109924397949243746e-01 -1.306714540367920063e-01 -1.577251457116138900e-01 -1.527937629609626702e-01 -1.203701439197895906e-01 -9.604483231658629550e-02 -7.739787473714332400e-02 -6.058955745802194898e-02 -2.408366453225208731e-02 4.604138913531609367e-02 8.828349802815900482e-02
4.371257485029940726e-06 2.209624183488906046e-01 1.691864224249630955e-01 5.511750853301426722e-02 -6.940436148726922272e-02 -1.222839625478987363e-01 -1.121061034639099369e-01 -9.316410574888513152e-02 -9.752462577895462670e-02 -1.096937939729905470e-01 -1.154862405301726874e-01 -1.358444856608067852e-01 -1.648016655872561465e-01 -1.621921589966385802e-01 -1.320798496314569137e-01 -1.057033084201582512e-01 -8.326282441510654553e-02 -6.477414444681660333e-02 -2.946824951640648893e-02 3.971530575048488887e-02 8.421365251760327963e-02
4.381237524950100592e-06 2.222712102656200228e-01 1.698094148116327529e-01 5.428245085551253180e-02 -7.014089394576246417e-02 -1.222935606161860006e-01 -1.112779114593991092e-01 -9.258502826391985796e-02 -9.833951280971178766e-02 -1.120244863994869361e-01 -1.182563708029128746e-01 -1.390321235305770065e-01 -1.697680744346528048e-01 -1.702571344700316291e-01 -1.421243074321085764e-01 -1.141607154852310596e-01 -8.844016130116588714e-02 -6.839637049712789241e-02 -3.443305707983245617e-02 3.353181938176149485e-02 7.996277288567590902e-02
4.391217564870260457e-06 2.229655118039883255e-01 1.699584315089869013e-01 5.347619660436685879e-02 -7.022033613986680689e-02 -1.216910458535740425e-01 -1.098160835498104004e-01 -9.137641319455142019e-02 -9.841550114486820322e-02 -1.132165536046206428e-01 -1.194842854876697058e-01 -1.405310779306013780e-01 -1.732018583491180819e-01 -1.767828074911916014e-01 -1.505231295211002795e-01 -1.214349773263015825e-01 -9.285545458163248222e-02 -7.141225313381756312e-02 -3.893836071677877347e-02 2.753833154807712458e-02 7.553036750051211889e-02
4.401197604790419476e-06 2.229891949298635490e-01 1.696292817813454534e-01 5.268639784344385235e-02 -6.989284733461310906e-02 -1.205012912334523234e-01 -1.076903885795854471e-01 -8.965711766239425895e-02 -9.779282999729613235e-02 -1.134643960188626705e-01 -1.191904653728739355e-01 -1.403232176134776021e-01 -1.750987040427944841e-01 -1.820592452441539277e-01 -1.577095832808661224e-01 -1.275398996697275078e-01 -9.648752959619674718e-02 -7.380537037558843050e-02 -4.294468511177455122e-02 2.177252479565248630e-02 7.093636350925824896e-02
4.411177644710579342e-06 2.222796747375022919e-01 1.688196763100565101e-01 5.190402793407398324e-02 -6.917663023699509306e-02 -1.185867191077632637e-01 -1.050702738839616041e-01 -8.747887680720087267e-02 -9.678887736549947329e-02 -1.126905269542397420e-01 -1.174446763062466648e-01 -1.384952752404260135e-01 -1.756125239543687711e-01 -1.860738754367838588e-01 -1.638042738237072693e-01 -1.325515578442517106e-01 -9.905102022718492716e-02 -7.556236420802818488e-02 -4.641858785163285872e-02 1.627980775809790420e-02 6.622631849342595911e-02
4.421157684630739208e-06 2.208473644281852000e-01 1.675319573108142446e-01 5.111943745492511515e-02 -6.809139120281808288e-02 -1.161173222326087884e-01 -1.021204107276359740e-01 -8.500980080393322202e-02 -9.522732913626115459e-02 -1.108516243004326329e-01 -1.141678757713398551e-01 -1.349946138337940749e-01 -1.746285326364087620e-01 -1.890241591642043140e-01 -1.687905224870490661e-01 -1.365864630851252592e-01 -1.007032468378962764e-01 -7.631561124361266324e-02 -4.924224723022366246e-02 1.134053676354031780e-02 6.161422005983516886e-02
4.431137724550899073e-06 2.187082480509055238e-01 1.657754789441667764e-01 5.032255983181257997e-02 -6.666337522536905369e-02 -1.131724842139332221e-01 -9.884383500295977620e-02 -8.232615111893035187e-02 -9.310938164684480489e-02 -1.079948915505831164e-01 -1.093975775829825747e-01 -1.298927968710475167e-01 -1.723282565022873913e-01 -1.909074791193983156e-01 -1.727249470082473926e-01 -1.396434358149273580e-01 -1.015872251556396155e-01 -7.631038334372075571e-02 -5.111893017531734390e-02 7.130796588077689853e-03 5.695964177074294699e-02
4.441117764471058939e-06 2.158657240528294996e-01 1.635602772281207762e-01 4.973913403424039259e-02 -6.492043967119305592e-02 -1.097994316699551359e-01 -9.521739866390681317e-02 -7.933940868315399186e-02 -9.049112958475671875e-02 -1.041779672580887689e-01 -1.032051695109607176e-01 -1.232868828673329975e-01 -1.685540098876657789e-01 -1.915271106512812238e-01 -1.757008358174083351e-01 -1.417292213106904619e-01 -1.017174301329583086e-01 -7.568355862640899212e-02 -5.241820768871003483e-02 3.292278391571930307e-03 5.228034897262986286e-02
4.451097804391217958e-06 2.123682399183439151e-01 1.608995517119869156e-01 4.976518628950048206e-02 -6.289059707681379785e-02 -1.060405393745769975e-01 -9.129227633547085108e-02 -7.610290637385333512e-02 -8.743137849809981543e-02 -9.946832916339050368e-02 -9.576688336211257313e-02 -1.151173044933909428e-01 -1.633621108473622408e-01 -1.909049865542775670e-01 -1.776610228059774532e-01 -1.429066875310829599e-01 -1.011150841040785314e-01 -7.444342545116551524e-02 -5.313870829354053194e-02 -1.545235353856743224e-04 4.760879244069904370e-02
4.461077844311377823e-06 2.082484306278785113e-01 1.578094236299776298e-01 4.967459541336646106e-02 -6.060517302515600058e-02 -1.019350959937174034e-01 -8.711970056958280584e-02 -7.266855992610173065e-02 -8.398780174111677987e-02 -9.394343836074968423e-02 -8.703177423349194031e-02 -1.054723278728677133e-01 -1.568227648122922924e-01 -1.890804231817441450e-01 -1.785074713369330657e-01 -1.432629725158184320e-01 -9.980754980708347879e-02 -7.262447096997548535e-02 -5.328703508532588867e-02 -3.195922815188429258e-03 4.296442006930872165e-02
4.471057884231537689e-06 2.035423461749430174e-01 1.543086868524272959e-01 4.946262269303669523e-02 -5.809660180541371954e-02 -9.752830358081526763e-02 -8.275041335019298061e-02 -6.908678899520320771e-02 -8.022222350772335864e-02 -8.777166325100452249e-02 -7.710466753557164432e-02 -9.445831264717963194e-02 -1.490196445369277312e-01 -1.861008012314314120e-01 -1.782648292623502384e-01 -1.426958362399984859e-01 -9.782852244756856663e-02 -7.025542629935478678e-02 -5.284701973227213384e-02 -5.825147005706042547e-03 3.842635845886554352e-02
4.481037924151697555e-06 1.982894072751269776e-01 1.504205211043911083e-01 4.912494715263270723e-02 -5.538317221092665943e-02 -9.287578695913441262e-02 -7.823414765011219019e-02 -6.540619360876057109e-02 -7.619987634147261379e-02 -8.094397684035015139e-02 -6.610574391722905119e-02 -8.219904426416885235e-02 -1.400493176583841592e-01 -1.820217231574317862e-01 -1.769647762282638981e-01 -1.412614761003848918e-01 -9.521756650644205844e-02 -6.737130338283316144e-02 -5.176929047151124924e-02 -8.042263233179899884e-03 3.396777629470149051e-02
4.491017964071856574e-06 1.925318661374449125e-01 1.461717121038795253e-01 4.865728936892510514e-02 -5.250708711864524730e-02 -8.802743386072842124e-02 -7.361802498158435959e-02 -6.167085771413381712e-02 -7.198224796095058220e-02 -7.356206024080536032e-02 -5.416937370243692096e-02 -6.883474828317599770e-02 -1.300204887848094848e-01 -1.769079314958927895e-01 -1.746548258232984152e-01 -1.390672423610478936e-01 -9.201971686213425428e-02 -6.401296832692263128e-02 -5.017388073811203386e-02 -9.853926816150234899e-03 2.960509354117625905e-02
4.500998003992016439e-06 1.863142958709895214e-01 1.415821343430175294e-01 4.805709413416660303e-02 -4.951180440203230282e-02 -8.303310424627388664e-02 -6.894774527669181308e-02 -5.792719485613258973e-02 -6.755052473101981481e-02 -6.572284329237518263e-02 -4.007803077740078324e-02 -5.318391230400452280e-02 -1.190530434980298924e-01 -1.708328105579988432e-01 -1.713863275872558045e-01 -1.360764270600472448e-01 -8.834434519501727090e-02 -6.022659623535717849e-02 -4.811218969456836775e-02 -1.127296337693422384e-02 2.537517926234247184e-02
4.510978043912176305e-06 1.796832121663158310e-01 1.366788426591596106e-01 4.732463502122737781e-02 -4.641381766204238229e-02 -7.794203129544778619e-02 -6.426907212351952448e-02 -5.425834105844891397e-02 -6.308544789922491958e-02 -5.667812518296225927e-02 -2.541308086768492500e-02 -3.671528508068259283e-02 -1.066776964590539917e-01 -1.638525632881538685e-01 -1.672183884013021260e-01 -1.323462366093093034e-01 -8.425197850910054465e-02 -5.606301831263549307e-02 -4.562452006877163596e-02 -1.231780155052623026e-02 2.132709208832318099e-02
4.520958083832336171e-06 1.726863469748946556e-01 1.314905146240236689e-01 4.648760690936186435e-02 -4.327626302474424369e-02 -7.280222859529940360e-02 -5.966202106784820880e-02 -5.061996405298386376e-02 -5.845211321387592390e-02 -4.746383181403562163e-02 -1.036498204425284272e-02 -1.972756274309565155e-02 -9.323054990285113697e-02 -1.560558495305319759e-01 -1.621751742098694049e-01 -1.279395303080323731e-01 -7.971773036381027411e-02 -5.157697542795589007e-02 -4.275869191716641371e-02 -1.300823081929583687e-02 1.741523410049662310e-02
4.530938123752496037e-06 1.653653143165118855e-01 1.260473055653046071e-01 4.550556825160013280e-02 -4.011522170938191384e-02 -6.765991422405072397e-02 -5.512956395643246743e-02 -4.705270459593376142e-02 -5.355125824322774092e-02 -3.819151176254331759e-02 4.883892106265714031e-03 -2.416328955453973457e-03 -7.932789017099291240e-02 -1.475433016847451095e-01 -1.563151039465496550e-01 -1.229241252626048636e-01 -7.480395853419746777e-02 -4.682629508966627135e-02 -3.956814577198652927e-02 -1.336695163933642426e-02 1.365106168797446638e-02
4.540918163672655055e-06 1.577781127052368393e-01 1.203835133441427258e-01 4.434255947468763309e-02 -3.696605166451877311e-02 -6.255463934715055352e-02 -5.068753703337521010e-02 -4.359993968860823715e-02 -4.875179848396739291e-02 -2.897525154466314840e-02 2.015041654090372891e-02 1.501092991505513334e-02 -6.512407440996861863e-02 -1.379652973497739743e-01 -1.497633570347884358e-01 -1.173720174709255160e-01 -6.957545468718158432e-02 -4.187101079878199211e-02 -3.610690516722997456e-02 -1.343234928456252947e-02 1.004461939619577526e-02
4.550898203592814921e-06 1.499742789920695263e-01 1.145379775030945096e-01 4.299973452818650621e-02 -3.383101223361253962e-02 -5.752674711997547707e-02 -4.635158235192999437e-02 -4.020299165986535028e-02 -4.411120176544833932e-02 -1.991595014157695326e-02 3.524791757544890047e-02 3.234643698217285618e-02 -5.077620127401502592e-02 -1.278561052750117888e-01 -1.426163976661393995e-01 -1.113585277235212140e-01 -6.409863109359575928e-02 -3.677244400444280165e-02 -3.243202394118296916e-02 -1.323772276413077466e-02 6.604793689865917292e-03
4.560878243512974787e-06 1.420037238597287865e-01 1.085366948568128320e-01 4.148108486672093254e-02 -3.076990811556130218e-02 -5.261650784252319690e-02 -4.217048784247934279e-02 -3.686135172960264272e-02 -3.969383531538965559e-02 -1.111988556853861672e-02 5.000423830716673596e-02 4.939634403583792466e-02 -3.644742670626872905e-02 -1.174256425262900638e-01 -1.349825213581193062e-01 -1.049613839990769237e-01 -5.844067390682806257e-02 -3.159226938349291719e-02 -2.860149942864690514e-02 -1.281782885020929345e-02 3.339563227580063989e-03
4.570858283433134653e-06 1.339161028569547385e-01 1.024108810446924117e-01 3.979605896703804907e-02 -2.783565238684289692e-02 -4.785639839661789963e-02 -3.816823167516912585e-02 -3.373607439604538877e-02 -3.552310748856767758e-02 -2.680465271025406909e-03 6.424459408644947467e-02 6.596077244981828069e-02 -2.229917227119821918e-02 -1.067877425584977669e-01 -1.268562196882196402e-01 -9.825975473497139401e-02 -5.266867726016469936e-02 -2.639158395417854491e-02 -2.467373990475461160e-02 -1.220799870513946707e-02 2.562270947386422089e-04
4.580838323353293671e-06 1.257601405630151548e-01 9.619600526479871183e-02 3.795171650998199753e-02 -2.505045794494677874e-02 -4.328177225900988606e-02 -3.436529726326457979e-02 -3.085366564893172320e-02 -3.161889121831824162e-02 5.322446024707380013e-03 7.780182374744870621e-02 8.184582280496378870e-02 -8.471957317758866540e-03 -9.605201303663714330e-02 -1.181742286153182192e-01 -9.133324960457073205e-02 -4.684877348098052258e-02 -2.122999968663687870e-02 -2.070531291205066765e-02 -1.143133592264630044e-02 -2.638405563962620444e-03
4.590818363273453537e-06 1.175804241949465756e-01 8.992824204379258612e-02 3.596080124597260397e-02 -2.243266416423305223e-02 -3.891845408114800314e-02 -3.078570852831354066e-02 -2.821013112201661149e-02 -2.798951918517746454e-02 1.282485130281754010e-02 9.051968224191139778e-02 9.686750454462129956e-02 4.887708726232254178e-03 -8.532647940639567774e-02 -1.093070272124902070e-01 -8.426004433765589552e-02 -4.104527535335172894e-02 -1.616477788248411526e-02 -1.674801229689078588e-02 -1.048974668425551281e-02 -5.337878077349778386e-03
4.600798403193613403e-06 1.094231618869786760e-01 8.376911797226177514e-02 3.383890140324909146e-02 -1.999407126422006464e-02 -3.478422435725908590e-02 -2.740489902710646630e-02 -2.581232783693948249e-02 -2.467390942410497071e-02 1.974800529724110576e-02 1.022554781851082450e-01 1.108548763401021875e-01 1.764148488016483579e-02 -7.472264127487439345e-02 -1.003467555137722567e-01 -7.705785329284800533e-02 -3.531984654987797845e-02 -1.127817723320815105e-02 -1.284542724587666926e-02 -9.411385645063972266e-03 -7.836022848787548706e-03
4.610778443113773268e-06 1.013339372137517236e-01 7.763159673490381552e-02 3.160423747844005871e-02 -1.774716606395324373e-02 -3.090004744614608528e-02 -2.418824112597820972e-02 -2.362978663214403835e-02 -2.165366611251175882e-02 2.603431209279518169e-02 1.128885932387269225e-01 1.236530017880358712e-01 2.966130948651085619e-02 -6.433147905852401593e-02 -9.138246237225727819e-02 -6.964602383938035823e-02 -2.973071608076452432e-02 -6.611589451483455837e-03 -9.058847563115549062e-03 -8.146612701409958884e-03 -1.012731733661534177e-02
4.620758483033933134e-06 9.336066097423283139e-02 7.154159907137398744e-02 2.927740963974074032e-02 -1.569843527137125549e-02 -2.727824238119596831e-02 -2.123413347333543907e-02 -2.167869424602090339e-02 -1.893061953232971772e-02 3.163970287704829382e-02 1.223165366425849332e-01 1.351256416292132556e-01 4.083136775452545636e-02 -5.424766621048850851e-02 -8.249990092314257728e-02 -6.234650608670753297e-02 -2.415166186423459149e-02 -2.047292277670667311e-03 -4.886765150062094207e-03 -6.873947282109015011e-03 -1.220573672018797351e-02
4.630738522954092153e-06 8.554414889013936540e-02 6.553491059672766905e-02 2.688106720896722007e-02 -1.384983809029774991e-02 -2.392667004073214740e-02 -1.854155919961317234e-02 -1.994211375769043559e-02 -1.650442164414548871e-02 3.653210291068210297e-02 1.304363848142798266e-01 1.451576090932966967e-01 5.104986606342509781e-02 -4.455875224929324585e-02 -7.378043899943607931e-02 -5.522531556408130649e-02 -1.869106514424377294e-02 2.578140321053567011e-03 -7.941784175209258036e-04 -5.211826308672548591e-03 -1.406615244402485525e-02
4.640718562874252019e-06 7.793188703157950814e-02 5.964670160775142199e-02 2.443950813822725471e-02 -1.214680433629147273e-02 -2.084891240608343840e-02 -1.610290132079488998e-02 -1.840472421852185764e-02 -1.437685349062439721e-02 4.069154014771472760e-02 1.371804607962168188e-01 1.536715701018069313e-01 6.023056687013460253e-02 -3.532796560801151203e-02 -6.530004753872195589e-02 -4.834309138994663524e-02 -1.355440307466578183e-02 6.826495111605988472e-03 2.979161651048097079e-03 -3.441491689118999359e-03 -1.570407172701547560e-02
4.650698602794411884e-06 7.055771436976883415e-02 5.391111389112797359e-02 2.197821642154243471e-02 -1.057751668047088832e-02 -1.804452922150278152e-02 -1.390805757617374211e-02 -1.703854450891192224e-02 -1.252467073228072381e-02 4.411001244049699704e-02 1.425032886064081794e-01 1.605868034719964421e-01 6.830404348396028336e-02 -2.663234589979128139e-02 -5.713385327728825319e-02 -4.175441795091702074e-02 -8.778110737279461867e-03 1.066978848824456233e-02 6.407172740883882930e-03 -1.820373965690467825e-03 -1.711586429725844155e-02
4.660678642714571750e-06 6.346131750528334614e-02 4.836082365242948961e-02 1.952334841888857600e-02 -9.221779639606205933e-03 -1.550938309354590178e-02 -1.195483158585160070e-02 -1.584167934616316151e-02 -1.093352559269037023e-02 4.679112135031662095e-02 1.463820748874421762e-01 1.658571711816214655e-01 7.521862084872400767e-02 -1.853098624977345468e-02 -4.933870307454382015e-02 -3.550722843312936750e-02 -4.392384770056785744e-03 1.408664075029254781e-02 9.470092753268287422e-03 -3.566582283346678367e-04 -1.829901983546001684e-02
4.670658682634731616e-06 5.667620174779512687e-02 4.303086234362583917e-02 1.710118175905955482e-02 -8.064833652698492894e-03 -1.319852976250651157e-02 -1.022852595272061814e-02 -1.477943108340917973e-02 -9.576278434189497424e-03 4.875123768743499370e-02 1.488167213667120903e-01 1.694664416828725595e-01 8.094097654824627952e-02 -1.108978343285761496e-02 -4.196841583790249935e-02 -2.964176428255946988e-02 -4.207308997886019357e-04 1.706237145639041830e-02 1.215445174834670593e-02 9.513265089082432969e-04 -1.925241960248904802e-02
4.680638722554890635e-06 5.022755811613462129e-02 3.795372706502668503e-02 1.473754266838900491e-02 -7.089707488933098649e-03 -1.111724721371323485e-02 -8.715795221679999150e-03 -1.383402100274541517e-02 -8.431587982380309848e-03 5.001362899222295405e-02 1.498293696543795406e-01 1.714243143064634323e-01 8.546078129808638846e-02 -4.350680109048819452e-03 -3.507079373213542461e-02 -2.419216226364895653e-02 3.120154882290463762e-03 1.958898433508893255e-02 1.445293833756825484e-02 2.089389376316329750e-03 -1.997660466289872053e-02
4.690618762475050500e-06 4.414328653702972310e-02 3.314843070082909571e-02 1.245722910905460931e-02 -6.277798126240239848e-03 -9.288282930074298963e-03 -7.409842840178332106e-03 -1.298767650602904514e-02 -7.474961200107029489e-03 5.061205858629127391e-02 1.494634928706512211e-01 1.717761980895300966e-01 8.878464568981116189e-02 1.657372706669446756e-03 -2.868157345460158394e-02 -1.918589134854993203e-02 6.220389135166672773e-03 2.166504563079209647e-02 1.636417226293766444e-02 3.064250329289477329e-03 -2.047402306324416429e-02
4.700598802395210366e-06 3.844494097225806262e-02 2.864010079398566014e-02 1.028344720575339287e-02 -5.609464167722446812e-03 -7.703119666930286630e-03 -6.282749544578117643e-03 -1.222310814421531493e-02 -6.662440109226125048e-03 5.058881022877024375e-02 1.477825609297989118e-01 1.705870008008037175e-01 9.092514928838921207e-02 6.917257939935044300e-03 -2.282746946602770208e-02 -1.464146667311857185e-02 8.874762164174234552e-03 2.329546127493947044e-02 1.789239533095576123e-02 3.881063832420948712e-03 -2.074923927101165674e-02
4.710578842315370232e-06 3.314873751115121614e-02 2.444418925691038344e-02 8.237230186503760251e-03 -5.064613962815099277e-03 -6.335829395697773446e-03 -5.317361626699086338e-03 -1.152394055496687268e-02 -5.999906237669956795e-03 5.000534336992028955e-02 1.448683176006116957e-01 1.679186130587132786e-01 9.192128286374223745e-02 1.142360513599499465e-02 -1.753246717305173216e-02 -1.056728276947078646e-02 1.108770220416146861e-02 2.449115960055595412e-02 1.904709278121832078e-02 4.544065505172442850e-03 -2.080909105690562436e-02
4.720558882235529251e-06 2.826618698428060364e-02 2.057271942667832781e-02 6.337115890847071394e-03 -4.623270170987235292e-03 -5.166536931691933024e-03 -4.496659958227707324e-03 -1.088093353791671353e-02 -5.460367343217112542e-03 4.892276876479670356e-02 1.408197927646511194e-01 1.638732282756495129e-01 9.182806645493184206e-02 1.518413220670218784e-02 -1.280720519324048817e-02 -6.966761076704488381e-03 1.286956239533938728e-02 2.526868747551117012e-02 1.984147588323700168e-02 5.059639175139517796e-03 -2.066278167937299695e-02
4.730538922155689116e-06 2.380417773400854420e-02 1.702177970845553112e-02 4.598570561246052846e-03 -4.266093780670316034e-03 -4.176439135902926605e-03 -3.806114565150828678e-03 -1.027600175790796544e-02 -5.020882154171592976e-03 4.737545583556354578e-02 1.357954057514509649e-01 1.585429760247536457e-01 9.071508840290005982e-02 1.821441998555254141e-02 -8.645254727901235600e-03 -3.836285425904670948e-03 1.423419441747128533e-02 2.565056290574256256e-02 2.029521599204064594e-02 5.435926069995706059e-03 -2.032204905729788347e-02
4.740518962075848982e-06 1.976378458516715383e-02 1.380701260178305786e-02 3.033707645271870729e-03 -3.975865325723651478e-03 -3.346402440946290822e-03 -3.225654559228337791e-03 -9.694900964411525685e-03 -4.660030415199472795e-03 4.542620460258822018e-02 1.298698369905514072e-01 1.520960806700813184e-01 8.866478230899603463e-02 2.054112541283499224e-02 -5.039578735636024605e-03 -1.165636627990888083e-03 1.520366854673316226e-02 2.566265125342142780e-02 2.043147483886196061e-02 5.682459565159111298e-03 -1.980065952793910386e-02
4.750499001996008848e-06 1.614274298948732353e-02 1.093187619043493701e-02 1.651044368430302492e-03 -3.745104134472275297e-03 -2.657773836186786906e-03 -2.740865896783364029e-03 -9.120428716945070888e-03 -4.358324449547642393e-03 4.313948206527381396e-02 1.231649576032613352e-01 1.447076466657007954e-01 8.577048500080530768e-02 2.220564962004424603e-02 -1.973924957667460688e-03 1.061472319782412509e-03 1.580333058944673533e-02 2.533440222587941826e-02 2.027708407647920222e-02 5.809832638560627135e-03 -1.911467851759239209e-02
4.760479041916168713e-06 1.293435109227171476e-02 8.390742854959026831e-03 4.553583606770140796e-04 -3.546107195452619966e-03 -2.092587401442618650e-03 -2.337369847000481636e-03 -8.549656585247313381e-03 -4.097519783194582092e-03 4.058012688111539007e-02 1.158190612971618794e-01 1.365087589378153332e-01 8.213432336909326503e-02 2.324671520066434738e-02 5.812255983213351776e-04 2.866773267726411764e-03 1.606225060838160912e-02 2.469956486675571605e-02 1.985822066245486808e-02 5.829401788885419343e-03 -1.828216837631378711e-02
4.770459081836327732e-06 1.012655130692131922e-02 6.182534509534024295e-03 -5.523505259276209611e-04 -3.366323621765129892e-03 -1.633829204099331890e-03 -2.001995926124468250e-03 -7.983050496533094370e-03 -3.862549938366369260e-03 3.781213158738888636e-02 1.079734490424190119e-01 1.276525084570752366e-01 7.786498126006834164e-02 2.371605968451743693e-02 2.645544601417052551e-03 4.276746483826527126e-03 1.601278041428574189e-02 2.379436863433176050e-02 1.920537836416053024e-02 5.753028130799176486e-03 -1.732287092689287211e-02
4.780439121756487598e-06 7.703298228714084046e-03 4.290595800218862874e-03 -1.374791667521724301e-03 -3.195412566355102044e-03 -1.265658156977233530e-03 -1.723255917248639598e-03 -7.416362373695581552e-03 -3.643102631999365661e-03 3.489752533538079127e-02 9.976962605646143289e-02 1.182809184801131841e-01 7.307539942381749420e-02 2.367123989289331848e-02 4.245614516464164823e-03 5.321866171416771152e-03 1.568982759294810375e-02 2.265697004530201411e-02 1.835056952821404949e-02 5.592853857432670064e-03 -1.625785744772175953e-02
4.790419161676647464e-06 5.644693976676276419e-03 2.705143272776928780e-03 -2.018210526957349600e-03 -3.025304324103474888e-03 -9.735677042275261723e-04 -1.491667368091702424e-03 -6.849104262385288799e-03 -3.429592960634029325e-03 3.189537586436855948e-02 9.134206914177928072e-02 1.084032573923779247e-01 6.788473753353256590e-02 2.317415811593410979e-02 5.419025943310847027e-03 6.035804139280824369e-03 1.513010953245809941e-02 2.132672846332771960e-02 1.732674081092348481e-02 5.360100027828538539e-03 -1.510912884297772873e-02
4.800399201596807329e-06 3.927420804930685516e-03 1.409501699065920889e-03 -2.492116681117861714e-03 -2.850177238022753162e-03 -7.444901450482785052e-04 -1.296449357455528801e-03 -6.281305357687816913e-03 -3.215004504989567129e-03 2.886092494783055670e-02 8.282388736249980676e-02 9.841529570493373624e-02 6.241570208377489326e-02 2.228963893307640484e-02 6.208392937771162884e-03 6.454608301477222226e-03 1.437140166690133690e-02 1.984348231960630232e-02 1.616721871498685847e-02 5.068040038985774029e-03 -1.389917988072802285e-02
4.810379241516967195e-06 2.524783539813811768e-03 3.818116950430235361e-04 -2.808922193416459219e-03 -2.666356775020206366e-03 -5.668472540788063773e-04 -1.130024682722683815e-03 -5.714587232795886006e-03 -2.994752188323003723e-03 2.584486697052875565e-02 7.435005651486167877e-02 8.846192254227029650e-02 5.676505491016599347e-02 2.108399804218339876e-02 6.659242781686980014e-03 6.615872843646778377e-03 1.345179395626714715e-02 1.824683767194884912e-02 1.490537651027760285e-02 4.728761663636460617e-03 -1.265054262184091977e-02
4.820359281437126214e-06 1.408900965287033721e-03 -4.010593528902261519e-04 -2.983502587334882408e-03 -2.472145772561463832e-03 -4.305523978482824832e-04 -9.861609005897228365e-04 -5.151906554725625177e-03 -2.766475641725423679e-03 2.289277580623748018e-02 6.593724316382326700e-02 7.867883254918747737e-02 5.103834046272017616e-02 1.962363563389964496e-02 6.816976799702345775e-03 6.557916746928013803e-03 1.240896921786874274e-02 1.657548079537690677e-02 1.357116431729379381e-02 4.353820650749444347e-03 -1.138532468892886930e-02
4.830339321357286080e-06 5.498711407732841507e-04 -9.669340106410910041e-04 -3.032695310292213113e-03 -2.263331309550945577e-03 -3.269705332982362957e-04 -8.598819982685264925e-04 -4.597270389778650851e-03 -2.529775516038053167e-03 2.004468091254570788e-02 5.782130877167909744e-02 6.919028504669780255e-02 4.525590795671875083e-02 1.797368549237090066e-02 6.728383113481233198e-03 6.318986916072594044e-03 1.127951632751153510e-02 1.486652614531273724e-02 1.219836975513403921e-02 3.954308020747986790e-03 -1.012475785619157929e-02
4.840319361277445945e-06 -7.974263917184520867e-05 -1.343358062215425528e-03 -2.974752679631054338e-03 -2.038689856890679719e-03 -2.488432822909717422e-04 -7.473550694697614349e-04 -4.055435333711097413e-03 -2.285906446678825314e-03 1.733478967034391902e-02 5.009483547208042065e-02 6.010721203522668282e-02 3.961396377132105073e-02 1.619674890666014666e-02 6.439719015562794108e-03 5.936501425646012638e-03 1.009829053173704437e-02 1.315491054761901493e-02 1.081626424383004721e-02 3.540740398485723271e-03 -8.888771631177874027e-03
4.850299401197605811e-06 -5.109383823194962176e-04 -1.558454353724388237e-03 -2.828855418771966234e-03 -1.811328958691898507e-03 -1.901867016525646205e-04 -6.457583940661508785e-04 -3.531601636470618494e-03 -2.037887012857035260e-03 1.479134957380699028e-02 4.283190031581164681e-02 5.152570401852493015e-02 3.420072365308804430e-02 1.435173973747207003e-02 5.995990905949767115e-03 5.446347389189659487e-03 8.897832168448987014e-03 1.147284385065150229e-02 9.451906763112964682e-03 3.122954780514520037e-03 -7.695605132239645776e-03
4.860279441117764830e-06 -7.824443980236963367e-04 -1.640432454643548331e-03 -2.614677394594758057e-03 -1.584344503974228352e-03 -1.461694246283385431e-04 -5.531956339219431824e-04 -3.031113062776852069e-03 -1.788992493069019741e-03 1.243664099870092112e-02 3.609288862516786545e-02 4.352589185682059769e-02 2.908424480227390224e-02 1.249286371115230013e-02 5.439871559669513627e-03 4.882261650557053259e-03 7.707853992811144681e-03 9.849325526519301169e-03 8.129795311072798153e-03 2.710006505544062388e-03 -6.561468751431109164e-03
4.870259481037924695e-06 -9.234908945397943530e-04 -1.616505753505865844e-03 -2.351593283427024384e-03 -1.361811344013842684e-03 -1.128892884467496359e-04 -4.686126389085608010e-04 -2.559172475139765823e-03 -1.542929199868338635e-03 1.028708899191306189e-02 2.992413312193412459e-02 3.617123221081532808e-02 2.432146909324717221e-02 1.066875132239183607e-02 4.810935506261344169e-03 4.275316520898644890e-03 6.554806056205749951e-03 8.309735834784602940e-03 6.871525102575307478e-03 2.310108126051138664e-03 -5.500264958138743193e-03
4.880239520958084561e-06 -9.614685491030437866e-04 -1.512492442523280653e-03 -2.051407774033103121e-03 -1.147478679023210008e-03 -8.742343946264600823e-05 -3.910550676544214148e-04 -2.120582091669561894e-03 -1.304192395277101006e-03 8.353480853614193152e-03 2.435787338132033852e-02 2.950819391795540120e-02 1.995765643571666484e-02 8.923650453949182049e-03 4.145009487895160750e-03 3.653197228759258886e-03 5.461688718337478175e-03 6.875509156465349492e-03 5.695506846066272950e-03 1.930482755187779790e-03 -4.523375271765767494e-03
4.890219560878244427e-06 -9.226026868865448358e-04 -1.352536586246650069e-03 -1.729124294447079851e-03 -9.450285282211198313e-04 -6.773462380712112394e-05 -3.203425097854765719e-04 -1.719701139201820772e-03 -1.077240499896822863e-03 6.641275219880331260e-03 1.941251859660916151e-02 2.356871050277983479e-02 1.602610235308118275e-02 7.290600167831292645e-03 3.473650269292210060e-03 3.040179725787507409e-03 4.447246231339252627e-03 5.563895957762053819e-03 4.616751237385138991e-03 1.577163057110508295e-03 -3.639518030340454114e-03
4.900199600798404293e-06 -8.304555607762171459e-04 -1.158438489517162181e-03 -1.413412512832964204e-03 -7.578456717670944715e-04 -5.221816874727549184e-05 -2.562899505968932868e-04 -1.359676852576526072e-03 -8.662174619084499292e-04 5.150987868835350987e-03 1.509319059023740521e-02 1.837000379702887973e-02 1.254813610192590315e-02 5.797884568672046629e-03 2.823758803023344865e-03 2.456721526863860083e-03 3.526402949026603492e-03 4.387818538894950292e-03 3.646725223676637508e-03 1.255170048043775235e-03 -2.854679207467907161e-03
4.910179640718563311e-06 -7.058553792944815891e-04 -9.492706271880463949e-04 -1.115613226755791118e-03 -5.888250034810988331e-04 -3.975285499938098195e-05 -1.991311010247590215e-04 -1.042824550210718487e-03 -6.747189758540411697e-04 3.878639515799980116e-03 1.139251906000767617e-02 1.389767426935035154e-02 9.533389707995922058e-03 4.466930409558266674e-03 2.217336274810478933e-03 1.919304760473685909e-03 2.710008677010835709e-03 3.355824249785232735e-03 2.793284777763469558e-03 9.683325163292769936e-04 -2.172116264366695179e-03
4.920159680638723177e-06 -5.665679936792171684e-04 -7.410938005103667216e-04 -8.447640624196750244e-04 -4.402218031903921513e-04 -2.954957838705349988e-05 -1.491443662268435361e-04 -7.705123203241490398e-04 -5.056085875100190972e-04 2.816251361203942708e-03 8.291657270331077856e-03 1.013629155887170105e-02 6.980322846895027807e-03 3.311906750428404191e-03 1.671383943250810602e-03 1.440387692708564775e-03 2.004843972166553932e-03 2.472138197097011481e-03 2.060687860353188280e-03 7.193486959781440109e-04 -1.592432928419817767e-03
4.930139720558883043e-06 -4.271069395343333216e-04 -5.467823535967852042e-04 -6.077377113237938250e-04 -3.135481558996848451e-04 -2.117159535398164031e-05 -1.065616473446346821e-04 -5.429901743427961985e-04 -3.608873781735135030e-04 1.952375023719410884e-03 5.761483809553500160e-03 7.056831616735344606e-03 4.876983630641185639e-03 2.339955190828238527e-03 1.197945025598540604e-03 1.028463544294069745e-03 1.413751205108203408e-03 1.736815616169562699e-03 1.449689911630396488e-03 5.093838289388394162e-04 -1.113720906872368117e-03
4.940119760479042909e-06 -2.986842585275551192e-04 -3.759636729143473908e-04 -4.092809512897554493e-04 -2.095164598201371305e-04 -1.438061607497951872e-05 -7.149700688721189390e-05 -3.593866727640026063e-04 -2.416201465248524259e-04 1.272644635423639129e-03 3.763954614322531991e-03 4.618283665691669260e-03 3.201981125444582250e-03 1.551593069336839421e-03 8.042832426223923753e-04 6.882228998315227143e-04 9.358598249917680825e-04 1.145992029875678945e-03 9.577225858810239694e-04 3.385852842140911977e-04 -7.317628984754583716e-04
4.950099800399201927e-06 -1.892721422390464009e-04 -2.350732026642859105e-04 -2.516056475656703716e-04 -1.280287886090131623e-04 -9.005160808267759725e-06 -4.389596348873306387e-05 -2.177517847518183470e-04 -1.479114866056465381e-04 7.603401953751008375e-04 2.253569148381360989e-03 2.769439417823161328e-03 1.925641848718799738e-03 9.412757838921447613e-04 4.931890932827095704e-04 4.208134640618004592e-04 5.669002353532097502e-04 6.922270625063067827e-04 5.791545097190360951e-04 2.059144062712905834e-04 -4.402898675604643443e-04
4.960079840319361793e-06 -1.037724819427541731e-04 -1.275219241698481124e-04 -1.346338299819841789e-04 -6.820890975178938603e-05 -4.946316763446495109e-06 -2.350542099735475785e-05 -1.151428727284704271e-04 -7.892871215250574939e-05 3.969526715511367517e-04 1.178915317694418079e-03 1.450818207093447412e-03 1.011319578061420452e-03 4.981007395504188614e-04 2.634015494896633190e-04 2.241883856437622605e-04 2.995984523097540908e-04 3.649353258568502258e-04 3.056305999289869540e-04 1.092318220985622108e-04 -2.312843932792732189e-04
4.970059880239521659e-06 -4.428722812999502228e-05 -5.396876757819812757e-05 -5.635306478394110433e-05 -2.847210336628548593e-05 -2.138141706961673141e-06 -9.863495887104601470e-06 -4.774937912327481342e-05 -3.299399769328597903e-05 1.627427114330486568e-04 4.843295976565161051e-04 5.966822180144766606e-04 4.168255334922614974e-04 2.065300127878589502e-04 1.101296996668340341e-04 9.353188097909312566e-05 1.241414465518270670e-04 1.508951607105650386e-04 1.264839212557832633e-04 4.541880801983041836e-05 -9.532099097948274749e-05
4.980039920159681525e-06 -1.047951626605466213e-05 -1.268586129776492714e-05 -1.313232443443874691e-05 -6.626648479251676780e-06 -5.169386363436048946e-07 -2.307792935167553334e-06 -1.105061312130594256e-05 -7.688734442286052312e-06 3.728607889992348204e-05 1.111868541991021332e-04 1.370976223144024350e-04 9.594433088218920318e-05 4.777139031348809388e-05 2.565597486759113675e-05 2.174848768378558972e-05 2.870079344687097674e-05 3.482322431318190219e-05 2.921120485131462432e-05 1.053368637435152922e-05 -2.193360730824873227e-05
4.990019960079841390e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000409e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> tikzpictures/data_cylinder/no_w/all_wavelets_short.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.990019960079840887e-08 -3.015078262415176423e-03 -1.684802745758920330e-03 6.013525535165536486e-04 2.932258903836782414e-03 2.894874390361944563e-03 1.497671005764905378e-03 1.071734016894492798e-04 -3.603672701366920960e-04 3.428737964291542293e-04 1.310756104736730951e-03 1.545122953243325105e-03 8.422380919941221001e-04 6.342111489373160153e-05 1.249359491579079867e-04 1.088508037020560846e-03 2.347472161877945697e-03 3.119611217131445634e-03 2.854877433455071771e-03 1.309162377401184955e-03 -5.890806623646908371e-04
9.980039920159681775e-08 -1.973043573254343319e-02 -1.350753893696636510e-02 -1.196421903639356514e-05 1.599351286978374989e-02 1.872432550636504364e-02 1.136468158267443448e-02 2.204150312450082506e-03 -2.289693318659220302e-03 9.622977537302306061e-05 4.864148621328535926e-03 6.595157566780809714e-03 3.421135535298884273e-03 -6.790119903009096160e-04 1.190941784208360163e-04 6.406115355395296078e-03 1.357446468837999326e-02 1.704741839055354605e-02 1.273079198312523225e-02 2.585247511554340273e-03 -7.680932534043653608e-03
1.497005988023952332e-07 -5.428848109335850797e-02 -4.253235590052858311e-02 -8.192259096426174683e-03 3.720485539393369318e-02 5.130571958834617002e-02 3.438579932203793960e-02 9.777705509635246581e-03 -5.380449269019447166e-03 -3.524456339370152236e-03 6.104043729577625713e-03 1.168503154623803074e-02 6.405410205553394888e-03 -2.599798554458089203e-03 1.504160192218639597e-04 1.710071909972340348e-02 3.496762229652309456e-02 4.158570991932378225e-02 2.384204574201732874e-02 -3.383538639756850531e-03 -2.770777483995541177e-02
1.996007984031936355e-07 -1.013444998999731284e-01 -8.995600763469935313e-02 -2.933205851168603495e-02 5.664614141616326759e-02 9.623365532813352163e-02 7.126092281204415846e-02 2.634722878762801521e-02 -7.179198570619592726e-03 -1.247586460744676100e-02 -1.956461905355596533e-03 1.056131938588870944e-02 8.474698525077230954e-03 -3.722489765992300671e-03 2.199859495447369952e-03 3.270850317773971866e-02 6.389764860565276539e-02 7.042425884220313015e-02 3.241273394842147243e-02 -2.038257889953207919e-02 -6.145060555811441422e-02
2.495009980039920378e-07 -1.462960906625007940e-01 -1.498989515955846952e-01 -6.657458899793952667e-02 6.368131317860636909e-02 1.413597405846156452e-01 1.177256230004104232e-01 5.320684254896113075e-02 -4.193945301303876952e-03 -2.795509906589012730e-02 -2.569983025235476892e-02 -3.824835553956505620e-03 8.166269473674256374e-03 -6.255154115403591814e-04 9.519608951800453273e-03 5.164882150394325966e-02 9.445504591307657405e-02 9.198297328349429314e-02 3.185595563005759467e-02 -4.942658151146894080e-02 -1.025491150552560599e-01
2.994011976047904665e-07 -1.692748222102384015e-01 -2.093616488485500193e-01 -1.184098338288234742e-01 5.117221460780847081e-02 1.709671899032119413e-01 1.657826890876666626e-01 9.053740299279532111e-02 6.731908546494543184e-03 -4.975674813398012208e-02 -6.832382598027660070e-02 -3.534777000910083872e-02 3.461176309604126894e-03 9.874293227041417917e-03 2.450759564320902778e-02 7.119394610362492215e-02 1.168293414904718192e-01 1.022890806349784631e-01 1.617383469284822475e-02 -8.705371854097428141e-02 -1.379105315836495205e-01
3.493013972055888952e-07 -1.533315019618657626e-01 -2.529452073641560994e-01 -1.780423240265678331e-01 1.099863842461147601e-02 1.785878722228801674e-01 2.073801314872573409e-01 1.353630304153788377e-01 2.578258865285048412e-02 -7.609186445928528553e-02 -1.293313408364604733e-01 -8.662849479901960081e-02 -7.138942977497723073e-03 2.839352990408827715e-02 4.965624957495294589e-02 8.852899562404495382e-02 1.226549257753019040e-01 9.105200078008787723e-02 -1.562664384313740620e-02 -1.214070951733741965e-01 -1.521620604395239051e-01
3.992015968063872710e-07 -9.079577879454772682e-02 -2.681846633087118237e-01 -2.364031363153119292e-01 -5.057406039435124318e-02 1.595936443107751068e-01 2.382814384865963031e-01 1.875919039289854762e-01 5.433457685964637046e-02 -1.015316128456269368e-01 -1.979598114617953375e-01 -1.501965431645095050e-01 -2.330676134643851552e-02 5.442225316075127717e-02 8.503998062908697808e-02 1.051733506631642723e-01 1.090610519571168363e-01 5.433754859638605800e-02 -5.674061393037160839e-02 -1.450174466531512774e-01 -1.288368052529173802e-01
4.491017964071856997e-07 1.576182238471668037e-02 -2.490007953439140886e-01 -2.833218371898851284e-01 -1.206185902190380632e-01 1.210508300522447483e-01 2.603630397806628305e-01 2.454224341498270345e-01 9.567373590921622595e-02 -1.191346570447709280e-01 -2.637816770620827200e-01 -2.132117356204948078e-01 -3.798766737935718729e-02 8.877881721564385986e-02 1.332730388062507154e-01 1.257897252321178161e-01 8.165223842698150769e-02 -9.221110038516089000e-04 -1.031036213508640942e-01 -1.503550254641586592e-01 -6.021659881849617674e-02
4.990019960079840755e-07 1.542682744405820261e-01 -1.969549744684322701e-01 -3.098725349463757328e-01 -1.868070607951861639e-01 7.959822836326982398e-02 2.813317219308809625e-01 3.087486225393762940e-01 1.531188596957772097e-01 -1.297590590256577359e-01 -3.084791424835419682e-01 -2.633087468916465723e-01 -5.280452395816471328e-02 1.370707968999924642e-01 1.969259737101795582e-01 1.571388077151233409e-01 5.686442594631835323e-02 -5.687089230060814182e-02 -1.430950587541340857e-01 -1.330939031759701130e-01 5.188297382251957912e-02
5.489021956087825572e-07 3.046620002239817104e-01 -1.232893099613414367e-01 -3.100518881640174085e-01 -2.307057776773439595e-01 4.390498386465204600e-02 3.097064930102640945e-01 3.785108897974844844e-01 2.128976391049748895e-01 -1.023894396295888520e-01 -3.055597045195520001e-01 -2.718367600452885058e-01 -5.141854016507530628e-02 1.880170518337481167e-01 2.747887599358861954e-01 2.066575235973356350e-01 4.708074881432695175e-02 -1.002638902293165879e-01 -1.686722579205310046e-01 -9.378911957867187843e-02 1.948991921449256537e-01
5.988023952095809330e-07 4.379185317170301572e-01 -3.954849914252716453e-02 -2.823224378199157836e-01 -2.383371274097441372e-01 3.234884571365551770e-02 3.418212378224677606e-01 4.413846210712208395e-01 2.707369154955561186e-01 -3.226378827870505367e-02 -2.423615971348504483e-01 -2.244799918235266811e-01 -1.009066052140305224e-02 2.380166629190900995e-01 3.497023461610896944e-01 2.671440314057870191e-01 6.168424354563518952e-02 -1.166867079484626563e-01 -1.736955294715189502e-01 -4.000164929317432533e-02 3.423699432526203235e-01
6.487025948103793087e-07 5.464687783583961345e-01 4.421659751483304063e-02 -2.304865772447971806e-01 -2.037198723358426278e-01 5.151423062951194370e-02 3.683849618288520533e-01 4.831080641384554730e-01 3.430155727385042486e-01 7.762986851784658970e-02 -1.219873505193920099e-01 -1.211629887572623354e-01 6.870574392199434166e-02 3.045117336110301776e-01 4.202317073674722292e-01 3.347801951372995632e-01 1.080038590626387351e-01 -9.878539185827915625e-02 -1.559246138386028713e-01 1.784466172075095322e-02 4.629192503225122990e-01
6.986027944111777904e-07 5.979009680481757183e-01 1.119172757167288534e-01 -1.658991504750202406e-01 -1.361385936419173270e-01 1.090688294675304093e-01 4.088259622304997731e-01 5.330449900863253321e-01 4.319681666582632640e-01 2.165118507593742636e-01 3.813466587034702177e-02 2.342858631359813482e-02 1.796172572511500198e-01 3.895224107741260822e-01 5.048220606596161009e-01 4.260648272852228247e-01 1.850325921904166226e-01 -4.874514466460316831e-02 -1.193652087349843377e-01 7.270894324132207154e-02 5.643246972953431806e-01
7.485029940119761662e-07 5.849076037785202464e-01 1.556799099897750449e-01 -9.362808110387096927e-02 -4.554617258228053217e-02 1.974942853115684294e-01 4.706670744297822284e-01 5.985991466822522256e-01 5.283428803774442573e-01 3.716295818582951993e-01 2.208486500048030265e-01 1.936659145468895560e-01 3.116557050217544922e-01 4.874687310678527674e-01 5.921796660461697837e-01 5.268398116376827867e-01 2.868758400312013679e-01 2.780521721690426204e-02 -6.664006712539752297e-02 1.253505496765870697e-01 6.184613191516833419e-01
7.984031936127745420e-07 5.039319494636199659e-01 1.735896293876359742e-01 -8.244768122927598197e-03 6.815934418973366993e-02 2.997715729587102085e-01 5.521783662084991384e-01 6.786687898797695295e-01 6.601333452351293429e-01 5.303316745036699142e-01 3.923476191784053824e-01 3.576731635559108335e-01 4.382871823738902495e-01 6.031294999256174849e-01 7.066951007254088646e-01 6.462702693464693615e-01 3.969896288423584996e-01 1.258518971268546560e-01 6.359516701712665141e-04 1.675806365464456993e-01 5.914722457086616370e-01
8.483033932135730236e-07 3.542732249065934091e-01 1.642992417372395320e-01 7.488114537884983657e-02 1.831126932078381564e-01 4.181654935369928383e-01 6.196291350740025239e-01 7.351833698916975246e-01 7.689875615687340460e-01 7.134647404886343969e-01 6.136464336433942179e-01 5.676393869451873408e-01 6.180186594921246446e-01 7.206697128602718161e-01 7.936679739399622457e-01 7.455408514981533008e-01 5.281211759865119815e-01 2.370509123513217520e-01 8.569858787630076080e-02 1.913393374176029504e-01 4.812216029228046921e-01
8.982035928143713994e-07 1.567036737455891893e-01 1.264696046471820989e-01 1.454605520193801849e-01 3.072698498958523761e-01 4.956351433550911234e-01 6.345378524776665863e-01 7.409184832004753751e-01 8.188378167664549512e-01 8.355956613025876667e-01 7.888384696977486232e-01 7.458500838473788308e-01 7.493068980968714543e-01 7.883861316347074988e-01 8.245528176882653826e-01 7.936270598048019709e-01 6.345695586338353511e-01 3.664925701527741442e-01 1.718056655958430656e-01 1.930182146247790831e-01 2.739179799683658656e-01
9.481037924151697752e-07 -7.903774629548632191e-02 5.933305986875048177e-02 1.969372541676568666e-01 4.021737304155753034e-01 4.934261134543274085e-01 5.604202195919996132e-01 6.426459704037968956e-01 7.417546897362830016e-01 8.235029385843403160e-01 8.448876293680992466e-01 8.137137509841856353e-01 7.767880611061059870e-01 7.550525024145604558e-01 7.557884841568208723e-01 7.430918476961635433e-01 6.654875040230986416e-01 4.938670170913330715e-01 2.907619366932794880e-01 1.616417131377227701e-01 3.068214359052559223e-02
9.980039920159681510e-07 -3.583905132308173314e-01 -3.560980854692589320e-02 2.215893136578682976e-01 4.393984884654525414e-01 4.236421785574920329e-01 3.955702923841134533e-01 4.188879623628010695e-01 5.110388584274861978e-01 6.466132932708683612e-01 7.391127015374158171e-01 7.234322541271774876e-01 6.364523721185969540e-01 5.605857169707506582e-01 5.439695469152358021e-01 5.784739883129739191e-01 6.074540805776408314e-01 5.633467789739718956e-01 4.006627094594868987e-01 9.302145808496488366e-02 -2.594503051840147956e-01
1.047904191616766633e-06 -6.444472174642850160e-01 -1.538912533945519245e-01 2.006405816090734151e-01 4.069803355504820197e-01 2.810852087433730606e-01 1.426768812890303884e-01 8.474324692341458909e-02 1.437746301850024999e-01 3.070010148596961641e-01 4.538774043708315165e-01 4.574789243388026616e-01 3.380201074167479280e-01 2.185791772289115142e-01 1.992938837252769269e-01 2.960141495132743716e-01 4.506640814334973433e-01 5.549937931118785750e-01 4.478784579839399371e-01 -1.013089644975486911e-02 -5.721652783639801232e-01
1.097804391217565114e-06 -9.061663540654508742e-01 -2.823002428328408309e-01 1.465559685802824696e-01 2.997702583785754049e-01 7.188066898915945746e-02 -1.851664418299533432e-01 -3.461291173432477497e-01 -3.468099748020749273e-01 -1.878618748447010989e-01 -1.016545124675655165e-02 1.383540249927559668e-02 -1.193453932887820201e-01 -2.634124790429445140e-01 -2.717427268515688055e-01 -9.966711103587694298e-02 1.934932219825766242e-01 4.591765770876759523e-01 4.209371730624444363e-01 -1.380646376148869370e-01 -8.781301360496407415e-01
1.147704590818363384e-06 -1.108840293851136138e+00 -4.024978183714345570e-01 6.321589629610847860e-02 1.169899788492446135e-01 -1.945027554092153277e-01 -5.559125821560988445e-01 -8.216971397068105754e-01 -9.038740212437321730e-01 -8.078644574248211585e-01 -6.335039673427017570e-01 -5.871743198675973829e-01 -7.188970248602480906e-01 -8.533487762007843092e-01 -8.302184380662366303e-01 -5.867703685342267050e-01 -1.487049736937330613e-01 2.777960914607897625e-01 3.108052716033804508e-01 -2.760419900591009612e-01 -1.144941216520102278e+00
1.197604790419161866e-06 -1.221996469576973388e+00 -4.875081647074947511e-01 -3.692466124334636141e-02 -5.293315000842461343e-02 -4.504515851666489601e-01 -9.208363987449416088e-01 -1.287630476417959358e+00 -1.444408065790484752e+00 -1.392490497142345740e+00 -1.263499355573250771e+00 -1.220126791990858939e+00 -1.311288916346794675e+00 -1.424424994541076739e+00 -1.377992015524003522e+00 -1.062945108989083565e+00 -5.322552282247782207e-01 9.727918484823372750e-03 1.170171996373275403e-01 -4.056899635801903270e-01 -1.340233519735149814e+00
1.247504990019960348e-06 -1.225948849267344043e+00 -5.325516235929420583e-01 -1.405781286388501361e-01 -2.240581843292033803e-01 -6.958322515240324968e-01 -1.250520401691088024e+00 -1.699217151067334175e+00 -1.929773627975015282e+00 -1.942667349126503851e+00 -1.849118646362732710e+00 -1.801718354390239529e+00 -1.870677397008618348e+00 -1.959916379471984049e+00 -1.884865845436326071e+00 -1.515631364628214905e+00 -8.862122085270625060e-01 -2.545239836182645043e-01 -2.913996729571102090e-02 -5.135497018779042744e-01 -1.440077855269989326e+00
1.297405189620758617e-06 -1.114412657594933354e+00 -5.312580490358016494e-01 -2.363669726309390040e-01 -3.864096119752486458e-01 -8.996443233522367633e-01 -1.495731752762080369e+00 -2.014171784355882178e+00 -2.294745532060906701e+00 -2.371252126438450514e+00 -2.331413822184620344e+00 -2.288605540384264891e+00 -2.323306969050091819e+00 -2.378009001165175107e+00 -2.282450862580074347e+00 -1.873835073794182016e+00 -1.203802212702588248e+00 -5.010227788108401192e-01 -1.989681365738627805e-01 -5.873891282607592856e-01 -1.430216042521818220e+00
1.347305389221557099e-06 -8.927189874278743664e-01 -4.832184171904752024e-01 -3.150431726547112676e-01 -5.207098072771976227e-01 -1.027339127211179592e+00 -1.641731733364626633e+00 -2.188241899653866174e+00 -2.510876858958746460e+00 -2.630137584709780985e+00 -2.637902710451645483e+00 -2.606141106927988726e+00 -2.605151048966472871e+00 -2.631858193389500222e+00 -2.525093678535075270e+00 -2.107531034898052269e+00 -1.431335126271449099e+00 -7.305906197363403187e-01 -3.761047823379326527e-01 -6.240468801673927368e-01 -1.304676180542183372e+00
1.397205588822355581e-06 -5.744489269948890309e-01 -3.913106210381567251e-01 -3.684127850790556158e-01 -6.057731211656869341e-01 -1.067072927984042074e+00 -1.643838449882178532e+00 -2.160296360988269715e+00 -2.503139181580923189e+00 -2.673869126858390288e+00 -2.727243432683133850e+00 -2.708461034426352665e+00 -2.682693147945353740e+00 -2.669569025168642362e+00 -2.546023447912825866e+00 -2.161358040942388037e+00 -1.539134275329488766e+00 -9.040811879183073829e-01 -5.379665392848508310e-01 -6.170293483309137184e-01 -1.064917551667175610e+00
1.447105788423153851e-06 -1.796190700128851292e-01 -2.601188141452194791e-01 -3.803219331389242064e-01 -6.233497477367574424e-01 -1.006977903492941140e+00 -1.467033343115324628e+00 -1.900460637655711826e+00 -2.234089309777120835e+00 -2.447614376595522501e+00 -2.549426651058043447e+00 -2.547931230892056753e+00 -2.495113394618752700e+00 -2.437196453924688644e+00 -2.308629297898302291e+00 -1.998318266229907270e+00 -1.505804526381243624e+00 -9.851575872242344101e-01 -6.401777869434863710e-01 -5.596806343012759033e-01 -7.216563752725525527e-01
1.497005988023952332e-06 2.491113678091579353e-01 -8.755640632238217980e-02 -3.507393653017738533e-01 -5.741148057696183749e-01 -8.269709779136000805e-01 -1.106621010435024699e+00 -1.405205203178567119e+00 -1.697128484524243808e+00 -1.939139306314248801e+00 -2.084832975072181682e+00 -2.101519913787591953e+00 -2.022990800909237663e+00 -1.921567766749600947e+00 -1.802496890587677258e+00 -1.606703109812528396e+00 -1.307871893673550057e+00 -9.627549549964909970e-01 -6.694209771509604945e-01 -4.506853282234708491e-01 -2.982310047450408841e-01
1.546906187624750814e-06 7.031231789519126751e-01 1.105129050449083911e-01 -2.847962821061623129e-01 -4.595197923941737872e-01 -5.359966436694311165e-01 -5.836340253941436629e-01 -7.038701896870834807e-01 -9.213328924396811948e-01 -1.171717175459294547e+00 -1.350906054120985411e+00 -1.383246769983272451e+00 -1.283025447875759895e+00 -1.145143044721398384e+00 -1.051512920489571234e+00 -1.002720875671096135e+00 -9.485421382859351436e-01 -8.327134337767102545e-01 -6.301460600374304555e-01 -2.971941885029748542e-01 1.857643493283529235e-01
1.596806387225549084e-06 1.138974346081083944e+00 3.075306165303585137e-01 -1.808066102149953891e-01 -2.795978476226054221e-01 -1.478903813454764959e-01 7.040676782064095307e-02 1.624709978682053191e-01 5.363409048719985917e-02 -1.787876601980065705e-01 -3.761248295703523148e-01 -4.192539056525603769e-01 -3.022952101434354666e-01 -1.423855123204028905e-01 -9.541330113796396561e-02 -2.217606799667940221e-01 -4.479711410885598433e-01 -6.009474448671819902e-01 -5.263231863630793983e-01 -1.112982205295369315e-01 6.793288776807703266e-01
1.646706586826347566e-06 1.480165832601928244e+00 4.738165075967438744e-01 -6.505033003494141430e-02 -6.320165681246371625e-02 2.897136064182153081e-01 7.854854203808723234e-01 1.098787897434014837e+00 1.111607451093709731e+00 9.133306368183208290e-01 7.163436224240722350e-01 6.719372507629760571e-01 8.044749565006293901e-01 9.760782191420261933e-01 9.692841261548954535e-01 6.590208618631894222e-01 1.483415760665320049e-01 -2.836183011924056085e-01 -3.609401099521968859e-01 9.874898260418371598e-02 1.233512232914560691e+00
1.696606786427146047e-06 1.689119405720339362e+00 5.870283285835256049e-01 4.816201821530621818e-02 1.636772205476701159e-01 7.390020284511232829e-01 1.475065944063690848e+00 1.984661006106502645e+00 2.144941767723610671e+00 2.000040391022839703e+00 1.812708840318675518e+00 1.774140110190828956e+00 1.924987777571750769e+00 2.104362454265380045e+00 2.039587041565136261e+00 1.561126144272083627e+00 7.736598710577491378e-01 7.948951779166393838e-02 -1.582732354468208980e-01 3.037183466888740968e-01 1.652520991713918530e+00
1.746506986027944317e-06 1.742627361399054164e+00 6.368548353262795114e-01 1.486908471503194662e-01 3.832333903521267793e-01 1.141892956519603652e+00 2.068338703322992078e+00 2.754873481151511871e+00 3.085656363791407397e+00 3.030219942205290451e+00 2.829776379459897573e+00 2.796561044866550549e+00 2.990078786183807846e+00 3.186978429385415090e+00 3.030967977125376134e+00 2.395870959406427581e+00 1.369846400631305805e+00 4.522428257817109332e-01 6.403833204246651978e-02 4.881978916464038143e-01 1.927342771193622628e+00
1.796407185628742799e-06 1.636776444220888305e+00 6.158367000832902782e-01 2.255168084292629993e-01 5.721211821542989684e-01 1.471307667681018616e+00 2.491005166868065501e+00 3.293020603409270386e+00 3.743711039598864421e+00 3.826874167524150661e+00 3.709576322335958132e+00 3.700950341728546089e+00 3.879976585487364016e+00 4.000912674785257472e+00 3.772869536601765716e+00 3.051556973419579322e+00 1.899589026693487392e+00 8.034756333833719122e-01 2.876784408591612774e-01 6.399201919790877824e-01 2.038403145246026504e+00
1.846307385229541281e-06 1.387689681080083837e+00 5.371766838913094588e-01 2.748700466305198375e-01 7.076821411327290923e-01 1.674138635183106461e+00 2.697853377672073893e+00 3.546026285310185600e+00 4.072187089673484195e+00 4.258024596517962834e+00 4.226648213208481053e+00 4.249242885529122660e+00 4.395141347328107351e+00 4.457952168664038872e+00 4.184596845730807146e+00 3.437592156990833647e+00 2.290839875352695731e+00 1.091630816203577270e+00 5.003698129181446408e-01 7.456977844067486094e-01 1.978784425008466075e+00
1.896207584830339550e-06 1.012329464090969688e+00 4.059699631310786372e-01 2.955380671453781694e-01 7.780952368726927748e-01 1.709250624428570120e+00 2.657221893511973576e+00 3.473571353270471285e+00 4.023353586253965553e+00 4.286803582125132017e+00 4.341709417664539217e+00 4.389552755818029617e+00 4.496329646797070367e+00 4.502706975691236124e+00 4.210142905168043015e+00 3.505389449772454480e+00 2.456897940494969124e+00 1.325105298991021252e+00 6.711917545250986050e-01 8.162084596888220522e-01 1.741026396911130147e+00
1.946107784431137820e-06 5.268697132010756734e-01 2.282581204404257880e-01 2.841504258960249607e-01 7.711134304903932701e-01 1.569820204439598132e+00 2.360055046655880950e+00 3.063367579866132839e+00 3.579551485078752648e+00 3.887822696010731160e+00 4.017473529318157155e+00 4.090213861428063424e+00 4.154256221585380437e+00 4.109329886113508579e+00 3.826845387426987877e+00 3.231778451285367115e+00 2.376659707305925462e+00 1.440310439697556788e+00 7.659322059742876831e-01 7.800977638590618213e-01 1.330957873622801824e+00
1.996007984031936302e-06 2.647611557742686819e-02 1.584035287145999643e-02 2.388766268227993095e-01 6.780445288203050813e-01 1.261842355003823135e+00 1.818058263303390820e+00 2.337580428263012156e+00 2.763990355798594756e+00 3.077641116370541940e+00 3.261225988967110467e+00 3.353336975997498026e+00 3.377619358193041599e+00 3.293206235922647274e+00 3.052576223167519309e+00 2.626302773480561736e+00 2.041697075974148845e+00 1.384262812541605436e+00 8.229222101291645552e-01 6.294358189326012543e-01 7.731777826114497598e-01
2.045908183632734784e-06 -5.077427280440652835e-01 -2.079308482149899995e-01 1.633633071897689637e-01 5.113506228452827651e-01 8.089318673895801171e-01 1.073720805406963796e+00 1.350507747645868672e+00 1.635811447282908393e+00 1.913179085949976876e+00 2.123005962429520554e+00 2.225710766042780620e+00 2.216787534100228108e+00 2.109874969728030791e+00 1.940524499956078675e+00 1.728832127998011670e+00 1.472763550739311977e+00 1.161550710220028204e+00 7.771034193449439798e-01 4.354316332481854568e-01 1.840707449677895791e-01
2.095808383233533265e-06 -1.010946536538184226e+00 -4.033640938192292191e-01 6.515570203440627928e-02 2.832220755891339814e-01 2.622615139930216110e-01 1.889750795125879068e-01 1.719584611789885809e-01 2.992340475057030380e-01 5.012070324620868655e-01 7.049267549013205070e-01 8.053687826460088628e-01 7.701902754905126658e-01 6.572360549480550374e-01 5.761282115447354801e-01 6.164016492183828078e-01 7.205864130333522466e-01 7.890411403111002864e-01 6.220957085712446322e-01 1.981279866365861786e-01 -3.761816931809882636e-01
2.145708582834331747e-06 -1.423118145122162170e+00 -5.649664911866794093e-01 -3.027096195437378734e-02 2.766240130633444358e-02 -2.997821499482070662e-01 -7.345887822133247980e-01 -1.021378322639709291e+00 -1.036539618895129244e+00 -8.795651779332361864e-01 -7.082283581660488991e-01 -6.403217920246974115e-01 -7.061049741902861721e-01 -8.295113157439536478e-01 -8.249257799180267359e-01 -5.602503031854562110e-01 -1.040323833168945167e-01 3.005788904897058189e-01 3.777914593621962691e-01 -5.834762200253948428e-02 -8.946113759140251753e-01
2.195608782435130229e-06 -1.704979868404932430e+00 -6.691454573705845066e-01 -1.186889402067198424e-01 -2.281999963424746758e-01 -8.339328651539940074e-01 -1.584458812528037441e+00 -2.113921949215137541e+00 -2.266199890003949946e+00 -2.165999247558939800e+00 -2.023334646778495838e+00 -1.987297904547940419e+00 -2.089529630844647823e+00 -2.215277287369366910e+00 -2.131398359903497131e+00 -1.661531581885829612e+00 -9.014332194403802401e-01 -1.648199200550976018e-01 1.364499951742848827e-01 -2.954708857411888490e-01 -1.322875194621024431e+00
2.245508982035928287e-06 -1.820075248908917143e+00 -7.031271668635998839e-01 -1.879076055023808645e-01 -4.605067362173490553e-01 -1.290272507706360150e+00 -2.292951159808146233e+00 -3.021900879545765140e+00 -3.299778123916450312e+00 -3.268398812989685265e+00 -3.167449602326370961e+00 -3.165799362598821887e+00 -3.300710523794457618e+00 -3.423860748869874460e+00 -3.266134955939592022e+00 -2.626130397649567350e+00 -1.614722165757928263e+00 -6.231202714068818649e-01 -1.204569990464561535e-01 -4.973020606936228716e-01 -1.637688293462066458e+00
2.295409181636726768e-06 -1.765168036453039546e+00 -6.679273384686115200e-01 -2.333730919393235403e-01 -6.467066188901812174e-01 -1.631073963924836834e+00 -2.796371437073739585e+00 -3.643263229133030912e+00 -4.015741934358725729e+00 -4.055882231965469487e+00 -4.007467599875694120e+00 -4.045959578431673087e+00 -4.203573361960128096e+00 -4.315981894866309787e+00 -4.105235377478049230e+00 -3.359309636488232442e+00 -2.191012917625291045e+00 -1.028486317216831036e+00 -3.754963259273285114e-01 -6.592143019830111195e-01 -1.807873253098967181e+00
2.345309381237525250e-06 -1.555241417475414556e+00 -5.740510175207746979e-01 -2.562095911261700332e-01 -7.688429080682706029e-01 -1.821123591962102495e+00 -3.027355288457028948e+00 -3.931091863557712784e+00 -4.362996174696013973e+00 -4.473022175766260489e+00 -4.484363216201203706e+00 -4.561849696006481381e+00 -4.725665649631150877e+00 -4.813719739190438496e+00 -4.568919350634955023e+00 -3.790753912944144766e+00 -2.577144803955457419e+00 -1.340031696060364652e+00 -6.054511846264347685e-01 -7.692765970526208585e-01 -1.828060888919949667e+00
2.395209580838323732e-06 -1.214123015933844307e+00 -4.367186595694598772e-01 -2.588330836688078618e-01 -8.167745248331566010e-01 -1.841207616129059366e+00 -2.982166169958421875e+00 -3.847253944250486057e+00 -4.297558756360684740e+00 -4.467863335705265726e+00 -4.541450167300845386e+00 -4.651867807832840818e+00 -4.804337754298256158e+00 -4.861239378581212911e+00 -4.607317094712586325e+00 -3.870484154561285361e+00 -2.720490085965781901e+00 -1.534441634145343070e+00 -7.756573166406270925e-01 -8.168250944613414388e-01 -1.695444372971476543e+00
2.445109780439122213e-06 -7.858406199836340811e-01 -2.734952168748219781e-01 -2.427818662086345114e-01 -7.896382356633567801e-01 -1.686674845482222462e+00 -2.653261165995817628e+00 -3.399198007716586645e+00 -3.826544724007691300e+00 -4.041234630515432968e+00 -4.174332424514520135e+00 -4.308851049491660312e+00 -4.436372754093292237e+00 -4.458124239481342066e+00 -4.220249756879582037e+00 -3.592630229481766246e+00 -2.620923345463572751e+00 -1.589590124234625312e+00 -8.733952810566375513e-01 -7.936937315084774403e-01 -1.420890604066096685e+00
2.495009980039920695e-06 -3.073872622003629984e-01 -8.599626097420992599e-02 -2.080879877241118003e-01 -6.902869716444193227e-01 -1.374168356624650533e+00 -2.082903447853112322e+00 -2.631858267279489016e+00 -2.997392834412414331e+00 -3.237541377502624051e+00 -3.421164414300765788e+00 -3.567960855974383172e+00 -3.660413426379769852e+00 -3.647518559123248405e+00 -3.449035212855022792e+00 -2.986898982898788635e+00 -2.279237624348303459e+00 -1.496276709983772379e+00 -8.899414116707294875e-01 -6.999670475208060738e-01 -1.030811687781282293e+00
2.544910179640718753e-06 1.934176422444203458e-01 1.325911368943819280e-01 -1.581564593471107283e-01 -5.325679621637444683e-01 -9.399348773681925895e-01 -1.319061279620128202e+00 -1.638735877841893451e+00 -1.911175230747856446e+00 -2.156263811676697451e+00 -2.367309479523535209e+00 -2.511509839773197861e+00 -2.560562231847217429e+00 -2.515818323839463577e+00 -2.375741864531448311e+00 -2.119971484428566644e+00 -1.737344816489941657e+00 -1.266717581724152941e+00 -8.247701910571291206e-01 -5.503248357125934964e-01 -5.697150470746770168e-01
2.594810379241517235e-06 6.661621284482922567e-01 3.613088596823577636e-01 -9.593865571124460256e-02 -3.351238192655528469e-01 -4.404088217879547074e-01 -4.759193303613952764e-01 -5.543158436078731155e-01 -6.974856221165628423e-01 -8.995133920347320178e-01 -1.114102321012757191e+00 -1.243706948268871626e+00 -1.253993557843429363e+00 -1.191564278211867833e+00 -1.124774521568548291e+00 -1.085858995453007347e+00 -1.049798258414967655e+00 -9.303312839897657227e-01 -6.879760166470387794e-01 -3.670881922483489879e-01 -8.832167712881108801e-02
2.644710578842315717e-06 1.044843713837956489e+00 5.283403511524010776e-01 -3.211292866001477092e-02 -1.143860977134445178e-01 1.026586986869676976e-01 3.849058870659610720e-01 5.820332510492468581e-01 6.217905589630124963e-01 5.021357960415300248e-01 2.975895731572218428e-01 1.765884242402268323e-01 2.013605340888948159e-01 2.642899446562355092e-01 2.312293793976639977e-01 3.297409774694121110e-02 -2.992586034184811505e-01 -5.280890804594691179e-01 -5.023644572042935685e-01 -1.728030027165515514e-01 4.715359350444704445e-01
2.694610778443114198e-06 1.295081273584292259e+00 6.166665467018631608e-01 2.860781071720159413e-02 9.581658161289785536e-02 6.263998926725309335e-01 1.179959618564316637e+00 1.626304856489038775e+00 1.844948488928809027e+00 1.837525681873420913e+00 1.696975353649758045e+00 1.617771064735699982e+00 1.666315346033785394e+00 1.704898813254461354e+00 1.563798894488972691e+00 1.149742780249407348e+00 5.241705330810421115e-01 -1.116727088651693900e-01 -2.915778455649479239e-01 8.587900120611546839e-02 9.487305316236258612e-01
2.744510978043912680e-06 1.403773910502171818e+00 6.245795090501204960e-01 6.883479769815677163e-02 2.988470312456365519e-01 1.046993313524321012e+00 1.814977452732015495e+00 2.455153285842661681e+00 2.820509244686852934e+00 2.913898575698991245e+00 2.841629519412451454e+00 2.812194646728540359e+00 2.886865734701720143e+00 2.903614958097497478e+00 2.673422950314519930e+00 2.092613398593400564e+00 1.240366186316565367e+00 3.574510217859482308e-01 -8.393153686781826273e-02 3.415245872882808342e-01 1.301756017811842581e+00
2.794411177644711162e-06 1.378657648231452315e+00 5.656870006303567067e-01 8.861923493457786460e-02 4.469511430757913684e-01 1.336964478932646028e+00 2.239180364420283897e+00 3.001712779587800917e+00 3.469256129380109410e+00 3.642055273462037057e+00 3.633010114344893626e+00 3.653940736452029103e+00 3.753562319321615881e+00 3.754356815949415616e+00 3.461652799796608893e+00 2.775631857558087390e+00 1.786689607491706688e+00 7.541141608493624471e-01 1.602129100744521528e-01 5.360671571250968936e-01 1.521095101632399471e+00
2.844311377245509220e-06 1.241404764860498444e+00 4.528771956136440346e-01 1.077452030624705542e-01 5.280391935585126983e-01 1.479492574407295757e+00 2.428446232606815247e+00 3.235281099870249477e+00 3.754878173051237056e+00 3.980022804750555476e+00 4.024683705198519590e+00 4.090027941451269022e+00 4.208527057286767459e+00 4.199492851947222327e+00 3.874770281359531943e+00 3.151464320892213511e+00 2.123288676836233346e+00 1.046612771554443100e+00 3.735925398524949093e-01 6.688960990077337243e-01 1.608251160207611719e+00
2.894211576846307701e-06 1.017542715577406165e+00 3.109572454228698435e-01 1.226638326879205404e-01 5.617375210079933456e-01 1.457902627234090032e+00 2.383249026719678199e+00 3.158358637358758880e+00 3.679883840895347369e+00 3.930496414194584620e+00 4.020008858738194135e+00 4.121185346339177435e+00 4.243871052658702681e+00 4.228627797514898923e+00 3.903007974266849089e+00 3.208685757758052759e+00 2.234150071960351536e+00 1.206653009822109324e+00 5.373886929111457711e-01 7.303289667087630166e-01 1.569212636567270724e+00
2.944111776447106183e-06 7.340697324200886609e-01 1.802603262395451045e-01 1.329260918222179011e-01 5.440983846317123396e-01 1.280080322908062840e+00 2.111333943455685702e+00 2.799029257446491670e+00 3.260781893816378840e+00 3.502709392872637384e+00 3.638513025426982850e+00 3.760960165942314415e+00 3.874577084470936406e+00 3.869283718449102683e+00 3.574794954566903549e+00 2.967568654169399966e+00 2.118008425806424011e+00 1.228571617593234633e+00 6.357576644240388042e-01 7.305094259459338213e-01 1.414041723794488448e+00
2.994011976047904665e-06 4.118388520214622539e-01 8.564183166205482922e-02 1.345528800036083772e-01 4.800208218653838066e-01 1.006094683427445569e+00 1.584757315963621460e+00 2.106263233053418116e+00 2.496396524857344534e+00 2.760320822899092086e+00 2.939657139643297334e+00 3.071511537781415946e+00 3.156110264858956072e+00 3.129954581642674594e+00 2.898248280435240520e+00 2.426185774822749330e+00 1.784383308589980288e+00 1.128128035434548426e+00 6.627154542746848120e-01 6.815534760970105577e-01 1.159184269663640077e+00
3.043912175648703146e-06 8.280724383619175732e-02 2.813463211746638007e-03 1.236999831911903824e-01 3.790962684426652518e-01 6.744858160761387778e-01 9.827080345547303253e-01 1.295405607651795687e+00 1.587159172025695897e+00 1.845812790020914029e+00 2.043688858198244862e+00 2.163948842131533379e+00 2.205025260233749673e+00 2.153758287410921568e+00 1.986889680908839884e+00 1.697468316555681422e+00 1.321629283494800911e+00 9.281651484286508325e-01 6.238099167867440231e-01 5.923151778040512960e-01 8.270877262772887706e-01
3.093812375249501628e-06 -1.998600179541520638e-01 -7.995643035646178565e-02 9.981685201100937155e-02 2.561268030635511228e-01 3.183061805398460509e-01 3.828290527485450068e-01 5.047191459883527687e-01 7.042988072962189650e-01 9.358695118200613949e-01 1.111270274947436354e+00 1.194955630435255767e+00 1.196175354722136541e+00 1.135475879975635261e+00 1.034791032419233980e+00 9.098310251057231124e-01 7.876224172982790872e-01 6.609278680620791491e-01 5.332776879022105287e-01 4.778823216080944070e-01 4.699029420816997482e-01
3.143712574850299686e-06 -4.413605626697131301e-01 -1.450221928329309129e-01 9.613184453409212571e-02 1.311637630765489781e-01 2.558497582067858177e-04 -1.765373046723325567e-01 -2.370463005794192224e-01 -1.344819567985594266e-01 6.038816932669314325e-02 2.242429677359752127e-01 2.866477597519703768e-01 2.529644251123090992e-01 1.786137730092348386e-01 1.389430657620216725e-01 1.770786503110616805e-01 2.776104941780376256e-01 3.586647705609120051e-01 4.093954299015396536e-01 3.458307254099259320e-01 1.377626315283449199e-01
3.193612774451098168e-06 -6.147760621552158522e-01 -1.906972098668346383e-01 1.045088044216760659e-01 1.547801385378866704e-02 -2.880610678535354130e-01 -6.520069695367437523e-01 -8.643766030418065238e-01 -8.572421937038900985e-01 -7.169907475555646892e-01 -5.900053506009410587e-01 -5.619686118762088345e-01 -6.257014815149251064e-01 -7.013185751630304221e-01 -6.815055682414126181e-01 -5.077544704799333841e-01 -2.093232320288370418e-01 8.791235201750768891e-02 2.694807444185530754e-01 2.101754020583423699e-01 -1.400660004275111892e-01
3.243512974051896650e-06 -7.120858474352366185e-01 -2.123576705354454641e-01 1.191852601792312838e-01 -8.310870007692562622e-02 -5.167269376582467322e-01 -1.003627918167258715e+00 -1.326252464538134390e+00 -1.403399296394447271e+00 -1.325186113682640388e+00 -1.244082960345338940e+00 -1.254003175690406424e+00 -1.343285326683531844e+00 -1.413862153179643588e+00 -1.343991493760543277e+00 -1.068797082402670462e+00 -6.269181143115877264e-01 -1.700541073416914073e-01 1.294557530088561725e-01 8.057648811649691101e-02 -3.490553302429192928e-01
3.293413173652695131e-06 -7.391444561516219425e-01 -1.742144494382552034e-01 1.319151756146109411e-01 -1.544564325718183750e-01 -6.772419662082469483e-01 -1.213749071222727682e+00 -1.590027191285261488e+00 -1.733940785438341958e+00 -1.720641940381798518e+00 -1.686285792281036588e+00 -1.729620199803020286e+00 -1.833908561804100890e+00 -1.894134026878014243e+00 -1.788368635790180017e+00 -1.459059672052124723e+00 -9.411227956827841190e-01 -3.893538090094934012e-01 -1.225847819987403026e-05 -4.122953654685170694e-02 -5.226613771752831594e-01
3.343313373253493613e-06 -7.092704442014451383e-01 -1.281478552780348223e-01 1.477929153933553175e-01 -1.935669321067473581e-01 -7.644677642677115692e-01 -1.297679276911148927e+00 -1.692548241425457789e+00 -1.893933664133834904e+00 -1.931742859595745987e+00 -1.927139793256477551e+00 -1.996693524522866969e+00 -2.118369220652667639e+00 -2.163329508247325172e+00 -2.025958755075212281e+00 -1.674619711624535379e+00 -1.135083880250690846e+00 -5.542260581301123867e-01 -1.157240160325024303e-01 -1.496548352954435723e-01 -6.464085163444187598e-01
3.393213572854292095e-06 -6.496905614253463135e-01 -7.803279969455635678e-02 1.548720615056911054e-01 -2.090995155436408404e-01 -7.772412214401520636e-01 -1.281310998505225340e+00 -1.664868787528113403e+00 -1.883760151572359876e+00 -1.954088189860053726e+00 -1.977662782474151726e+00 -2.063924030249859154e+00 -2.189059746135364470e+00 -2.227152408617060875e+00 -2.083720274001453987e+00 -1.739004739325602289e+00 -1.221779060564107899e+00 -6.600778370588775701e-01 -2.027439378195512731e-01 -2.234798490832377305e-01 -7.141819121362872336e-01
3.443113772455090153e-06 -5.571818218083156582e-01 -3.168263558397998308e-02 1.473516691832164327e-01 -2.030366258560163395e-01 -7.090146249814823776e-01 -1.160667440993995880e+00 -1.502856571723168777e+00 -1.721663911161079863e+00 -1.817151154169510674e+00 -1.864171616281733890e+00 -1.957295001114035315e+00 -2.074349289307982236e+00 -2.102726721733348736e+00 -1.967555175568951986e+00 -1.659825754425495070e+00 -1.202759453579317794e+00 -6.881229774830779355e-01 -2.609591512140864711e-01 -2.724742708080514220e-01 -7.317356771455257869e-01
3.493013972055888634e-06 -4.296134621841221635e-01 7.160499694558260589e-03 1.302227151619751722e-01 -1.765900310847049182e-01 -5.912429670497160172e-01 -9.461404880508297310e-01 -1.222651871767141074e+00 -1.417710637288069231e+00 -1.521984281163994979e+00 -1.586731821717870528e+00 -1.693219229495419809e+00 -1.806755537288202484e+00 -1.831291621752836551e+00 -1.715551547699441404e+00 -1.460244755955152574e+00 -1.079088335323017178e+00 -6.389381469643933276e-01 -2.851656765944507455e-01 -2.941022438499794056e-01 -7.138327289256384267e-01
3.542914171656687116e-06 -3.021082446701512936e-01 3.851416004359366207e-02 1.094645785926442599e-01 -1.328444904162385809e-01 -4.407045695242862160e-01 -6.880141358664538798e-01 -8.813077674400134898e-01 -1.034011961241455113e+00 -1.130866354672244389e+00 -1.195509990201532702e+00 -1.283872435576525417e+00 -1.375423205481232758e+00 -1.398895581924705978e+00 -1.321598483529260681e+00 -1.145678594579148113e+00 -8.701594628784333763e-01 -5.429145990630716012e-01 -2.761190839940865227e-01 -2.881474035686250601e-01 -6.612318852657473878e-01
3.592814371257485598e-06 -1.872726017501456230e-01 5.909072923926480397e-02 8.923272798821832441e-02 -7.773791541826681473e-02 -2.774099837059629814e-01 -4.176051498026471243e-01 -5.255327161601813790e-01 -6.306706368849902544e-01 -7.120457202071336367e-01 -7.683708664565135349e-01 -8.391883410260679854e-01 -9.101147241378384489e-01 -9.329441644507363574e-01 -8.941287430706068573e-01 -7.976982301005014486e-01 -6.288992282253472732e-01 -4.156642227170812554e-01 -2.401160919091557544e-01 -2.592006576944954066e-01 -5.503516281089109174e-01
3.642714570858284079e-06 -9.510749016166675229e-02 7.023920427052479654e-02 7.111487459640765396e-02 -1.910158000732396777e-02 -1.200574869459444666e-01 -1.623121791352766241e-01 -1.954076375333978488e-01 -2.569033869578124518e-01 -3.198643634232458677e-01 -3.618076313064438332e-01 -4.088520438116456379e-01 -4.567424354599582403e-01 -4.776979910918726091e-01 -4.730038805551470271e-01 -4.467425996640670971e-01 -3.779775795353861878e-01 -2.732184034722930921e-01 -1.862762840421574584e-01 -2.170725543526929868e-01 -4.312748045936622976e-01
3.692614770459082561e-06 -3.101525442379235095e-02 6.907521358480604723e-02 6.557408554094038000e-02 3.624281075805663860e-02 1.333956426723490775e-02 5.566240726991722454e-02 8.271151650466274097e-02 6.094790429214859417e-02 1.623182255229537255e-02 -8.155445839812220515e-03 -3.030617341005799673e-02 -5.608162914242922209e-02 -7.426618034271664781e-02 -9.556972036241158375e-02 -1.269614286458174701e-01 -1.436724085791328820e-01 -1.315762849647553467e-01 -1.214394645533476702e-01 -1.675743280081584685e-01 -3.163481322966887332e-01
3.742514970059880619e-06 5.484251626015830203e-03 6.106822457129414822e-02 6.421939674043493362e-02 7.855805877579624674e-02 9.663396105969564165e-02 1.814155154510291579e-01 2.721534839709313092e-01 2.976391811217350969e-01 2.784480948152875390e-01 2.676301690354856988e-01 2.685087624071597068e-01 2.633407678361407989e-01 2.491234742748915931e-01 2.077141236533988078e-01 1.348662868339174925e-01 5.676777659418449223e-02 -3.861319248033089936e-03 -5.628787818541255983e-02 -1.116242561610757550e-01 -2.123630806355152612e-01
3.792415169660679101e-06 2.009298476216993257e-02 5.124847655658391204e-02 6.970111541457189863e-02 1.116900757420745544e-01 1.473261790667928228e-01 2.364250454845224225e-01 3.392418002173503977e-01 3.982903999665130534e-01 4.296508926119407268e-01 4.580665259613049822e-01 4.773857187236885125e-01 4.766437488351208396e-01 4.509545981428275674e-01 3.938678125562179444e-01 3.027951944465493983e-01 1.998058132628776629e-01 1.001929751692559045e-01 1.149578687726323517e-02 -4.696580640540743562e-02 -1.215709214718190961e-01
3.842315369261478006e-06 2.146349484266569033e-02 4.632320054931917536e-02 7.989655929806825652e-02 1.337779225120379334e-01 1.675025045268801194e-01 2.449986827117117960e-01 3.433312849313419624e-01 4.209284870391839517e-01 4.912665587181471172e-01 5.565724803656166841e-01 5.878579890276225406e-01 5.772051607996874223e-01 5.435183954490242497e-01 4.895214264238362256e-01 4.003103505205071744e-01 2.906465813708213330e-01 1.784234152965169518e-01 7.972865955163521701e-02 2.614787343152274318e-02 -4.257174813950004300e-02
3.892215568862275641e-06 1.892929083404345375e-02 4.829923205029684058e-02 9.293818773875825445e-02 1.438693022114017894e-01 1.618906224129488536e-01 2.199338391319509700e-01 3.081331350227811128e-01 3.955444240761493702e-01 4.956307315157251203e-01 5.884336116961565999e-01 6.243375012411717107e-01 6.011126832839970291e-01 5.612444250991773798e-01 5.161338375160201553e-01 4.395115216599234098e-01 3.380477688877092102e-01 2.297114670007487369e-01 1.350127240815529039e-01 9.283462310502510473e-02 2.453373602840939680e-02
3.942115768463074122e-06 2.054144215276204263e-02 5.680076570866315899e-02 1.063072394639286988e-01 1.418077741973854111e-01 1.359121002511588794e-01 1.711343022587692442e-01 2.467711454520315761e-01 3.403281195014605798e-01 4.624831264695459798e-01 5.745247262722933401e-01 6.113669342381818916e-01 5.763554004407952513e-01 5.322781939352768665e-01 4.990388206500563362e-01 4.387403710536562640e-01 3.482375071051154736e-01 2.510737719164339299e-01 1.729925290305041330e-01 1.477147221625236817e-01 7.624624359892259728e-02
3.992015968063872604e-06 2.840191476077156066e-02 6.999916491567410859e-02 1.164428915200326070e-01 1.277386749215538853e-01 9.564998433778501563e-02 1.100330457969970199e-01 1.726558179389530434e-01 2.663523441154474480e-01 3.991844646054565904e-01 5.199629185951956112e-01 5.548642148078283265e-01 5.116134668092907622e-01 4.673712566219313524e-01 4.473383026599035417e-01 4.033326164491969901e-01 3.258408739585808567e-01 2.453977427405716616e-01 1.915797780011344875e-01 1.865613411465288918e-01 1.121240148326734520e-01
4.041916167664671086e-06 4.394274849035766789e-02 8.647553436719974951e-02 1.202113400829775414e-01 1.029143304884686527e-01 4.783013935894432633e-02 4.692798354933150340e-02 9.822337749162950160e-02 1.858845379387166763e-01 3.175684118243379817e-01 4.373748765105344161e-01 4.663255762709526131e-01 4.192562597542640046e-01 3.800237446917326678e-01 3.743638503467103806e-01 3.454457944359610178e-01 2.800688923160074562e-01 2.179886906599195484e-01 1.911916529557564637e-01 2.071964725995667223e-01 1.332174314743694021e-01
4.091816367265469567e-06 6.692709872724436626e-02 1.038851965492109258e-01 1.164126679773064554e-01 7.026873490917345810e-02 -8.097011404020635836e-04 -9.894252618867744459e-03 3.198461390399740673e-02 1.085242652104242700e-01 2.276505637645296620e-01 3.355611083743137990e-01 3.567518901349733262e-01 3.098872955256594675e-01 2.801476679350480836e-01 2.886084585055013196e-01 2.721066828681649730e-01 2.190447303247648470e-01 1.762694176070063456e-01 1.745118837040225968e-01 2.100109820904438873e-01 1.421962778803914362e-01
4.141716566866268049e-06 9.634489594521650213e-02 1.210293171594602202e-01 1.062876528293052597e-01 3.431918931140893331e-02 -4.352755072906441813e-02 -5.380276726558316791e-02 -1.818260554948548241e-02 4.319220443724003378e-02 1.387219065473132840e-01 2.261767428106670197e-01 2.385816765778632775e-01 1.961889366826668757e-01 1.792869925014535792e-01 2.003040731007162678e-01 1.928968201997054710e-01 1.512572501172530781e-01 1.262971887831287887e-01 1.459600246340204688e-01 1.972039383857880634e-01 1.424590979876255992e-01
4.191616766467066531e-06 1.301860496455290173e-01 1.373806741789536656e-01 9.269504042407060440e-02 7.921271875449120009e-05 -7.553985928601059108e-02 -8.020441566769949404e-02 -4.904027371537762747e-02 -5.356536179602701050e-03 5.980520541231026943e-02 1.205402904222182131e-01 1.239107014211547481e-01 8.901577011803282757e-02 8.622658090991142110e-02 1.162558746367028106e-01 1.155086883426464234e-01 8.476496558982517249e-02 7.428035000035557167e-02 1.088483341058581466e-01 1.719548503571575460e-01 1.368622152511670687e-01
4.241516966067865012e-06 1.650075415996222206e-01 1.500562227881442889e-01 7.875539771217149321e-02 -2.806185802755276071e-02 -9.415869359797846005e-02 -8.801107284157053123e-02 -5.935931203822847335e-02 -3.293209231601489789e-02 1.065735261097266150e-03 3.218098604390324385e-02 2.476432542184588137e-02 1.462573061830510328e-05 1.280194263891395838e-02 4.508550886484578857e-02 4.792755341854083168e-02 2.556625078761387213e-02 2.510393008226789735e-02 6.705467781581912756e-02 1.369494425957006878e-01 1.269597884013462796e-01
4.291417165668663494e-06 1.938936369945932214e-01 1.592112998374058397e-01 6.612449862229939634e-02 -4.904598872152786393e-02 -1.042166906922722680e-01 -9.824010068285993214e-02 -7.559256735189955057e-02 -6.200733079046860663e-02 -5.024599669054174295e-02 -4.049982583720129065e-02 -5.402765986854745489e-02 -7.160560073134157599e-02 -5.621832128466668077e-02 -2.328627318767013260e-02 -1.513439876281970700e-02 -2.203369463307879028e-02 -1.712228094705914652e-02 2.467406602523743164e-02 9.872790177484583318e-02 1.134543179270912777e-01
4.341317365269461976e-06 2.137052017497658718e-01 1.659186990229447600e-01 5.808708181051187858e-02 -6.460944876502525136e-02 -1.192674150215171092e-01 -1.111735076190072946e-01 -9.106309492985600884e-02 -8.971332181136010275e-02 -9.482057873069274501e-02 -9.691500732747419800e-02 -1.151211980831342019e-01 -1.397205166877260596e-01 -1.288665243620230882e-01 -9.495064215971307786e-02 -7.485717888275099374e-02 -6.379896308769879287e-02 -5.064536287953611687e-02 -1.229651848194444549e-02 5.919389893539823977e-02 9.610084515172229169e-02
4.391217564870260457e-06 2.229655118039883255e-01 1.699584315089869013e-01 5.347619660436685879e-02 -7.022033613986680689e-02 -1.216910458535740425e-01 -1.098160835498104004e-01 -9.137641319455142019e-02 -9.841550114486820322e-02 -1.132165536046206428e-01 -1.194842854876697058e-01 -1.405310779306013780e-01 -1.732018583491180819e-01 -1.767828074911916014e-01 -1.505231295211002795e-01 -1.214349773263015825e-01 -9.285545458163248222e-02 -7.141225313381756312e-02 -3.893836071677877347e-02 2.753833154807712458e-02 7.553036750051211889e-02
4.441117764471058939e-06 2.158657240528294996e-01 1.635602772281207762e-01 4.973913403424039259e-02 -6.492043967119305592e-02 -1.097994316699551359e-01 -9.521739866390681317e-02 -7.933940868315399186e-02 -9.049112958475671875e-02 -1.041779672580887689e-01 -1.032051695109607176e-01 -1.232868828673329975e-01 -1.685540098876657789e-01 -1.915271106512812238e-01 -1.757008358174083351e-01 -1.417292213106904619e-01 -1.017174301329583086e-01 -7.568355862640899212e-02 -5.241820768871003483e-02 3.292278391571930307e-03 5.228034897262986286e-02
4.491017964071856574e-06 1.925318661374449125e-01 1.461717121038795253e-01 4.865728936892510514e-02 -5.250708711864524730e-02 -8.802743386072842124e-02 -7.361802498158435959e-02 -6.167085771413381712e-02 -7.198224796095058220e-02 -7.356206024080536032e-02 -5.416937370243692096e-02 -6.883474828317599770e-02 -1.300204887848094848e-01 -1.769079314958927895e-01 -1.746548258232984152e-01 -1.390672423610478936e-01 -9.201971686213425428e-02 -6.401296832692263128e-02 -5.017388073811203386e-02 -9.853926816150234899e-03 2.960509354117625905e-02
4.540918163672655055e-06 1.577781127052368393e-01 1.203835133441427258e-01 4.434255947468763309e-02 -3.696605166451877311e-02 -6.255463934715055352e-02 -5.068753703337521010e-02 -4.359993968860823715e-02 -4.875179848396739291e-02 -2.897525154466314840e-02 2.015041654090372891e-02 1.501092991505513334e-02 -6.512407440996861863e-02 -1.379652973497739743e-01 -1.497633570347884358e-01 -1.173720174709255160e-01 -6.957545468718158432e-02 -4.187101079878199211e-02 -3.610690516722997456e-02 -1.343234928456252947e-02 1.004461939619577526e-02
4.590818363273453537e-06 1.175804241949465756e-01 8.992824204379258612e-02 3.596080124597260397e-02 -2.243266416423305223e-02 -3.891845408114800314e-02 -3.078570852831354066e-02 -2.821013112201661149e-02 -2.798951918517746454e-02 1.282485130281754010e-02 9.051968224191139778e-02 9.686750454462129956e-02 4.887708726232254178e-03 -8.532647940639567774e-02 -1.093070272124902070e-01 -8.426004433765589552e-02 -4.104527535335172894e-02 -1.616477788248411526e-02 -1.674801229689078588e-02 -1.048974668425551281e-02 -5.337878077349778386e-03
4.640718562874252019e-06 7.793188703157950814e-02 5.964670160775142199e-02 2.443950813822725471e-02 -1.214680433629147273e-02 -2.084891240608343840e-02 -1.610290132079488998e-02 -1.840472421852185764e-02 -1.437685349062439721e-02 4.069154014771472760e-02 1.371804607962168188e-01 1.536715701018069313e-01 6.023056687013460253e-02 -3.532796560801151203e-02 -6.530004753872195589e-02 -4.834309138994663524e-02 -1.355440307466578183e-02 6.826495111605988472e-03 2.979161651048097079e-03 -3.441491689118999359e-03 -1.570407172701547560e-02
4.690618762475050500e-06 4.414328653702972310e-02 3.314843070082909571e-02 1.245722910905460931e-02 -6.277798126240239848e-03 -9.288282930074298963e-03 -7.409842840178332106e-03 -1.298767650602904514e-02 -7.474961200107029489e-03 5.061205858629127391e-02 1.494634928706512211e-01 1.717761980895300966e-01 8.878464568981116189e-02 1.657372706669446756e-03 -2.868157345460158394e-02 -1.918589134854993203e-02 6.220389135166672773e-03 2.166504563079209647e-02 1.636417226293766444e-02 3.064250329289477329e-03 -2.047402306324416429e-02
4.740518962075848982e-06 1.976378458516715383e-02 1.380701260178305786e-02 3.033707645271870729e-03 -3.975865325723651478e-03 -3.346402440946290822e-03 -3.225654559228337791e-03 -9.694900964411525685e-03 -4.660030415199472795e-03 4.542620460258822018e-02 1.298698369905514072e-01 1.520960806700813184e-01 8.866478230899603463e-02 2.054112541283499224e-02 -5.039578735636024605e-03 -1.165636627990888083e-03 1.520366854673316226e-02 2.566265125342142780e-02 2.043147483886196061e-02 5.682459565159111298e-03 -1.980065952793910386e-02
4.790419161676647464e-06 5.644693976676276419e-03 2.705143272776928780e-03 -2.018210526957349600e-03 -3.025304324103474888e-03 -9.735677042275261723e-04 -1.491667368091702424e-03 -6.849104262385288799e-03 -3.429592960634029325e-03 3.189537586436855948e-02 9.134206914177928072e-02 1.084032573923779247e-01 6.788473753353256590e-02 2.317415811593410979e-02 5.419025943310847027e-03 6.035804139280824369e-03 1.513010953245809941e-02 2.132672846332771960e-02 1.732674081092348481e-02 5.360100027828538539e-03 -1.510912884297772873e-02
4.840319361277445945e-06 -7.974263917184520867e-05 -1.343358062215425528e-03 -2.974752679631054338e-03 -2.038689856890679719e-03 -2.488432822909717422e-04 -7.473550694697614349e-04 -4.055435333711097413e-03 -2.285906446678825314e-03 1.733478967034391902e-02 5.009483547208042065e-02 6.010721203522668282e-02 3.961396377132105073e-02 1.619674890666014666e-02 6.439719015562794108e-03 5.936501425646012638e-03 1.009829053173704437e-02 1.315491054761901493e-02 1.081626424383004721e-02 3.540740398485723271e-03 -8.888771631177874027e-03
4.890219560878244427e-06 -9.226026868865448358e-04 -1.352536586246650069e-03 -1.729124294447079851e-03 -9.450285282211198313e-04 -6.773462380712112394e-05 -3.203425097854765719e-04 -1.719701139201820772e-03 -1.077240499896822863e-03 6.641275219880331260e-03 1.941251859660916151e-02 2.356871050277983479e-02 1.602610235308118275e-02 7.290600167831292645e-03 3.473650269292210060e-03 3.040179725787507409e-03 4.447246231339252627e-03 5.563895957762053819e-03 4.616751237385138991e-03 1.577163057110508295e-03 -3.639518030340454114e-03
4.940119760479042909e-06 -2.986842585275551192e-04 -3.759636729143473908e-04 -4.092809512897554493e-04 -2.095164598201371305e-04 -1.438061607497951872e-05 -7.149700688721189390e-05 -3.593866727640026063e-04 -2.416201465248524259e-04 1.272644635423639129e-03 3.763954614322531991e-03 4.618283665691669260e-03 3.201981125444582250e-03 1.551593069336839421e-03 8.042832426223923753e-04 6.882228998315227143e-04 9.358598249917680825e-04 1.145992029875678945e-03 9.577225858810239694e-04 3.385852842140911977e-04 -7.317628984754583716e-04
4.990019960079841390e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> tikzpictures/data_cylinder/no_w/dir_sim.dat <==
-8.000000000000000000e+01 6.593665415930825661e-03
-7.000000000000000000e+01 1.070529202678589809e-02
-6.000000000000000000e+01 1.172509627978881100e-02
-5.000000000000000000e+01 1.224787407849283784e-02
-4.000000000000000000e+01 1.390808600331157850e-02
-3.000000000000000000e+01 4.302422182962371833e-02
-2.000000000000000000e+01 1.221256933700726743e-01
-1.000000000000000000e+01 2.662600613496979851e-01
0.000000000000000000e+00 3.335536501233351547e-01
1.000000000000000000e+01 2.285202867030058649e-01
2.000000000000000000e+01 9.661573102009350655e-02
3.000000000000000000e+01 3.803065147638012150e-02
4.000000000000000000e+01 1.768949588192153186e-02
5.000000000000000000e+01 1.781562630326495936e-02
6.000000000000000000e+01 1.503758568959095814e-02
7.000000000000000000e+01 1.239184490267988478e-02
8.000000000000000000e+01 7.204891922578946992e-03


==> tikzpictures/data_cylinder/no_w/obj.dat <==
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 3.213005689886460070e-01
2.000000000000000000e+00 1.634032384425135598e-01
3.000000000000000000e+00 1.216004948785445461e-01
4.000000000000000000e+00 9.409415783962778168e-02
5.000000000000000000e+00 7.469603592445482609e-02
6.000000000000000000e+00 6.125764257201816998e-02
7.000000000000000000e+00 5.015523081314330472e-02
8.000000000000000000e+00 4.278210777174619450e-02
9.000000000000000000e+00 3.619553302390079996e-02
1.000000000000000000e+01 3.205500436589463903e-02
1.100000000000000000e+01 2.374988686652306294e-02
1.200000000000000000e+01 2.372325968783185399e-02
1.300000000000000000e+01 2.342031167530314942e-02
1.400000000000000000e+01 2.155184036965560393e-02
1.500000000000000000e+01 2.146711479915535542e-02
1.600000000000000000e+01 2.144154388254429847e-02
1.700000000000000000e+01 2.135490291447601427e-02
1.800000000000000000e+01 2.107809443795003596e-02
1.900000000000000000e+01 2.104109376074599080e-02
2.000000000000000000e+01 2.103428677750649248e-02
2.100000000000000000e+01 2.101369533624020472e-02
2.200000000000000000e+01 2.066128105490095540e-02
2.300000000000000000e+01 2.057553799264403085e-02
2.400000000000000000e+01 2.057285548918615439e-02
2.500000000000000000e+01 2.056283292322967290e-02
2.600000000000000000e+01 2.049641438075662861e-02
2.700000000000000000e+01 2.016448408379272264e-02
2.800000000000000000e+01 2.012605137894571752e-02
2.900000000000000000e+01 2.012198904821459883e-02
3.000000000000000000e+01 2.008816467108185538e-02
3.100000000000000000e+01 1.996593568888097026e-02
3.200000000000000000e+01 1.995447891204204377e-02
3.300000000000000000e+01 1.995360185083126098e-02
3.400000000000000000e+01 1.995323342335136516e-02
3.500000000000000000e+01 1.995272986261269546e-02
3.600000000000000000e+01 1.995174230996678982e-02
3.700000000000000000e+01 1.994982392182155159e-02
3.800000000000000000e+01 1.994567150347765008e-02
3.900000000000000000e+01 1.993193995266814844e-02
4.000000000000000000e+01 1.984703344524382101e-02
4.100000000000000000e+01 1.975898845459001657e-02
4.200000000000000000e+01 1.975811110623738875e-02
4.300000000000000000e+01 1.975783008746110833e-02
4.400000000000000000e+01 1.975739504748566175e-02
4.500000000000000000e+01 1.975649345475255156e-02
4.600000000000000000e+01 1.975409994059312835e-02
4.700000000000000000e+01 1.974496665170339879e-02
4.800000000000000000e+01 1.967345240968361442e-02
4.900000000000000000e+01 1.949033264831944584e-02
5.000000000000000000e+01 1.948162861167537438e-02


==> tikzpictures/data_cylinder/no_w/rec-20_sim.dat <==
2.199999999999999943e-05 -9.033308719687393417e-13
2.200998751560549123e-05 -1.345210358917719760e-12
2.201997503121098641e-05 -1.717961449006960901e-12
2.202996254681647821e-05 -1.929197830314076297e-12
2.203995006242197340e-05 -1.886267152085444876e-12
2.204993757802746520e-05 -1.512622758497413623e-12
2.205992509363295700e-05 -7.651836898176276842e-13
2.206991260923845218e-05 3.492613945740237199e-13
2.207990012484394398e-05 1.762570642334435679e-12
2.208988764044943917e-05 3.339769099603449191e-12
2.209987515605493097e-05 4.882728797245519509e-12
2.210986267166042277e-05 6.144075474787146013e-12
2.211985018726591795e-05 6.850843059973267029e-12
2.212983770287140975e-05 6.737629850025535317e-12
2.213982521847690494e-05 5.586397299816430287e-12
2.214981273408239674e-05 3.269662912751503790e-12
2.215980024968788853e-05 -2.090120387356703081e-13
2.216978776529338372e-05 -4.679868286539252893e-12
2.217977528089887552e-05 -9.787457737537133348e-12
2.218976279650436732e-05 -1.498916867736231199e-11
2.219975031210986251e-05 -1.957799895494122012e-11
2.220973782771535430e-05 -2.273476714848499532e-11
2.221972534332084949e-05 -2.360768753881190819e-11
2.222971285892634129e-05 -2.141894322226258011e-11
2.223970037453183309e-05 -1.559003140651349152e-11
2.224968789013732827e-05 -5.877559038206167582e-12
2.225967540574282007e-05 7.503371952499398599e-12
2.226966292134831526e-05 2.377575007179901539e-11
2.227965043695380706e-05 4.154947157542562074e-11
2.228963795255929886e-05 5.883725204840455834e-11
2.229962546816479404e-05 7.314979923473167361e-11
2.230961298377028584e-05 8.169126784362274555e-11
2.231960049937578103e-05 8.164384778483699749e-11
2.232958801498127283e-05 7.053618778670289001e-11
2.233957553058676463e-05 4.666253157624813354e-11
2.234956304619225981e-05 9.528839012501545968e-12
2.235955056179775161e-05 -3.975679864466735927e-11
2.236953807740324680e-05 -9.817609084206299608e-11
2.237952559300873860e-05 -1.606601958123459622e-10
2.238951310861423040e-05 -2.201877429387722335e-10
2.239950062421972558e-05 -2.681314910915204491e-10
2.240948813982521738e-05 -2.949292087273692174e-10
2.241947565543071257e-05 -2.910378206874503869e-10
2.242946317103620437e-05 -2.481544440618554519e-10
2.243945068664169616e-05 -1.605899251320865396e-10
2.244943820224719135e-05 -2.673420467726883606e-11
2.245942571785268315e-05 1.496398625470708884e-10
2.246941323345817834e-05 3.583577052687985476e-10
2.247940074906367014e-05 5.823006351182121549e-10
2.248938826466916193e-05 7.976581010378520666e-10
2.249937578027465712e-05 9.749577030341193760e-10
2.250936329588014892e-05 1.081145151076758621e-09
2.251935081148564072e-05 1.082625050074312756e-09
2.252933832709113590e-05 9.492249455277277481e-10
2.253932584269662770e-05 6.587512488511768344e-10
2.254931335830212289e-05 2.019350405996646713e-10
2.255930087390761469e-05 -4.129096803903362899e-10
2.256928838951310988e-05 -1.156122605672889775e-09
2.257927590511860167e-05 -1.974183259733988585e-09
2.258926342072409347e-05 -2.789717860201709791e-09
2.259925093632958866e-05 -3.503973111291207272e-09
2.260923845193508046e-05 -4.002596748653557596e-09
2.261922596754057226e-05 -4.164787919043028428e-09
2.262921348314606744e-05 -3.875614370078321851e-09
2.263920099875155924e-05 -3.040836884273775226e-09
2.264918851435705443e-05 -1.603432321533884343e-09
2.265917602996254623e-05 4.396374566390684434e-10
2.266916354556803803e-05 3.022930141624168540e-09
2.267915106117353321e-05 6.000791500786671901e-09
2.268913857677902501e-05 9.142671746159617102e-09
2.269912609238452020e-05 1.213591834269468152e-08
2.270911360799001200e-05 1.459818033193845823e-08
2.271910112359550380e-05 1.610136182768507591e-08
2.272908863920099898e-05 1.620606635112662675e-08
2.273907615480649078e-05 1.450652614059464290e-08
2.274906367041198597e-05 1.068325258170843093e-08
2.275905118601747777e-05 4.561223902654801946e-09
2.276903870162296956e-05 -3.834527907241716604e-09
2.277902621722846475e-05 -1.422688765511406600e-08
2.278901373283395655e-05 -2.604974097639929485e-08
2.279900124843945174e-05 -3.843160079114423887e-08
2.280898876404494354e-05 -5.020320008774771694e-08
2.281897627965043533e-05 -5.994195166770395175e-08
2.282896379525593052e-05 -6.604935424032211849e-08
2.283895131086142232e-05 -6.686767132544179566e-08
2.284893882646691751e-05 -6.083104740351758468e-08
2.285892634207240930e-05 -4.664808388397752526e-08
2.286891385767790110e-05 -2.349924936991964414e-08
2.287890137328339629e-05 8.757384411034589747e-09
2.288888888888888809e-05 4.939403890198591468e-08
2.289887640449438328e-05 9.666420079829011414e-08
2.290886392009987507e-05 1.476972187341396010e-07
2.291885143570536687e-05 1.984897363668141239e-07
2.292883895131086206e-05 2.439897745759354241e-07
2.293882646691635386e-05 2.782991082732115797e-07
2.294881398252184566e-05 2.950104731706451249e-07
2.295880149812734084e-05 2.876687903601409251e-07
2.296878901373283264e-05 2.503533528573344014e-07
2.297877652933832783e-05 1.783549265549529658e-07
2.298876404494381963e-05 6.892795712573924488e-08
2.299875156054931143e-05 -7.797227139653026401e-08
2.300873907615480661e-05 -2.589588960869318942e-07
2.301872659176029841e-05 -4.666268559395360028e-07
2.302871410736579360e-05 -6.891561420478246905e-07
2.303870162297128540e-05 -9.101373080145450360e-07
2.304868913857677719e-05 -1.108801126840266356e-06
2.305867665418227238e-05 -1.260582449030544662e-06
2.306866416978776418e-05 -1.338164992295108201e-06
2.307865168539325937e-05 -1.312986362782726039e-06
2.308863920099875117e-05 -1.157215026545368507e-06
2.309862671660424296e-05 -8.461467752526102032e-07
2.310861423220973815e-05 -3.609985263080465764e-07
2.311860174781522995e-05 3.080158933917540144e-07
2.312858926342072514e-05 1.158550455891680865e-06
2.313857677902621693e-05 2.172815053422576318e-06
2.314856429463170873e-05 3.314676980536984302e-06
2.315855181023720392e-05 4.526982273087951232e-06
2.316853932584269572e-05 5.729415419607107338e-06
2.317852684144819091e-05 6.817343698842708685e-06
2.318851435705368270e-05 7.661220464239881561e-06
2.319850187265917450e-05 8.107344969968003905e-06
2.320848938826466969e-05 7.979627285612153666e-06
2.321847690387016149e-05 7.082433661513275044e-06
2.322846441947565667e-05 5.204808856003386924e-06
2.323845193508114847e-05 2.125559516743372341e-06
2.324843945068664027e-05 -2.380586035747260487e-06
2.325842696629213546e-05 -8.536133807621891403e-06
2.326841448189762726e-05 -1.655338161540659836e-05
2.327840199750311906e-05 -2.662689360645194615e-05
2.328838951310861424e-05 -3.892579606213873847e-05
2.329837702871410604e-05 -5.358654048756907333e-05
2.330836454431960123e-05 -7.070644884347995827e-05
2.331835205992509303e-05 -9.033763160382071657e-05
2.332833957553058821e-05 -1.124826990334454790e-04
2.333832709113608001e-05 -1.370911862709066234e-04
2.334831460674157181e-05 -1.640575197408614106e-04
2.335830212234706700e-05 -1.932205980366970375e-04
2.336828963795255880e-05 -2.243641222668885170e-04
2.337827715355805059e-05 -2.572191107572963922e-04
2.338826466916354578e-05 -2.914666811638175073e-04
2.339825218476903758e-05 -3.267423210209357285e-04
2.340823970037453277e-05 -3.626406703300324866e-04
2.341822721598002457e-05 -3.987207645385670352e-04
2.342821473158551636e-05 -4.345116988932715444e-04
2.343820224719101155e-05 -4.695188219646424408e-04
2.344818976279650335e-05 -5.032287189670811697e-04
2.345817727840199854e-05 -5.351157922002363612e-04
2.346816479400749033e-05 -5.646469424502942661e-04
2.347815230961298213e-05 -5.912874179538245636e-04
2.348813982521847732e-05 -6.145055451461940276e-04
2.349812734082396912e-05 -6.337781568399949734e-04
2.350811485642946431e-05 -6.485953735973964745e-04
2.351810237203495610e-05 -6.584655727553201734e-04
2.352808988764044790e-05 -6.629213943314514077e-04
2.353807740324594309e-05 -6.615241576567972622e-04
2.354806491885143489e-05 -6.538698375337482572e-04
2.355805243445693007e-05 -6.395943038006495157e-04
2.356803995006242187e-05 -6.183780416020598445e-04
2.357802746566791367e-05 -5.899527818685087717e-04
2.358801498127340886e-05 -5.541034549875242365e-04
2.359800249687890066e-05 -5.106735724862994765e-04
2.360799001248439246e-05 -4.595652193756635177e-04
2.361797752808988764e-05 -4.007405541910666422e-04
2.362796504369537944e-05 -3.342196908454723200e-04
2.363795255930087463e-05 -2.600769361468773379e-04
2.364794007490636643e-05 -1.784352487689655324e-04
2.365792759051186161e-05 -8.945794487378725182e-05
2.366791510611735341e-05 6.661569914640487152e-06
2.367790262172284521e-05 1.097115215457828324e-04
2.368789013732834040e-05 2.194749263928035801e-04
2.369787765293383220e-05 3.357430517104439244e-04
2.370786516853932399e-05 4.583292409802969107e-04
2.371785268414481918e-05 5.870809858995124433e-04
2.372784019975031098e-05 7.218912919785770623e-04
2.373782771535580617e-05 8.627070434257989731e-04
2.374781523096129796e-05 1.009534330336381161e-03
2.375780274656678976e-05 1.162439370026984451e-03
2.376779026217228495e-05 1.321545847811262308e-03
2.377777777777777675e-05 1.487026786843974324e-03
2.378776529338327194e-05 1.659092996780465274e-03
2.379775280898876373e-05 1.837976657320619872e-03
2.380774032459425553e-05 2.023910318730756490e-03
2.381772784019975072e-05 2.217106826834188728e-03
2.382771535580524252e-05 2.417732213515083779e-03
2.383770287141073770e-05 2.625882035442487009e-03
2.384769038701622950e-05 2.841561358929491424e-03
2.385767790262172130e-05 3.064657789103068623e-03
2.386766541822721649e-05 3.294932039981850278e-03
2.387765293383270829e-05 3.532003142295859696e-03
2.388764044943820347e-05 3.775348730953885946e-03
2.389762796504369527e-05 4.024308970092505336e-03
2.390761548064918707e-05 4.278101186649075835e-03
2.391760299625468226e-05 4.535845651636647574e-03
2.392759051186017406e-05 4.796598945501753287e-03
2.393757802746566586e-05 5.059395141684268002e-03
2.394756554307116104e-05 5.323301459906563254e-03
2.395755305867665284e-05 5.587466189661247778e-03
2.396754057428214803e-05 5.851186993726630904e-03
2.397752808988763983e-05 6.113976911017674626e-03
2.398751560549313501e-05 6.375615487483988347e-03
2.399750312109862681e-05 6.636216624605924611e-03
2.400749063670411861e-05 6.896274175625939119e-03
2.401747815230961380e-05 7.156705680148013615e-03
2.402746566791510560e-05 7.418878649785102739e-03
2.403745318352059739e-05 7.684625010492358334e-03
2.404744069912609258e-05 7.956234082126456206e-03
2.405742821473158438e-05 8.236430103600148739e-03
2.406741573033707957e-05 8.528327108893857950e-03
2.407740324594257136e-05 8.835367986342355234e-03
2.408739076154806655e-05 9.161240817044263157e-03
2.409737827715355835e-05 9.509782274703821800e-03
2.410736579275905015e-05 9.884867441370676425e-03
2.411735330836454534e-05 1.029028664533487673e-02
2.412734082397003713e-05 1.072961640932697074e-02
2.413732833957552893e-05 1.120608157561020848e-02
2.414731585518102412e-05 1.172244282278383197e-02
2.415730337078651592e-05 1.228086442486046870e-02
2.416729088639201110e-05 1.288281218863607767e-02
2.417727840199750290e-05 1.352896385909232828e-02
2.418726591760299470e-05 1.421913281002281336e-02
2.419725343320848989e-05 1.495223266972945352e-02
2.420724094881398169e-05 1.572624161926537006e-02
2.421722846441947687e-05 1.653821948614751791e-02
2.422721598002496867e-05 1.738433254179567317e-02
2.423720349563046047e-05 1.825990354399534624e-02
2.424719101123595566e-05 1.915950497080862874e-02
2.425717852684144746e-05 2.007703137548967273e-02
2.426716604244693925e-05 2.100581504671279048e-02
2.427715355805243444e-05 2.193874253991738577e-02
2.428714107365792624e-05 2.286838842310631031e-02
2.429712858926342143e-05 2.378712842590912160e-02
2.430711610486891323e-05 2.468724764558809237e-02
2.431710362047440841e-05 2.556107845791107808e-02
2.432709113607990021e-05 2.640107884070418479e-02
2.433707865168539201e-05 2.719991028756370277e-02
2.434706616729088720e-05 2.795051239098451587e-02
2.435705368289637899e-05 2.864616160698114228e-02
2.436704119850187079e-05 2.928050898674417618e-02
2.437702871410736598e-05 2.984760641389425095e-02
2.438701622971285778e-05 3.034190425952516812e-02
2.439700374531835297e-05 3.075828128479759019e-02
2.440699126092384476e-05 3.109198743792804948e-02
2.441697877652933995e-05 3.133869524210573798e-02
2.442696629213483175e-05 3.149442424932834966e-02
2.443695380774032355e-05 3.155559130497130604e-02
2.444694132334581873e-05 3.151895157697497812e-02
2.445692883895131053e-05 3.138159965619049391e-02
2.446691635455680233e-05 3.114096905374744498e-02
2.447690387016229752e-05 3.079480047133967974e-02
2.448689138576778932e-05 3.034115598367470232e-02
2.449687890137328450e-05 2.977840528691298380e-02
2.450686641697877630e-05 2.910522405875919788e-02
2.451685393258426810e-05 2.832058607616654705e-02
2.452684144818976329e-05 2.742373344281656342e-02
2.453682896379525509e-05 2.641418789302717174e-02
2.454681647940075027e-05 2.529171430016723468e-02
2.455680399500624207e-05 2.405631859594624736e-02
2.456679151061173387e-05 2.270820764432258942e-02
2.457677902621722906e-05 2.124780300132538685e-02
2.458676654182272086e-05 1.967569198802449071e-02
2.459675405742821604e-05 1.799264041477444120e-02
2.460674157303370784e-05 1.619956865527866219e-02
2.461672908863919964e-05 1.429755140689578478e-02
2.462671660424469483e-05 1.228783613834622673e-02
2.463670411985018663e-05 1.017186130033598430e-02
2.464669163545568181e-05 7.951278238777569757e-03
2.465667915106117361e-05 5.627992419870612301e-03
2.466666666666666541e-05 3.204206911879706101e-03
2.467665418227216060e-05 6.824682496147932301e-04
2.468664169787765239e-05 -1.934282565684843427e-03
2.469662921348314419e-05 -4.642654663437200541e-03
2.470661672908863938e-05 -7.438755989313310980e-03
2.471660424469413118e-05 -1.031814458679790152e-02
2.472659176029962637e-05 -1.327578949609200393e-02
2.473657927590511816e-05 -1.630603720932592010e-02
2.474656679151061335e-05 -1.940257832017700662e-02
2.475655430711610515e-05 -2.255845294815141469e-02
2.476654182272159695e-05 -2.576603779542354158e-02
2.477652933832709213e-05 -2.901704907155255170e-02
2.478651685393258393e-05 -3.230254517072518594e-02
2.479650436953807573e-05 -3.561296846718878251e-02
2.480649188514357092e-05 -3.893817401415642504e-02
2.481647940074906272e-05 -4.226742103253104677e-02
2.482646691635455790e-05 -4.558947524220965941e-02
2.483645443196004970e-05 -4.889259920541184912e-02
2.484644194756554489e-05 -5.216461330868170376e-02
2.485642946317103669e-05 -5.539297330949653764e-02
2.486641697877652849e-05 -5.856476055107449202e-02
2.487640449438202367e-05 -6.166681454732460266e-02
2.488639200998751547e-05 -6.468576019115371278e-02
2.489637952559300727e-05 -6.760811676084195476e-02
2.490636704119850246e-05 -7.042035169775351378e-02
2.491635455680399426e-05 -7.310895249596571777e-02
2.492634207240948944e-05 -7.566056541006836722e-02
2.493632958801498124e-05 -7.806204011774202367e-02
2.494631710362047304e-05 -8.030062435104678986e-02
2.495630461922596823e-05 -8.236393575492419183e-02
2.496629213483146003e-05 -8.424016228428617137e-02
2.497627965043695521e-05 -8.591802930246003611e-02
2.498626716604244701e-05 -8.738697334595170452e-02
2.499625468164793881e-05 -8.863706576913721324e-02
2.500624219725343400e-05 -8.965919676742110933e-02
2.501622971285892579e-05 -9.044492997756704844e-02
2.502621722846441759e-05 -9.098659791644106432e-02
2.503620474406991278e-05 -9.127728092382871028e-02
2.504619225967540458e-05 -9.131072539049832348e-02
2.505617977528089976e-05 -9.108132910426790241e-02
2.506616729088639156e-05 -9.058410507651795673e-02
2.507615480649188675e-05 -8.981464863339488902e-02
2.508614232209737855e-05 -8.876913055545107567e-02
2.509612983770287035e-05 -8.744431979445430048e-02
2.510611735330836553e-05 -8.583757386574733528e-02
2.511610486891385733e-05 -8.394690799821648286e-02
2.512609238451934913e-05 -8.177110432919672267e-02
2.513607990012484432e-05 -7.930973897032196629e-02
2.514606741573033612e-05 -7.656344323223376880e-02
2.515605493133583130e-05 -7.353388511557527873e-02
2.516604244694132310e-05 -7.022404237257313941e-02
2.517602996254681829e-05 -6.663826765295222110e-02
2.518601747815231009e-05 -6.278248185412252380e-02
2.519600499375780189e-05 -5.866421590958935395e-02
2.520599250936329707e-05 -5.429271244651844019e-02
2.521598002496878887e-05 -4.967894972462461728e-02
2.522596754057428067e-05 -4.483559677416701361e-02
2.523595505617977586e-05 -3.977698403632459745e-02
2.524594257178526766e-05 -3.451897519215362670e-02
2.525593008739076284e-05 -2.907880129894883231e-02
2.526591760299625464e-05 -2.347486628470602660e-02
2.527590511860174644e-05 -1.772653493775829328e-02
2.528589263420724163e-05 -1.185389078959533590e-02
2.529588014981273342e-05 -5.877498277419740055e-03
2.530586766541822861e-05 1.817937128127516131e-04
2.531585518102372041e-05 6.303061490709215876e-03
2.532584269662921221e-05 1.246545778204216810e-02
2.533583021223470740e-05 1.864833610644881304e-02
2.534581772784019919e-05 2.483131808113727551e-02
2.535580524344569099e-05 3.099433842694342828e-02
2.536579275905118618e-05 3.711758761317939664e-02
2.537578027465667798e-05 4.318150348568462749e-02
2.538576779026217316e-05 4.916661362933505419e-02
2.539575530586766496e-05 5.505348236545162810e-02
2.540574282147316015e-05 6.082261336410797747e-02
2.541573033707865195e-05 6.645434314791530406e-02
2.542571785268414375e-05 7.192879271282007214e-02
2.543570536828963893e-05 7.722582538591975243e-02
2.544569288389513073e-05 8.232502784881487456e-02
2.545568039950062253e-05 8.720582471833475402e-02
2.546566791510611772e-05 9.184754115990505230e-02
2.547565543071160952e-05 9.622957008905677623e-02
2.548564294631710470e-05 1.003315722683300881e-01
2.549563046192259650e-05 1.041336689051577113e-01
2.550561797752809169e-05 1.076167858311448261e-01
2.551560549313358349e-05 1.107627707493067520e-01
2.552559300873907529e-05 1.135546920752038419e-01
2.553558052434457047e-05 1.159770486223567210e-01
2.554556803995006227e-05 1.180159891377146608e-01
2.555555555555555407e-05 1.196594711575476866e-01
2.556554307116104926e-05 1.208973723060092070e-01
2.557553058676654106e-05 1.217214963517740528e-01
2.558551810237203624e-05 1.221256933700726743e-01
2.559550561797752804e-05 1.221058428165381349e-01
2.560549313358301984e-05 1.216597664330914264e-01
2.561548064918851503e-05 1.207871753265754439e-01
2.562546816479400682e-05 1.194896345528623505e-01
2.563545568039950201e-05 1.177704046522533438e-01
2.564544319600499381e-05 1.156344151226514766e-01
2.565543071161048561e-05 1.130882584736227769e-01
2.566541822721598080e-05 1.101399881546712978e-01
2.567540574282147259e-05 1.067991769491637433e-01
2.568539325842696778e-05 1.030768237662823966e-01
2.569538077403245958e-05 9.898533837849081418e-02
2.570536828963795138e-05 9.453855509871247897e-02
2.571535580524344656e-05 8.975169925024742423e-02
2.572534332084893836e-05 8.464134760526174917e-02
2.573533083645443355e-05 7.922541057820411958e-02
2.574531835205992535e-05 7.352312340284673786e-02
2.575530586766541715e-05 6.755477708602874998e-02
2.576529338327091233e-05 6.134181530984794684e-02
2.577528089887640413e-05 5.490661080265204358e-02
2.578526841448189593e-05 4.827236082764815861e-02
2.579525593008739112e-05 4.146286870011214876e-02
2.580524344569288292e-05 3.450247408703405877e-02
2.581523096129837810e-05 2.741576686170192623e-02
2.582521847690386990e-05 2.022754617763012838e-02
2.583520599250936509e-05 1.296262434724072994e-02
2.584519350811485689e-05 5.645755747693582093e-03
2.585518102372034869e-05 -1.698478704512673037e-03
2.586516853932584387e-05 -9.045714837996635463e-03
2.587515605493133567e-05 -1.637182336221380125e-02
2.588514357053682747e-05 -2.365289792851184639e-02
2.589513108614232266e-05 -3.086520904371885948e-02
2.590511860174781445e-05 -3.798518724714455841e-02
2.591510611735330964e-05 -4.498936143937126014e-02
2.592509363295880144e-05 -5.185436470133993753e-02
2.593508114856429663e-05 -5.855689171110615987e-02
2.594506866416978843e-05 -6.507378855670402362e-02
2.595505617977528022e-05 -7.138199713205674313e-02
2.596504369538077541e-05 -7.745871986845467849e-02
2.597503121098626721e-05 -8.328151625074201037e-02
2.598501872659175901e-05 -8.882845379094346516e-02
2.599500624219725419e-05 -9.407836092760410440e-02
2.600499375780274599e-05 -9.901101898052160066e-02
2.601498127340823779e-05 -1.036074325405196978e-01
2.602496878901373298e-05 -1.078499065444469968e-01
2.603495630461922817e-05 -1.117224207477331421e-01
2.604494382022471996e-05 -1.152106757414341626e-01
2.605493133583021176e-05 -1.183023245235667875e-01
2.606491885143570695e-05 -1.209869982892556872e-01
2.607490636704119875e-05 -1.232564145399307337e-01
2.608489388264669055e-05 -1.251043275479686301e-01
2.609488139825218573e-05 -1.265264091921299572e-01
2.610486891385767753e-05 -1.275202362588974958e-01
2.611485642946316933e-05 -1.280851242813814128e-01
2.612484394506866452e-05 -1.282219304589516939e-01
2.613483146067415632e-05 -1.279330280639905393e-01
2.614481897627965150e-05 -1.272219802059545435e-01
2.615480649188514330e-05 -1.260935648855100732e-01
2.616479400749063849e-05 -1.245534972099858750e-01
2.617478152309613029e-05 -1.226085498049400008e-01
2.618476903870162209e-05 -1.202663170063972553e-01
2.619475655430711727e-05 -1.175354036487342019e-01
2.620474406991260907e-05 -1.144253480794489575e-01
2.621473158551810087e-05 -1.109467520782867200e-01
2.622471910112359606e-05 -1.071114019030033615e-01
2.623470661672908785e-05 -1.029322980674781673e-01
2.624469413233458304e-05 -9.842383385253107575e-02
2.625468164794007484e-05 -9.360178301894318820e-02
2.626466916354557003e-05 -8.848342575125056619e-02
2.627465667915106183e-05 -8.308759873575463639e-02
2.628464419475655362e-05 -7.743459315459724768e-02
2.629463171036204881e-05 -7.154618467471812737e-02
2.630461922596754061e-05 -6.544544700086063482e-02
2.631460674157303241e-05 -5.915657142966374710e-02
2.632459425717852759e-05 -5.270475713428245113e-02
2.633458177278401939e-05 -4.611590927437775322e-02
2.634456928838951119e-05 -3.941643701911173164e-02
2.635455680399500638e-05 -3.263300791694630915e-02
2.636454431960050157e-05 -2.579227697133236116e-02
2.637453183520599336e-05 -1.892069315871379095e-02
2.638451935081148516e-05 -1.204427138561235677e-02
2.639450686641698035e-05 -5.188452575736706221e-03
2.640449438202247215e-05 1.622037851379016333e-03
2.641448189762796395e-05 8.363274451176246072e-03
2.642446941323345913e-05 1.501218503171415988e-02
2.643445692883895093e-05 2.154658488122125973e-02
2.644444444444444273e-05 2.794517395165715609e-02
2.645443196004993792e-05 3.418753437179791049e-02
2.646441947565542972e-05 4.025410264865340176e-02
2.647440699126092490e-05 4.612619250107024421e-02
2.648439450686641670e-05 5.178600423894880872e-02
2.649438202247191189e-05 5.721662042540429094e-02
2.650436953807740369e-05 6.240207319939298364e-02
2.651435705368289548e-05 6.732737378435260656e-02
2.652434456928839067e-05 7.197867453762726853e-02
2.653433208489388247e-05 7.634333086802587431e-02
2.654431960049937427e-05 8.041000768179142055e-02
2.655430711610486946e-05 8.416884980150152185e-02
2.656429463171036125e-05 8.761150593432572020e-02
2.657428214731585644e-05 9.073124551755686051e-02
2.658426966292134824e-05 9.352293506128078748e-02
2.659425717852684343e-05 9.598317091439975690e-02
2.660424469413233522e-05 9.811013166704361799e-02
2.661423220973782702e-05 9.990375353521376012e-02
2.662421972534332221e-05 1.013654365658262640e-01
2.663420724094881401e-05 1.024980128910049498e-01
2.664419475655430581e-05 1.033055620803486341e-01
2.665418227215980099e-05 1.037932797044280320e-01
2.666416978776529279e-05 1.039672896016699682e-01
2.667415730337078798e-05 1.038345344137413251e-01
2.668414481897627978e-05 1.034026107193567190e-01
2.669413233458177496e-05 1.026796538017439725e-01
2.670411985018726676e-05 1.016741382480685352e-01
2.671410736579275856e-05 1.003948499475067480e-01
2.672409488139825375e-05 9.885080315426326980e-02
2.673408239700374555e-05 9.705119791145649932e-02
2.674406991260923735e-05 9.500549484247562682e-02
2.675405742821473253e-05 9.272344096131135416e-02
2.676404494382022433e-05 9.021506218347191686e-02
2.677403245942571613e-05 8.749073636018313282e-02
2.678401997503121132e-05 8.456121317755806166e-02
2.679400749063670650e-05 8.143777559943213284e-02
2.680399500624219830e-05 7.813226837986356199e-02
2.681398252184769010e-05 7.465719121977786032e-02
2.682397003745318529e-05 7.102572547468653796e-02
2.683395755305867709e-05 6.725173424864437643e-02
2.684394506866416888e-05 6.334975787307151052e-02
2.685393258426966407e-05 5.933489810749083271e-02
2.686392009987515587e-05 5.522292059710875306e-02
2.687390761548064767e-05 5.103002756033168247e-02
2.688389513108614286e-05 4.677294243171315619e-02
2.689388264669163465e-05 4.246862554840707266e-02
2.690387016229712984e-05 3.813421926700671927e-02
2.691385767790262164e-05 3.378684983364897698e-02
2.692384519350811683e-05 2.944350906899418849e-02
2.693383270911360862e-05 2.512090939120003794e-02
2.694382022471910042e-05 2.083538248014765726e-02
2.695380774032459561e-05 1.660273506364988785e-02
2.696379525593008741e-05 1.243810751495549524e-02
2.697378277153557921e-05 8.355862173509115420e-03
2.698377028714107439e-05 4.369478143637878925e-03
2.699375780274656619e-05 4.914846494433958027e-04
2.700374531835206138e-05 -3.266575783276254048e-03
2.701373283395755318e-05 -6.894196250413286466e-03
2.702372034956304836e-05 -1.038192670958510561e-02
2.703370786516854016e-05 -1.372139633795836471e-02
2.704369538077403196e-05 -1.690532183344867906e-02
2.705368289637952715e-05 -1.992747960286751080e-02
2.706367041198501895e-05 -2.278265357141170608e-02
2.707365792759051075e-05 -2.546662417125713368e-02
2.708364544319600593e-05 -2.797606463078244204e-02
2.709363295880149773e-05 -3.030854912143581339e-02
2.710362047440698953e-05 -3.246242923760084276e-02
2.711360799001248472e-05 -3.443686810808217064e-02
2.712359550561797990e-05 -3.623173199872109507e-02
2.713358302122347170e-05 -3.784758058673393100e-02
2.714357053682896350e-05 -3.928563428209581876e-02
2.715355805243445869e-05 -4.054777306969882533e-02
2.716354556803995049e-05 -4.163648108761953959e-02
2.717353308364544228e-05 -4.255486660538186638e-02
2.718352059925093747e-05 -4.330664505226494709e-02
2.719350811485642927e-05 -4.389613456015049875e-02
2.720349563046192107e-05 -4.432818799878970178e-02
2.721348314606741625e-05 -4.460822920136779668e-02
2.722347066167290805e-05 -4.474211866686263195e-02
2.723345817727840324e-05 -4.473611088000119945e-02
2.724344569288389504e-05 -4.459674134683538904e-02
2.725343320848939023e-05 -4.433073754086218343e-02
2.726342072409488202e-05 -4.394492569406475979e-02
2.727340823970037382e-05 -4.344613493771139895e-02
2.728339575530586901e-05 -4.284110380108446109e-02
2.729338327091136081e-05 -4.213638626634638035e-02
2.730337078651685261e-05 -4.133824454386866853e-02
2.731335830212234779e-05 -4.045268315440352092e-02
2.732334581772783959e-05 -3.948540016992695828e-02
2.733333333333333478e-05 -3.844188571720343062e-02
2.734332084893882658e-05 -3.732743248441468958e-02
2.735330836454432176e-05 -3.614721664732758327e-02
2.736329588014981356e-05 -3.490637549346115032e-02
2.737328339575530536e-05 -3.361005140292092075e-02
2.738327091136080055e-05 -3.226350637569757457e-02
2.739325842696629235e-05 -3.087222970988881196e-02
2.740324594257178415e-05 -2.944197211437089498e-02
2.741323345817727933e-05 -2.797882674849385548e-02
2.742322097378277113e-05 -2.648918629961568086e-02
2.743320848938826293e-05 -2.497969145698666210e-02
2.744319600499375812e-05 -2.345720098780797180e-02
2.745318352059925330e-05 -2.192868991285263497e-02
2.746317103620474510e-05 -2.040121274357927297e-02
2.747315855181023690e-05 -1.888177531946437851e-02
2.748314606741573209e-05 -1.737724822229290769e-02
2.749313358302122389e-05 -1.589423894986200653e-02
2.750312109862671568e-05 -1.443894620479611868e-02
2.751310861423221087e-05 -1.301708413995211235e-02
2.752309612983770267e-05 -1.163381930989214330e-02
2.753308364544319447e-05 -1.029373587059828274e-02
2.754307116104868965e-05 -9.000828031379281766e-03
2.755305867665418145e-05 -7.758487514097924496e-03
2.756304619225967664e-05 -6.569513414650029505e-03
2.757303370786516844e-05 -5.436139300513334258e-03
2.758302122347066363e-05 -4.360087528516552909e-03
2.759300873907615542e-05 -3.342651418887269792e-03
2.760299625468164722e-05 -2.384771688989931453e-03
2.761298377028714241e-05 -1.487119043457050746e-03
2.762297128589263421e-05 -6.501406563505436912e-04
2.763295880149812601e-05 1.259017482124496112e-04
2.764294631710362119e-05 8.409117200536086025e-04
2.765293383270911299e-05 1.494947041336936637e-03
2.766292134831460818e-05 2.088212942204264143e-03
2.767290886392009998e-05 2.621071580948546639e-03
2.768289637952559516e-05 3.094066707012640624e-03
2.769288389513108696e-05 3.507961902056345397e-03
2.770287141073657876e-05 3.863786857373063734e-03
2.771285892634207395e-05 4.162868975328385887e-03
2.772284644194756575e-05 4.406843478867962342e-03
2.773283395755305754e-05 4.597635356706667766e-03
2.774282147315855273e-05 4.737413091170633757e-03
2.775280898876404453e-05 4.828536529317083680e-03
2.776279650436953972e-05 4.873505629829561099e-03
2.777278401997503152e-05 4.874897311105328562e-03
2.778277153558052670e-05 4.835330855060400619e-03
2.779275905118601850e-05 4.757401602537096250e-03
2.780274656679151030e-05 4.643639077814886232e-03
2.781273408239700549e-05 4.496474577709496864e-03
2.782272159800249728e-05 4.318234660593726210e-03
2.783270911360798908e-05 4.111179386218608706e-03
2.784269662921348427e-05 3.877555631275706165e-03
2.785268414481897607e-05 3.619663869526816829e-03
2.786267166042446787e-05 3.339910146589569230e-03
2.787265917602996305e-05 3.040839912751419193e-03
2.788264669163545824e-05 2.725153509995808729e-03
2.789263420724095004e-05 2.395716478935610346e-03
2.790262172284644184e-05 2.055553277206631241e-03
2.791260923845193702e-05 1.707823694162842899e-03
2.792259675405742882e-05 1.355761762855966363e-03
2.793258426966292062e-05 1.002589808663961225e-03
2.794257178526841581e-05 6.514169413661804672e-04
2.795255930087390761e-05 3.051487157602653338e-04
2.796254681647939941e-05 -3.357723186846600378e-05
2.797253433208489459e-05 -3.624269320420072694e-04
2.798252184769038639e-05 -6.793906146862773408e-04
2.799250936329588158e-05 -9.827880694992408451e-04
2.800249687890137338e-05 -1.271264668173703680e-03
2.801248439450686856e-05 -1.543762247158866029e-03
2.802247191011236036e-05 -1.799460239714891505e-03
2.803245942571785216e-05 -2.037696222389244905e-03
2.804244694132334735e-05 -2.257884807617399972e-03
2.805243445692883915e-05 -2.459458577950828125e-03
2.806242197253433094e-05 -2.641839214614625977e-03
2.807240948813982613e-05 -2.804429937866263593e-03
2.808239700374531793e-05 -2.946618502649648273e-03
2.809238451935081312e-05 -3.067780823351125979e-03
2.810237203495630492e-05 -3.167294487769935739e-03
2.811235955056180010e-05 -3.244571173162301252e-03
2.812234706616729190e-05 -3.299107028216096468e-03
2.813233458177278370e-05 -3.330556055982708194e-03
2.814232209737827889e-05 -3.338790442912057191e-03
2.815230961298377068e-05 -3.323949990982079036e-03
2.816229712858926248e-05 -3.286474625374509288e-03
2.817228464419475767e-05 -3.227120010669601042e-03
2.818227215980024947e-05 -3.146985524850270596e-03
2.819225967540574127e-05 -3.047530146080653334e-03
2.820224719101123645e-05 -2.930571879667888315e-03
2.821223470661673164e-05 -2.798267207895402398e-03
2.822222222222222344e-05 -2.653040266133395875e-03
2.823220973782771524e-05 -2.497506862787294765e-03
2.824219725343321042e-05 -2.334380050061818021e-03
2.825218476903870222e-05 -2.166372759875536368e-03
2.826217228464419402e-05 -1.996104801217959881e-03
2.827215980024968921e-05 -1.826002983986632156e-03
2.828214731585518101e-05 -1.658200006424312553e-03
2.829213483146067281e-05 -1.494452775875323254e-03
2.830212234706616799e-05 -1.336092257701360997e-03
2.831210986267165979e-05 -1.184009238810269926e-03
2.832209737827715498e-05 -1.038688004963397816e-03
2.833208489388264678e-05 -9.002606750959840556e-04
2.834207240948814196e-05 -7.685804468963411580e-04
2.835205992509363376e-05 -6.433069481449467343e-04
2.836204744069912556e-05 -5.239946090272637989e-04
2.837203495630462075e-05 -4.101819144613757314e-04
2.838202247191011255e-05 -3.014643258188319150e-04
2.839200998751560434e-05 -1.975365036399508167e-04
2.840199750312109953e-05 -9.819763226082066604e-05
2.841198501872659133e-05 -3.324358882371450647e-06
2.842197253433208652e-05 8.717654131746376098e-05
2.843196004993757831e-05 1.734221904237014729e-04
2.844194756554307350e-05 2.556081423082585437e-04
2.845193508114856530e-05 3.340580750354850198e-04
2.846192259675405710e-05 4.092647428072407421e-04
2.847191011235955229e-05 4.819060744873559436e-04
2.848189762796504408e-05 5.528261977876801911e-04
2.849188514357053588e-05 6.229766902370555744e-04
2.850187265917603107e-05 6.933279504705212827e-04
2.851186017478152287e-05 7.647704762796454000e-04
2.852184769038701805e-05 8.380255139719573884e-04
2.853183520599250985e-05 9.135747470543315952e-04
2.854182272159800504e-05 9.916052590167204021e-04
2.855181023720349684e-05 1.071978255696873737e-03
2.856179775280898864e-05 1.154219272476909256e-03
2.857178526841448382e-05 1.237547175128912540e-03
2.858177278401997562e-05 1.320949927942131853e-03
2.859176029962546742e-05 1.403283966423721826e-03
2.860174781523096261e-05 1.483386522685134056e-03
2.861173533083645441e-05 1.560162151342150538e-03
2.862172284644194621e-05 1.632643601080060753e-03
2.863171036204744139e-05 1.700021036720065484e-03
2.864169787765293319e-05 1.761664793383875115e-03
2.865168539325842838e-05 1.817141118175817421e-03
2.866167290886392018e-05 1.866213245453585221e-03
2.867166042446941536e-05 1.908823033636958917e-03
2.868164794007490716e-05 1.945039656918804262e-03
2.869163545568039896e-05 1.975000551621058052e-03
2.870162297128589415e-05 1.998865083002720425e-03
2.871161048689138595e-05 2.016796362237803075e-03
2.872159800249687774e-05 2.028975615997118034e-03
2.873158551810237293e-05 2.035618342364580585e-03
2.874157303370786473e-05 2.036982187324299851e-03
2.875156054931335992e-05 2.033349587063229026e-03
2.876154806491885171e-05 2.025008577052698610e-03
2.877153558052434690e-05 2.012235908404071821e-03
2.878152309612983870e-05 1.995302371616245601e-03
2.879151061173533050e-05 1.974479726563576568e-03
2.880149812734082569e-05 1.950036676225252487e-03
2.881148564294631748e-05 1.922217953985804785e-03
2.882147315855180928e-05 1.891215374033798635e-03
2.883146067415730447e-05 1.857156502615170185e-03
2.884144818976279627e-05 1.820123874096658866e-03
2.885143570536829145e-05 1.780201920788621051e-03
2.886142322097378325e-05 1.737533275954036404e-03
2.887141073657927844e-05 1.692358456604775617e-03
2.888139825218477024e-05 1.645030418339140906e-03
2.889138576779026204e-05 1.596012537430143959e-03
2.890137328339575722e-05 1.545863564614871101e-03
2.891136079900124902e-05 1.495218527075687981e-03
2.892134831460674082e-05 1.444759270571429515e-03
2.893133583021223601e-05 1.395161953414787888e-03
2.894132334581772781e-05 1.347031844391113941e-03
2.895131086142321960e-05 1.300829521196700256e-03
2.896129837702871479e-05 1.256824854106114962e-03
2.897128589263420998e-05 1.215079749914356510e-03
2.898127340823970178e-05 1.175473902566607186e-03
2.899126092384519358e-05 1.137754766421959253e-03
2.900124843945068876e-05 1.101600186746488821e-03
2.901123595505618056e-05 1.066684714691663958e-03
2.902122347066167236e-05 1.032742701246068496e-03
2.903121098626716755e-05 9.996253959325396548e-04
2.904119850187265934e-05 9.673395491826122577e-04
2.905118601747815114e-05 9.360591892916722253e-04
2.906117353308364633e-05 9.060972619867505668e-04
2.907116104868913813e-05 8.778471446917906259e-04
2.908114856429463332e-05 8.517010770739784483e-04
2.909113607990012511e-05 8.279708591319206914e-04
2.910112359550562030e-05 8.068173087186105005e-04
2.911111111111111210e-05 7.882043035776727970e-04
2.912109862671660390e-05 7.718763233907295672e-04
2.913108614232209908e-05 7.573657026423042272e-04
2.914107365792759088e-05 7.440370809769124771e-04
2.915106117353308268e-05 7.311630681129373342e-04
2.916104868913857787e-05 7.180266998361962364e-04
2.917103620474406967e-05 7.040249590302987857e-04
2.918102372034956485e-05 6.887566616943981710e-04
2.919101123595505665e-05 6.720699389010465017e-04
2.920099875156055184e-05 6.540741201000899608e-04
2.921098626716604364e-05 6.351140350932262760e-04
2.922097378277153544e-05 6.157183729754217225e-04
2.923096129837703062e-05 5.965285518244614832e-04
2.924094881398252242e-05 5.782097567949731447e-04
2.925093632958801422e-05 5.613554187844447662e-04
2.926092384519350941e-05 5.463985217692442610e-04
2.927091136079900121e-05 5.335521530372357331e-04
2.928089887640449300e-05 5.227917026625286288e-04
2.929088639200998819e-05 5.138876551217738675e-04
2.930087390761548338e-05 5.064711370138010038e-04
2.931086142322097518e-05 5.001142216404071616e-04
2.932084893882646698e-05 4.944036380376578936e-04
2.933083645443196216e-05 4.889980876931856492e-04
2.934082397003745396e-05 4.836638720315806334e-04
2.935081148564294576e-05 4.782945673615462924e-04
2.936079900124844095e-05 4.729106339962881912e-04
2.937078651685393274e-05 4.676355832098876009e-04
2.938077403245942454e-05 4.626481518145467934e-04
2.939076154806491973e-05 4.581150823872046302e-04
2.940074906367041153e-05 4.541241154289848156e-04
2.941073657927590672e-05 4.506380266391397374e-04
2.942072409488139851e-05 4.474884588444815164e-04
2.943071161048689370e-05 4.444059738327316156e-04
2.944069912609238550e-05 4.410764786956382941e-04
2.945068664169787730e-05 4.371988133702500831e-04
2.946067415730337248e-05 4.325288076774299858e-04
2.947066167290886428e-05 4.269046974555134591e-04
2.948064918851435608e-05 4.202611184814277465e-04
2.949063670411985127e-05 4.126366883071635148e-04
2.950062421972534307e-05 4.041744335562294749e-04
2.951061173533083825e-05 3.951076589863868451e-04
2.952059925093633005e-05 3.857210470556085439e-04
2.953058676654182524e-05 3.762917760514190965e-04
2.954057428214731704e-05 3.670280594932136156e-04
2.955056179775280884e-05 3.580305930182166307e-04
2.956054931335830402e-05 3.492930650176519387e-04
2.957053682896379582e-05 3.407439994820629908e-04
2.958052434456928762e-05 3.323080568535999703e-04
2.959051186017478281e-05 3.239627167811477411e-04
2.960049937578027461e-05 3.157728402151451516e-04
2.961048689138576979e-05 3.079011392816708510e-04
2.962047440699126159e-05 3.006020070930772304e-04
2.963046192259675678e-05 2.942063261256300092e-04
2.964044943820224858e-05 2.890935929275126760e-04
2.965043695380774038e-05 2.856433747636077090e-04
2.966042446941323556e-05 2.841610940700529681e-04
2.967041198501872736e-05 2.847897644339787097e-04
2.968039950062421916e-05 2.874339726849889473e-04
2.969038701622971435e-05 2.917224561961913472e-04
2.970037453183520614e-05 2.970330342829465855e-04
2.971036204744069794e-05 3.025692166972063853e-04
2.972034956304619313e-05 3.074725347547135326e-04
2.973033707865168832e-05 3.109428618430057399e-04
2.974032459425718011e-05 3.123476214980416528e-04
2.975031210986267191e-05 3.113056581791534875e-04
2.976029962546816710e-05 3.077437806938945384e-04
2.977028714107365890e-05 3.019143189234624238e-04
2.978027465667915070e-05 2.943636430782623132e-04
2.979026217228464588e-05 2.858546894739331782e-04
2.980024968789013768e-05 2.772431925505168602e-04
2.981023720349562948e-05 2.693372467364237455e-04
2.982022471910112467e-05 2.627642665633849925e-04
2.983021223470661985e-05 2.578767141782722211e-04
2.984019975031210827e-05 2.547052959159421762e-04
2.985018726591760345e-05 2.529724438095827424e-04
2.986017478152309864e-05 2.521534980461499179e-04
2.987016229712859044e-05 2.515775782044997488e-04
2.988014981273408224e-05 2.505520356322356291e-04
2.989013732833957742e-05 2.484890943485518785e-04
2.990012484394506922e-05 2.450114673191130968e-04
2.991011235955056102e-05 2.400183219452800510e-04
2.992009987515605621e-05 2.337031836396802125e-04
2.993008739076155139e-05 2.265180132628626390e-04
2.994007490636703980e-05 2.190998205695377714e-04
2.995006242197253499e-05 2.121658645113577637e-04
2.996004993757803018e-05 2.063952259626282795e-04
2.997003745318352198e-05 2.023103433776617327e-04
2.998002496878901377e-05 2.001824712659454591e-04
2.999001248439450896e-05 1.999781141593371910e-04
3.000000000000000076e-05 2.013620687648653984e-04


==> tikzpictures/data_cylinder/no_w/rec-40_sim.dat <==
2.199999999999999943e-05 -5.842580581987255513e-10
2.200998751560549123e-05 -8.628632526518449443e-10
2.201997503121098641e-05 -1.058613229636324298e-09
2.202996254681647821e-05 -1.118522482827401008e-09
2.203995006242197340e-05 -1.000128882972771640e-09
2.204993757802746520e-05 -6.808264579105842317e-10
2.205992509363295700e-05 -1.659793362492430729e-10
2.206991260923845218e-05 5.053131787627564748e-10
2.207990012484394398e-05 1.259072788596758294e-09
2.208988764044943917e-05 1.990115188575202515e-09
2.209987515605493097e-05 2.571754837718543628e-09
2.210986267166042277e-05 2.871081509405635451e-09
2.211985018726591795e-05 2.768742636400018022e-09
2.212983770287140975e-05 2.180922188498548888e-09
2.213982521847690494e-05 1.081091129266253682e-09
2.214981273408239674e-05 -4.820746403896433877e-10
2.215980024968788853e-05 -2.374921440663846468e-09
2.216978776529338372e-05 -4.378578477304489536e-09
2.217977528089887552e-05 -6.202903810015527802e-09
2.218976279650436732e-05 -7.513649082603239583e-09
2.219975031210986251e-05 -7.972770787297249767e-09
2.220973782771535430e-05 -7.288348909854428483e-09
2.221972534332084949e-05 -5.270051787793670588e-09
2.222971285892634129e-05 -1.881439307626181579e-09
2.223970037453183309e-05 2.717608973952484705e-09
2.224968789013732827e-05 8.145549511927377925e-09
2.225967540574282007e-05 1.380259997536930045e-08
2.226966292134831526e-05 1.890247733529251885e-08
2.227965043695380706e-05 2.253997218396350215e-08
2.228963795255929886e-05 2.378985151312971272e-08
2.229962546816479404e-05 2.183238549797454108e-08
2.230961298377028584e-05 1.609190896546144431e-08
2.231960049937578103e-05 6.377965866619051920e-09
2.232958801498127283e-05 -6.993762621696160872e-09
2.233957553058676463e-05 -2.312145576183621464e-08
2.234956304619225981e-05 -4.048782320265613803e-08
2.235955056179775161e-05 -5.701376811886899965e-08
2.236953807740324680e-05 -7.018937720333209710e-08
2.237952559300873860e-05 -7.729454935553515457e-08
2.238951310861423040e-05 -7.569739442639827096e-08
2.239950062421972558e-05 -6.321589972332662350e-08
2.240948813982521738e-05 -3.850348405375801753e-08
2.241947565543071257e-05 -1.429388242560968114e-09
2.242946317103620437e-05 4.659422222179367620e-08
2.243945068664169616e-05 1.024096869821249625e-07
2.244943820224719135e-05 1.610430401349517850e-07
2.245942571785268315e-05 2.158548974192996457e-07
2.246941323345817834e-05 2.589067584472184399e-07
2.247940074906367014e-05 2.815611414492152922e-07
2.248938826466916193e-05 2.753072202377030897e-07
2.249937578027465712e-05 2.327678060521109703e-07
2.250936329588014892e-05 1.488115496749813663e-07
2.251935081148564072e-05 2.167898402439081661e-08
2.252933832709113590e-05 -1.459477191627863031e-07
2.253932584269662770e-05 -3.461544891931953419e-07
2.254931335830212289e-05 -5.652715590603312677e-07
2.255930087390761469e-05 -7.838435515926908968e-07
2.256928838951310988e-05 -9.771489553583351238e-07
2.257927590511860167e-05 -1.116270593133504843e-06
2.258926342072409347e-05 -1.169843929375878504e-06
2.259925093632958866e-05 -1.106354255753977782e-06
2.260923845193508046e-05 -8.969648821768733245e-07
2.261922596754057226e-05 -5.186893998436504120e-07
2.262921348314606744e-05 4.212044033189751614e-08
2.263920099875155924e-05 7.863952679725352623e-07
2.264918851435705443e-05 1.699041778620066542e-06
2.265917602996254623e-05 2.746006543617380468e-06
2.266916354556803803e-05 3.872099383280880085e-06
2.267915106117353321e-05 4.999237380662456841e-06
2.268913857677902501e-05 6.025851765644256251e-06
2.269912609238452020e-05 6.827046208675833969e-06
2.270911360799001200e-05 7.255596724155927769e-06
2.271910112359550380e-05 7.144078691627608024e-06
2.272908863920099898e-05 6.307461362495726441e-06
2.273907615480649078e-05 4.546559591446926209e-06
2.274906367041198597e-05 1.651872704781402819e-06
2.275905118601747777e-05 -2.592304794275044269e-06
2.276903870162296956e-05 -8.403574164115912415e-06
2.277902621722846475e-05 -1.599718057118254476e-05
2.278901373283395655e-05 -2.558187542381601981e-05
2.279900124843945174e-05 -3.735602603376496665e-05
2.280898876404494354e-05 -5.150382195145502385e-05
2.281897627965043533e-05 -6.819191388494642218e-05
2.282896379525593052e-05 -8.756603454298349926e-05
2.283895131086142232e-05 -1.097478067447145889e-04
2.284893882646691751e-05 -1.348316397055570237e-04
2.285892634207240930e-05 -1.628812965705898918e-04
2.286891385767790110e-05 -1.939267082804245175e-04
2.287890137328339629e-05 -2.279601664258878611e-04
2.288888888888888809e-05 -2.649327135380073295e-04
2.289887640449438328e-05 -3.047502810773592579e-04
2.290886392009987507e-05 -3.472694481461734758e-04
2.291885143570536687e-05 -3.922941168809486673e-04
2.292883895131086206e-05 -4.395714645552815957e-04
2.293882646691635386e-05 -4.887892364082904034e-04
2.294881398252184566e-05 -5.395732222519953507e-04
2.295880149812734084e-05 -5.914859359850558381e-04
2.296878901373283264e-05 -6.440267385388743875e-04
2.297877652933832783e-05 -6.966331158949954196e-04
2.298876404494381963e-05 -7.486829543510092151e-04
2.299875156054931143e-05 -7.995002624633959325e-04
2.300873907615480661e-05 -8.483607424259694864e-04
2.301872659176029841e-05 -8.945003513997721320e-04
2.302871410736579360e-05 -9.371263173017700763e-04
2.303870162297128540e-05 -9.754278185039067526e-04
2.304868913857677719e-05 -1.008589755957944737e-03
2.305867665418227238e-05 -1.035807426481352538e-03
2.306866416978776418e-05 -1.056300933463966531e-03
2.307865168539325937e-05 -1.069330962118454197e-03
2.308863920099875117e-05 -1.074214680500824946e-03
2.309862671660424296e-05 -1.070338396354557570e-03
2.310861423220973815e-05 -1.057170739343006810e-03
2.311860174781522995e-05 -1.034274259032293836e-03
2.312858926342072514e-05 -1.001312304942342073e-03
2.313857677902621693e-05 -9.580551015923776054e-04
2.314856429463170873e-05 -9.043807516439488891e-04
2.315855181023720392e-05 -8.402745939279715947e-04
2.316853932584269572e-05 -7.658234908763407716e-04
2.317852684144819091e-05 -6.812095890942152518e-04
2.318851435705368270e-05 -5.867004994226480974e-04
2.319850187265917450e-05 -4.826366550569134348e-04
2.320848938826466969e-05 -3.694204329146546150e-04
2.321847690387016149e-05 -2.475035222518862056e-04
2.322846441947565667e-05 -1.173767902487875189e-04
2.323845193508114847e-05 2.043912171301894134e-05
2.324843945068664027e-05 1.653998295662472318e-04
2.325842696629213546e-05 3.169398966692345450e-04
2.326841448189762726e-05 4.744719869638825468e-04
2.327840199750311906e-05 6.373831064431135932e-04
2.328838951310861424e-05 8.050270469381628179e-04
2.329837702871410604e-05 9.767150673933306781e-04
2.330836454431960123e-05 1.151705321900914607e-03
2.331835205992509303e-05 1.329191119733514519e-03
2.332833957553058821e-05 1.508292141965386548e-03
2.333832709113608001e-05 1.688047240791856751e-03
2.334831460674157181e-05 1.867410892836987189e-03
2.335830212234706700e-05 2.045257386613906232e-03
2.336828963795255880e-05 2.220387429377117944e-03
2.337827715355805059e-05 2.391545499529407551e-03
2.338826466916354578e-05 2.557438343349726674e-03
2.339825218476903758e-05 2.716764189819499079e-03
2.340823970037453277e-05 2.868242545925361354e-03
2.341822721598002457e-05 3.010654722241064892e-03
2.342821473158551636e-05 3.142872894950052547e-03
2.343820224719101155e-05 3.263900983393035540e-03
2.344818976279650335e-05 3.372904998039146472e-03
2.345817727840199854e-05 3.469239946288919449e-03
2.346816479400749033e-05 3.552474959075101364e-03
2.347815230961298213e-05 3.622402389400720263e-03
2.348813982521847732e-05 3.679042777068933495e-03
2.349812734082396912e-05 3.722635609197604868e-03
2.350811485642946431e-05 3.753628993678073157e-03
2.351810237203495610e-05 3.772656788131938284e-03
2.352808988764044790e-05 3.780504689189336746e-03
2.353807740324594309e-05 3.778078315886384576e-03
2.354806491885143489e-05 3.766362788063728085e-03
2.355805243445693007e-05 3.746387283203281033e-03
2.356803995006242187e-05 3.719187191839247279e-03
2.357802746566791367e-05 3.685772681035063766e-03
2.358801498127340886e-05 3.647102290607241119e-03
2.359800249687890066e-05 3.604065301107559939e-03
2.360799001248439246e-05 3.557474362938369602e-03
2.361797752808988764e-05 3.508066370897315253e-03
2.362796504369537944e-05 3.456510519914282945e-03
2.363795255930087463e-05 3.403429045128071768e-03
2.364794007490636643e-05 3.349421024490491228e-03
2.365792759051186161e-05 3.295098735168651861e-03
2.366791510611735341e-05 3.241116664213039220e-03
2.367790262172284521e-05 3.188200896077339475e-03
2.368789013732834040e-05 3.137181425691086718e-03
2.369787765293383220e-05 3.089013466553565575e-03
2.370786516853932399e-05 3.044794131382552813e-03
2.371785268414481918e-05 3.005758120909625929e-03
2.372784019975031098e-05 2.973268260004894616e-03
2.373782771535580617e-05 2.948791259168521365e-03
2.374781523096129796e-05 2.933862662431764579e-03
2.375780274656678976e-05 2.930041632062939296e-03
2.376779026217228495e-05 2.938850117612338934e-03
2.377777777777777675e-05 2.961707314814650965e-03
2.378776529338327194e-05 2.999869710786584598e-03
2.379775280898876373e-05 3.054365199223376369e-03
2.380774032459425553e-05 3.125933788501003650e-03
2.381772784019975072e-05 3.214982771303842753e-03
2.382771535580524252e-05 3.321542759644590531e-03
2.383770287141073770e-05 3.445257353260046396e-03
2.384769038701622950e-05 3.585379748618771224e-03
2.385767790262172130e-05 3.740794406589943548e-03
2.386766541822721649e-05 3.910050371670584050e-03
2.387765293383270829e-05 4.091419966593732790e-03
2.388764044943820347e-05 4.282966716726302470e-03
2.389762796504369527e-05 4.482626126998026650e-03
2.390761548064918707e-05 4.688285422388622711e-03
2.391760299625468226e-05 4.897860586759078365e-03
2.392759051186017406e-05 5.109369018486931494e-03
2.393757802746566586e-05 5.320993292857478275e-03
2.394756554307116104e-05 5.531117163307413057e-03
2.395755305867665284e-05 5.738347547895038779e-03
2.396754057428214803e-05 5.941517112417743843e-03
2.397752808988763983e-05 6.139661292117972423e-03
2.398751560549313501e-05 6.331988320880873287e-03
2.399750312109862681e-05 6.517823732594225580e-03
2.400749063670411861e-05 6.696564054780311699e-03
2.401747815230961380e-05 6.867608369621875514e-03
2.402746566791510560e-05 7.030316019562849600e-03
2.403745318352059739e-05 7.183961496361432851e-03
2.404744069912609258e-05 7.327704723344637648e-03
2.405742821473158438e-05 7.460581349534376253e-03
2.406741573033707957e-05 7.581510805117077680e-03
2.407740324594257136e-05 7.689321481038617623e-03
2.408739076154806655e-05 7.782796484043029428e-03
2.409737827715355835e-05 7.860724113609281194e-03
2.410736579275905015e-05 7.921961053090620375e-03
2.411735330836454534e-05 7.965497470900487209e-03
2.412734082397003713e-05 7.990521202175851143e-03
2.413732833957552893e-05 7.996467600901611614e-03
2.414731585518102412e-05 7.983049441892597908e-03
2.415730337078651592e-05 7.950278169932182767e-03
2.416729088639201110e-05 7.898454351883223146e-03
2.417727840199750290e-05 7.828144367009688687e-03
2.418726591760299470e-05 7.740132826685038395e-03
2.419725343320848989e-05 7.635347143000654514e-03
2.420724094881398169e-05 7.514789027044735392e-03
2.421722846441947687e-05 7.379446219914160242e-03
2.422721598002496867e-05 7.230225497382153539e-03
2.423720349563046047e-05 7.067872125673323527e-03
2.424719101123595566e-05 6.892918066233140115e-03
2.425717852684144746e-05 6.705649153104872688e-03
2.426716604244693925e-05 6.506092921569370940e-03
2.427715355805243444e-05 6.294036443825810553e-03
2.428714107365792624e-05 6.069048950387519181e-03
2.429712858926342143e-05 5.830529717127425245e-03
2.430711610486891323e-05 5.577764668849274389e-03
2.431710362047440841e-05 5.309990262780243421e-03
2.432709113607990021e-05 5.026456110265951210e-03
2.433707865168539201e-05 4.726474780529992675e-03
2.434706616729088720e-05 4.409471400458681717e-03
2.435705368289637899e-05 4.075013921394541119e-03
2.436704119850187079e-05 3.722840082308278079e-03
2.437702871410736598e-05 3.352858929800222286e-03
2.438701622971285778e-05 2.965140363011649609e-03
2.439700374531835297e-05 2.559901245796579548e-03
2.440699126092384476e-05 2.137470713394694268e-03
2.441697877652933995e-05 1.698263215165209637e-03
2.442696629213483175e-05 1.242741881411185256e-03
2.443695380774032355e-05 7.713828604708067305e-04
2.444694132334581873e-05 2.846509901057929872e-04
2.445692883895131053e-05 -2.170176678038278470e-04
2.446691635455680233e-05 -7.332198976054060333e-04
2.447690387016229752e-05 -1.263575557687562434e-03
2.448689138576778932e-05 -1.807705353385165043e-03
2.449687890137328450e-05 -2.365198954044146849e-03
2.450686641697877630e-05 -2.935575837304387880e-03
2.451685393258426810e-05 -3.518240334519864669e-03
2.452684144818976329e-05 -4.112445945030641578e-03
2.453682896379525509e-05 -4.717264741552364311e-03
2.454681647940075027e-05 -5.331575721251449913e-03
2.455680399500624207e-05 -5.954064748225743747e-03
2.456679151061173387e-05 -6.583244542296644471e-03
2.457677902621722906e-05 -7.217486356946633229e-03
2.458676654182272086e-05 -7.855057589769566875e-03
2.459675405742821604e-05 -8.494179115508811856e-03
2.460674157303370784e-05 -9.133070360814284777e-03
2.461672908863919964e-05 -9.769990510854153348e-03
2.462671660424469483e-05 -1.040326956042674986e-02
2.463670411985018663e-05 -1.103131741517172568e-02
2.464669163545568181e-05 -1.165264313143399982e-02
2.465667915106117361e-05 -1.226582803407330613e-02
2.466666666666666541e-05 -1.286949186083561833e-02
2.467665418227216060e-05 -1.346225561459585621e-02
2.468664169787765239e-05 -1.404269108084443482e-02
2.469662921348314419e-05 -1.460927173778353225e-02
2.470661672908863938e-05 -1.516029553001118496e-02
2.471660424469413118e-05 -1.569385639903329160e-02
2.472659176029962637e-05 -1.620777928850639441e-02
2.473657927590511816e-05 -1.669959747891772497e-02
2.474656679151061335e-05 -1.716655219719582029e-02
2.475655430711610515e-05 -1.760558942552085254e-02
2.476654182272159695e-05 -1.801340857726547312e-02
2.477652933832709213e-05 -1.838653213734253375e-02
2.478651685393258393e-05 -1.872139478914135874e-02
2.479650436953807573e-05 -1.901446117342763323e-02
2.480649188514357092e-05 -1.926234803233096982e-02
2.481647940074906272e-05 -1.946196336859094128e-02
2.482646691635455790e-05 -1.961060225037010440e-02
2.483645443196004970e-05 -1.970606947096592565e-02
2.484644194756554489e-05 -1.974672558262337632e-02
2.485642946317103669e-05 -1.973153487364272957e-02
2.486641697877652849e-05 -1.966003529682944229e-02
2.487640449438202367e-05 -1.953232707737712071e-02
2.488639200998751547e-05 -1.934896440002238302e-02
2.489637952559300727e-05 -1.911089691750017527e-02
2.490636704119850246e-05 -1.881934244203407186e-02
2.491635455680399426e-05 -1.847568686454367781e-02
2.492634207240948944e-05 -1.808142130663433975e-02
2.493632958801498124e-05 -1.763803661923138422e-02
2.494631710362047304e-05 -1.714701528665391397e-02
2.495630461922596823e-05 -1.660978405033681701e-02
2.496629213483146003e-05 -1.602773249005649131e-02
2.497627965043695521e-05 -1.540224588485153250e-02
2.498626716604244701e-05 -1.473476990185341659e-02
2.499625468164793881e-05 -1.402685808321542035e-02
2.500624219725343400e-05 -1.328025386367039790e-02
2.501622971285892579e-05 -1.249695851130350373e-02
2.502621722846441759e-05 -1.167931439649544899e-02
2.503620474406991278e-05 -1.083003560489611238e-02
2.504619225967540458e-05 -9.952251499631650788e-03
2.505617977528089976e-05 -9.049474079773179441e-03
2.506616729088639156e-05 -8.125580247966064651e-03
2.507615480649188675e-05 -7.184740308298329797e-03
2.508614232209737855e-05 -6.231308465201992018e-03
2.509612983770287035e-05 -5.269695921627300973e-03
2.510611735330836553e-05 -4.304238163036101274e-03
2.511610486891385733e-05 -3.339074277404932393e-03
2.512609238451934913e-05 -2.378031705016243804e-03
2.513607990012484432e-05 -1.424544412032762754e-03
2.514606741573033612e-05 -4.816042667655856470e-04
2.515605493133583130e-05 4.482309637843371513e-04
2.516604244694132310e-05 1.362782164318082677e-03
2.517602996254681829e-05 2.260172565180972298e-03
2.518601747815231009e-05 3.138726966608839514e-03
2.519600499375780189e-05 3.996853644723360501e-03
2.520599250936329707e-05 4.832926519273168277e-03
2.521598002496878887e-05 5.645176879865577979e-03
2.522596754057428067e-05 6.431622752023028605e-03
2.523595505617977586e-05 7.190029570740869187e-03
2.524594257178526766e-05 7.917895949191754157e-03
2.525593008739076284e-05 8.612467448897095229e-03
2.526591760299625464e-05 9.270783073483959691e-03
2.527590511860174644e-05 9.889744660861354147e-03
2.528589263420724163e-05 1.046621161265616842e-02
2.529588014981273342e-05 1.099710323002913229e-02
2.530586766541822861e-05 1.147949380958877830e-02
2.531585518102372041e-05 1.191072070795852131e-02
2.532584269662921221e-05 1.228848905768614372e-02
2.533583021223470740e-05 1.261096847171813869e-02
2.534581772784019919e-05 1.287685055559030685e-02
2.535580524344569099e-05 1.308541067666386254e-02
2.536579275905118618e-05 1.323649915111484512e-02
2.537578027465667798e-05 1.333055779836984749e-02
2.538576779026217316e-05 1.336856545612431432e-02
2.539575530586766496e-05 1.335197652570433054e-02
2.540574282147316015e-05 1.328262193993235731e-02
2.541573033707865195e-05 1.316262875368091195e-02
2.542571785268414375e-05 1.299430351544566577e-02
2.543570536828963893e-05 1.278005620881322510e-02
2.544569288389513073e-05 1.252231295492764809e-02
2.545568039950062253e-05 1.222344630744128142e-02
2.546566791510611772e-05 1.188573138592658764e-02
2.547565543071160952e-05 1.151129914092264943e-02
2.548564294631710470e-05 1.110213725847763490e-02
2.549563046192259650e-05 1.066006841622788373e-02
2.550561797752809169e-05 1.018675442624252143e-02
2.551560549313358349e-05 9.683686137599399266e-03
2.552559300873907529e-05 9.152223069913143980e-03
2.553558052434457047e-05 8.593623560185552346e-03
2.554556803995006227e-05 8.009098604720092662e-03
2.555555555555555407e-05 7.399849568830340479e-03
2.556554307116104926e-05 6.767137833316621762e-03
2.557553058676654106e-05 6.112371331055663909e-03
2.558551810237203624e-05 5.437183272501452773e-03
2.559550561797752804e-05 4.743488596574915901e-03
2.560549313358301984e-05 4.033524923594841369e-03
2.561548064918851503e-05 3.309869222371451120e-03
2.562546816479400682e-05 2.575442671397541999e-03
2.563545568039950201e-05 1.833481017376726446e-03
2.564544319600499381e-05 1.087461518257563670e-03
2.565543071161048561e-05 3.410128194705964902e-04
2.566541822721598080e-05 -4.021773590743805082e-04
2.567540574282147259e-05 -1.138447593625030538e-03
2.568539325842696778e-05 -1.864251313062378467e-03
2.569538077403245958e-05 -2.576243499862848358e-03
2.570536828963795138e-05 -3.271349185922655528e-03
2.571535580524344656e-05 -3.946798207235939840e-03
2.572534332084893836e-05 -4.600130829154074411e-03
2.573533083645443355e-05 -5.229193132218535635e-03
2.574531835205992535e-05 -5.832121624999556456e-03
2.575530586766541715e-05 -6.407308507539111880e-03
2.576529338327091233e-05 -6.953348817650818400e-03
2.577528089887640413e-05 -7.468976462459665615e-03
2.578526841448189593e-05 -7.953021858767202537e-03
2.579525593008739112e-05 -8.404382797535157879e-03
2.580524344569288292e-05 -8.822003591837265096e-03
2.581523096129837810e-05 -9.204866881758321656e-03
2.582521847690386990e-05 -9.552013976961658964e-03
2.583520599250936509e-05 -9.862587960604024193e-03
2.584519350811485689e-05 -1.013589162977521219e-02
2.585518102372034869e-05 -1.037145351836796237e-02
2.586516853932584387e-05 -1.056907202326697395e-02
2.587515605493133567e-05 -1.072886082255028115e-02
2.588514357053682747e-05 -1.085127750275819737e-02
2.589513108614232266e-05 -1.093712094089921427e-02
2.590511860174781445e-05 -1.098749407748880920e-02
2.591510611735330964e-05 -1.100376093907939716e-02
2.592509363295880144e-05 -1.098746193034945418e-02
2.593508114856429663e-05 -1.094025045608939053e-02
2.594506866416978843e-05 -1.086381541531333469e-02
2.595505617977528022e-05 -1.075979865029606450e-02
2.596504369538077541e-05 -1.062975862222734907e-02
2.597503121098626721e-05 -1.047513262781969365e-02
2.598501872659175901e-05 -1.029722977281338249e-02
2.599500624219725419e-05 -1.009723077873751935e-02
2.600499375780274599e-05 -9.876205708229895616e-03
2.601498127340823779e-05 -9.635170015154801218e-03
2.602496878901373298e-05 -9.375125086302586383e-03
2.603495630461922817e-05 -9.097092768408520172e-03
2.604494382022471996e-05 -8.802166410808219196e-03
2.605493133583021176e-05 -8.491543718051495701e-03
2.606491885143570695e-05 -8.166563833265225864e-03
2.607490636704119875e-05 -7.828695000692250175e-03
2.608489388264669055e-05 -7.479494027207273486e-03
2.609488139825218573e-05 -7.120556118361201156e-03
2.610486891385767753e-05 -6.753443871538381861e-03
2.611485642946316933e-05 -6.379621000945210306e-03
2.612484394506866452e-05 -6.000335627607468469e-03
2.613483146067415632e-05 -5.616550387775804190e-03
2.614481897627965150e-05 -5.228897571130133350e-03
2.615480649188514330e-05 -4.837700611392073587e-03
2.616479400749063849e-05 -4.443018962959587037e-03
2.617478152309613029e-05 -4.044716121313801302e-03
2.618476903870162209e-05 -3.642566013880171177e-03
2.619475655430711727e-05 -3.236382098723475029e-03
2.620474406991260907e-05 -2.826148826717774648e-03
2.621473158551810087e-05 -2.412099529488643049e-03
2.622471910112359606e-05 -1.994738622185327371e-03
2.623470661672908785e-05 -1.574818736328238581e-03
2.624469413233458304e-05 -1.153297873409162228e-03
2.625468164794007484e-05 -7.312632536131245418e-04
2.626466916354557003e-05 -3.098236978097280558e-04
2.627465667915106183e-05 1.100073852857696028e-04
2.628464419475655362e-05 5.273902405892566102e-04
2.629463171036204881e-05 9.416876077901411039e-04
2.630461922596754061e-05 1.352462285841735286e-03
2.631460674157303241e-05 1.759468856589713800e-03
2.632459425717852759e-05 2.162641043310684769e-03
2.633458177278401939e-05 2.562052128842970140e-03
2.634456928838951119e-05 2.957871134245671808e-03
2.635455680399500638e-05 3.350324716716485650e-03
2.636454431960050157e-05 3.739698809511324360e-03
2.637453183520599336e-05 4.126331526956980231e-03
2.638451935081148516e-05 4.510596974566981332e-03
2.639450686641698035e-05 4.892843496141295601e-03
2.640449438202247215e-05 5.273337149434511109e-03
2.641448189762796395e-05 5.652216967836498282e-03
2.642446941323345913e-05 6.029445084372564087e-03
2.643445692883895093e-05 6.404775230125839963e-03
2.644444444444444273e-05 6.777720528101506201e-03
2.645443196004993792e-05 7.147585460654029381e-03
2.646441947565542972e-05 7.513561796231946893e-03
2.647440699126092490e-05 7.874830362433863501e-03
2.648439450686641670e-05 8.230664086852211569e-03
2.649438202247191189e-05 8.580492369091492072e-03
2.650436953807740369e-05 8.923948801297588301e-03
2.651435705368289548e-05 9.260869307210673265e-03
2.652434456928839067e-05 9.591243986110668113e-03
2.653433208489388247e-05 9.915089135111675514e-03
2.654431960049937427e-05 1.023232164012354527e-02
2.655430711610486946e-05 1.054263409546279430e-02
2.656429463171036125e-05 1.084545100086446723e-02
2.657428214731585644e-05 1.113993012649706384e-02
2.658426966292134824e-05 1.142499279301261231e-02
2.659425717852684343e-05 1.169942347167745623e-02
2.660424469413233522e-05 1.196200308997162794e-02
2.661423220973782702e-05 1.221162550584231274e-02
2.662421972534332221e-05 1.244738397405972113e-02
2.663420724094881401e-05 1.266857280380901014e-02
2.664419475655430581e-05 1.287462518448975919e-02
2.665418227215980099e-05 1.306501464406609886e-02
2.666416978776529279e-05 1.323913540497095517e-02
2.667415730337078798e-05 1.339620131272475055e-02
2.668414481897627978e-05 1.353515227974287465e-02
2.669413233458177496e-05 1.365465629178037876e-02
2.670411985018726676e-05 1.375318778738379537e-02
2.671410736579275856e-05 1.382915779814082070e-02
2.672409488139825375e-05 1.388107269663102321e-02
2.673408239700374555e-05 1.390768242067203127e-02
2.674406991260923735e-05 1.390808600331157850e-02
2.675405742821473253e-05 1.388178515595652786e-02
2.676404494382022433e-05 1.382866219574097749e-02
2.677403245942571613e-05 1.374890102930426128e-02
2.678401997503121132e-05 1.364287710931299386e-02
2.679400749063670650e-05 1.351105935105880590e-02
2.680399500624219830e-05 1.335391726519373837e-02
2.681398252184769010e-05 1.317191338247257829e-02
2.682397003745318529e-05 1.296551711990582417e-02
2.683395755305867709e-05 1.273525603941587543e-02
2.684394506866416888e-05 1.248175811657934071e-02
2.685393258426966407e-05 1.220578077009980278e-02
2.686392009987515587e-05 1.190819294286493690e-02
2.687390761548064767e-05 1.158989915653601405e-02
2.688389513108614286e-05 1.125172910590344251e-02
2.689388264669163465e-05 1.089430967635830923e-02
2.690387016229712984e-05 1.051795653199152566e-02
2.691385767790262164e-05 1.012266343792270033e-02
2.692384519350811683e-05 9.708158523560508901e-03
2.693383270911360862e-05 9.274043753963337119e-03
2.694382022471910042e-05 8.819985644876177436e-03
2.695380774032459561e-05 8.345941961761936534e-03
2.696379525593008741e-05 7.852366295785822431e-03
2.697378277153557921e-05 7.340325988662637843e-03
2.698377028714107439e-05 6.811511069216821639e-03
2.699375780274656619e-05 6.268111461618958158e-03
2.700374531835206138e-05 5.712638061445701743e-03
2.701373283395755318e-05 5.147686117330491085e-03
2.702372034956304836e-05 4.575713093892848707e-03
2.703370786516854016e-05 3.998854714567458626e-03
2.704369538077403196e-05 3.418849582360066267e-03
2.705368289637952715e-05 2.837077540065011724e-03
2.706367041198501895e-05 2.254685729377876435e-03
2.707365792759051075e-05 1.672766608550625483e-03
2.708364544319600593e-05 1.092514344203007835e-03
2.709363295880149773e-05 5.153455666247167173e-04
2.710362047440698953e-05 -5.705335943479442539e-05
2.711360799001248472e-05 -6.227565191897528477e-04
2.712359550561797990e-05 -1.179709864994541411e-03
2.713358302122347170e-05 -1.725875879655876981e-03
2.714357053682896350e-05 -2.259357922820217409e-03
2.715355805243445869e-05 -2.778461785539944155e-03
2.716354556803995049e-05 -3.281683791845948269e-03
2.717353308364544228e-05 -3.767645064301565830e-03
2.718352059925093747e-05 -4.234983568730898637e-03
2.719350811485642927e-05 -4.682248052296750229e-03
2.720349563046192107e-05 -5.107824822271512556e-03
2.721348314606741625e-05 -5.509949762237882284e-03
2.722347066167290805e-05 -5.886810750911545750e-03
2.723345817727840324e-05 -6.236725286887291088e-03
2.724344569288389504e-05 -6.558334043670074366e-03
2.725343320848939023e-05 -6.850774720586707070e-03
2.726342072409488202e-05 -7.113784808214509807e-03
2.727340823970037382e-05 -7.347703395718867964e-03
2.728339575530586901e-05 -7.553367333435318486e-03
2.729338327091136081e-05 -7.731904558343062270e-03
2.730337078651685261e-05 -7.884500438472207343e-03
2.731335830212234779e-05 -8.012175973704918630e-03
2.732334581772783959e-05 -8.115649986794211401e-03
2.733333333333333478e-05 -8.195302934917179927e-03
2.734332084893882658e-05 -8.251269350184903956e-03
2.735330836454432176e-05 -8.283595766415708175e-03
2.736329588014981356e-05 -8.292471918493572042e-03
2.737328339575530536e-05 -8.278409548018708999e-03
2.738327091136080055e-05 -8.242372107184354688e-03
2.739325842696629235e-05 -8.185775239259188152e-03
2.740324594257178415e-05 -8.110379877317192010e-03
2.741323345817727933e-05 -8.018099966370045503e-03
2.742322097378277113e-05 -7.910767881019119610e-03
2.743320848938826293e-05 -7.789932433289341318e-03
2.744319600499375812e-05 -7.656726963842605538e-03
2.745318352059925330e-05 -7.511841584546648069e-03
2.746317103620474510e-05 -7.355609518580710424e-03
2.747315855181023690e-05 -7.188177240634244757e-03
2.748314606741573209e-05 -7.009703377463606319e-03
2.749313358302122389e-05 -6.820535414290515054e-03
2.750312109862671568e-05 -6.621323859767223700e-03
2.751310861423221087e-05 -6.413049663857503351e-03
2.752309612983770267e-05 -6.196948060273693021e-03
2.753308364544319447e-05 -5.974385409385957885e-03
2.754307116104868965e-05 -5.746724141604147608e-03
2.755305867665418145e-05 -5.515219941557696418e-03
2.756304619225967664e-05 -5.280990038765289753e-03
2.757303370786516844e-05 -5.045041206678107029e-03
2.758302122347066363e-05 -4.808379155771761587e-03
2.759300873907615542e-05 -4.572144387592389815e-03
2.760299625468164722e-05 -4.337731415411458756e-03
2.761298377028714241e-05 -4.106819474169324732e-03
2.762297128589263421e-05 -3.881333138966934146e-03
2.763295880149812601e-05 -3.663306036743885566e-03
2.764294631710362119e-05 -3.454699046879355744e-03
2.765293383270911299e-05 -3.257202646060402933e-03
2.766292134831460818e-05 -3.072077929143991228e-03
2.767290886392009998e-05 -2.900071941060830549e-03
2.768289637952559516e-05 -2.741455731247819955e-03
2.769288389513108696e-05 -2.596164077198279217e-03
2.770287141073657876e-05 -2.463994181908455913e-03
2.771285892634207395e-05 -2.344790865893659100e-03
2.772284644194756575e-05 -2.238593047361569187e-03
2.773283395755305754e-05 -2.145686955827670866e-03
2.774282147315855273e-05 -2.066567731221147924e-03
2.775280898876404453e-05 -2.001792275110017300e-03
2.776279650436953972e-05 -1.951772698847160968e-03
2.777278401997503152e-05 -1.916569575343047855e-03
2.778277153558052670e-05 -1.895762178610912140e-03
2.779275905118601850e-05 -1.888425970340778647e-03
2.780274656679151030e-05 -1.893207458939342091e-03
2.781273408239700549e-05 -1.908484002567812070e-03
2.782272159800249728e-05 -1.932575207477611225e-03
2.783270911360798908e-05 -1.963964655551212607e-03
2.784269662921348427e-05 -2.001463609012584920e-03
2.785268414481897607e-05 -2.044274936591056017e-03
2.786267166042446787e-05 -2.091933818933818141e-03
2.787265917602996305e-05 -2.144178679225283279e-03
2.788264669163545824e-05 -2.200795283077681269e-03
2.789263420724095004e-05 -2.261467710825256806e-03
2.790262172284644184e-05 -2.325669598607354917e-03
2.791260923845193702e-05 -2.392628865793627272e-03
2.792259675405742882e-05 -2.461378006307144220e-03
2.793258426966292062e-05 -2.530880937558340968e-03
2.794257178526841581e-05 -2.600171433906297257e-03
2.795255930087390761e-05 -2.668456756122661484e-03
2.796254681647939941e-05 -2.735151090030350698e-03
2.797253433208489459e-05 -2.799846641797197784e-03
2.798252184769038639e-05 -2.862235814659637792e-03
2.799250936329588158e-05 -2.921996774253775731e-03
2.800249687890137338e-05 -2.978672847372383550e-03
2.801248439450686856e-05 -3.031591427602990056e-03
2.802247191011236036e-05 -3.079866267234714506e-03
2.803245942571785216e-05 -3.122485184915972656e-03
2.804244694132334735e-05 -3.158442028032438804e-03
2.805243445692883915e-05 -3.186878758556620055e-03
2.806242197253433094e-05 -3.207190322430133762e-03
2.807240948813982613e-05 -3.219078629802782626e-03
2.808239700374531793e-05 -3.222541051408762004e-03
2.809238451935081312e-05 -3.217772192120675525e-03
2.810237203495630492e-05 -3.205020961986787802e-03
2.811235955056180010e-05 -3.184431579524241683e-03
2.812234706616729190e-05 -3.155955661053649105e-03
2.813233458177278370e-05 -3.119340263302870786e-03
2.814232209737827889e-05 -3.074210665923337270e-03
2.815230961298377068e-05 -3.020202614914901159e-03
2.816229712858926248e-05 -2.957136839326535756e-03
2.817228464419475767e-05 -2.885180842552147185e-03
2.818227215980024947e-05 -2.804963601215358041e-03
2.819225967540574127e-05 -2.717585193379066892e-03
2.820224719101123645e-05 -2.624515171758018406e-03
2.821223470661673164e-05 -2.527414097675024715e-03
2.822222222222222344e-05 -2.427928509251510089e-03
2.823220973782771524e-05 -2.327511704181640505e-03
2.824219725343321042e-05 -2.227294301817387377e-03
2.825218476903870222e-05 -2.128035761593465285e-03
2.826217228464419402e-05 -2.030161620227166879e-03
2.827215980024968921e-05 -1.933887444908926776e-03
2.828214731585518101e-05 -1.839374283101892580e-03
2.829213483146067281e-05 -1.746861162972699732e-03
2.830212234706616799e-05 -1.656731122655917370e-03
2.831210986267165979e-05 -1.569512166587180586e-03
2.832209737827715498e-05 -1.485828942628355165e-03
2.833208489388264678e-05 -1.406314136673769829e-03
2.834207240948814196e-05 -1.331510772855460127e-03
2.835205992509363376e-05 -1.261792618298978068e-03
2.836204744069912556e-05 -1.197348361432508260e-03
2.837203495630462075e-05 -1.138238263767346473e-03
2.838202247191011255e-05 -1.084490715227042542e-03
2.839200998751560434e-05 -1.036191112519970012e-03
2.840199750312109953e-05 -9.935350191240576237e-04
2.841198501872659133e-05 -9.568355108628628187e-04
2.842197253433208652e-05 -9.264786423104096145e-04
2.843196004993757831e-05 -9.028226707258834270e-04
2.844194756554307350e-05 -8.860586359713990305e-04
2.845193508114856530e-05 -8.760905414860985230e-04
2.846192259675405710e-05 -8.724787222829869914e-04
2.847191011235955229e-05 -8.744757712030207068e-04
2.848189762796504408e-05 -8.811311495278607462e-04
2.849188514357053588e-05 -8.914369638340158622e-04
2.850187265917603107e-05 -9.044890766842458331e-04
2.851186017478152287e-05 -9.196321713711861018e-04
2.852184769038701805e-05 -9.365380269266697670e-04
2.853183520599250985e-05 -9.551793477063825772e-04
2.854182272159800504e-05 -9.757081224645306394e-04
2.855181023720349684e-05 -9.982792034019104688e-04
2.856179775280898864e-05 -1.022879378952691468e-03
2.857178526841448382e-05 -1.049191222555956402e-03
2.858177278401997562e-05 -1.076525581288130095e-03
2.859176029962546742e-05 -1.103839653009048649e-03
2.860174781523096261e-05 -1.129859337182491331e-03
2.861173533083645441e-05 -1.153268938538102532e-03
2.862172284644194621e-05 -1.172913551208152943e-03
2.863171036204744139e-05 -1.187947918739384011e-03
2.864169787765293319e-05 -1.197913482540175455e-03
2.865168539325842838e-05 -1.202731325403999388e-03
2.866167290886392018e-05 -1.202619490694046634e-03
2.867166042446941536e-05 -1.197953110485052829e-03
2.868164794007490716e-05 -1.189099195375308265e-03
2.869163545568039896e-05 -1.176286019032604831e-03
2.870162297128589415e-05 -1.159551137163368105e-03
2.871161048689138595e-05 -1.138765493892814366e-03
2.872159800249687774e-05 -1.113712356997004433e-03
2.873158551810237293e-05 -1.084188075198520840e-03
2.874157303370786473e-05 -1.050099870546680183e-03
2.875156054931335992e-05 -1.011528661766765988e-03
2.876154806491885171e-05 -9.687306289998076463e-04
2.877153558052434690e-05 -9.220675084422298804e-04
2.878152309612983870e-05 -8.718902447856218419e-04
2.879151061173533050e-05 -8.184201795525527720e-04
2.880149812734082569e-05 -7.616761988932744393e-04
2.881148564294631748e-05 -7.014617507716767184e-04
2.882147315855180928e-05 -6.374146204161791444e-04
2.883146067415730447e-05 -5.691142362937585530e-04
2.884144818976279627e-05 -4.962211094994938140e-04
2.885143570536829145e-05 -4.186157341871197396e-04
2.886142322097378325e-05 -3.364857249776490684e-04
2.887141073657927844e-05 -2.503370482775867881e-04
2.888139825218477024e-05 -1.609247016369020949e-04
2.889138576779026204e-05 -6.913608559300890067e-05
2.890137328339575722e-05 2.413684769320956948e-05
2.891136079900124902e-05 1.181071367999706698e-04
2.892134831460674082e-05 2.121616457669940679e-04
2.893133583021223601e-05 3.058694897528731389e-04
2.894132334581772781e-05 3.989284376026722514e-04
2.895131086142321960e-05 4.910721540303401899e-04
2.896129837702871479e-05 5.819793301305340675e-04
2.897128589263420998e-05 6.712268088984312290e-04
2.898127340823970178e-05 7.582997288511034249e-04
2.899126092384519358e-05 8.426476053548175678e-04
2.900124843945068876e-05 9.237644483283090346e-04
2.901123595505618056e-05 1.001271799187699717e-03
2.902122347066167236e-05 1.074981077096486774e-03
2.903121098626716755e-05 1.144905808488498903e-03
2.904119850187265934e-05 1.211202798502846725e-03
2.905118601747815114e-05 1.274055488316501884e-03
2.906117353308364633e-05 1.333544917055915456e-03
2.907116104868913813e-05 1.389552875135228668e-03
2.908114856429463332e-05 1.441724725980570495e-03
2.909113607990012511e-05 1.489495187033389179e-03
2.910112359550562030e-05 1.532175638428369619e-03
2.911111111111111210e-05 1.569094428514499753e-03
2.912109862671660390e-05 1.599765405909245623e-03
2.913108614232209908e-05 1.624027812282880390e-03
2.914107365792759088e-05 1.642100218670049586e-03
2.915106117353308268e-05 1.654542446318263329e-03
2.916104868913857787e-05 1.662143011887613547e-03
2.917103620474406967e-05 1.665763101166063600e-03
2.918102372034956485e-05 1.666169532374003719e-03
2.919101123595505665e-05 1.663878908459053571e-03
2.920099875156055184e-05 1.659062990952250806e-03
2.921098626716604364e-05 1.651550488878286921e-03
2.922097378277153544e-05 1.640932463796486137e-03
2.923096129837703062e-05 1.626721012574640791e-03
2.924094881398252242e-05 1.608511728091332419e-03
2.925093632958801422e-05 1.586117774055272956e-03
2.926092384519350941e-05 1.559657950026882350e-03
2.927091136079900121e-05 1.529577126483940138e-03
2.928089887640449300e-05 1.496583773958682848e-03
2.929088639200998819e-05 1.461514724639507816e-03
2.930087390761548338e-05 1.425174984024275881e-03
2.931086142322097518e-05 1.388216174816639956e-03
2.932084893882646698e-05 1.351079919063487246e-03
2.933083645443196216e-05 1.313997281493524578e-03
2.934082397003745396e-05 1.277038221605170066e-03
2.935081148564294576e-05 1.240194653002138058e-03
2.936079900124844095e-05 1.203483159247133259e-03
2.937078651685393274e-05 1.167028328397929802e-03
2.938077403245942454e-05 1.131085937437555956e-03
2.939076154806491973e-05 1.095994915506084879e-03
2.940074906367041153e-05 1.062088660938436237e-03
2.941073657927590672e-05 1.029607747114362872e-03
2.942072409488139851e-05 9.986484202247332496e-04
2.943071161048689370e-05 9.691422655522446755e-04
2.944069912609238550e-05 9.408800350016519173e-04
2.945068664169787730e-05 9.135780602968542746e-04
2.946067415730337248e-05 8.869823454917165340e-04
2.947066167290886428e-05 8.609682914012650300e-04
2.948064918851435608e-05 8.355902248871499051e-04
2.949063670411985127e-05 8.110534025872069000e-04
2.950062421972534307e-05 7.876315938803981004e-04
2.951061173533083825e-05 7.655695401421494474e-04
2.952059925093633005e-05 7.449957578497137887e-04
2.953058676654182524e-05 7.258602622771246531e-04
2.954057428214731704e-05 7.079140772567521283e-04
2.955056179775280884e-05 6.907565341921315539e-04
2.956054931335830402e-05 6.739512632333413732e-04
2.957053682896379582e-05 6.571704828470554139e-04
2.958052434456928762e-05 6.403023378831639760e-04
2.959051186017478281e-05 6.234839598273536447e-04
2.960049937578027461e-05 6.070597805858125298e-04
2.961048689138576979e-05 5.914986518823822561e-04
2.962047440699126159e-05 5.772732323740065391e-04
2.963046192259675678e-05 5.647192782434678560e-04
2.964044943820224858e-05 5.539095645523598290e-04
2.965043695380774038e-05 5.446051574286681725e-04
2.966042446941323556e-05 5.363101114499166985e-04
2.967041198501872736e-05 5.284034713422937433e-04
2.968039950062421916e-05 5.202891972143176358e-04
2.969038701622971435e-05 5.115238517579943781e-04
2.970037453183520614e-05 5.019142712952420282e-04
2.971036204744069794e-05 4.915744612503474258e-04
2.972034956304619313e-05 4.809031311190436553e-04
2.973033707865168832e-05 4.704682673494109835e-04
2.974032459425718011e-05 4.608362958491557786e-04
2.975031210986267191e-05 4.524192835715900034e-04
2.976029962546816710e-05 4.453860713527572337e-04
2.977028714107365890e-05 4.396376563072318605e-04
2.978027465667915070e-05 4.348299793152519055e-04
2.979026217228464588e-05 4.304460725697918286e-04
2.980024968789013768e-05 4.259272681820577681e-04
2.981023720349562948e-05 4.208287456163558107e-04
2.982022471910112467e-05 4.149318048441552999e-04
2.983021223470661985e-05 4.082670041270163551e-04
2.984019975031210827e-05 4.010646109348382760e-04
2.985018726591760345e-05 3.936689283045462554e-04
2.986017478152309864e-05 3.864454789953978881e-04
2.987016229712859044e-05 3.796808427928547889e-04
2.988014981273408224e-05 3.734944720798568534e-04
2.989013732833957742e-05 3.678021757375931245e-04
2.990012484394506922e-05 3.623667401106163812e-04
2.991011235955056102e-05 3.569106771803919986e-04
2.992009987515605621e-05 3.512329204719310855e-04
2.993008739076155139e-05 3.452822485959652432e-04
2.994007490636703980e-05 3.391855780306330553e-04
2.995006242197253499e-05 3.332372659882750334e-04
2.996004993757803018e-05 3.278446367151110694e-04
2.997003745318352198e-05 3.234223994618495792e-04
2.998002496878901377e-05 3.202605790825169643e-04
2.999001248439450896e-05 3.184216775006915544e-04
3.000000000000000076e-05 3.177099279128015041e-04


==> tikzpictures/data_cylinder/no_w/rec-60_sim.dat <==
2.199999999999999943e-05 -7.204254967613483582e-08
2.200998751560549123e-05 -7.058063259427497101e-08
2.201997503121098641e-05 -5.984219679403605158e-08
2.202996254681647821e-05 -3.876011707678768438e-08
2.203995006242197340e-05 -7.231636751787590924e-09
2.204993757802746520e-05 3.364946415760304116e-08
2.205992509363295700e-05 8.144484640929327796e-08
2.206991260923845218e-05 1.323240533379940662e-07
2.207990012484394398e-05 1.811786829195739293e-07
2.208988764044943917e-05 2.218782413375370682e-07
2.209987515605493097e-05 2.476978609323958099e-07
2.210986267166042277e-05 2.518969917495390475e-07
2.211985018726591795e-05 2.284282091060984498e-07
2.212983770287140975e-05 1.727175628651445742e-07
2.213982521847690494e-05 8.247982887602417800e-08
2.214981273408239674e-05 -4.151124876888967778e-08
2.215980024968788853e-05 -1.948072959415666847e-07
2.216978776529338372e-05 -3.688228011532993970e-07
2.217977528089887552e-05 -5.507122066460592343e-07
2.218976279650436732e-05 -7.235606865781405934e-07
2.219975031210986251e-05 -8.669660930989813608e-07
2.220973782771535430e-05 -9.580709140396855407e-07
2.221972534332084949e-05 -9.729787089564879143e-07
2.222971285892634129e-05 -8.885733560870570599e-07
2.223970037453183309e-05 -6.846475082356942689e-07
2.224968789013732827e-05 -3.463009034449859702e-07
2.225967540574282007e-05 1.336227471536517372e-07
2.226966292134831526e-05 7.520004797067897032e-07
2.227965043695380706e-05 1.493134161954818191e-06
2.228963795255929886e-05 2.326762054245343620e-06
2.229962546816479404e-05 3.206353273035915602e-06
2.230961298377028584e-05 4.068194319744566212e-06
2.231960049937578103e-05 4.830879659666966234e-06
2.232958801498127283e-05 5.395626942268537568e-06
2.233957553058676463e-05 5.647369591270577730e-06
2.234956304619225981e-05 5.456374064212881310e-06
2.235955056179775161e-05 4.680750579997477557e-06
2.236953807740324680e-05 3.169384296787385617e-06
2.237952559300873860e-05 7.653805217386537838e-07
2.238951310861423040e-05 -2.690162496623742778e-06
2.239950062421972558e-05 -7.354224436803189625e-06
2.240948813982521738e-05 -1.337795324963570479e-05
2.241947565543071257e-05 -2.090289942583162811e-05
2.242946317103620437e-05 -3.005749567136293992e-05
2.243945068664169616e-05 -4.095416375520172166e-05
2.244943820224719135e-05 -5.368660145041375889e-05
2.245942571785268315e-05 -6.832802027368950655e-05
2.246941323345817834e-05 -8.492970168700552356e-05
2.247940074906367014e-05 -1.035201617029105542e-04
2.248938826466916193e-05 -1.241049296886033806e-04
2.249937578027465712e-05 -1.466665281064879784e-04
2.250936329588014892e-05 -1.711646453455732480e-04
2.251935081148564072e-05 -1.975366276718460584e-04
2.252933832709113590e-05 -2.256975579622608034e-04
2.253932584269662770e-05 -2.555402544154014620e-04
2.254931335830212289e-05 -2.869347655130965709e-04
2.255930087390761469e-05 -3.197274253269124264e-04
2.256928838951310988e-05 -3.537393755085777871e-04
2.257927590511860167e-05 -3.887644084158667118e-04
2.258926342072409347e-05 -4.245667549404580484e-04
2.259925093632958866e-05 -4.608783507589940217e-04
2.260923845193508046e-05 -4.973961351735967009e-04
2.261922596754057226e-05 -5.337804894337235592e-04
2.262921348314606744e-05 -5.696529548781924940e-04
2.263920099875155924e-05 -6.045966065310748186e-04
2.264918851435705443e-05 -6.381571870069369361e-04
2.265917602996254623e-05 -6.698461057428938079e-04
2.266916354556803803e-05 -6.991458680975103004e-04
2.267915106117353321e-05 -7.255166668929250492e-04
2.268913857677902501e-05 -7.484065830173361944e-04
2.269912609238452020e-05 -7.672624852836085457e-04
2.270911360799001200e-05 -7.815425413231841733e-04
2.271910112359550380e-05 -7.907304672151141585e-04
2.272908863920099898e-05 -7.943494373735059772e-04
2.273907615480649078e-05 -7.919744850959356194e-04
2.274906367041198597e-05 -7.832452626133843939e-04
2.275905118601747777e-05 -7.678758783894191467e-04
2.276903870162296956e-05 -7.456603836243114484e-04
2.277902621722846475e-05 -7.164774550231971587e-04
2.278901373283395655e-05 -6.802888798065192264e-04
2.279900124843945174e-05 -6.371346575517452876e-04
2.280898876404494354e-05 -5.871254410349731638e-04
2.281897627965043533e-05 -5.304301477596221667e-04
2.282896379525593052e-05 -4.672632410916753120e-04
2.283895131086142232e-05 -3.978692751413997575e-04
2.284893882646691751e-05 -3.225076828200130769e-04
2.285892634207240930e-05 -2.414396610488876976e-04
2.286891385767790110e-05 -1.549169839573032279e-04
2.287890137328339629e-05 -6.317510279193634388e-05
2.288888888888888809e-05 3.356930048239165071e-05
2.289887640449438328e-05 1.351156288472713169e-04
2.290886392009987507e-05 2.412716654108425435e-04
2.291885143570536687e-05 3.518406821165423600e-04
2.292883895131086206e-05 4.666049155373018075e-04
2.293882646691635386e-05 5.853055355931027944e-04
2.294881398252184566e-05 7.076227430406551366e-04
2.295880149812734084e-05 8.331544683885154859e-04
2.296878901373283264e-05 9.614002723137216521e-04
2.297877652933832783e-05 1.091747235586761153e-03
2.298876404494381963e-05 1.223462879928493598e-03
2.299875156054931143e-05 1.355694633041438450e-03
2.300873907615480661e-05 1.487476486267000787e-03
2.301872659176029841e-05 1.617743725534968521e-03
2.302871410736579360e-05 1.745354857623329084e-03
2.303870162297128540e-05 1.869119864401168297e-03
2.304868913857677719e-05 1.987831744465258770e-03
2.305867665418227238e-05 2.100300013986331881e-03
2.306866416978776418e-05 2.205387058997188270e-03
2.307865168539325937e-05 2.302037650732737060e-03
2.308863920099875117e-05 2.389308136149351919e-03
2.309862671660424296e-05 2.466387339060723514e-03
2.310861423220973815e-05 2.532611653376939075e-03
2.311860174781522995e-05 2.587468898638538035e-03
2.312858926342072514e-05 2.630596099874683846e-03
2.313857677902621693e-05 2.661769178829507219e-03
2.314856429463170873e-05 2.680885351550902577e-03
2.315855181023720392e-05 2.687942010982055565e-03
2.316853932584269572e-05 2.683010027264461084e-03
2.317852684144819091e-05 2.666210170546196977e-03
2.318851435705368270e-05 2.637688907837303608e-03
2.319850187265917450e-05 2.597596303376535892e-03
2.320848938826466969e-05 2.546073902312054327e-03
2.321847690387016149e-05 2.483241708598601417e-03
2.322846441947565667e-05 2.409202282894151292e-03
2.323845193508114847e-05 2.324040103915807256e-03
2.324843945068664027e-05 2.227836096970800712e-03
2.325842696629213546e-05 2.120681557617724693e-03
2.326841448189762726e-05 2.002699431219312574e-03
2.327840199750311906e-05 1.874062388542111369e-03
2.328838951310861424e-05 1.735016356693161368e-03
2.329837702871410604e-05 1.585899677234622971e-03
2.330836454431960123e-05 1.427157389254534283e-03
2.331835205992509303e-05 1.259354142914869681e-03
2.332833957553058821e-05 1.083180402952693125e-03
2.333832709113608001e-05 8.994534381484265394e-04
2.334831460674157181e-05 7.091166473956780599e-04
2.335830212234706700e-05 5.132320299012521235e-04
2.336828963795255880e-05 3.129709274314800634e-04
2.337827715355805059e-05 1.096008260000648764e-04
2.338826466916354578e-05 -9.552752173159208781e-05
2.339825218476903758e-05 -3.009931627700035807e-04
2.340823970037453277e-05 -5.053180886307835282e-04
2.341822721598002457e-05 -7.069784300918599464e-04
2.342821473158551636e-05 -9.044164643865203494e-04
2.343820224719101155e-05 -1.096051689294023348e-03
2.344818976279650335e-05 -1.280291309466319999e-03
2.345817727840199854e-05 -1.455542053204855225e-03
2.346816479400749033e-05 -1.620220564308981828e-03
2.347815230961298213e-05 -1.772767513121353963e-03
2.348813982521847732e-05 -1.911662542505953525e-03
2.349812734082396912e-05 -2.035441332446121659e-03
2.350811485642946431e-05 -2.142712764007747000e-03
2.351810237203495610e-05 -2.232180578675619417e-03
2.352808988764044790e-05 -2.302660375904687362e-03
2.353807740324594309e-05 -2.353099185679951438e-03
2.354806491885143489e-05 -2.382590754605604967e-03
2.355805243445693007e-05 -2.390390108696057846e-03
2.356803995006242187e-05 -2.375922924169901560e-03
2.357802746566791367e-05 -2.338790846893520469e-03
2.358801498127340886e-05 -2.278771522241234380e-03
2.359800249687890066e-05 -2.195812275820444286e-03
2.360799001248439246e-05 -2.090022722416990785e-03
2.361797752808988764e-05 -1.961660291087417244e-03
2.362796504369537944e-05 -1.811115781159404383e-03
2.363795255930087463e-05 -1.638896469866383578e-03
2.364794007490636643e-05 -1.445608044045197096e-03
2.365792759051186161e-05 -1.231940273298535440e-03
2.366791510611735341e-05 -9.986526341133556209e-04
2.367790262172284521e-05 -7.465639663578759909e-04
2.368789013732834040e-05 -4.765443155764220056e-04
2.369787765293383220e-05 -1.895120245139227089e-04
2.370786516853932399e-05 1.135685474140281907e-04
2.371785268414481918e-05 4.316851567399834712e-04
2.372784019975031098e-05 7.637749554150906253e-04
2.373782771535580617e-05 1.108722270261006853e-03
2.374781523096129796e-05 1.465354472437470097e-03
2.375780274656678976e-05 1.832440907784028570e-03
2.376779026217228495e-05 2.208692671389207197e-03
2.377777777777777675e-05 2.592760269998330494e-03
2.378776529338327194e-05 2.983239331951570775e-03
2.379775280898876373e-05 3.378671498146383276e-03
2.380774032459425553e-05 3.777550673429560125e-03
2.381772784019975072e-05 4.178323802194221920e-03
2.382771535580524252e-05 4.579392512459405477e-03
2.383770287141073770e-05 4.979122599679533349e-03
2.384769038701622950e-05 5.375833022599916730e-03
2.385767790262172130e-05 5.767805572983593712e-03
2.386766541822721649e-05 6.153278776992278550e-03
2.387765293383270829e-05 6.530451959709585724e-03
2.388764044943820347e-05 6.897483158575749146e-03
2.389762796504369527e-05 7.252493117531688856e-03
2.390761548064918707e-05 7.593567709881878826e-03
2.391760299625468226e-05 7.918778687607805344e-03
2.392759051186017406e-05 8.226187271714304958e-03
2.393757802746566586e-05 8.513872371203020165e-03
2.394756554307116104e-05 8.779951363885733426e-03
2.395755305867665284e-05 9.022607159763294804e-03
2.396754057428214803e-05 9.240108094055626484e-03
2.397752808988763983e-05 9.430840763328989657e-03
2.398751560549313501e-05 9.593334383606247698e-03
2.399750312109862681e-05 9.726270791766388965e-03
2.400749063670411861e-05 9.828513338075047651e-03
2.401747815230961380e-05 9.899097707559974951e-03
2.402746566791510560e-05 9.937230226162128977e-03
2.403745318352059739e-05 9.942287848577030865e-03
2.404744069912609258e-05 9.913782064003293440e-03
2.405742821473158438e-05 9.851361658535723667e-03
2.406741573033707957e-05 9.754767974058647234e-03
2.407740324594257136e-05 9.623816808039401330e-03
2.408739076154806655e-05 9.458372876748480720e-03
2.409737827715355835e-05 9.258334369362894445e-03
2.410736579275905015e-05 9.023623062709963671e-03
2.411735330836454534e-05 8.754183986028724399e-03
2.412734082397003713e-05 8.450002462653710342e-03
2.413732833957552893e-05 8.111109601263814806e-03
2.414731585518102412e-05 7.737630390066436298e-03
2.415730337078651592e-05 7.329797969164811647e-03
2.416729088639201110e-05 6.888008198190328883e-03
2.417727840199750290e-05 6.412855369417137796e-03
2.418726591760299470e-05 5.905164184125301884e-03
2.419725343320848989e-05 5.366016699824852076e-03
2.420724094881398169e-05 4.796771040484619150e-03
2.421722846441947687e-05 4.199067891075583016e-03
2.422721598002496867e-05 3.574814847134201272e-03
2.423720349563046047e-05 2.926177594302418767e-03
2.424719101123595566e-05 2.255540089100041036e-03
2.425717852684144746e-05 1.565465254179949483e-03
2.426716604244693925e-05 8.586497227054920882e-04
2.427715355805243444e-05 1.378740840326083338e-04
2.428714107365792624e-05 -5.940422384426817526e-04
2.429712858926342143e-05 -1.334280560681793066e-03
2.430711610486891323e-05 -2.080054037152161139e-03
2.431710362047440841e-05 -2.828630495693858736e-03
2.432709113607990021e-05 -3.577341007779716916e-03
2.433707865168539201e-05 -4.323584156963854348e-03
2.434706616729088720e-05 -5.064815011606721082e-03
2.435705368289637899e-05 -5.798530599985634616e-03
2.436704119850187079e-05 -6.522248403831684693e-03
2.437702871410736598e-05 -7.233481295374256242e-03
2.438701622971285778e-05 -7.929726163580780654e-03
2.439700374531835297e-05 -8.608445918524647994e-03
2.440699126092384476e-05 -9.267063563530309953e-03
2.441697877652933995e-05 -9.902963673057107313e-03
2.442696629213483175e-05 -1.051349690150984485e-02
2.443695380774032355e-05 -1.109599859497828120e-02
2.444694132334581873e-05 -1.164780496139492666e-02
2.445692883895131053e-05 -1.216629623954909069e-02
2.446691635455680233e-05 -1.264891327625421863e-02
2.447690387016229752e-05 -1.309319671645562365e-02
2.448689138576778932e-05 -1.349680917541947259e-02
2.449687890137328450e-05 -1.385755503490675687e-02
2.450686641697877630e-05 -1.417340729581575455e-02
2.451685393258426810e-05 -1.444252424515414523e-02
2.452684144818976329e-05 -1.466324634978447873e-02
2.453682896379525509e-05 -1.483410461661955303e-02
2.454681647940075027e-05 -1.495383398507886021e-02
2.455680399500624207e-05 -1.502135066699078307e-02
2.456679151061173387e-05 -1.503577783820480782e-02
2.457677902621722906e-05 -1.499643145533305702e-02
2.458676654182272086e-05 -1.490284658036307268e-02
2.459675405742821604e-05 -1.475479004872238403e-02
2.460674157303370784e-05 -1.455228476150381006e-02
2.461672908863919964e-05 -1.429563427995040638e-02
2.462671660424469483e-05 -1.398544809545555420e-02
2.463670411985018663e-05 -1.362266210613351410e-02
2.464669163545568181e-05 -1.320858743104349163e-02
2.465667915106117361e-05 -1.274488913215166691e-02
2.466666666666666541e-05 -1.223362530748238648e-02
2.467665418227216060e-05 -1.167721469822163329e-02
2.468664169787765239e-05 -1.107841289139476285e-02
2.469662921348314419e-05 -1.044028494519880224e-02
2.470661672908863938e-05 -9.766147216711672241e-03
2.471660424469413118e-05 -9.059515091897547487e-03
2.472659176029962637e-05 -8.324040290802203063e-03
2.473657927590511816e-05 -7.563441419764564862e-03
2.474656679151061335e-05 -6.781437847138417976e-03
2.475655430711610515e-05 -5.981699074119976693e-03
2.476654182272159695e-05 -5.167793847895142505e-03
2.477652933832709213e-05 -4.343168791288485805e-03
2.478651685393258393e-05 -3.511125454284013108e-03
2.479650436953807573e-05 -2.674815428185931682e-03
2.480649188514357092e-05 -1.837245942285334766e-03
2.481647940074906272e-05 -1.001301669900160965e-03
2.482646691635455790e-05 -1.697684375665405010e-04
2.483645443196004970e-05 6.546288798349115048e-04
2.484644194756554489e-05 1.469193522427192583e-03
2.485642946317103669e-05 2.271224020542826627e-03
2.486641697877652849e-05 3.057990270733749235e-03
2.487640449438202367e-05 3.826710570971423881e-03
2.488639200998751547e-05 4.574543066505832450e-03
2.489637952559300727e-05 5.298572982628681205e-03
2.490636704119850246e-05 5.995827730313730945e-03
2.491635455680399426e-05 6.663289231010448808e-03
2.492634207240948944e-05 7.297931512751504139e-03
2.493632958801498124e-05 7.896754604682757611e-03
2.494631710362047304e-05 8.456833011664914232e-03
2.495630461922596823e-05 8.975362543515609873e-03
2.496629213483146003e-05 9.449704067674149013e-03
2.497627965043695521e-05 9.877442427385278376e-03
2.498626716604244701e-05 1.025642149889463214e-02
2.499625468164793881e-05 1.058478718965248991e-02
2.500624219725343400e-05 1.086102156327417578e-02
2.501622971285892579e-05 1.108395177676557188e-02
2.502621722846441759e-05 1.125276172708463210e-02
2.503620474406991278e-05 1.136698142677257731e-02
2.504619225967540458e-05 1.142648951878917629e-02
2.505617977528089976e-05 1.143147811133127592e-02
2.506616729088639156e-05 1.138242942081234624e-02
2.507615480649188675e-05 1.128009546919817897e-02
2.508614232209737855e-05 1.112544040745956642e-02
2.509612983770287035e-05 1.091962219654974212e-02
2.510611735330836553e-05 1.066393441862558029e-02
2.511610486891385733e-05 1.035978678502714502e-02
2.512609238451934913e-05 1.000866027116611989e-02
2.513607990012484432e-05 9.612081790921033278e-03
2.514606741573033612e-05 9.171587604809844710e-03
2.515605493133583130e-05 8.688718410283857024e-03
2.516604244694132310e-05 8.164997276910543333e-03
2.517602996254681829e-05 7.601944999913402314e-03
2.518601747815231009e-05 7.001090400591080884e-03
2.519600499375780189e-05 6.364005472204511439e-03
2.520599250936329707e-05 5.692338733004652547e-03
2.521598002496878887e-05 4.987864155197915123e-03
2.522596754057428067e-05 4.252533755703746289e-03
2.523595505617977586e-05 3.488534513299756164e-03
2.524594257178526766e-05 2.698335947854160668e-03
2.525593008739076284e-05 1.884732598909156284e-03
2.526591760299625464e-05 1.050858235894086166e-03
2.527590511860174644e-05 2.001935644056104769e-04
2.528589263420724163e-05 -6.634491584194176497e-04
2.529588014981273342e-05 -1.535957587902481809e-03
2.530586766541822861e-05 -2.412962585104256544e-03
2.531585518102372041e-05 -3.289901940725347904e-03
2.532584269662921221e-05 -4.162089348320843415e-03
2.533583021223470740e-05 -5.024789164932683821e-03
2.534581772784019919e-05 -5.873276579257854547e-03
2.535580524344569099e-05 -6.702905014333387229e-03
2.536579275905118618e-05 -7.509145627757193506e-03
2.537578027465667798e-05 -8.287635588322043653e-03
2.538576779026217316e-05 -9.034205383382839377e-03
2.539575530586766496e-05 -9.744898403201064652e-03
2.540574282147316015e-05 -1.041599944834746029e-02
2.541573033707865195e-05 -1.104402797437514100e-02
2.542571785268414375e-05 -1.162574294206751048e-02
2.543570536828963893e-05 -1.215817005362112083e-02
2.544569288389513073e-05 -1.263859021901875095e-02
2.545568039950062253e-05 -1.306456915629509823e-02
2.546566791510611772e-05 -1.343397363166720995e-02
2.547565543071160952e-05 -1.374498589129631750e-02
2.548564294631710470e-05 -1.399611827449597987e-02
2.549563046192259650e-05 -1.418624665639699363e-02
2.550561797752809169e-05 -1.431463312824736434e-02
2.551560549313358349e-05 -1.438093693125902864e-02
2.552559300873907529e-05 -1.438524399333609288e-02
2.553558052434457047e-05 -1.432806792132296225e-02
2.554556803995006227e-05 -1.421034939290343607e-02
2.555555555555555407e-05 -1.403344955076607503e-02
2.556554307116104926e-05 -1.379911510226928401e-02
2.557553058676654106e-05 -1.350943524631177152e-02
2.558551810237203624e-05 -1.316680446659946810e-02
2.559550561797752804e-05 -1.277384142498194652e-02
2.560549313358301984e-05 -1.233332814597892270e-02
2.561548064918851503e-05 -1.184813517729727678e-02
2.562546816479400682e-05 -1.132115581450218386e-02
2.563545568039950201e-05 -1.075524923900704824e-02
2.564544319600499381e-05 -1.015320277233068731e-02
2.565543071161048561e-05 -9.517735646609973288e-03
2.566541822721598080e-05 -8.851478676917767796e-03
2.567540574282147259e-05 -8.157018745617868050e-03
2.568539325842696778e-05 -7.436938660462927980e-03
2.569538077403245958e-05 -6.693867469613939795e-03
2.570536828963795138e-05 -5.930530921660248818e-03
2.571535580524344656e-05 -5.149797633985697502e-03
2.572534332084893836e-05 -4.354707923008542189e-03
2.573533083645443355e-05 -3.548482723084516680e-03
2.574531835205992535e-05 -2.734507407788559167e-03
2.575530586766541715e-05 -1.916289976772275749e-03
2.576529338327091233e-05 -1.097406626175728445e-03
2.577528089887640413e-05 -2.814344255068127842e-04
2.578526841448189593e-05 5.281162328429220504e-04
2.579525593008739112e-05 1.327869965693599490e-03
2.580524344569288292e-05 2.114642349640203419e-03
2.581523096129837810e-05 2.885483512362001669e-03
2.582521847690386990e-05 3.637690672257381120e-03
2.583520599250936509e-05 4.368808243983899123e-03
2.584519350811485689e-05 5.076596829227035187e-03
2.585518102372034869e-05 5.759000501720764990e-03
2.586516853932584387e-05 6.414096737510744523e-03
2.587515605493133567e-05 7.040055661808084821e-03
2.588514357053682747e-05 7.635087093114691775e-03
2.589513108614232266e-05 8.197400690072340068e-03
2.590511860174781445e-05 8.725168844453684222e-03
2.591510611735330964e-05 9.216510463246480045e-03
2.592509363295880144e-05 9.669497742058970682e-03
2.593508114856429663e-05 1.008216569436753106e-02
2.594506866416978843e-05 1.045255899779052623e-02
2.595505617977528022e-05 1.077877399978273594e-02
2.596504369538077541e-05 1.105901745167302275e-02
2.597503121098626721e-05 1.129167894468505358e-02
2.598501872659175901e-05 1.147541123020535785e-02
2.599500624219725419e-05 1.160921381783124560e-02
2.600499375780274599e-05 1.169248600075354326e-02
2.601498127340823779e-05 1.172509627978881100e-02
2.602496878901373298e-05 1.170738588280120090e-02
2.603495630461922817e-05 1.164017921607831546e-02
2.604494382022471996e-05 1.152474669746917507e-02
2.605493133583021176e-05 1.136275124252951463e-02
2.606491885143570695e-05 1.115616749297222883e-02
2.607490636704119875e-05 1.090718855288609103e-02
2.608489388264669055e-05 1.061810767307963879e-02
2.609488139825218573e-05 1.029124177499901940e-02
2.610486891385767753e-05 9.928838892449200204e-03
2.611485642946316933e-05 9.533038358841694829e-03
2.612484394506866452e-05 9.105857468202419730e-03
2.613483146067415632e-05 8.649208600398874958e-03
2.614481897627965150e-05 8.164934137187374735e-03
2.615480649188514330e-05 7.654875376059953364e-03
2.616479400749063849e-05 7.120934407723478882e-03
2.617478152309613029e-05 6.565156112939654967e-03
2.618476903870162209e-05 5.989777578335459332e-03
2.619475655430711727e-05 5.397277833324285248e-03
2.620474406991260907e-05 4.790379706031498881e-03
2.621473158551810087e-05 4.172036857277359838e-03
2.622471910112359606e-05 3.545390797280729978e-03
2.623470661672908785e-05 2.913716756821671527e-03
2.624469413233458304e-05 2.280359511023817044e-03
2.625468164794007484e-05 1.648669777451171109e-03
2.626466916354557003e-05 1.021942285233969116e-03
2.627465667915106183e-05 4.033626432122201311e-04
2.628464419475655362e-05 -2.040367239372163220e-04
2.629463171036204881e-05 -7.974051027969570899e-04
2.630461922596754061e-05 -1.374088172094337350e-03
2.631460674157303241e-05 -1.931631856356329441e-03
2.632459425717852759e-05 -2.467781809354018321e-03
2.633458177278401939e-05 -2.980483346702256231e-03
2.634456928838951119e-05 -3.467871767681895891e-03
2.635455680399500638e-05 -3.928265675764057788e-03
2.636454431960050157e-05 -4.360144060928299557e-03
2.637453183520599336e-05 -4.762118622196854882e-03
2.638451935081148516e-05 -5.132907834886165331e-03
2.639450686641698035e-05 -5.471303697867351858e-03
2.640449438202247215e-05 -5.776154594676831573e-03
2.641448189762796395e-05 -6.046341611752428444e-03
2.642446941323345913e-05 -6.280769774876147037e-03
2.643445692883895093e-05 -6.478367702744223557e-03
2.644444444444444273e-05 -6.638105851984552400e-03
2.645443196004993792e-05 -6.759028387430669402e-03
2.646441947565542972e-05 -6.840305060424884363e-03
2.647440699126092490e-05 -6.881272379993664048e-03
2.648439450686641670e-05 -6.881479931937930714e-03
2.649438202247191189e-05 -6.840728865318198085e-03
2.650436953807740369e-05 -6.759085093254034449e-03
2.651435705368289548e-05 -6.636884719101815433e-03
2.652434456928839067e-05 -6.474720914011047185e-03
2.653433208489388247e-05 -6.273417549702878585e-03
2.654431960049937427e-05 -6.033998728195985768e-03
2.655430711610486946e-05 -5.757653874558707301e-03
2.656429463171036125e-05 -5.445717690885581476e-03
2.657428214731585644e-05 -5.099656462043008175e-03
2.658426966292134824e-05 -4.721078537378305129e-03
2.659425717852684343e-05 -4.311749989123685005e-03
2.660424469413233522e-05 -3.873630081333428142e-03
2.661423220973782702e-05 -3.408890083255352622e-03
2.662421972534332221e-05 -2.919935236333631723e-03
2.663420724094881401e-05 -2.409404315404912664e-03
2.664419475655430581e-05 -1.880143212956705574e-03
2.665418227215980099e-05 -1.335162875909391656e-03
2.666416978776529279e-05 -7.775731605407804753e-04
2.667415730337078798e-05 -2.105067618512387591e-04
2.668414481897627978e-05 3.629600006815878778e-04
2.669413233458177496e-05 9.398790569684382316e-04
2.670411985018726676e-05 1.517487622902112792e-03
2.671410736579275856e-05 2.093239761810237933e-03
2.672409488139825375e-05 2.664810546288442963e-03
2.673408239700374555e-05 3.230075095667788582e-03
2.674406991260923735e-05 3.787067659108637758e-03
2.675405742821473253e-05 4.333934287578783059e-03
2.676404494382022433e-05 4.868882064139717566e-03
2.677403245942571613e-05 5.390147687354724000e-03
2.678401997503121132e-05 5.895960245716750335e-03
2.679400749063670650e-05 6.384537349165326017e-03
2.680399500624219830e-05 6.854077606104485264e-03
2.681398252184769010e-05 7.302773753019646021e-03
2.682397003745318529e-05 7.728838541724647807e-03
2.683395755305867709e-05 8.130534253880541615e-03
2.684394506866416888e-05 8.506187051859780482e-03
2.685393258426966407e-05 8.854216351463028642e-03
2.686392009987515587e-05 9.173133096737808717e-03
2.687390761548064767e-05 9.461561404971941674e-03
2.688389513108614286e-05 9.718253850165061228e-03
2.689388264669163465e-05 9.942120474865324617e-03
2.690387016229712984e-05 1.013225863647735335e-02
2.691385767790262164e-05 1.028797267879134197e-02
2.692384519350811683e-05 1.040880734029182332e-02
2.693383270911360862e-05 1.049455312006277591e-02
2.694382022471910042e-05 1.054526609571060022e-02
2.695380774032459561e-05 1.056125326145011811e-02
2.696379525593008741e-05 1.054305004227291086e-02
2.697378277153557921e-05 1.049136996405103731e-02
2.698377028714107439e-05 1.040703363287095312e-02
2.699375780274656619e-05 1.029090232905434561e-02
2.700374531835206138e-05 1.014381306612197227e-02
2.701373283395755318e-05 9.966541498866526849e-03
2.702372034956304836e-05 9.759788627488306251e-03
2.703370786516854016e-05 9.524181740416137742e-03
2.704369538077403196e-05 9.260308529933501676e-03
2.705368289637952715e-05 8.968756221906192677e-03
2.706367041198501895e-05 8.650187165769932657e-03
2.707365792759051075e-05 8.305399526821126421e-03
2.708364544319600593e-05 7.935381258730729581e-03
2.709363295880149773e-05 7.541339769787435386e-03
2.710362047440698953e-05 7.124693609734965294e-03
2.711360799001248472e-05 6.687044333377827575e-03
2.712359550561797990e-05 6.230133210694816306e-03
2.713358302122347170e-05 5.755779130020283532e-03
2.714357053682896350e-05 5.265829812953376141e-03
2.715355805243445869e-05 4.762108592555289698e-03
2.716354556803995049e-05 4.246380414702568412e-03
2.717353308364544228e-05 3.720329074679734269e-03
2.718352059925093747e-05 3.185570129652361311e-03
2.719350811485642927e-05 2.643671097560243519e-03
2.720349563046192107e-05 2.096190968321605137e-03
2.721348314606741625e-05 1.544710617053766727e-03
2.722347066167290805e-05 9.908597982972802438e-04
2.723345817727840324e-05 4.363297820919848189e-04
2.724344569288389504e-05 -1.171247969052645679e-04
2.725343320848939023e-05 -6.676900215808469988e-04
2.726342072409488202e-05 -1.213500886497337729e-03
2.727340823970037382e-05 -1.752650905610021997e-03
2.728339575530586901e-05 -2.283203163174018710e-03
2.729338327091136081e-05 -2.803197058204334041e-03
2.730337078651685261e-05 -3.310652908818299128e-03
2.731335830212234779e-05 -3.803571446392795506e-03
2.732334581772783959e-05 -4.279937180161448411e-03
2.733333333333333478e-05 -4.737727582751853454e-03
2.734332084893882658e-05 -5.174942160930074038e-03
2.735330836454432176e-05 -5.589652682256744665e-03
2.736329588014981356e-05 -5.980060478598283116e-03
2.737328339575530536e-05 -6.344563551128907380e-03
2.738327091136080055e-05 -6.681816231964234423e-03
2.739325842696629235e-05 -6.990771107201552981e-03
2.740324594257178415e-05 -7.270701856989836807e-03
2.741323345817727933e-05 -7.521196227304262176e-03
2.742322097378277113e-05 -7.742140200646827931e-03
2.743320848938826293e-05 -7.933647460196646684e-03
2.744319600499375812e-05 -8.096003571158470399e-03
2.745318352059925330e-05 -8.229569556301594146e-03
2.746317103620474510e-05 -8.334728082870024660e-03
2.747315855181023690e-05 -8.411830306633630294e-03
2.748314606741573209e-05 -8.461183897525976008e-03
2.749313358302122389e-05 -8.483078092332041117e-03
2.750312109862671568e-05 -8.477815423401570405e-03
2.751310861423221087e-05 -8.445766055768359065e-03
2.752309612983770267e-05 -8.387421183783827505e-03
2.753308364544319447e-05 -8.303446767901467157e-03
2.754307116104868965e-05 -8.194712605765172228e-03
2.755305867665418145e-05 -8.062312297370487907e-03
2.756304619225967664e-05 -7.907543965375832609e-03
2.757303370786516844e-05 -7.731888697112034026e-03
2.758302122347066363e-05 -7.536958970699176273e-03
2.759300873907615542e-05 -7.324464341272561574e-03
2.760299625468164722e-05 -7.096167455850264233e-03
2.761298377028714241e-05 -6.853874024546876068e-03
2.762297128589263421e-05 -6.599422330305201347e-03
2.763295880149812601e-05 -6.334685353790110544e-03
2.764294631710362119e-05 -6.061573085168834446e-03
2.765293383270911299e-05 -5.782029273566863768e-03
2.766292134831460818e-05 -5.498014074427283633e-03
2.767290886392009998e-05 -5.211474701873463657e-03
2.768289637952559516e-05 -4.924294686051510807e-03
2.769288389513108696e-05 -4.638240129793207503e-03
2.770287141073657876e-05 -4.354888232879269155e-03
2.771285892634207395e-05 -4.075565282665555636e-03
2.772284644194756575e-05 -3.801302325150014445e-03
2.773283395755305754e-05 -3.532815438510732414e-03
2.774282147315855273e-05 -3.270523565175041322e-03
2.775280898876404453e-05 -3.014602896805483080e-03
2.776279650436953972e-05 -2.765048600243895805e-03
2.777278401997503152e-05 -2.521754484756250515e-03
2.778277153558052670e-05 -2.284586387335368549e-03
2.779275905118601850e-05 -2.053448996715512027e-03
2.780274656679151030e-05 -1.828341993940559886e-03
2.781273408239700549e-05 -1.609386855256762306e-03
2.782272159800249728e-05 -1.396831412046685037e-03
2.783270911360798908e-05 -1.191025190624414977e-03
2.784269662921348427e-05 -9.923859017546129632e-04
2.785268414481897607e-05 -8.013697210701130336e-04
2.786267166042446787e-05 -6.184560005921616033e-04
2.787265917602996305e-05 -4.441437146197780455e-04
2.788264669163545824e-05 -2.789524617284412969e-04
2.789263420724095004e-05 -1.234239580090630843e-04
2.790262172284644184e-05 2.188008473049673510e-05
2.791260923845193702e-05 1.563822217024185980e-04
2.792259675405742882e-05 2.795009558080553875e-04
2.793258426966292062e-05 3.906782117078415675e-04
2.794257178526841581e-05 4.894262113489840490e-04
2.795255930087390761e-05 5.753906347828296585e-04
2.796254681647939941e-05 6.484105117482769813e-04
2.797253433208489459e-05 7.085571211012303477e-04
2.798252184769038639e-05 7.561444474375117811e-04
2.799250936329588158e-05 7.917039589215405264e-04
2.800249687890137338e-05 8.159388584303644372e-04
2.801248439450686856e-05 8.296604368344183238e-04
2.802247191011236036e-05 8.337140721600023053e-04
2.803245942571785216e-05 8.289026847801631969e-04
2.804244694132334735e-05 8.159220757049523562e-04
2.805243445692883915e-05 7.953220809715215878e-04
2.806242197253433094e-05 7.675046607141870455e-04
2.807240948813982613e-05 7.327609756644224608e-04
2.808239700374531793e-05 6.913306659871331543e-04
2.809238451935081312e-05 6.434702662458005162e-04
2.810237203495630492e-05 5.895139484695724724e-04
2.811235955056180010e-05 5.299186089641704216e-04
2.812234706616729190e-05 4.652843920014682316e-04
2.813233458177278370e-05 3.963503304203123793e-04
2.814232209737827889e-05 3.239593852461422987e-04
2.815230961298377068e-05 2.490018807322575203e-04
2.816229712858926248e-05 1.723476988121874732e-04
2.817228464419475767e-05 9.478359082825253711e-05
2.818227215980024947e-05 1.696675105687538000e-05
2.819225967540574127e-05 -6.059722065061792404e-05
2.820224719101123645e-05 -1.375524897563417239e-04
2.821223470661673164e-05 -2.136717957988410713e-04
2.822222222222222344e-05 -2.888190485976780200e-04
2.823220973782771524e-05 -3.629070241142715470e-04
2.824219725343321042e-05 -4.358583977575603550e-04
2.825218476903870222e-05 -5.075794846571090148e-04
2.826217228464419402e-05 -5.779510992352935358e-04
2.827215980024968921e-05 -6.468354220711522353e-04
2.828214731585518101e-05 -7.140919977025358533e-04
2.829213483146067281e-05 -7.795971795807158950e-04
2.830212234706616799e-05 -8.432613910797752150e-04
2.831210986267165979e-05 -9.050366414340791504e-04
2.832209737827715498e-05 -9.649145219089948471e-04
2.833208489388264678e-05 -1.022910355400164948e-03
2.834207240948814196e-05 -1.079036894568237426e-03
2.835205992509363376e-05 -1.133277298582521580e-03
2.836204744069912556e-05 -1.185564407707375085e-03
2.837203495630462075e-05 -1.235775371270985464e-03
2.838202247191011255e-05 -1.283738963975795868e-03
2.839200998751560434e-05 -1.329257167496215820e-03
2.840199750312109953e-05 -1.372131161050947276e-03
2.841198501872659133e-05 -1.412190292088618716e-03
2.842197253433208652e-05 -1.449317515503976625e-03
2.843196004993757831e-05 -1.483461426899109316e-03
2.844194756554307350e-05 -1.514633624685518196e-03
2.845193508114856530e-05 -1.542882306889481903e-03
2.846192259675405710e-05 -1.568256632693274585e-03
2.847191011235955229e-05 -1.590763886079805045e-03
2.848189762796504408e-05 -1.610344881273798826e-03
2.849188514357053588e-05 -1.626863967228239435e-03
2.850187265917603107e-05 -1.640123850308087888e-03
2.851186017478152287e-05 -1.649899526108541525e-03
2.852184769038701805e-05 -1.655985924268488143e-03
2.853183520599250985e-05 -1.658259207211622245e-03
2.854182272159800504e-05 -1.656735855089386559e-03
2.855181023720349684e-05 -1.651619238699940243e-03
2.856179775280898864e-05 -1.643318196327498912e-03
2.857178526841448382e-05 -1.632426904103375037e-03
2.858177278401997562e-05 -1.619672527094166660e-03
2.859176029962546742e-05 -1.605837417791256602e-03
2.860174781523096261e-05 -1.591675152447688448e-03
2.861173533083645441e-05 -1.577827215889639895e-03
2.862172284644194621e-05 -1.564755154007888395e-03
2.863171036204744139e-05 -1.552693212247566916e-03
2.864169787765293319e-05 -1.541633639681259070e-03
2.865168539325842838e-05 -1.531345948951808554e-03
2.866167290886392018e-05 -1.521432462592521660e-03
2.867166042446941536e-05 -1.511403988396130271e-03
2.868164794007490716e-05 -1.500764803791086992e-03
2.869163545568039896e-05 -1.489086690265825109e-03
2.870162297128589415e-05 -1.476068446422013590e-03
2.871161048689138595e-05 -1.461575487339006069e-03
2.872159800249687774e-05 -1.445660293650516317e-03
2.873158551810237293e-05 -1.428557617803875770e-03
2.874157303370786473e-05 -1.410657249850698998e-03
2.875156054931335992e-05 -1.392456271505955771e-03
2.876154806491885171e-05 -1.374497298748191465e-03
2.877153558052434690e-05 -1.357307889098765619e-03
2.878152309612983870e-05 -1.341345120569782320e-03
2.879151061173533050e-05 -1.326951531696342595e-03
2.880149812734082569e-05 -1.314315831813646753e-03
2.881148564294631748e-05 -1.303445049237694515e-03
2.882147315855180928e-05 -1.294144428617490569e-03
2.883146067415730447e-05 -1.286022900817307413e-03
2.884144818976279627e-05 -1.278516538005084651e-03
2.885143570536829145e-05 -1.270935844844817749e-03
2.886142322097378325e-05 -1.262526483343511408e-03
2.887141073657927844e-05 -1.252538067873189579e-03
2.888139825218477024e-05 -1.240292806242250089e-03
2.889138576779026204e-05 -1.225259374335099403e-03
2.890137328339575722e-05 -1.207116209285594979e-03
2.891136079900124902e-05 -1.185798668025708812e-03
2.892134831460674082e-05 -1.161516420327444749e-03
2.893133583021223601e-05 -1.134731169743597367e-03
2.894132334581772781e-05 -1.106093959238213433e-03
2.895131086142321960e-05 -1.076357982554376844e-03
2.896129837702871479e-05 -1.046271985486304850e-03
2.897128589263420998e-05 -1.016473802675066547e-03
2.898127340823970178e-05 -9.873954654124406441e-04
2.899126092384519358e-05 -9.591913057864794425e-04
2.900124843945068876e-05 -9.316948081790597542e-04
2.901123595505618056e-05 -9.044276825208534933e-04
2.902122347066167236e-05 -8.766509127878304320e-04
2.903121098626716755e-05 -8.474597323264139795e-04
2.904119850187265934e-05 -8.159055911838335650e-04
2.905118601747815114e-05 -7.811220015793490443e-04
2.906117353308364633e-05 -7.424360559627923069e-04
2.907116104868913813e-05 -6.994525699798250949e-04
2.908114856429463332e-05 -6.521043738010350770e-04
2.909113607990012511e-05 -6.006588029485861006e-04
2.910112359550562030e-05 -5.456900650801571259e-04
2.911111111111111210e-05 -4.880067507043876263e-04
2.912109862671660390e-05 -4.285544972857718501e-04
2.913108614232209908e-05 -3.683024040572813250e-04
2.914107365792759088e-05 -3.081347365311106791e-04
2.915106117353308268e-05 -2.487604567206568962e-04
2.916104868913857787e-05 -1.906532354501237455e-04
2.917103620474406967e-05 -1.340220900776982829e-04
2.918102372034956485e-05 -7.880948901654013584e-05
2.919101123595505665e-05 -2.472117260559899903e-05
2.920099875156055184e-05 2.872118845437493683e-05
2.921098626716604364e-05 8.210204200207385093e-05
2.922097378277153544e-05 1.360202412942341751e-04
2.923096129837703062e-05 1.909948935761639037e-04
2.924094881398252242e-05 2.473847772691372521e-04
2.925093632958801422e-05 3.053272836926674335e-04
2.926092384519350941e-05 3.647047321967432148e-04
2.927091136079900121e-05 4.251373799719778378e-04
2.928089887640449300e-05 4.860002397362773205e-04
2.929088639200998819e-05 5.464727922367139433e-04
2.930087390761548338e-05 6.056148295063613646e-04
2.931086142322097518e-05 6.624661057102460135e-04
2.932084893882646698e-05 7.161545137264323669e-04
2.933083645443196216e-05 7.659937233267810359e-04
2.934082397003745396e-05 8.115534088855658277e-04
2.935081148564294576e-05 8.526947094867884163e-04
2.936079900124844095e-05 8.895707218663340783e-04
2.937078651685393274e-05 9.225931898388837430e-04
2.938077403245942454e-05 9.523686952268737779e-04
2.939076154806491973e-05 9.796082993222259439e-04
2.940074906367041153e-05 1.005018599461419406e-03
2.941073657927590672e-05 1.029191520930232374e-03
2.942072409488139851e-05 1.052514802995634449e-03
2.943071161048689370e-05 1.075114825038506975e-03
2.944069912609238550e-05 1.096844675295067075e-03
2.945068664169787730e-05 1.117308563082141477e-03
2.946067415730337248e-05 1.135913858803130937e-03
2.947066167290886428e-05 1.151946104694217101e-03
2.948064918851435608e-05 1.164659059460056417e-03
2.949063670411985127e-05 1.173373055905226753e-03
2.950062421972534307e-05 1.177567055413238474e-03
2.951061173533083825e-05 1.176956299083640502e-03
2.952059925093633005e-05 1.171531828507942335e-03
2.953058676654182524e-05 1.161568958613191189e-03
2.954057428214731704e-05 1.147597988851949526e-03
2.955056179775280884e-05 1.130354948074180008e-03
2.956054931335830402e-05 1.110713170352484007e-03
2.957053682896379582e-05 1.089603934062480760e-03
2.958052434456928762e-05 1.067929961127080281e-03
2.959051186017478281e-05 1.046476355286085668e-03
2.960049937578027461e-05 1.025839021069577901e-03
2.961048689138576979e-05 1.006372286792343081e-03
2.962047440699126159e-05 9.881716913042806749e-04
2.963046192259675678e-05 9.710862205040684744e-04
2.964044943820224858e-05 9.547524959233978431e-04
2.965043695380774038e-05 9.386529330434926176e-04
2.966042446941323556e-05 9.221843772824429636e-04
2.967041198501872736e-05 9.047388249708148431e-04
2.968039950062421916e-05 8.857884648469025986e-04
2.969038701622971435e-05 8.649647652889247548e-04
2.970037453183520614e-05 8.421162727350868602e-04
2.971036204744069794e-05 8.173381347751908178e-04
2.972034956304619313e-05 7.909688048528378803e-04
2.973033707865168832e-05 7.635543478621766196e-04
2.974032459425718011e-05 7.357891616153611073e-04
2.975031210986267191e-05 7.084366795923648097e-04
2.976029962546816710e-05 6.822378919398567514e-04
2.977028714107365890e-05 6.578196253054724657e-04
2.978027465667915070e-05 6.356157542048567356e-04
2.979026217228464588e-05 6.158134618791267362e-04
2.980024968789013768e-05 5.983430036155278943e-04
2.981023720349562948e-05 5.829035741700168286e-04
2.982022471910112467e-05 5.690242671897991541e-04
2.983021223470661985e-05 5.561457044167496169e-04
2.984019975031210827e-05 5.437071655219758359e-04
2.985018726591760345e-05 5.312277569329745255e-04
2.986017478152309864e-05 5.183713645935467606e-04
2.987016229712859044e-05 5.049861591836039268e-04
2.988014981273408224e-05 4.911113911568408801e-04
2.989013732833957742e-05 4.769549834125777444e-04
2.990012484394506922e-05 4.628448844047163067e-04
2.991011235955056102e-05 4.491672783669519841e-04
2.992009987515605621e-05 4.363046278573702499e-04
2.993008739076155139e-05 4.245836849406025237e-04
2.994007490636703980e-05 4.142367599597477018e-04
2.995006242197253499e-05 4.053786798038274547e-04
2.996004993757803018e-05 3.979977505886724107e-04
2.997003745318352198e-05 3.919596250782291869e-04
2.998002496878901377e-05 3.870235798595311164e-04
2.999001248439450896e-05 3.828679539002742592e-04
3.000000000000000076e-05 3.791218332480639219e-04


==> tikzpictures/data_cylinder/no_w/rec-80_sim.dat <==
2.199999999999999943e-05 -4.162069504698127467e-07
2.200998751560549123e-05 -4.196980470106489931e-07
2.201997503121098641e-05 -3.856509254849056458e-07
2.202996254681647821e-05 -3.064616061707150519e-07
2.203995006242197340e-05 -1.763695201662878303e-07
2.204993757802746520e-05 7.747570741615077533e-09
2.205992509363295700e-05 2.456853554125334309e-07
2.206991260923845218e-05 5.332616680276407109e-07
2.207990012484394398e-05 8.617401466567680517e-07
2.208988764044943917e-05 1.217150823344448050e-06
2.209987515605493097e-05 1.579578290986869515e-06
2.210986267166042277e-05 1.922496225133892596e-06
2.211985018726591795e-05 2.212156072168247924e-06
2.212983770287140975e-05 2.407389569472485762e-06
2.213982521847690494e-05 2.459756922308153500e-06
2.214981273408239674e-05 2.314179440848535339e-06
2.215980024968788853e-05 1.910027517235455364e-06
2.216978776529338372e-05 1.182393524700164965e-06
2.217977528089887552e-05 6.354254037012994662e-08
2.218976279650436732e-05 -1.515685516674676488e-06
2.219975031210986251e-05 -3.624501556014050070e-06
2.220973782771535430e-05 -6.330789522355387409e-06
2.221972534332084949e-05 -9.699598377199604793e-06
2.222971285892634129e-05 -1.379150587820899473e-05
2.223970037453183309e-05 -1.866083332367268136e-05
2.224968789013732827e-05 -2.435384991647738173e-05
2.225967540574282007e-05 -3.090723767245995388e-05
2.226966292134831526e-05 -3.834691954161399728e-05
2.227965043695380706e-05 -4.668743185332115153e-05
2.228963795255929886e-05 -5.593180321623585652e-05
2.229962546816479404e-05 -6.607159104090972097e-05
2.230961298377028584e-05 -7.708713344987775122e-05
2.231960049937578103e-05 -8.894736015548852228e-05
2.232958801498127283e-05 -1.016095748929979076e-04
2.233957553058676463e-05 -1.150188245506154238e-04
2.234956304619225981e-05 -1.291073709899371441e-04
2.235955056179775161e-05 -1.437944330954335525e-04
2.236953807740324680e-05 -1.589863336675489524e-04
2.237952559300873860e-05 -1.745769117651817910e-04
2.238951310861423040e-05 -1.904484348231468796e-04
2.239950062421972558e-05 -2.064719764719125876e-04
2.240948813982521738e-05 -2.225078190420032623e-04
2.241947565543071257e-05 -2.384053363138969434e-04
2.242946317103620437e-05 -2.540028712017962766e-04
2.243945068664169616e-05 -2.691274164199870616e-04
2.244943820224719135e-05 -2.835955464820847749e-04
2.245942571785268315e-05 -2.972145599407008659e-04
2.246941323345817834e-05 -3.097848390099017159e-04
2.247940074906367014e-05 -3.211025815318491270e-04
2.248938826466916193e-05 -3.309632727572686304e-04
2.249937578027465712e-05 -3.391644494796254290e-04
2.250936329588014892e-05 -3.455084849454248129e-04
2.251935081148564072e-05 -3.498054455652241097e-04
2.252933832709113590e-05 -3.518752842239214452e-04
2.253932584269662770e-05 -3.515512911448407350e-04
2.254931335830212289e-05 -3.486831031976652794e-04
2.255930087390761469e-05 -3.431411333527765073e-04
2.256928838951310988e-05 -3.348196484008523046e-04
2.257927590511860167e-05 -3.236396104270893243e-04
2.258926342072409347e-05 -3.095498913398976159e-04
2.259925093632958866e-05 -2.925267121659064717e-04
2.260923845193508046e-05 -2.725714428412241838e-04
2.261922596754057226e-05 -2.497077210088577610e-04
2.262921348314606744e-05 -2.239782763241247713e-04
2.263920099875155924e-05 -1.954423114381113739e-04
2.264918851435705443e-05 -1.641734933196846240e-04
2.265917602996254623e-05 -1.302588523457134440e-04
2.266916354556803803e-05 -9.379704359360386168e-05
2.267915106117353321e-05 -5.489710527814121885e-05
2.268913857677902501e-05 -1.367600583774548122e-05
2.269912609238452020e-05 2.974343253946225139e-05
2.270911360799001200e-05 7.523421161921483246e-05
2.271910112359550380e-05 1.226651448399053608e-04
2.272908863920099898e-05 1.718988677070103015e-04
2.273907615480649078e-05 2.227878065716054645e-04
2.274906367041198597e-05 2.751688276882784893e-04
2.275905118601747777e-05 3.288575672121668830e-04
2.276903870162296956e-05 3.836443033294471600e-04
2.277902621722846475e-05 4.392905064190344780e-04
2.278901373283395655e-05 4.955278748827652473e-04
2.279900124843945174e-05 5.520586680732656728e-04
2.280898876404494354e-05 6.085553248174530895e-04
2.281897627965043533e-05 6.646618000158571477e-04
2.282896379525593052e-05 7.199929052423579895e-04
2.283895131086142232e-05 7.741347901196367082e-04
2.284893882646691751e-05 8.266493908740624392e-04
2.285892634207240930e-05 8.770783423476632328e-04
2.286891385767790110e-05 9.249534590736030850e-04
2.287890137328339629e-05 9.698082309902111798e-04
2.288888888888888809e-05 1.011191355604630854e-03
2.289887640449438328e-05 1.048678799763646521e-03
2.290886392009987507e-05 1.081883862083634143e-03
2.291885143570536687e-05 1.110464387546932722e-03
2.292883895131086206e-05 1.134124075347235638e-03
2.293882646691635386e-05 1.152615775142693802e-03
2.294881398252184566e-05 1.165741020931730610e-03
2.295880149812734084e-05 1.173350900754250355e-03
2.296878901373283264e-05 1.175347801644454574e-03
2.297877652933832783e-05 1.171684055992920030e-03
2.298876404494381963e-05 1.162360179875746111e-03
2.299875156054931143e-05 1.147416185015365285e-03
2.300873907615480661e-05 1.126923004056062071e-03
2.301872659176029841e-05 1.100968920923740173e-03
2.302871410736579360e-05 1.069647664112998711e-03
2.303870162297128540e-05 1.033048177325872688e-03
2.304868913857677719e-05 9.912505761841949176e-04
2.305867665418227238e-05 9.443267893762977237e-04
2.306866416978776418e-05 8.923441064928026335e-04
2.307865168539325937e-05 8.353695931955741269e-04
2.308863920099875117e-05 7.734742955820901773e-04
2.309862671660424296e-05 7.067340557294308221e-04
2.310861423220973815e-05 6.352306711293030390e-04
2.311860174781522995e-05 5.590523726160653763e-04
2.312858926342072514e-05 4.782989217500238492e-04
2.313857677902621693e-05 3.930916550380698276e-04
2.314856429463170873e-05 3.035868226339839934e-04
2.315855181023720392e-05 2.099915672290246309e-04
2.316853932584269572e-05 1.125772863173977995e-04
2.317852684144819091e-05 1.168638105134638016e-05
2.318851435705368270e-05 -9.226687871627937379e-05
2.319850187265917450e-05 -1.988035245684212804e-04
2.320848938826466969e-05 -3.073893878688003720e-04
2.321847690387016149e-05 -4.174445980438445318e-04
2.322846441947565667e-05 -5.283499603745982123e-04
2.323845193508114847e-05 -6.394480313985026476e-04
2.324843945068664027e-05 -7.500437310229714737e-04
2.325842696629213546e-05 -8.594053201784716692e-04
2.326841448189762726e-05 -9.667714541485601795e-04
2.327840199750311906e-05 -1.071363716237939273e-03
2.328838951310861424e-05 -1.172403766095112074e-03
2.329837702871410604e-05 -1.269134242222558955e-03
2.330836454431960123e-05 -1.360828678039303647e-03
2.331835205992509303e-05 -1.446800850249777524e-03
2.332833957553058821e-05 -1.526399645728229466e-03
2.333832709113608001e-05 -1.599001630529195547e-03
2.334831460674157181e-05 -1.664004337695125296e-03
2.335830212234706700e-05 -1.720823077404458508e-03
2.336828963795255880e-05 -1.768901301034844211e-03
2.337827715355805059e-05 -1.807723418392198937e-03
2.338826466916354578e-05 -1.836834420932767454e-03
2.339825218476903758e-05 -1.855854245506248458e-03
2.340823970037453277e-05 -1.864481049395208924e-03
2.341822721598002457e-05 -1.862485715015179105e-03
2.342821473158551636e-05 -1.849697248164136783e-03
2.343820224719101155e-05 -1.825988114317512448e-03
2.344818976279650335e-05 -1.791264193900464572e-03
2.345817727840199854e-05 -1.745467282399431642e-03
2.346816479400749033e-05 -1.688583902417534807e-03
2.347815230961298213e-05 -1.620658179191477493e-03
2.348813982521847732e-05 -1.541801687170750619e-03
2.349812734082396912e-05 -1.452189751968593727e-03
2.350811485642946431e-05 -1.352043374010489935e-03
2.351810237203495610e-05 -1.241605633667199450e-03
2.352808988764044790e-05 -1.121113930455645445e-03
2.353807740324594309e-05 -9.907848275297495653e-04
2.354806491885143489e-05 -8.508121912461942809e-04
2.355805243445693007e-05 -7.013828257147534766e-04
2.356803995006242187e-05 -5.427001011160157524e-04
2.357802746566791367e-05 -3.750052797737713482e-04
2.358801498127340886e-05 -1.985877961689068319e-04
2.359800249687890066e-05 -1.378094015729100276e-05
2.360799001248439246e-05 1.790531066517328908e-04
2.361797752808988764e-05 3.795384838046235985e-04
2.362796504369537944e-05 5.872882673285239469e-04
2.363795255930087463e-05 8.018889393646880899e-04
2.364794007490636643e-05 1.022864550947512070e-03
2.365792759051186161e-05 1.249636064897487924e-03
2.366791510611735341e-05 1.481483476428223714e-03
2.367790262172284521e-05 1.717532801385563508e-03
2.368789013732834040e-05 1.956768222689445232e-03
2.369787765293383220e-05 2.198066859054359588e-03
2.370786516853932399e-05 2.440245492916328588e-03
2.371785268414481918e-05 2.682099201618968337e-03
2.372784019975031098e-05 2.922417919583714802e-03
2.373782771535580617e-05 3.159988899155231467e-03
2.374781523096129796e-05 3.393577272065577584e-03
2.375780274656678976e-05 3.621917070410823111e-03
2.376779026217228495e-05 3.843716603896889586e-03
2.377777777777777675e-05 4.057692914810958652e-03
2.378776529338327194e-05 4.262623563727250750e-03
2.379775280898876373e-05 4.457400266387403706e-03
2.380774032459425553e-05 4.641073081372864076e-03
2.381772784019975072e-05 4.812842256874010245e-03
2.382771535580524252e-05 4.972042647984952456e-03
2.383770287141073770e-05 5.118068546315604657e-03
2.384769038701622950e-05 5.250333456298604193e-03
2.385767790262172130e-05 5.368228421330235520e-03
2.386766541822721649e-05 5.471125518147959728e-03
2.387765293383270829e-05 5.558413754457981228e-03
2.388764044943820347e-05 5.629543691386005612e-03
2.389762796504369527e-05 5.684067992419526878e-03
2.390761548064918707e-05 5.721632773399496288e-03
2.391760299625468226e-05 5.741948446111810878e-03
2.392759051186017406e-05 5.744725319265834261e-03
2.393757802746566586e-05 5.729614336867172239e-03
2.394756554307116104e-05 5.696187624825492686e-03
2.395755305867665284e-05 5.643956308739373796e-03
2.396754057428214803e-05 5.572449888842148473e-03
2.397752808988763983e-05 5.481301146342720983e-03
2.398751560549313501e-05 5.370328146542892138e-03
2.399750312109862681e-05 5.239568233256666589e-03
2.400749063670411861e-05 5.089249570448626386e-03
2.401747815230961380e-05 4.919736027852272646e-03
2.402746566791510560e-05 4.731449010020311388e-03
2.403745318352059739e-05 4.524822902390251457e-03
2.404744069912609258e-05 4.300315203226659326e-03
2.405742821473158438e-05 4.058456967251705162e-03
2.406741573033707957e-05 3.799937921892839170e-03
2.407740324594257136e-05 3.525659132346559491e-03
2.408739076154806655e-05 3.236739283102674745e-03
2.409737827715355835e-05 2.934448810685394340e-03
2.410736579275905015e-05 2.620097637265465709e-03
2.411735330836454534e-05 2.294910128831654812e-03
2.412734082397003713e-05 1.959950715123702676e-03
2.413732833957552893e-05 1.616116174146962599e-03
2.414731585518102412e-05 1.264215040921976268e-03
2.415730337078651592e-05 9.050817281133969033e-04
2.416729088639201110e-05 5.396838178992173236e-04
2.417727840199750290e-05 1.691648616659042321e-04
2.418726591760299470e-05 -2.051952837216030451e-04
2.419725343320848989e-05 -5.820907131523141717e-04
2.420724094881398169e-05 -9.603145153526836857e-04
2.421722846441947687e-05 -1.338840568001712500e-03
2.422721598002496867e-05 -1.716816419657141417e-03
2.423720349563046047e-05 -2.093464531386198674e-03
2.424719101123595566e-05 -2.467930432131369440e-03
2.425717852684144746e-05 -2.839144318011310036e-03
2.426716604244693925e-05 -3.205760418535790000e-03
2.427715355805243444e-05 -3.566209967970326161e-03
2.428714107365792624e-05 -3.918838532568755598e-03
2.429712858926342143e-05 -4.262080562999228522e-03
2.430711610486891323e-05 -4.594583023368166950e-03
2.431710362047440841e-05 -4.915227281009480753e-03
2.432709113607990021e-05 -5.223036464938693793e-03
2.433707865168539201e-05 -5.517010297328483158e-03
2.434706616729088720e-05 -5.795969305171225737e-03
2.435705368289637899e-05 -6.058494130297541191e-03
2.436704119850187079e-05 -6.302988016961816320e-03
2.437702871410736598e-05 -6.527860902193198533e-03
2.438701622971285778e-05 -6.731745116924058026e-03
2.439700374531835297e-05 -6.913664072775578887e-03
2.440699126092384476e-05 -7.073045586711470233e-03
2.441697877652933995e-05 -7.209617873905213581e-03
2.442696629213483175e-05 -7.323174340953972523e-03
2.443695380774032355e-05 -7.413367608706421773e-03
2.444694132334581873e-05 -7.479586927230702682e-03
2.445692883895131053e-05 -7.521016355511851888e-03
2.446691635455680233e-05 -7.536831895262009404e-03
2.447690387016229752e-05 -7.526465536816738175e-03
2.448689138576778932e-05 -7.489809531520257545e-03
2.449687890137328450e-05 -7.427275140856894400e-03
2.450686641697877630e-05 -7.339647997290363497e-03
2.451685393258426810e-05 -7.227836268736965476e-03
2.452684144818976329e-05 -7.092586398201833169e-03
2.453682896379525509e-05 -6.934321851143792834e-03
2.454681647940075027e-05 -6.753173598788529512e-03
2.455680399500624207e-05 -6.549202475950592801e-03
2.456679151061173387e-05 -6.322693318611247518e-03
2.457677902621722906e-05 -6.074404619352066423e-03
2.458676654182272086e-05 -5.805625359717719175e-03
2.459675405742821604e-05 -5.518019654496802984e-03
2.460674157303370784e-05 -5.213297743425521213e-03
2.461672908863919964e-05 -4.892883461982649833e-03
2.462671660424469483e-05 -4.557695867100844747e-03
2.463670411985018663e-05 -4.208199897905648412e-03
2.464669163545568181e-05 -3.844667807519380753e-03
2.465667915106117361e-05 -3.467574756523592646e-03
2.466666666666666541e-05 -3.077930134993560590e-03
2.467665418227216060e-05 -2.677394476549868185e-03
2.468664169787765239e-05 -2.268120282945928611e-03
2.469662921348314419e-05 -1.852377505464994183e-03
2.470661672908863938e-05 -1.432140467932657832e-03
2.471660424469413118e-05 -1.008813954538829386e-03
2.472659176029962637e-05 -5.832511364999782210e-04
2.473657927590511816e-05 -1.560546483516143197e-04
2.474656679151061335e-05 2.719646383184861488e-04
2.475655430711610515e-05 6.993862888294296405e-04
2.476654182272159695e-05 1.124023192771353170e-03
2.477652933832709213e-05 1.543107551096742618e-03
2.478651685393258393e-05 1.953743484682046640e-03
2.479650436953807573e-05 2.353443685750917190e-03
2.480649188514357092e-05 2.740496045097965110e-03
2.481647940074906272e-05 3.114009784119687631e-03
2.482646691635455790e-05 3.473606134909791414e-03
2.483645443196004970e-05 3.818897767689694717e-03
2.484644194756554489e-05 4.149013600569326048e-03
2.485642946317103669e-05 4.462391659726321763e-03
2.486641697877652849e-05 4.756957876104457236e-03
2.487640449438202367e-05 5.030633943669938699e-03
2.488639200998751547e-05 5.281926337342923716e-03
2.489637952559300727e-05 5.510346223951862431e-03
2.490636704119850246e-05 5.716414648183447411e-03
2.491635455680399426e-05 5.901254190935139102e-03
2.492634207240948944e-05 6.065911873155688597e-03
2.493632958801498124e-05 6.210716232042323530e-03
2.494631710362047304e-05 6.334946508597963377e-03
2.495630461922596823e-05 6.436995117326590327e-03
2.496629213483146003e-05 6.514927974889284969e-03
2.497627965043695521e-05 6.567222205362540505e-03
2.498626716604244701e-05 6.593303251660577805e-03
2.499625468164793881e-05 6.593665415930825661e-03
2.500624219725343400e-05 6.569480206077994884e-03
2.501622971285892579e-05 6.521882982580919953e-03
2.502621722846441759e-05 6.451250519977354964e-03
2.503620474406991278e-05 6.356859006706899219e-03
2.504619225967540458e-05 6.237062368993901221e-03
2.505617977528089976e-05 6.089967684617845003e-03
2.506616729088639156e-05 5.914319684497669830e-03
2.507615480649188675e-05 5.710194251405716591e-03
2.508614232209737855e-05 5.479169243652897217e-03
2.509612983770287035e-05 5.223910352165325559e-03
2.510611735330836553e-05 4.947319877639777194e-03
2.511610486891385733e-05 4.651660460796002219e-03
2.512609238451934913e-05 4.338037311275555995e-03
2.513607990012484432e-05 4.006506647489404063e-03
2.514606741573033612e-05 3.656754017710233794e-03
2.515605493133583130e-05 3.289037888741439680e-03
2.516604244694132310e-05 2.904932512490395868e-03
2.517602996254681829e-05 2.507527462407384364e-03
2.518601747815231009e-05 2.100906259601589398e-03
2.519600499375780189e-05 1.689151832238246047e-03
2.520599250936329707e-05 1.275281718227467805e-03
2.521598002496878887e-05 8.606213037727966295e-04
2.522596754057428067e-05 4.448883657822087214e-04
2.523595505617977586e-05 2.699727066063648399e-05
2.524594257178526766e-05 -3.937872106033624294e-04
2.525593008739076284e-05 -8.168505897837417427e-04
2.526591760299625464e-05 -1.239869756042122568e-03
2.527590511860174644e-05 -1.659236956238104889e-03
2.528589263420724163e-05 -2.071111667053032648e-03
2.529588014981273342e-05 -2.472598179705900231e-03
2.530586766541822861e-05 -2.862519372877889157e-03
2.531585518102372041e-05 -3.241381563861182348e-03
2.532584269662921221e-05 -3.610558692478587749e-03
2.533583021223470740e-05 -3.971041251791974230e-03
2.534581772784019919e-05 -4.322336538186232965e-03
2.535580524344569099e-05 -4.662029437743646712e-03
2.536579275905118618e-05 -4.986273661311459854e-03
2.537578027465667798e-05 -5.290983998044510722e-03
2.538576779026217316e-05 -5.573212957007276508e-03
2.539575530586766496e-05 -5.832086487470788776e-03
2.540574282147316015e-05 -6.068864811372012315e-03
2.541573033707865195e-05 -6.286045688033597631e-03
2.542571785268414375e-05 -6.485947816502073138e-03
2.543570536828963893e-05 -6.669377159967343829e-03
2.544569288389513073e-05 -6.835039779346762691e-03
2.545568039950062253e-05 -6.979933953498143953e-03
2.546566791510611772e-05 -7.100605366604843122e-03
2.547565543071160952e-05 -7.194665096930968722e-03
2.548564294631710470e-05 -7.261872347278450733e-03
2.549563046192259650e-05 -7.304248804887289795e-03
2.550561797752809169e-05 -7.325153295976828162e-03
2.551560549313358349e-05 -7.327707935346892097e-03
2.552559300873907529e-05 -7.313286678105109830e-03
2.553558052434457047e-05 -7.280753078938838156e-03
2.554556803995006227e-05 -7.226862934503502922e-03
2.555555555555555407e-05 -7.147625047370352765e-03
2.556554307116104926e-05 -7.040061370868553117e-03
2.557553058676654106e-05 -6.903548047346635096e-03
2.558551810237203624e-05 -6.740151797943983239e-03
2.559550561797752804e-05 -6.553761173422655538e-03
2.560549313358301984e-05 -6.348453165110417087e-03
2.561548064918851503e-05 -6.126810938823010547e-03
2.562546816479400682e-05 -5.889018574363744270e-03
2.563545568039950201e-05 -5.633117717466292092e-03
2.564544319600499381e-05 -5.356385582352189006e-03
2.565543071161048561e-05 -5.057153877018417086e-03
2.566541822721598080e-05 -4.736271140671875421e-03
2.567540574282147259e-05 -4.397435729148245140e-03
2.568539325842696778e-05 -4.046295238131718437e-03
2.569538077403245958e-05 -3.688596793741535755e-03
2.570536828963795138e-05 -3.328271630144033575e-03
2.571535580524344656e-05 -2.966279945488728160e-03
2.572534332084893836e-05 -2.600797174379103349e-03
2.573533083645443355e-05 -2.228618783999068275e-03
2.574531835205992535e-05 -1.847207536288555463e-03
2.575530586766541715e-05 -1.456409785077555571e-03
2.576529338327091233e-05 -1.059099888894189352e-03
2.577528089887640413e-05 -6.603854045732604049e-04
2.578526841448189593e-05 -2.657885852531663884e-04
2.579525593008739112e-05 1.208041901051717210e-04
2.580524344569288292e-05 4.984491579270244150e-04
2.581523096129837810e-05 8.691303448766827351e-04
2.582521847690386990e-05 1.236349377098812548e-03
2.583520599250936509e-05 1.603003448391652564e-03
2.584519350811485689e-05 1.969479669624783682e-03
2.585518102372034869e-05 2.332887499307846873e-03
2.586516853932584387e-05 2.687741488847647259e-03
2.587515605493133567e-05 3.027871058505506117e-03
2.588514357053682747e-05 3.348658263888791044e-03
2.589513108614232266e-05 3.648620613870988752e-03
2.590511860174781445e-05 3.929576560053408760e-03
2.591510611735330964e-05 4.195375522493509715e-03
2.592509363295880144e-05 4.449712497103925496e-03
2.593508114856429663e-05 4.694063416930118089e-03
2.594506866416978843e-05 4.926670709658094623e-03
2.595505617977528022e-05 5.143086759729226416e-03
2.596504369538077541e-05 5.337996153888875835e-03
2.597503121098626721e-05 5.507531950763845663e-03
2.598501872659175901e-05 5.650973819917903644e-03
2.599500624219725419e-05 5.771103807709170898e-03
2.600499375780274599e-05 5.872935147056451352e-03
2.601498127340823779e-05 5.961462783807939397e-03
2.602496878901373298e-05 6.039368574330339183e-03
2.603495630461922817e-05 6.105772033154368769e-03
2.604494382022471996e-05 6.156535110008866038e-03
2.605493133583021176e-05 6.186073157870133031e-03
2.606491885143570695e-05 6.189790882246787480e-03
2.607490636704119875e-05 6.166118675242988206e-03
2.608489388264669055e-05 6.117152644405239072e-03
2.609488139825218573e-05 6.047733143009060772e-03
2.610486891385767753e-05 5.963267329627256440e-03
2.611485642946316933e-05 5.867371319518844240e-03
2.612484394506866452e-05 5.760363077385922438e-03
2.613483146067415632e-05 5.639329722917712021e-03
2.614481897627965150e-05 5.499700727864498435e-03
2.615480649188514330e-05 5.337647285820728248e-03
2.616479400749063849e-05 5.152195103470827431e-03
2.617478152309613029e-05 4.946106775680450887e-03
2.618476903870162209e-05 4.725072437394194080e-03
2.619475655430711727e-05 4.495621072853088138e-03
2.620474406991260907e-05 4.262624514126998367e-03
2.621473158551810087e-05 4.027562325964581871e-03
2.622471910112359606e-05 3.788254182427220913e-03
2.623470661672908785e-05 3.540277256410624598e-03
2.624469413233458304e-05 3.279339243835355591e-03
2.625468164794007484e-05 3.003609527556363578e-03
2.626466916354557003e-05 2.714921785294577544e-03
2.627465667915106183e-05 2.418368601141203389e-03
2.628464419475655362e-05 2.120398433015530885e-03
2.629463171036204881e-05 1.826331259865578106e-03
2.630461922596754061e-05 1.538373761163078744e-03
2.631460674157303241e-05 1.255051571693331430e-03
2.632459425717852759e-05 9.722673251968184417e-04
2.633458177278401939e-05 6.855749263074015437e-04
2.634456928838951119e-05 3.926152189444839834e-04
2.635455680399500638e-05 9.465526484238640545e-05
2.636454431960050157e-05 -2.034901413492395689e-04
2.637453183520599336e-05 -4.950668907493696157e-04
2.638451935081148516e-05 -7.738684263551890395e-04
2.639450686641698035e-05 -1.036467779184437575e-03
2.640449438202247215e-05 -1.283247106579631786e-03
2.641448189762796395e-05 -1.517731750383826284e-03
2.642446941323345913e-05 -1.744597693432031705e-03
2.643445692883895093e-05 -1.967194787248118925e-03
2.644444444444444273e-05 -2.185716542785685196e-03
2.645443196004993792e-05 -2.396796878192577335e-03
2.646441947565542972e-05 -2.594764187606971462e-03
2.647440699126092490e-05 -2.773938174773223336e-03
2.648439450686641670e-05 -2.930987609792644680e-03
2.649438202247191189e-05 -3.066273445877052729e-03
2.650436953807740369e-05 -3.183619374608568503e-03
2.651435705368289548e-05 -3.288526117860685136e-03
2.652434456928839067e-05 -3.385665036201010881e-03
2.653433208489388247e-05 -3.476712481433490588e-03
2.654431960049937427e-05 -3.559495703536935934e-03
2.655430711610486946e-05 -3.628784651537588120e-03
2.656429463171036125e-05 -3.678464051404056138e-03
2.657428214731585644e-05 -3.704084023555849394e-03
2.658426966292134824e-05 -3.704720308466195183e-03
2.659425717852684343e-05 -3.683296570290431598e-03
2.660424469413233522e-05 -3.645286025617103676e-03
2.661423220973782702e-05 -3.596288742492771695e-03
2.662421972534332221e-05 -3.539601055616951875e-03
2.663420724094881401e-05 -3.474788265491223112e-03
2.664419475655430581e-05 -3.397970476839407526e-03
2.665418227215980099e-05 -3.303613551646194819e-03
2.666416978776529279e-05 -3.187130955307503066e-03
2.667415730337078798e-05 -3.047109270472536831e-03
2.668414481897627978e-05 -2.886214318771168977e-03
2.669413233458177496e-05 -2.710298636347941662e-03
2.670411985018726676e-05 -2.526151033997266725e-03
2.671410736579275856e-05 -2.338795368167642923e-03
2.672409488139825375e-05 -2.149558129956388730e-03
2.673408239700374555e-05 -1.955714150046649908e-03
2.674406991260923735e-05 -1.751955687758473788e-03
2.675405742821473253e-05 -1.533004925535118301e-03
2.676404494382022433e-05 -1.296276696144645470e-03
2.677403245942571613e-05 -1.043393854598715460e-03
2.678401997503121132e-05 -7.799286889727546522e-04
2.679400749063670650e-05 -5.133686930449047172e-04
2.680399500624219830e-05 -2.502600483988146659e-04
2.681398252184769010e-05 6.278569134219346342e-06
2.682397003745318529e-05 2.575180706970010792e-04
2.683395755305867709e-05 5.081738395451543180e-04
2.684394506866416888e-05 7.638566051285448607e-04
2.685393258426966407e-05 1.028087451860385275e-03
2.686392009987515587e-05 1.300160048460070883e-03
2.687390761548064767e-05 1.574871016910905225e-03
2.688389513108614286e-05 1.844218892197317878e-03
2.689388264669163465e-05 2.100430631929878569e-03
2.690387016229712984e-05 2.338962972943282349e-03
2.691385767790262164e-05 2.560178616477019366e-03
2.692384519350811683e-05 2.768862278879402616e-03
2.693383270911360862e-05 2.971834083938065720e-03
2.694382022471910042e-05 3.174602443566620826e-03
2.695380774032459561e-05 3.378570749137176782e-03
2.696379525593008741e-05 3.580016245320121956e-03
2.697378277153557921e-05 3.771389189618047817e-03
2.698377028714107439e-05 3.944323065421093469e-03
2.699375780274656619e-05 4.093097002452224589e-03
2.700374531835206138e-05 4.216964288147774000e-03
2.701373283395755318e-05 4.320356016943529068e-03
2.702372034956304836e-05 4.410718159916523703e-03
2.703370786516854016e-05 4.495023668428437501e-03
2.704369538077403196e-05 4.576439375083439856e-03
2.705368289637952715e-05 4.652702277939746618e-03
2.706367041198501895e-05 4.716914824944447825e-03
2.707365792759051075e-05 4.760534379591422824e-03
2.708364544319600593e-05 4.777167655293661046e-03
2.709363295880149773e-05 4.765530207697731870e-03
2.710362047440698953e-05 4.730145280463461319e-03
2.711360799001248472e-05 4.679503261175057931e-03
2.712359550561797990e-05 4.622374023001321608e-03
2.713358302122347170e-05 4.563957364159475574e-03
2.714357053682896350e-05 4.503557603329978905e-03
2.715355805243445869e-05 4.434942590947766293e-03
2.716354556803995049e-05 4.349165887989017709e-03
2.717353308364544228e-05 4.238697551981692596e-03
2.718352059925093747e-05 4.100985336627975195e-03
2.719350811485642927e-05 3.939853040058836561e-03
2.720349563046192107e-05 3.764015653807313740e-03
2.721348314606741625e-05 3.583416862946818462e-03
2.722347066167290805e-05 3.404962229870841205e-03
2.723345817727840324e-05 3.229608683222397626e-03
2.724344569288389504e-05 3.052082159618021723e-03
2.725343320848939023e-05 2.863481951341471932e-03
2.726342072409488202e-05 2.655517230718665994e-03
2.727340823970037382e-05 2.424542698547748742e-03
2.728339575530586901e-05 2.173503769871856610e-03
2.729338327091136081e-05 1.910978436295237594e-03
2.730337078651685261e-05 1.647616537308759085e-03
2.731335830212234779e-05 1.391670267814560475e-03
2.732334581772783959e-05 1.145590106189870849e-03
2.733333333333333478e-05 9.053062614233863383e-04
2.734332084893882658e-05 6.624447803377001530e-04
2.735330836454432176e-05 4.086027242570112322e-04
2.736329588014981356e-05 1.396621730014184265e-04
2.737328339575530536e-05 -1.417702408954943003e-04
2.738327091136080055e-05 -4.270130927374191565e-04
2.739325842696629235e-05 -7.046739001433124884e-04
2.740324594257178415e-05 -9.653252297787419910e-04
2.741323345817727933e-05 -1.205323995295259952e-03
2.742322097378277113e-05 -1.428105269557672016e-03
2.743320848938826293e-05 -1.642261302702688330e-03
2.744319600499375812e-05 -1.857387699346349985e-03
2.745318352059925330e-05 -2.079480326639640119e-03
2.746317103620474510e-05 -2.308015340477508233e-03
2.747315855181023690e-05 -2.535947748898901861e-03
2.748314606741573209e-05 -2.752715722584393124e-03
2.749313358302122389e-05 -2.948764243284760812e-03
2.750312109862671568e-05 -3.119589978580891536e-03
2.751310861423221087e-05 -3.267424539566011771e-03
2.752309612983770267e-05 -3.399895642913622514e-03
2.753308364544319447e-05 -3.526183733341317801e-03
2.754307116104868965e-05 -3.652546659081892799e-03
2.755305867665418145e-05 -3.779206316935418246e-03
2.756304619225967664e-05 -3.900070473486393595e-03
2.757303370786516844e-05 -4.005317515254455847e-03
2.758302122347066363e-05 -4.085766265040737845e-03
2.759300873907615542e-05 -4.136957470990129844e-03
2.760299625468164722e-05 -4.161168748369604813e-03
2.761298377028714241e-05 -4.166382051817639313e-03
2.762297128589263421e-05 -4.162798891553946661e-03
2.763295880149812601e-05 -4.158410324894164928e-03
2.764294631710362119e-05 -4.155664237255420924e-03
2.765293383270911299e-05 -4.150646840560263777e-03
2.766292134831460818e-05 -4.135177832129600765e-03
2.767290886392009998e-05 -4.100727321470873550e-03
2.768289637952559516e-05 -4.042409361563938791e-03
2.769288389513108696e-05 -3.961240018239899595e-03
2.770287141073657876e-05 -3.863729014695172371e-03
2.771285892634207395e-05 -3.758988071810042721e-03
2.772284644194756575e-05 -3.654798382447630323e-03
2.773283395755305754e-05 -3.554401827210817641e-03
2.774282147315855273e-05 -3.455461047759509404e-03
2.775280898876404453e-05 -3.351553773657128983e-03
2.776279650436953972e-05 -3.235530082508966156e-03
2.777278401997503152e-05 -3.103106604962146357e-03
2.778277153558052670e-05 -2.955103572240282660e-03
2.779275905118601850e-05 -2.797322810219264599e-03
2.780274656679151030e-05 -2.638236940765985913e-03
2.781273408239700549e-05 -2.485516632063542678e-03
2.782272159800249728e-05 -2.343014532081230672e-03
2.783270911360798908e-05 -2.209491867386640870e-03
2.784269662921348427e-05 -2.079633137540061374e-03
2.785268414481897607e-05 -1.946747008332867356e-03
2.786267166042446787e-05 -1.805953502311757842e-03
2.787265917602996305e-05 -1.656414746151613953e-03
2.788264669163545824e-05 -1.501701426732413329e-03
2.789263420724095004e-05 -1.348190264027010303e-03
2.790262172284644184e-05 -1.202343970699228711e-03
2.791260923845193702e-05 -1.068088892194245807e-03
2.792259675405742882e-05 -9.454300867655020431e-04
2.793258426966292062e-05 -8.308060298848682487e-04
2.794257178526841581e-05 -7.189577220002228404e-04
2.795255930087390761e-05 -6.053568336020863751e-04
2.796254681647939941e-05 -4.881272387553375869e-04
2.797253433208489459e-05 -3.686602718515235352e-04
2.798252184769038639e-05 -2.507828653232630346e-04
2.799250936329588158e-05 -1.389116168123137888e-04
2.800249687890137338e-05 -3.610325920469000259e-05
2.801248439450686856e-05 5.716456658396532221e-05
2.802247191011236036e-05 1.429996074581441339e-04
2.803245942571785216e-05 2.250014917627404017e-04
2.804244694132334735e-05 3.065753457206793638e-04
2.805243445692883915e-05 3.894182341535055492e-04
2.806242197253433094e-05 4.727727895401091199e-04
2.807240948813982613e-05 5.537019686134869202e-04
2.808239700374531793e-05 6.281628228090902107e-04
2.809238451935081312e-05 6.924301059941767155e-04
2.810237203495630492e-05 7.442921214635885583e-04
2.811235955056180010e-05 7.836260520581585058e-04
2.812234706616729190e-05 8.122042311097544534e-04
2.813233458177278370e-05 8.329270997308809051e-04
2.814232209737827889e-05 8.487783260018655958e-04
2.815230961298377068e-05 8.619002567279261066e-04
2.816229712858926248e-05 8.730488947338741965e-04
2.817228464419475767e-05 8.815766494696585182e-04
2.818227215980024947e-05 8.858656375790810054e-04
2.819225967540574127e-05 8.840694527533220519e-04
2.820224719101123645e-05 8.748963510369569966e-04
2.821223470661673164e-05 8.581986393610245307e-04
2.822222222222222344e-05 8.351396055593972648e-04
2.823220973782771524e-05 8.078858213552680273e-04
2.824219725343321042e-05 7.788726176755396283e-04
2.825218476903870222e-05 7.498937630494103982e-04
2.826217228464419402e-05 7.213433878681396738e-04
2.827215980024968921e-05 6.919721130866304543e-04
2.828214731585518101e-05 6.592997838516498387e-04
2.829213483146067281e-05 6.206358465013323781e-04
2.830212234706616799e-05 5.743296037498478012e-04
2.831210986267165979e-05 5.207601699736194838e-04
2.832209737827715498e-05 4.625492533700110401e-04
2.833208489388264678e-05 4.038406933620066266e-04
2.834207240948814196e-05 3.488176248040240749e-04
2.835205992509363376e-05 3.000441086705600341e-04
2.836204744069912556e-05 2.573152284954171253e-04
2.837203495630462075e-05 2.176280896008319461e-04
2.838202247191011255e-05 1.763375812650085539e-04
2.839200998751560434e-05 1.291116686223818305e-04
2.840199750312109953e-05 7.385300688517065543e-05
2.841198501872659133e-05 1.176316371143052107e-05
2.842197253433208652e-05 -5.303196818605567485e-05
2.843196004993757831e-05 -1.151586820801274566e-04
2.844194756554307350e-05 -1.703033990548067354e-04
2.845193508114856530e-05 -2.171003728928233003e-04
2.846192259675405710e-05 -2.577585047076847379e-04
2.847191011235955229e-05 -2.970284851447579336e-04
2.848189762796504408e-05 -3.399580033755767957e-04
2.849188514357053588e-05 -3.894048687707071625e-04
2.850187265917603107e-05 -4.445029506714840740e-04
2.851186017478152287e-05 -5.007874070578838613e-04
2.852184769038701805e-05 -5.520555467156798611e-04
2.853183520599250985e-05 -5.931373333533545601e-04
2.854182272159800504e-05 -6.223602856005765790e-04
2.855181023720349684e-05 -6.424797773637073127e-04
2.856179775280898864e-05 -6.596515639799983670e-04
2.857178526841448382e-05 -6.807787867825654694e-04
2.858177278401997562e-05 -7.104252212503708776e-04
2.859176029962546742e-05 -7.486485980260292831e-04
2.860174781523096261e-05 -7.908490216524937527e-04
2.861173533083645441e-05 -8.296805935509859878e-04
2.862172284644194621e-05 -8.582527601463936333e-04
2.863171036204744139e-05 -8.731595295840220141e-04
2.864169787765293319e-05 -8.760166546665259287e-04
2.865168539325842838e-05 -8.727066306574748130e-04
2.866167290886392018e-05 -8.707353639309460113e-04
2.867166042446941536e-05 -8.758500253342262109e-04
2.868164794007490716e-05 -8.895123365145473108e-04
2.869163545568039896e-05 -9.083186841726514481e-04
2.870162297128589415e-05 -9.257199792261486043e-04
2.871161048689138595e-05 -9.351848675642638470e-04
2.872159800249687774e-05 -9.333782172726372804e-04
2.873158551810237293e-05 -9.218118683823738491e-04
2.874157303370786473e-05 -9.062626759044291238e-04
2.875156054931335992e-05 -8.941333211475106834e-04
2.876154806491885171e-05 -8.910172592362398123e-04
2.877153558052434690e-05 -8.980071095919157659e-04
2.878152309612983870e-05 -9.110865905787593694e-04
2.879151061173533050e-05 -9.228137797106894351e-04
2.880149812734082569e-05 -9.256198471255263314e-04
2.881148564294631748e-05 -9.151776314369574998e-04
2.882147315855180928e-05 -8.923770048245713770e-04
2.883146067415730447e-05 -8.629210873172600852e-04
2.884144818976279627e-05 -8.348397656749546262e-04
2.885143570536829145e-05 -8.149995868093306813e-04
2.886142322097378325e-05 -8.062443904635005227e-04
2.887141073657927844e-05 -8.063688043267813006e-04
2.888139825218477024e-05 -8.094348940375274302e-04
2.889138576779026204e-05 -8.086854949664078803e-04
2.890137328339575722e-05 -7.997275431616050713e-04
2.891136079900124902e-05 -7.824649409656646206e-04
2.892134831460674082e-05 -7.609933079149595447e-04
2.893133583021223601e-05 -7.414820159224596533e-04
2.894132334581772781e-05 -7.291396772335560859e-04
2.895131086142321960e-05 -7.256585361425384705e-04
2.896129837702871479e-05 -7.283925199100178306e-04
2.897128589263420998e-05 -7.315464579443814366e-04
2.898127340823970178e-05 -7.288727452118025146e-04
2.899126092384519358e-05 -7.165552269616616088e-04
2.900124843945068876e-05 -6.949956598863009935e-04
2.901123595505618056e-05 -6.686274078897078837e-04
2.902122347066167236e-05 -6.439552661916598435e-04
2.903121098626716755e-05 -6.266883996287669553e-04
2.904119850187265934e-05 -6.193236709948868974e-04
2.905118601747815114e-05 -6.201934796422523509e-04
2.906117353308364633e-05 -6.244277980076501844e-04
2.907116104868913813e-05 -6.262360930531596457e-04
2.908114856429463332e-05 -6.214699944306489735e-04
2.909113607990012511e-05 -6.092539213667711026e-04
2.910112359550562030e-05 -5.920529843545013684e-04
2.911111111111111210e-05 -5.741680290827751512e-04
2.912109862671660390e-05 -5.595052652141937772e-04
2.913108614232209908e-05 -5.496625524659953929e-04
2.914107365792759088e-05 -5.432530008125702236e-04
2.915106117353308268e-05 -5.366730949641607649e-04
2.916104868913857787e-05 -5.259385903918081329e-04
2.917103620474406967e-05 -5.086332444606922291e-04
2.918102372034956485e-05 -4.850746382783581705e-04
2.919101123595505665e-05 -4.581289633065994482e-04
2.920099875156055184e-05 -4.318651879075224680e-04
2.921098626716604364e-05 -4.096780297731997646e-04
2.922097378277153544e-05 -3.928055413059042115e-04
2.923096129837703062e-05 -3.798808989541760470e-04
2.924094881398252242e-05 -3.677242939574542355e-04
2.925093632958801422e-05 -3.528966646557391419e-04
2.926092384519350941e-05 -3.332865921688112944e-04
2.927091136079900121e-05 -3.089680239589640584e-04
2.928089887640449300e-05 -2.820053839096387741e-04
2.929088639200998819e-05 -2.553240147015682746e-04
2.930087390761548338e-05 -2.312757826566283329e-04
2.931086142322097518e-05 -2.105793968607505518e-04
2.932084893882646698e-05 -1.921369230607696704e-04
2.933083645443196216e-05 -1.737308509500954138e-04
2.934082397003745396e-05 -1.532346196494604356e-04
2.935081148564294576e-05 -1.296903690167865695e-04
2.936079900124844095e-05 -1.037392529397072693e-04
2.937078651685393274e-05 -7.720305535633121251e-05
2.938077403245942454e-05 -5.208425410321305125e-05
2.939076154806491973e-05 -2.949607696069911201e-05
2.940074906367041153e-05 -9.077083855336189359e-06
2.941073657927590672e-05 1.082844075214458511e-05
2.942072409488139851e-05 3.230738716477337969e-05
2.943071161048689370e-05 5.678430478826846652e-05
2.944069912609238550e-05 8.424104337825957063e-05
2.945068664169787730e-05 1.131384556104813628e-04
2.946067415730337248e-05 1.410715215961844756e-04
2.947066167290886428e-05 1.658503659409382703e-04
2.948064918851435608e-05 1.864734278637820172e-04
2.949063670411985127e-05 2.035223487827665374e-04
2.950062421972534307e-05 2.187951155486607359e-04
2.951061173533083825e-05 2.343730584226870310e-04
2.952059925093633005e-05 2.515749121108227571e-04
2.953058676654182524e-05 2.703109140173251025e-04
2.954057428214731704e-05 2.891561256375204552e-04
2.955056179775280884e-05 3.061044786089618924e-04
2.956054931335830402e-05 3.196296032317852008e-04
2.957053682896379582e-05 3.295236845649475031e-04
2.958052434456928762e-05 3.371007004216005016e-04
2.959051186017478281e-05 3.446336559956701164e-04
2.960049937578027461e-05 3.542733238702999374e-04
2.961048689138576979e-05 3.669465685853775042e-04
2.962047440699126159e-05 3.817769404558019508e-04
2.963046192259675678e-05 3.963045704776396207e-04
2.964044943820224858e-05 4.074478787280918276e-04
2.965043695380774038e-05 4.127934306999332952e-04
2.966042446941323556e-05 4.116482080735660537e-04
2.967041198501872736e-05 4.053601461187232493e-04
2.968039950062421916e-05 3.967668891885154096e-04
2.969038701622971435e-05 3.890036683387379924e-04
2.970037453183520614e-05 3.841926421595651575e-04
2.971036204744069794e-05 3.825869437607756643e-04
2.972034956304619313e-05 3.825703576565951409e-04
2.973033707865168832e-05 3.815042652656000250e-04
2.974032459425718011e-05 3.770443219011915107e-04
2.975031210986267191e-05 3.683303018911809911e-04
2.976029962546816710e-05 3.565136720452328654e-04
2.977028714107365890e-05 3.443456773858164085e-04
2.978027465667915070e-05 3.349914001821891764e-04
2.979026217228464588e-05 3.305751952014775934e-04
2.980024968789013768e-05 3.311195629982060509e-04
2.981023720349562948e-05 3.343469713340276560e-04
2.982022471910112467e-05 3.364926196245711918e-04
2.983021223470661985e-05 3.338108271187298750e-04
2.984019975031210827e-05 3.241509216890777530e-04
2.985018726591760345e-05 3.079033404634581492e-04
2.986017478152309864e-05 2.879126076064765028e-04
2.987016229712859044e-05 2.683522503989577211e-04
2.988014981273408224e-05 2.530152123653838935e-04
2.989013732833957742e-05 2.437421590470772103e-04
2.990012484394506922e-05 2.396880744341656991e-04
2.991011235955056102e-05 2.377408334742678580e-04
2.992009987515605621e-05 2.339367837859509277e-04
2.993008739076155139e-05 2.252761251219626796e-04
2.994007490636703980e-05 2.111482312326156340e-04
2.995006242197253499e-05 1.937011552149890084e-04
2.996004993757803018e-05 1.769707625128941425e-04
2.997003745318352198e-05 1.651146408097424868e-04
2.998002496878901377e-05 1.605046494813007789e-04
2.999001248439450896e-05 1.625153472849679662e-04
3.000000000000000076e-05 1.675838866503909230e-04


==> tikzpictures/data_cylinder/no_w/rec0_sim.dat <==
2.199999999999999943e-05 -7.170614545076682224e-11
2.200998751560549123e-05 -4.437718098895799257e-11
2.201997503121098641e-05 3.566639255546262777e-13
2.202996254681647821e-05 5.156350275846011424e-11
2.203995006242197340e-05 9.494325178625848187e-11
2.204993757802746520e-05 1.167595100336457854e-10
2.205992509363295700e-05 1.079893806308236233e-10
2.206991260923845218e-05 6.750585767259618281e-11
2.207990012484394398e-05 3.063577371440175987e-12
2.208988764044943917e-05 -7.014343744430661439e-11
2.209987515605493097e-05 -1.331877910873951784e-10
2.210986267166042277e-05 -1.683055604433982839e-10
2.211985018726591795e-05 -1.636953276755253300e-10
2.212983770287140975e-05 -1.168192299378767182e-10
2.213982521847690494e-05 -3.551903349108377329e-11
2.214981273408239674e-05 6.336738185947244182e-11
2.215980024968788853e-05 1.575352244988917709e-10
2.216978776529338372e-05 2.239825603478146774e-10
2.217977528089887552e-05 2.441186525829111307e-10
2.218976279650436732e-05 2.082229804189567639e-10
2.219975031210986251e-05 1.184717578974798287e-10
2.220973782771535430e-05 -1.031399575711184914e-11
2.221972534332084949e-05 -1.523350805379140442e-10
2.222971285892634129e-05 -2.753004704129371391e-10
2.223970037453183309e-05 -3.470903556938136798e-10
2.224968789013732827e-05 -3.436380494287559585e-10
2.225967540574282007e-05 -2.560983474598598254e-10
2.226966292134831526e-05 -9.556249890620414758e-11
2.227965043695380706e-05 1.068871851813628929e-10
2.228963795255929886e-05 3.054935579439982137e-10
2.229962546816479404e-05 4.499343009620939173e-10
2.230961298377028584e-05 4.981404620809793987e-10
2.231960049937578103e-05 4.284912183326834122e-10
2.232958801498127283e-05 2.476461397708685796e-10
2.233957553058676463e-05 -8.768514592254262563e-12
2.234956304619225981e-05 -2.830642938644914917e-10
2.235955056179775161e-05 -5.091110945281569780e-10
2.236953807740324680e-05 -6.287610757577148527e-10
2.237952559300873860e-05 -6.069483073923630361e-10
2.238951310861423040e-05 -4.410793077524863948e-10
2.239950062421972558e-05 -1.628666879479301726e-10
2.240948813982521738e-05 1.685837608084197170e-10
2.241947565543071257e-05 4.798347191873234015e-10
2.242946317103620437e-05 6.994752361020060139e-10
2.243945068664169616e-05 7.738188525022336232e-10
2.244943820224719135e-05 6.790668236087286706e-10
2.245942571785268315e-05 4.271254704380012705e-10
2.246941323345817834e-05 6.457034963454433989e-11
2.247940074906367014e-05 -3.351996676488923634e-10
2.248938826466916193e-05 -6.858875313104425373e-10
2.249937578027465712e-05 -9.058377021989313810e-10
2.250936329588014892e-05 -9.364498365577624493e-10
2.251935081148564072e-05 -7.575575327628717299e-10
2.252933832709113590e-05 -3.962283536315756724e-10
2.253932584269662770e-05 7.531977420294828846e-11
2.254931335830212289e-05 5.527846054747736173e-10
2.255930087390761469e-05 9.231050931898063205e-10
2.256928838951310988e-05 1.092550027569433008e-09
2.257927590511860167e-05 1.012837746410673997e-09
2.258926342072409347e-05 6.965232303296318935e-10
2.259925093632958866e-05 2.173165065852036502e-10
2.260923845193508046e-05 -3.069852751009261005e-10
2.261922596754057226e-05 -7.448368537574643273e-10
2.262921348314606744e-05 -9.863198530403911762e-10
2.263920099875155924e-05 -9.731242795436648104e-10
2.264918851435705443e-05 -7.148108073118206134e-10
2.265917602996254623e-05 -2.863390677160677426e-10
2.266916354556803803e-05 1.926702600070938365e-10
2.267915106117353321e-05 5.898650040177699972e-10
2.268913857677902501e-05 7.948826582037503227e-10
2.269912609238452020e-05 7.472484442250891164e-10
2.270911360799001200e-05 4.512916290165836044e-10
2.271910112359550380e-05 -2.544976858549032038e-11
2.272908863920099898e-05 -5.671850626846239835e-10
2.273907615480649078e-05 -1.035284006931338643e-09
2.274906367041198597e-05 -1.297675389654240312e-09
2.275905118601747777e-05 -1.257449403152127907e-09
2.276903870162296956e-05 -8.752132685884671647e-10
2.277902621722846475e-05 -1.826115257633349595e-10
2.278901373283395655e-05 7.174116684706379683e-10
2.279900124843945174e-05 1.664907255446922445e-09
2.280898876404494354e-05 2.471029941218313004e-09
2.281897627965043533e-05 2.956692256299118862e-09
2.282896379525593052e-05 2.993495459532082221e-09
2.283895131086142232e-05 2.536285723607072949e-09
2.284893882646691751e-05 1.636275343575873646e-09
2.285892634207240930e-05 4.298029002473266398e-10
2.286891385767790110e-05 -8.985162171745300395e-10
2.287890137328339629e-05 -2.166626328676521754e-09
2.288888888888888809e-05 -3.244686781301327176e-09
2.289887640449438328e-05 -4.084711327762631106e-09
2.290886392009987507e-05 -4.719040440989494715e-09
2.291885143570536687e-05 -5.223444556189471691e-09
2.292883895131086206e-05 -5.657007886778306049e-09
2.293882646691635386e-05 -5.998231705145670147e-09
2.294881398252184566e-05 -6.103181860383412301e-09
2.295880149812734084e-05 -5.702575806062694024e-09
2.296878901373283264e-05 -4.448658836408769338e-09
2.297877652933832783e-05 -2.002579873753850636e-09
2.298876404494381963e-05 1.855814867204450896e-09
2.299875156054931143e-05 7.125391457617852009e-09
2.300873907615480661e-05 1.350928602153728399e-08
2.301872659176029841e-05 2.039249947337110754e-08
2.302871410736579360e-05 2.687614288091697583e-08
2.303870162297128540e-05 3.186348885623466541e-08
2.304868913857677719e-05 3.419092143598621759e-08
2.305867665418227238e-05 3.278413356190844580e-08
2.306866416978776418e-05 2.682342421599562918e-08
2.307865168539325937e-05 1.589620688390199687e-08
2.308863920099875117e-05 1.243686703024016454e-10
2.309862671660424296e-05 -1.976650604537113348e-08
2.310861423220973815e-05 -4.243711159906066753e-08
2.311860174781522995e-05 -6.599997209372820552e-08
2.312858926342072514e-05 -8.815559174085209723e-08
2.313857677902621693e-05 -1.063727415128162017e-07
2.314856429463170873e-05 -1.180920586738489696e-07
2.315855181023720392e-05 -1.209175412380435490e-07
2.316853932584269572e-05 -1.127795347528997787e-07
2.317852684144819091e-05 -9.206281357452305092e-08
2.318851435705368270e-05 -5.773140863338545006e-08
2.319850187265917450e-05 -9.469764739389039646e-09
2.320848938826466969e-05 5.211779963522707411e-08
2.321847690387016149e-05 1.252353441032736979e-07
2.322846441947565667e-05 2.065984367405806802e-07
2.323845193508114847e-05 2.911376708024722017e-07
2.324843945068664027e-05 3.718372975883168069e-07
2.325842696629213546e-05 4.397894179956533999e-07
2.326841448189762726e-05 4.845408410827517339e-07
2.327840199750311906e-05 4.948065012213062913e-07
2.328838951310861424e-05 4.595068959746390194e-07
2.329837702871410604e-05 3.690795266282273380e-07
2.330836454431960123e-05 2.169294308113204711e-07
2.331835205992509303e-05 9.327867736668150646e-10
2.332833957553058821e-05 -2.752728351947925007e-07
2.333832709113608001e-05 -6.012301603661592033e-07
2.334831460674157181e-05 -9.590697056032110853e-07
2.335830212234706700e-05 -1.323522692528300862e-06
2.336828963795255880e-05 -1.662504430458354032e-06
2.337827715355805059e-05 -1.938519403211881403e-06
2.338826466916354578e-05 -2.110730225822515814e-06
2.339825218476903758e-05 -2.137728421177623188e-06
2.340823970037453277e-05 -1.980853472348011270e-06
2.341822721598002457e-05 -1.607967991764520857e-06
2.342821473158551636e-05 -9.973570139047415097e-07
2.343820224719101155e-05 -1.416594545648517466e-07
2.344818976279650335e-05 9.483611661361616557e-07
2.345817727840199854e-05 2.240744657580250701e-06
2.346816479400749033e-05 3.679676171277455130e-06
2.347815230961298213e-05 5.184138600016700415e-06
2.348813982521847732e-05 6.647869872002522778e-06
2.349812734082396912e-05 7.940949135203527305e-06
2.350811485642946431e-05 8.913836378870843607e-06
2.351810237203495610e-05 9.403601748403797592e-06
2.352808988764044790e-05 9.242937466896746382e-06
2.353807740324594309e-05 8.271639214488526125e-06
2.354806491885143489e-05 6.350517965557557175e-06
2.355805243445693007e-05 3.376647343311256545e-06
2.356803995006242187e-05 -7.000428209039288644e-07
2.357802746566791367e-05 -5.860377010875981222e-06
2.358801498127340886e-05 -1.200098189853020127e-05
2.359800249687890066e-05 -1.892026671822105835e-05
2.360799001248439246e-05 -2.630893874564243473e-05
2.361797752808988764e-05 -3.374334726758362494e-05
2.362796504369537944e-05 -4.068384993665917618e-05
2.363795255930087463e-05 -4.647948470916818831e-05
2.364794007490636643e-05 -5.037702316920842293e-05
2.365792759051186161e-05 -5.153764096129633871e-05
2.366791510611735341e-05 -4.905872701508459861e-05
2.367790262172284521e-05 -4.200150092335245991e-05
2.368789013732834040e-05 -2.942371599046647948e-05
2.369787765293383220e-05 -1.041635495228849517e-05
2.370786516853932399e-05 1.585712222074104277e-05
2.371785268414481918e-05 5.012007085210735838e-05
2.372784019975031098e-05 9.294107150926155545e-05
2.373782771535580617e-05 1.446963181694861579e-04
2.374781523096129796e-05 2.055326396721164335e-04
2.375780274656678976e-05 2.753380172442770500e-04
2.376779026217228495e-05 3.537190670853907425e-04
2.377777777777777675e-05 4.399842832609821420e-04
2.378776529338327194e-05 5.331412786572872374e-04
2.379775280898876373e-05 6.319000805811150409e-04
2.380774032459425553e-05 7.346884954367166598e-04
2.381772784019975072e-05 8.396776550246923005e-04
2.382771535580524252e-05 9.448133446720654877e-04
2.383770287141073770e-05 1.047857925527178029e-03
2.384769038701622950e-05 1.146435808020476602e-03
2.385767790262172130e-05 1.238083253904152543e-03
2.386766541822721649e-05 1.320301991449715582e-03
2.387765293383270829e-05 1.390613588944893033e-03
2.388764044943820347e-05 1.446613427013613727e-03
2.389762796504369527e-05 1.486024875466222805e-03
2.390761548064918707e-05 1.506750460058419372e-03
2.391760299625468226e-05 1.506919131714416077e-03
2.392759051186017406e-05 1.484933001573109828e-03
2.393757802746566586e-05 1.439506892987143984e-03
2.394756554307116104e-05 1.369705207466439785e-03
2.395755305867665284e-05 1.274976694685422398e-03
2.396754057428214803e-05 1.155181076103461773e-03
2.397752808988763983e-05 1.010617431509658630e-03
2.398751560549313501e-05 8.420456199268002481e-04
2.399750312109862681e-05 6.507053034184327516e-04
2.400749063670411861e-05 4.383357605079432791e-04
2.401747815230961380e-05 2.071851470923327557e-04
2.402746566791510560e-05 -3.997619953800148995e-05
2.403745318352059739e-05 -2.998510520562441481e-04
2.404744069912609258e-05 -5.686164013120014035e-04
2.405742821473158438e-05 -8.419257116046829350e-04
2.406741573033707957e-05 -1.114927323771297031e-03
2.407740324594257136e-05 -1.382286296996802734e-03
2.408739076154806655e-05 -1.638221276076518452e-03
2.409737827715355835e-05 -1.876556366784603051e-03
2.410736579275905015e-05 -2.090781188300870879e-03
2.411735330836454534e-05 -2.274130228781791330e-03
2.412734082397003713e-05 -2.419667969294066363e-03
2.413732833957552893e-05 -2.520385160285791137e-03
2.414731585518102412e-05 -2.569298617054517966e-03
2.415730337078651592e-05 -2.559553739890401552e-03
2.416729088639201110e-05 -2.484522244250365886e-03
2.417727840199750290e-05 -2.337895530670934269e-03
2.418726591760299470e-05 -2.113767464244536813e-03
2.419725343320848989e-05 -1.806700559161540697e-03
2.420724094881398169e-05 -1.411780925492102726e-03
2.421722846441947687e-05 -9.246476730207659747e-04
2.422721598002496867e-05 -3.415032125375315735e-04
2.423720349563046047e-05 3.408944742564973610e-04
2.424719101123595566e-05 1.125268029123767432e-03
2.425717852684144746e-05 2.013868296040495325e-03
2.426716604244693925e-05 3.008542135231936226e-03
2.427715355805243444e-05 4.110811943603795600e-03
2.428714107365792624e-05 5.321957846591795355e-03
2.429712858926342143e-05 6.643101699047859743e-03
2.430711610486891323e-05 8.075284268752371333e-03
2.431710362047440841e-05 9.619522480634263434e-03
2.432709113607990021e-05 1.127684927800365854e-02
2.433707865168539201e-05 1.304831869406997656e-02
2.434706616729088720e-05 1.493497632076002876e-02
2.435705368289637899e-05 1.693779198518326895e-02
2.436704119850187079e-05 1.905754626198589985e-02
2.437702871410736598e-05 2.129469217430565720e-02
2.438701622971285778e-05 2.364915512256315563e-02
2.439700374531835297e-05 2.612013056312023629e-02
2.440699126092384476e-05 2.870584931247086719e-02
2.441697877652933995e-05 3.140332696945019597e-02
2.442696629213483175e-05 3.420813039857342058e-02
2.443695380774032355e-05 3.711412647094215755e-02
2.444694132334581873e-05 4.011328265151087313e-02
2.445692883895131053e-05 4.319547823729424224e-02
2.446691635455680233e-05 4.634834530272963909e-02
2.447690387016229752e-05 4.955718549423530211e-02
2.448689138576778932e-05 5.280490686314950888e-02
2.449687890137328450e-05 5.607202480981383907e-02
2.450686641697877630e-05 5.933674500068005647e-02
2.451685393258426810e-05 6.257507437804410433e-02
2.452684144818976329e-05 6.576100148808665391e-02
2.453682896379525509e-05 6.886674155358707416e-02
2.454681647940075027e-05 7.186299419467488681e-02
2.455680399500624207e-05 7.471926014122336202e-02
2.456679151061173387e-05 7.740419593757930095e-02
2.457677902621722906e-05 7.988593791546141909e-02
2.458676654182272086e-05 8.213250439841383865e-02
2.459675405742821604e-05 8.411212269636086925e-02
2.460674157303370784e-05 8.579360756900095142e-02
2.461672908863919964e-05 8.714668430119178189e-02
2.462671660424469483e-05 8.814232070947300435e-02
2.463670411985018663e-05 8.875299667494669642e-02
2.464669163545568181e-05 8.895300094450331319e-02
2.465667915106117361e-05 8.871867237711214549e-02
2.466666666666666541e-05 8.802863427980674171e-02
2.467665418227216060e-05 8.686400612166425561e-02
2.468664169787765239e-05 8.520859266412454669e-02
2.469662921348314419e-05 8.304909617690885149e-02
2.470661672908863938e-05 8.037525342624118885e-02
2.471660424469413118e-05 7.718002018775992068e-02
2.472659176029962637e-05 7.345965950503552389e-02
2.473657927590511816e-05 6.921383896157046189e-02
2.474656679151061335e-05 6.444571406330790175e-02
2.475655430711610515e-05 5.916190046696569865e-02
2.476654182272159695e-05 5.337250897096729174e-02
2.477652933832709213e-05 4.709107657125666951e-02
2.478651685393258393e-05 4.033446865121054908e-02
2.479650436953807573e-05 3.312276481602602352e-02
2.480649188514357092e-05 2.547906759886707506e-02
2.481647940074906272e-05 1.742927148710576857e-02
2.482646691635455790e-05 9.001794858147667971e-03
2.483645443196004970e-05 2.272740856540568922e-04
2.484644194756554489e-05 -8.861746369790580308e-03
2.485642946317103669e-05 -1.823114646200682185e-02
2.486641697877652849e-05 -2.784554652319530185e-02
2.487640449438202367e-05 -3.766862118509165663e-02
2.488639200998751547e-05 -4.766337243788710404e-02
2.489637952559300727e-05 -5.779238905156706962e-02
2.490636704119850246e-05 -6.801801819546247907e-02
2.491635455680399426e-05 -7.830251461765634635e-02
2.492634207240948944e-05 -8.860804440479479183e-02
2.493632958801498124e-05 -9.889670120474855497e-02
2.494631710362047304e-05 -1.091304048453472925e-01
2.495630461922596823e-05 -1.192707818722251872e-01
2.496629213483146003e-05 -1.292789859132882635e-01
2.497627965043695521e-05 -1.391155745966481394e-01
2.498626716604244701e-05 -1.487403314048173497e-01
2.499625468164793881e-05 -1.581121249706477216e-01
2.500624219725343400e-05 -1.671888995714340687e-01
2.501622971285892579e-05 -1.759275532527132258e-01
2.502621722846441759e-05 -1.842840584312649688e-01
2.503620474406991278e-05 -1.922135672282369867e-01
2.504619225967540458e-05 -1.996706361666260587e-01
2.505617977528089976e-05 -2.066095425955863374e-01
2.506616729088639156e-05 -2.129846635755352213e-01
2.507615480649188675e-05 -2.187509157418776329e-01
2.508614232209737855e-05 -2.238642753676191310e-01
2.509612983770287035e-05 -2.282823346796522546e-01
2.510611735330836553e-05 -2.319647941171931460e-01
2.511610486891385733e-05 -2.348740439431212523e-01
2.512609238451934913e-05 -2.369756568405535224e-01
2.513607990012484432e-05 -2.382388467138013555e-01
2.514606741573033612e-05 -2.386368436670567306e-01
2.515605493133583130e-05 -2.381472638493192240e-01
2.516604244694132310e-05 -2.367522363234467742e-01
2.517602996254681829e-05 -2.344384842209097097e-01
2.518601747815231009e-05 -2.311973799227988180e-01
2.519600499375780189e-05 -2.270248219524799715e-01
2.520599250936329707e-05 -2.219211811781568733e-01
2.521598002496878887e-05 -2.158910680596427545e-01
2.522596754057428067e-05 -2.089432320116236808e-01
2.523595505617977586e-05 -2.010902752540058569e-01
2.524594257178526766e-05 -1.923484742762214816e-01
2.525593008739076284e-05 -1.827376446278601296e-01
2.526591760299625464e-05 -1.722810780680790188e-01
2.527590511860174644e-05 -1.610054930496089276e-01
2.528589263420724163e-05 -1.489410366627423044e-01
2.529588014981273342e-05 -1.361213624964288937e-01
2.530586766541822861e-05 -1.225836493031414592e-01
2.531585518102372041e-05 -1.083686125805013029e-01
2.532584269662921221e-05 -9.352060283541149821e-02
2.533583021223470740e-05 -7.808762650875770983e-02
2.534581772784019919e-05 -6.212134987351871501e-02
2.535580524344569099e-05 -4.567710514013675893e-02
2.536579275905118618e-05 -2.881378177425916037e-02
2.537578027465667798e-05 -1.159365071439612954e-02
2.538576779026217316e-05 5.917904832506541007e-03
2.539575530586766496e-05 2.365278311609885636e-02
2.540574282147316015e-05 4.154056409290524110e-02
2.541573033707865195e-05 5.950898729168389856e-02
2.542571785268414375e-05 7.748442771410860019e-02
2.543570536828963893e-05 9.539236464872083432e-02
2.544569288389513073e-05 1.131579199483054576e-01
2.545568039950062253e-05 1.307063286117334522e-01
2.546566791510611772e-05 1.479634029162394115e-01
2.547565543071160952e-05 1.648559426452154697e-01
2.548564294631710470e-05 1.813119391987079165e-01
2.549563046192259650e-05 1.972608765987070023e-01
2.550561797752809169e-05 2.126338402494859503e-01
2.551560549313358349e-05 2.273635431843538113e-01
2.552559300873907529e-05 2.413844638236336271e-01
2.553558052434457047e-05 2.546329187389560489e-01
2.554556803995006227e-05 2.670471618529566826e-01
2.555555555555555407e-05 2.785674549006685874e-01
2.556554307116104926e-05 2.891363619283257025e-01
2.557553058676654106e-05 2.986988735142068196e-01
2.558551810237203624e-05 3.072028918380761975e-01
2.559550561797752804e-05 3.145995680145983187e-01
2.560549313358301984e-05 3.208437690729094571e-01
2.561548064918851503e-05 3.258946096247011259e-01
2.562546816479400682e-05 3.297159682249388712e-01
2.563545568039950201e-05 3.322772146111346303e-01
2.564544319600499381e-05 3.335536501233351547e-01
2.565543071161048561e-05 3.335271781785210110e-01
2.566541822721598080e-05 3.321867207041784287e-01
2.567540574282147259e-05 3.295286562101216177e-01
2.568539325842696778e-05 3.255571134301004643e-01
2.569538077403245958e-05 3.202841820451671206e-01
2.570536828963795138e-05 3.137298577983445025e-01
2.571535580524344656e-05 3.059219120382732915e-01
2.572534332084893836e-05 2.968955264796529492e-01
2.573533083645443355e-05 2.866927527262048692e-01
2.574531835205992535e-05 2.753619333674827141e-01
2.575530586766541715e-05 2.629568902477137926e-01
2.576529338327091233e-05 2.495361612664672990e-01
2.577528089887640413e-05 2.351620142545988723e-01
2.578526841448189593e-05 2.198995971278762673e-01
2.579525593008739112e-05 2.038160762990960106e-01
2.580524344569288292e-05 1.869800127442811377e-01
2.581523096129837810e-05 1.694607323902174445e-01
2.582521847690386990e-05 1.513279053472529057e-01
2.583520599250936509e-05 1.326512356217445232e-01
2.584519350811485689e-05 1.135003038623229044e-01
2.585518102372034869e-05 9.394448644900682543e-02
2.586516853932584387e-05 7.405303170809551805e-02
2.587515605493133567e-05 5.389518707128494734e-02
2.588514357053682747e-05 3.354044885515374691e-02
2.589513108614232266e-05 1.305876839189231906e-02
2.590511860174781445e-05 -7.479246735336182728e-03
2.591510611735330964e-05 -2.800220341080962919e-02
2.592509363295880144e-05 -4.843787726596057719e-02
2.593508114856429663e-05 -6.871322064388719897e-02
2.594506866416978843e-05 -8.875444993798478621e-02
2.595505617977528022e-05 -1.084872220846009039e-01
2.596504369538077541e-05 -1.278368611972655888e-01
2.597503121098626721e-05 -1.467287936328800224e-01
2.598501872659175901e-05 -1.650890117215832731e-01
2.599500624219725419e-05 -1.828447298562597967e-01
2.600499375780274599e-05 -1.999250591992654258e-01
2.601498127340823779e-05 -2.162617481087961979e-01
2.602496878901373298e-05 -2.317897682873660548e-01
2.603495630461922817e-05 -2.464479341135835666e-01
2.604494382022471996e-05 -2.601794524860602809e-01
2.605493133583021176e-05 -2.729323533889204678e-01
2.606491885143570695e-05 -2.846598251553129622e-01
2.607490636704119875e-05 -2.953207092197659978e-01
2.608489388264669055e-05 -3.048793760895622262e-01
2.609488139825218573e-05 -3.133058948929697829e-01
2.610486891385767753e-05 -3.205757346868526869e-01
2.611485642946316933e-05 -3.266693951234295734e-01
2.612484394506866452e-05 -3.315719414571282608e-01
2.613483146067415632e-05 -3.352725565539645403e-01
2.614481897627965150e-05 -3.377643130023864626e-01
2.615480649188514330e-05 -3.390436389895142288e-01
2.616479400749063849e-05 -3.391102230361251468e-01
2.617478152309613029e-05 -3.379664930551168345e-01
2.618476903870162209e-05 -3.356176475848332008e-01
2.619475655430711727e-05 -3.320714950315902803e-01
2.620474406991260907e-05 -3.273386816023214907e-01
2.621473158551810087e-05 -3.214329646931078366e-01
2.622471910112359606e-05 -3.143717546301550980e-01
2.623470661672908785e-05 -3.061764150015645614e-01
2.624469413233458304e-05 -2.968730261921430635e-01
2.625468164794007484e-05 -2.864928664793802704e-01
2.626466916354557003e-05 -2.750726772441169365e-01
2.627465667915106183e-05 -2.626552914653004223e-01
2.628464419475655362e-05 -2.492897696656373452e-01
2.629463171036204881e-05 -2.350314127139094822e-01
2.630461922596754061e-05 -2.199418292090453975e-01
2.631460674157303241e-05 -2.040885590812950290e-01
2.632459425717852759e-05 -1.875446708249517425e-01
2.633458177278401939e-05 -1.703881243690583969e-01
2.634456928838951119e-05 -1.527009838098319361e-01
2.635455680399500638e-05 -1.345685215503763243e-01
2.636454431960050157e-05 -1.160782234713777922e-01
2.637453183520599336e-05 -9.731869192159120496e-02
2.638451935081148516e-05 -7.837854835498050954e-02
2.639450686641698035e-05 -5.934545380895890621e-02
2.640449438202247215e-05 -4.030514934215298495e-02
2.641448189762796395e-05 -2.134070705649318556e-02
2.642446941323345913e-05 -2.531876046956354782e-03
2.643445692883895093e-05 1.604538842739948110e-02
2.644444444444444273e-05 3.431923320087565399e-02
2.645443196004993792e-05 5.222204989930054331e-02
2.646441947565542972e-05 6.969035612217210074e-02
2.647440699126092490e-05 8.666456862969217079e-02
2.648439450686641670e-05 1.030885611462034751e-01
2.649438202247191189e-05 1.189091917898392609e-01
2.650436953807740369e-05 1.340758842960771413e-01
2.651435705368289548e-05 1.485402651167565258e-01
2.652434456928839067e-05 1.622559530265535455e-01
2.653433208489388247e-05 1.751785059099895681e-01
2.654431960049937427e-05 1.872654810080863486e-01
2.655430711610486946e-05 1.984767492150867341e-01
2.656429463171036125e-05 2.087749039106544524e-01
2.657428214731585644e-05 2.181259651475924155e-01
2.658426966292134824e-05 2.265000495206720421e-01
2.659425717852684343e-05 2.338721921925876468e-01
2.660424469413233522e-05 2.402232102896396659e-01
2.661423220973782702e-05 2.455403541010864055e-01
2.662421972534332221e-05 2.498178805317144147e-01
2.663420724094881401e-05 2.530574092799572905e-01
2.664419475655430581e-05 2.552680176240092469e-01
2.665418227215980099e-05 2.564661855266436308e-01
2.666416978776529279e-05 2.566754646333568313e-01
2.667415730337078798e-05 2.559260604871321787e-01
2.668414481897627978e-05 2.542540143162378419e-01
2.669413233458177496e-05 2.517002182820546885e-01
2.670411985018726676e-05 2.483094332753049971e-01
2.671410736579275856e-05 2.441291971287852525e-01
2.672409488139825375e-05 2.392086052580302824e-01
2.673408239700374555e-05 2.335973863693238395e-01
2.674406991260923735e-05 2.273450269187456685e-01
2.675405742821473253e-05 2.205000738272885896e-01
2.676404494382022433e-05 2.131095190662188332e-01
2.677403245942571613e-05 2.052184211156689031e-01
2.678401997503121132e-05 1.968697809778090224e-01
2.679400749063670650e-05 1.881045869455230390e-01
2.680399500624219830e-05 1.789621126911081495e-01
2.681398252184769010e-05 1.694803103675320277e-01
2.682397003745318529e-05 1.596963819912450011e-01
2.683395755305867709e-05 1.496473418797917010e-01
2.684394506866416888e-05 1.393704798612607487e-01
2.685393258426966407e-05 1.289037598295376397e-01
2.686392009987515587e-05 1.182861465908864179e-01
2.687390761548064767e-05 1.075577228983555234e-01
2.688389513108614286e-05 9.675971367609868812e-02
2.689388264669163465e-05 8.593420580179415846e-02
2.690387016229712984e-05 7.512378791196064332e-02
2.691385767790262164e-05 6.437102097647857957e-02
2.692384519350811683e-05 5.371780463759502633e-02
2.693383270911360862e-05 4.320476030377123910e-02
2.694382022471910042e-05 3.287060087260399582e-02
2.695380774032459561e-05 2.275156946183287676e-02
2.696379525593008741e-05 1.288091325807163776e-02
2.697378277153557921e-05 3.288508484718035123e-03
2.698377028714107439e-05 -5.999396916919223430e-03
2.699375780274656619e-05 -1.496021794184117411e-02
2.700374531835206138e-05 -2.357485223222514914e-02
2.701373283395755318e-05 -3.182734986491541490e-02
2.702372034956304836e-05 -3.970441217569357223e-02
2.703370786516854016e-05 -4.719490070199082454e-02
2.704369538077403196e-05 -5.428931386572761336e-02
2.705368289637952715e-05 -6.097929350782298891e-02
2.706367041198501895e-05 -6.725718065185067041e-02
2.707365792759051075e-05 -7.311562927152362446e-02
2.708364544319600593e-05 -7.854723457566092915e-02
2.709363295880149773e-05 -8.354431995536713840e-02
2.710362047440698953e-05 -8.809894751584863848e-02
2.711360799001248472e-05 -9.220305761498119590e-02
2.712359550561797990e-05 -9.584889690065442891e-02
2.713358302122347170e-05 -9.902953809300961419e-02
2.714357053682896350e-05 -1.017395178056369337e-01
2.715355805243445869e-05 -1.039754286235423375e-01
2.716354556803995049e-05 -1.057365630955427183e-01
2.717353308364544228e-05 -1.070253936915421811e-01
2.718352059925093747e-05 -1.078479855233522300e-01
2.719350811485642927e-05 -1.082143340071776011e-01
2.720349563046192107e-05 -1.081384007464371438e-01
2.721348314606741625e-05 -1.076380500730256401e-01
2.722347066167290805e-05 -1.067347299375925734e-01
2.723345817727840324e-05 -1.054529532939183362e-01
2.724344569288389504e-05 -1.038196408477228688e-01
2.725343320848939023e-05 -1.018633790273809903e-01
2.726342072409488202e-05 -9.961365396518996607e-02
2.727340823970037382e-05 -9.710007749711402347e-02
2.728339575530586901e-05 -9.435175118569655295e-02
2.729338327091136081e-05 -9.139670472214905805e-02
2.730337078651685261e-05 -8.826151813504629073e-02
2.731335830212234779e-05 -8.497110667751779645e-02
2.732334581772783959e-05 -8.154869571962165831e-02
2.733333333333333478e-05 -7.801586280276159857e-02
2.734332084893882658e-05 -7.439269714729426775e-02
2.735330836454432176e-05 -7.069797062590602033e-02
2.736329588014981356e-05 -6.694932093303247733e-02
2.737328339575530536e-05 -6.316342274277489399e-02
2.738327091136080055e-05 -5.935618963666647319e-02
2.739325842696629235e-05 -5.554296961846379166e-02
2.740324594257178415e-05 -5.173870364405844247e-02
2.741323345817727933e-05 -4.795801972541294950e-02
2.742322097378277113e-05 -4.421531444963663210e-02
2.743320848938826293e-05 -4.052474043143140803e-02
2.744319600499375812e-05 -3.690013970182662306e-02
2.745318352059925330e-05 -3.335493504776716744e-02
2.746317103620474510e-05 -2.990196936901955149e-02
2.747315855181023690e-05 -2.655327839575597620e-02
2.748314606741573209e-05 -2.331982083337384368e-02
2.749313358302122389e-05 -2.021113896532792872e-02
2.750312109862671568e-05 -1.723501997031694558e-02
2.751310861423221087e-05 -1.439716900911505552e-02
2.752309612983770267e-05 -1.170096558224504452e-02
2.753308364544319447e-05 -9.147362980620256032e-03
2.754307116104868965e-05 -6.734922859626887859e-03
2.755305867665418145e-05 -4.460029796484794688e-03
2.756304619225967664e-05 -2.317285133596054883e-03
2.757303370786516844e-05 -3.000393670998763133e-04
2.758302122347066363e-05 1.598924401302448568e-03
2.759300873907615542e-05 3.386638772763096543e-03
2.760299625468164722e-05 5.069198672370142655e-03
2.761298377028714241e-05 6.651128358503768413e-03
2.762297128589263421e-05 8.134934325661759627e-03
2.763295880149812601e-05 9.520962439187060852e-03
2.764294631710362119e-05 1.080753108805353364e-02
2.765293383270911299e-05 1.199132704858080906e-02
2.766292134831460818e-05 1.306799168440108544e-02
2.767290886392009998e-05 1.403279486801102538e-02
2.768289637952559516e-05 1.488133047202489997e-02
2.769288389513108696e-05 1.561017068458128883e-02
2.770287141073657876e-05 1.621743919110113855e-02
2.771285892634207395e-05 1.670322789558934332e-02
2.772284644194756575e-05 1.706986878036369920e-02
2.773283395755305754e-05 1.732197968195984400e-02
2.774282147315855273e-05 1.746628513773487712e-02
2.775280898876404453e-05 1.751126799175830098e-02
2.776279650436953972e-05 1.746664600636379031e-02
2.777278401997503152e-05 1.734282258544925931e-02
2.778277153558052670e-05 1.715031172743499213e-02
2.779275905118601850e-05 1.689925446868079106e-02
2.780274656679151030e-05 1.659899721664127165e-02
2.781273408239700549e-05 1.625780360536205338e-02
2.782272159800249728e-05 1.588263209055251063e-02
2.783270911360798908e-05 1.547900543677306270e-02
2.784269662921348427e-05 1.505094826039584527e-02
2.785268414481897607e-05 1.460094804087336273e-02
2.786267166042446787e-05 1.412998254013637933e-02
2.787265917602996305e-05 1.363758022005909405e-02
2.788264669163545824e-05 1.312195140517565840e-02
2.789263420724095004e-05 1.258024560349259302e-02
2.790262172284644184e-05 1.200891860944673130e-02
2.791260923845193702e-05 1.140424212578425300e-02
2.792259675405742882e-05 1.076290018592592976e-02
2.793258426966292062e-05 1.008261991991118468e-02
2.794257178526841581e-05 9.362737653350014164e-03
2.795255930087390761e-05 8.604660262040894278e-03
2.796254681647939941e-05 7.812149796437270304e-03
2.797253433208489459e-05 6.991408440018027394e-03
2.798252184769038639e-05 6.150987028782329072e-03
2.799250936329588158e-05 5.301446389072798741e-03
2.800249687890137338e-05 4.454836758733591792e-03
2.801248439450686856e-05 3.623965495374737149e-03
2.802247191011236036e-05 2.821526439542290567e-03
2.803245942571785216e-05 2.059164902574785357e-03
2.804244694132334735e-05 1.346628909502422481e-03
2.805243445692883915e-05 6.911091462635506142e-04
2.806242197253433094e-05 9.688955741766599387e-05
2.807240948813982613e-05 -4.346263510112365384e-04
2.808239700374531793e-05 -9.045898715156820181e-04
2.809238451935081312e-05 -1.316084534067243688e-03
2.810237203495630492e-05 -1.673379106824253882e-03
2.811235955056180010e-05 -1.981142464232465809e-03
2.812234706616729190e-05 -2.243730455764998862e-03
2.813233458177278370e-05 -2.464618301240519092e-03
2.814232209737827889e-05 -2.646041349816470947e-03
2.815230961298377068e-05 -2.788856221957158529e-03
2.816229712858926248e-05 -2.892625208349353626e-03
2.817228464419475767e-05 -2.955916020328480057e-03
2.818227215980024947e-05 -2.976742269546338478e-03
2.819225967540574127e-05 -2.953098332236596228e-03
2.820224719101123645e-05 -2.883501345054550156e-03
2.821223470661673164e-05 -2.767475049306011240e-03
2.822222222222222344e-05 -2.605891819713696163e-03
2.823220973782771524e-05 -2.401168256072751077e-03
2.824219725343321042e-05 -2.157267655074164656e-03
2.825218476903870222e-05 -1.879538156304617078e-03
2.826217228464419402e-05 -1.574439250806647329e-03
2.827215980024968921e-05 -1.249184336186915300e-03
2.828214731585518101e-05 -9.113855396319775742e-04
2.829213483146067281e-05 -5.687342651873212055e-04
2.830212234706616799e-05 -2.287470178042992511e-04
2.831210986267165979e-05 1.014302207607423244e-04
2.832209737827715498e-05 4.151804752560907946e-04
2.833208489388264678e-05 7.065829775677575156e-04
2.834207240948814196e-05 9.706137348299763261e-04
2.835205992509363376e-05 1.203374250668378092e-03
2.836204744069912556e-05 1.402349937734774380e-03
2.837203495630462075e-05 1.566611282458180631e-03
2.838202247191011255e-05 1.696927746233530465e-03
2.839200998751560434e-05 1.795736528191749920e-03
2.840199750312109953e-05 1.866918538845348512e-03
2.841198501872659133e-05 1.915424641148800056e-03
2.842197253433208652e-05 1.946755221860071864e-03
2.843196004993757831e-05 1.966376533372296564e-03
2.844194756554307350e-05 1.979134859557089149e-03
2.845193508114856530e-05 1.988753825566491260e-03
2.846192259675405710e-05 1.997450628025549974e-03
2.847191011235955229e-05 2.005743129895130178e-03
2.848189762796504408e-05 2.012464661136722024e-03
2.849188514357053588e-05 2.014980941850139529e-03
2.850187265917603107e-05 2.009635745175745395e-03
2.851186017478152287e-05 1.992350376649092061e-03
2.852184769038701805e-05 1.959336246383621728e-03
2.853183520599250985e-05 1.907809542455585552e-03
2.854182272159800504e-05 1.836617769776621592e-03
2.855181023720349684e-05 1.746626730657843728e-03
2.856179775280898864e-05 1.640828552353653476e-03
2.857178526841448382e-05 1.524111349200244544e-03
2.858177278401997562e-05 1.402717723970084342e-03
2.859176029962546742e-05 1.283508739214282929e-03
2.860174781523096261e-05 1.173137125074892161e-03
2.861173533083645441e-05 1.077283027162158867e-03
2.862172284644194621e-05 1.000052231008918780e-03
2.863171036204744139e-05 9.436333120518397002e-04
2.864169787765293319e-05 9.081825189609464815e-04
2.865168539325842838e-05 8.919639570161582267e-04
2.866167290886392018e-05 8.916558143466960743e-04
2.867166042446941536e-05 9.027725056160751946e-04
2.868164794007490716e-05 9.201676215875838685e-04
2.869163545568039896e-05 9.385526296881925882e-04
2.870162297128589415e-05 9.530075424105217356e-04
2.871161048689138595e-05 9.594330700372762045e-04
2.872159800249687774e-05 9.549119287510307455e-04
2.873158551810237293e-05 9.379074848448346133e-04
2.874157303370786473e-05 9.083074713654657730e-04
2.875156054931335992e-05 8.672862647375079474e-04
2.876154806491885171e-05 8.170349461688080272e-04
2.877153558052434690e-05 7.604384370606342113e-04
2.878152309612983870e-05 7.007535837015257301e-04
2.879151061173533050e-05 6.413588180545895306e-04
2.880149812734082569e-05 5.855791864177832540e-04
2.881148564294631748e-05 5.365596440281819503e-04
2.882147315855180928e-05 4.971292509275066548e-04
2.883146067415730447e-05 4.696180919847905413e-04
2.884144818976279627e-05 4.556092118994994607e-04
2.885143570536829145e-05 4.556630348999208754e-04
2.886142322097378325e-05 4.691004094335164058e-04
2.887141073657927844e-05 4.938936138998515496e-04
2.888139825218477024e-05 5.267547733088946129e-04
2.889138576779026204e-05 5.634038698326997640e-04
2.890137328339575722e-05 5.989903424154060163e-04
2.891136079900124902e-05 6.286078438007633050e-04
2.892134831460674082e-05 6.478277225127070148e-04
2.893133583021223601e-05 6.531879240359189133e-04
2.894132334581772781e-05 6.425937886729460747e-04
2.895131086142321960e-05 6.156084677420320828e-04
2.896129837702871479e-05 5.735665615749469893e-04
2.897128589263420998e-05 5.195315234225679263e-04
2.898127340823970178e-05 4.580403214805655828e-04
2.899126092384519358e-05 3.946592563334172781e-04
2.900124843945068876e-05 3.353906588934807637e-04
2.901123595505618056e-05 2.859851414658005474e-04
2.902122347066167236e-05 2.512502940369814577e-04
2.903121098626716755e-05 2.344483038657649634e-04
2.904119850187265934e-05 2.368773128614219930e-04
2.905118601747815114e-05 2.576628885759472249e-04
2.906117353308364633e-05 2.938492947114128783e-04
2.907116104868913813e-05 3.407329122908392838e-04
2.908114856429463332e-05 3.924243177162657810e-04
2.909113607990012511e-05 4.425588990504900479e-04
2.910112359550562030e-05 4.850448826001828935e-04
2.911111111111111210e-05 5.147456724318336769e-04
2.912109862671660390e-05 5.280129872925028644e-04
2.913108614232209908e-05 5.230248494150752494e-04
2.914107365792759088e-05 4.998906985311217391e-04
2.915106117353308268e-05 4.605931668039100666e-04
2.916104868913857787e-05 4.087498686010063056e-04
2.917103620474406967e-05 3.492579039019270016e-04
2.918102372034956485e-05 2.878360488187637289e-04
2.919101123595505665e-05 2.304690734894225199e-04
2.920099875156055184e-05 1.827963272796728615e-04
2.921098626716604364e-05 1.494916475222848645e-04
2.922097378277153544e-05 1.337163347317584839e-04
2.923096129837703062e-05 1.367092165159992706e-04
2.924094881398252242e-05 1.576304979751955236e-04
2.925093632958801422e-05 1.936399482922882345e-04
2.926092384519350941e-05 2.402386299389836660e-04
2.927091136079900121e-05 2.918069673145599180e-04
2.928089887640449300e-05 3.422470471155605355e-04
2.929088639200998819e-05 3.856600435614458092e-04
2.930087390761548338e-05 4.169744129920107843e-04
2.931086142322097518e-05 4.324732893197290946e-04
2.932084893882646698e-05 4.301658239625053611e-04
2.933083645443196216e-05 4.100109322737918965e-04
2.934082397003745396e-05 3.739206459029641139e-04
2.935081148564294576e-05 3.255762763550350486e-04
2.936079900124844095e-05 2.700414686481287119e-04
2.937078651685393274e-05 2.131899390472918247e-04
2.938077403245942454e-05 1.610235095314145853e-04
2.939076154806491973e-05 1.189484870129712109e-04
2.940074906367041153e-05 9.111719228623383954e-05
2.941073657927590672e-05 7.992159298662122793e-05
2.942072409488139851e-05 8.575202585985070719e-05
2.943071161048689370e-05 1.070104374303073832e-04
2.944069912609238550e-05 1.404176075888768015e-04
2.945068664169787730e-05 1.815271192388667038e-04
2.946067415730337248e-05 2.253507749128523942e-04
2.947066167290886428e-05 2.669958326993758296e-04
2.948064918851435608e-05 3.022070386179405801e-04
2.949063670411985127e-05 3.277477322135154917e-04
2.950062421972534307e-05 3.415939637081487714e-04
2.951061173533083825e-05 3.429776485184398566e-04
2.952059925093633005e-05 3.322885521075932326e-04
2.953058676654182524e-05 3.109162986619052682e-04
2.954057428214731704e-05 2.810464858265371681e-04
2.955056179775280884e-05 2.454320363748115465e-04
2.956054931335830402e-05 2.071533842047256380e-04
2.957053682896379582e-05 1.693604889831999780e-04
2.958052434456928762e-05 1.350190208123014293e-04
2.959051186017478281e-05 1.066832738152025757e-04
2.960049937578027461e-05 8.633377723128864861e-05
2.961048689138576979e-05 7.528582902683507720e-05
2.962047440699126159e-05 7.418026132840318317e-05
2.963046192259675678e-05 8.301185513420806833e-05
2.964044943820224858e-05 1.011540052605420164e-04
2.965043695380774038e-05 1.273564284071135137e-04
2.966042446941323556e-05 1.596987234573883445e-04
2.967041198501872736e-05 1.955577191249721202e-04
2.968039950062421916e-05 2.316462042337895594e-04
2.969038701622971435e-05 2.641875871783444497e-04
2.970037453183520614e-05 2.892652759170597377e-04
2.971036204744069794e-05 3.033134180799257015e-04
2.972034956304619313e-05 3.036696411743819890e-04
2.973033707865168832e-05 2.890699560916201337e-04
2.974032459425718011e-05 2.599954046872187470e-04
2.975031210986267191e-05 2.187502639229715624e-04
2.976029962546816710e-05 1.692947294424403516e-04
2.977028714107365890e-05 1.168242444390138620e-04
2.978027465667915070e-05 6.716927943846036082e-05
2.979026217228464588e-05 2.610300331082960793e-05
2.980024968789013768e-05 -1.361389977834109090e-06
2.981023720349562948e-05 -1.160804942333570870e-05
2.982022471910112467e-05 -2.918506761166512228e-06
2.983021223470661985e-05 2.424572431678330845e-05
2.984019975031210827e-05 6.717603430015544382e-05
2.985018726591760345e-05 1.211512785280512286e-04
2.986017478152309864e-05 1.799208007748535432e-04
2.987016229712859044e-05 2.364178801841270230e-04
2.988014981273408224e-05 2.836297885371592115e-04
2.989013732833957742e-05 3.155147357242980822e-04
2.990012484394506922e-05 3.278261613352837574e-04
2.991011235955056102e-05 3.187221990449509474e-04
2.992009987515605621e-05 2.890654399873474165e-04
2.993008739076155139e-05 2.423018083738609832e-04
2.994007490636703980e-05 1.839973158869851692e-04
2.995006242197253499e-05 1.210528785962051540e-04
2.996004993757803018e-05 6.076665004020388895e-05
2.997003745318352198e-05 9.891214602066479889e-06
2.998002496878901377e-05 -2.615782183483001086e-05
2.999001248439450896e-05 -4.386338979650010759e-05
3.000000000000000076e-05 -4.192169581074267626e-05


==> tikzpictures/data_cylinder/no_w/rec20_sim.dat <==
2.199999999999999943e-05 -4.023231168435534528e-12
2.200998751560549123e-05 -4.877619926196147118e-12
2.201997503121098641e-05 -5.262377406400224922e-12
2.202996254681647821e-05 -4.975192806837966010e-12
2.203995006242197340e-05 -3.853315435129018217e-12
2.204993757802746520e-05 -1.810110167365239216e-12
2.205992509363295700e-05 1.129381540598613384e-12
2.206991260923845218e-05 4.797837742226856551e-12
2.207990012484394398e-05 8.869729292209531819e-12
2.208988764044943917e-05 1.286217455122442735e-11
2.209987515605493097e-05 1.616055724072123636e-11
2.210986267166042277e-05 1.807108744935933048e-11
2.211985018726591795e-05 1.789938605774964864e-11
2.212983770287140975e-05 1.505138123737413479e-11
2.213982521847690494e-05 9.148550784410384566e-12
2.214981273408239674e-05 1.449829205952391320e-13
2.215980024968788853e-05 -1.157383134757006985e-11
2.216978776529338372e-05 -2.511915466226311526e-11
2.217977528089887552e-05 -3.908581333364869366e-11
2.218976279650436732e-05 -5.160308971439589415e-11
2.219975031210986251e-05 -6.046536631634717256e-11
2.220973782771535430e-05 -6.334822857059797960e-11
2.221972534332084949e-05 -5.809994690462259229e-11
2.222971285892634129e-05 -4.308908100923564216e-11
2.223970037453183309e-05 -1.757575431691785712e-11
2.224968789013732827e-05 1.792892564621541114e-11
2.225967540574282007e-05 6.139437898281362499e-11
2.226966292134831526e-05 1.091116651615281045e-10
2.227965043695380706e-05 1.557361339721244538e-10
2.228963795255929886e-05 1.945580322582815623e-10
2.229962546816479404e-05 2.180208796845660773e-10
2.230961298377028584e-05 2.185048852355586180e-10
2.231960049937578103e-05 1.893285991919007899e-10
2.232958801498127283e-05 1.259010229689885614e-10
2.233957553058676463e-05 2.689535732627401636e-11
2.234956304619225981e-05 -1.046382912351097287e-10
2.235955056179775161e-05 -2.605017853876307630e-10
2.236953807740324680e-05 -4.269758968098674811e-10
2.237952559300873860e-05 -5.850833628794690508e-10
2.238951310861423040e-05 -7.116294686774574892e-10
2.239950062421972558e-05 -7.810110588649406349e-10
2.240948813982521738e-05 -7.678616443533292850e-10
2.241947565543071257e-05 -6.503559132592941642e-10
2.242946317103620437e-05 -4.139893429066732169e-10
2.243945068664169616e-05 -5.534805701882572381e-11
2.244943820224719135e-05 4.143160067520553506e-10
2.245942571785268315e-05 9.665803161591776608e-10
2.246941323345817834e-05 1.554711200162173795e-09
2.247940074906367014e-05 2.114409300928689038e-09
2.248938826466916193e-05 2.567127723493632247e-09
2.249937578027465712e-05 2.825801173454927806e-09
2.250936329588014892e-05 2.803272621685600597e-09
2.251935081148564072e-05 2.422871309819564377e-09
2.252933832709113590e-05 1.630711770138986477e-09
2.253932584269662770e-05 4.081092041962644518e-10
2.254931335830212289e-05 -1.216422408134935200e-09
2.255930087390761469e-05 -3.157963377645321491e-09
2.256928838951310988e-05 -5.270354934616737717e-09
2.257927590511860167e-05 -7.346588314792524492e-09
2.258926342072409347e-05 -9.127369397118469914e-09
2.259925093632958866e-05 -1.031721327456064177e-08
2.260923845193508046e-05 -1.060927047360906504e-08
2.261922596754057226e-05 -9.717724842396847511e-09
2.262921348314606744e-05 -7.416696088588205762e-09
2.263920099875155924e-05 -3.581461557183050566e-09
2.264918851435705443e-05 1.770208048148151089e-09
2.265917602996254623e-05 8.441842335386003872e-09
2.266916354556803803e-05 1.603445340771076470e-08
2.267915106117353321e-05 2.393580154809863818e-08
2.268913857677902501e-05 3.133350833424787301e-08
2.269912609238452020e-05 3.725152574193261520e-08
2.270911360799001200e-05 4.061366556593514879e-08
2.271910112359550380e-05 4.033472883060876948e-08
2.272908863920099898e-05 3.543585821978842831e-08
2.273907615480649078e-05 2.517698179830595582e-08
2.274906367041198597e-05 9.197447631370111678e-09
2.275905118601747777e-05 -1.234376276194844944e-08
2.276903870162296956e-05 -3.865438325995506290e-08
2.277902621722846475e-05 -6.822210653658700870e-08
2.278901373283395655e-05 -9.878653362524942348e-08
2.279900124843945174e-05 -1.273796469191611175e-07
2.280898876404494354e-05 -1.504411174539081658e-07
2.281897627965043533e-05 -1.640301794095980096e-07
2.282896379525593052e-05 -1.641216329059921122e-07
2.283895131086142232e-05 -1.469863218151655195e-07
2.284893882646691751e-05 -1.096324258241990881e-07
2.285892634207240930e-05 -5.029684610054644469e-08
2.286891385767790110e-05 3.108021562167123897e-08
2.287890137328339629e-05 1.324075943616586764e-07
2.288888888888888809e-05 2.490904940355995319e-07
2.289887640449438328e-05 3.738469200665239296e-07
2.290886392009987507e-05 4.966865578304053599e-07
2.291885143570536687e-05 6.051760016794052552e-07
2.292883895131086206e-05 6.849637882843371452e-07
2.293882646691635386e-05 7.206115041692286546e-07
2.294881398252184566e-05 6.967290858362037191e-07
2.295880149812734084e-05 5.993864426819447235e-07
2.296878901373283264e-05 4.177301350366259519e-07
2.297877652933832783e-05 1.457308613476410309e-07
2.298876404494381963e-05 -2.160095422626291227e-07
2.299875156054931143e-05 -6.586659984693693807e-07
2.300873907615480661e-05 -1.163760203432425283e-06
2.301872659176029841e-05 -1.702271013729613194e-06
2.302871410736579360e-05 -2.234365697333030615e-06
2.303870162297128540e-05 -2.709827282113359213e-06
2.304868913857677719e-05 -3.069550763793025725e-06
2.305867665418227238e-05 -3.247960027896830881e-06
2.306866416978776418e-05 -3.176571708082110604e-06
2.307865168539325937e-05 -2.788629216440311409e-06
2.308863920099875117e-05 -2.024822031012536992e-06
2.309862671660424296e-05 -8.397699894136674605e-07
2.310861423220973815e-05 7.906823515406945236e-07
2.311860174781522995e-05 2.861781734451470980e-06
2.312858926342072514e-05 5.332379418289757750e-06
2.313857677902621693e-05 8.117242408702821847e-06
2.314856429463170873e-05 1.108075240714872004e-05
2.315855181023720392e-05 1.403137537975169831e-05
2.316853932584269572e-05 1.671765823598997172e-05
2.317852684144819091e-05 1.882679895312714622e-05
2.318851435705368270e-05 1.998464118310600622e-05
2.319850187265917450e-05 1.975901268077211065e-05
2.320848938826466969e-05 1.766535355045619220e-05
2.321847690387016149e-05 1.317491259283105261e-05
2.322846441947565667e-05 5.725992880637036018e-06
2.323845193508114847e-05 -5.262922087798388070e-06
2.324843945068664027e-05 -2.037774293984652955e-05
2.325842696629213546e-05 -4.019196059361222398e-05
2.326841448189762726e-05 -6.524860911452460275e-05
2.327840199750311906e-05 -9.604235369693517039e-05
2.328838951310861424e-05 -1.330012925400700179e-04
2.329837702871410604e-05 -1.764699772230867466e-04
2.330836454431960123e-05 -2.266945930008288561e-04
2.331835205992509303e-05 -2.838088023075771766e-04
2.332833957553058821e-05 -3.478244138395648801e-04
2.333832709113608001e-05 -4.186232917603658872e-04
2.334831460674157181e-05 -4.959534152152386428e-04
2.335830212234706700e-05 -5.794289758637103651e-04
2.336828963795255880e-05 -6.685321733554250691e-04
2.337827715355805059e-05 -7.626210836063621783e-04
2.338826466916354578e-05 -8.609374434387233365e-04
2.339825218476903758e-05 -9.626193824808320070e-04
2.340823970037453277e-05 -1.066716141919384336e-03
2.341822721598002457e-05 -1.172203190431530487e-03
2.342821473158551636e-05 -1.277999642631005633e-03
2.343820224719101155e-05 -1.382985650026028867e-03
2.344818976279650335e-05 -1.486021199650365597e-03
2.345817727840199854e-05 -1.585962020962571745e-03
2.346816479400749033e-05 -1.681676425719349968e-03
2.347815230961298213e-05 -1.772061864177551472e-03
2.348813982521847732e-05 -1.856056681079959816e-03
2.349812734082396912e-05 -1.932654149902948357e-03
2.350811485642946431e-05 -2.000912273534944785e-03
2.351810237203495610e-05 -2.059962786444391198e-03
2.352808988764044790e-05 -2.109017258670632580e-03
2.353807740324594309e-05 -2.147374483129937603e-03
2.354806491885143489e-05 -2.174422470429578612e-03
2.355805243445693007e-05 -2.189643289018536332e-03
2.356803995006242187e-05 -2.192612131898761911e-03
2.357802746566791367e-05 -2.183000663342819087e-03
2.358801498127340886e-05 -2.160574084546082116e-03
2.359800249687890066e-05 -2.125190658336738314e-03
2.360799001248439246e-05 -2.076799009695366304e-03
2.361797752808988764e-05 -2.015436660936590404e-03
2.362796504369537944e-05 -1.941224643728135975e-03
2.363795255930087463e-05 -1.854364558166989897e-03
2.364794007490636643e-05 -1.755132682861608364e-03
2.365792759051186161e-05 -1.643874670713198118e-03
2.366791510611735341e-05 -1.520999745570036574e-03
2.367790262172284521e-05 -1.386972624506282612e-03
2.368789013732834040e-05 -1.242307709873359750e-03
2.369787765293383220e-05 -1.087559990555825610e-03
2.370786516853932399e-05 -9.233168607156878307e-04
2.371785268414481918e-05 -7.501904659105275777e-04
2.372784019975031098e-05 -5.688087357425151633e-04
2.373782771535580617e-05 -3.798079736986054861e-04
2.374781523096129796e-05 -1.838247210744607142e-04
2.375780274656678976e-05 1.851094251334372558e-05
2.376779026217228495e-05 2.265810311286840806e-04
2.377777777777777675e-05 4.397845624302304567e-04
2.378776529338327194e-05 6.575402490880576578e-04
2.379775280898876373e-05 8.792884072487840543e-04
2.380774032459425553e-05 1.104490507489864007e-03
2.381772784019975072e-05 1.332627684358206246e-03
2.382771535580524252e-05 1.563197391950068649e-03
2.383770287141073770e-05 1.795708983743339419e-03
2.384769038701622950e-05 2.029678838910834067e-03
2.385767790262172130e-05 2.264622767000407186e-03
2.386766541822721649e-05 2.500052077594453002e-03
2.387765293383270829e-05 2.735468196764755111e-03
2.388764044943820347e-05 2.970359428797273403e-03
2.389762796504369527e-05 3.204202072327638415e-03
2.390761548064918707e-05 3.436462418262340064e-03
2.391760299625468226e-05 3.666602791584908875e-03
2.392759051186017406e-05 3.894096664651119834e-03
2.393757802746566586e-05 4.118441299591765054e-03
2.394756554307116104e-05 4.339179734888484567e-03
2.395755305867665284e-05 4.555930400555633503e-03
2.396754057428214803e-05 4.768413648845152945e-03
2.397752808988763983e-05 4.976489728117006531e-03
2.398751560549313501e-05 5.180189419892591157e-03
2.399750312109862681e-05 5.379754207692527719e-03
2.400749063670411861e-05 5.575664094353644830e-03
2.401747815230961380e-05 5.768670835088672739e-03
2.402746566791510560e-05 5.959818192720045191e-03
2.403745318352059739e-05 6.150465540719586219e-03
2.404744069912609258e-05 6.342281778007417999e-03
2.405742821473158438e-05 6.537240511996276690e-03
2.406741573033707957e-05 6.737603148539193093e-03
2.407740324594257136e-05 6.945882309756947100e-03
2.408739076154806655e-05 7.164791813097866162e-03
2.409737827715355835e-05 7.397193307578304663e-03
2.410736579275905015e-05 7.646017655093415889e-03
2.411735330836454534e-05 7.914187060829431380e-03
2.412734082397003713e-05 8.204524468415057975e-03
2.413732833957552893e-05 8.519674083867825529e-03
2.414731585518102412e-05 8.862000180846105538e-03
2.415730337078651592e-05 9.233513663266875934e-03
2.416729088639201110e-05 9.635781612598282378e-03
2.417727840199750290e-05 1.006988803552941528e-02
2.418726591760299470e-05 1.053634798831422012e-02
2.419725343320848989e-05 1.103509909986194297e-02
2.420724094881398169e-05 1.156547018381983045e-02
2.421722846441947687e-05 1.212618095812721675e-02
2.422721598002496867e-05 1.271536390938524282e-02
2.423720349563046047e-05 1.333059246069756738e-02
2.424719101123595566e-05 1.396891972728746094e-02
2.425717852684144746e-05 1.462694798314057541e-02
2.426716604244693925e-05 1.530087776840901442e-02
2.427715355805243444e-05 1.598657713658675067e-02
2.428714107365792624e-05 1.667965306190435579e-02
2.429712858926342143e-05 1.737552213007026447e-02
2.430711610486891323e-05 1.806946473038130094e-02
2.431710362047440841e-05 1.875668679385351922e-02
2.432709113607990021e-05 1.943236284192789362e-02
2.433707865168539201e-05 2.009168084185847247e-02
2.434706616729088720e-05 2.072988287497402188e-02
2.435705368289637899e-05 2.134225787155581353e-02
2.436704119850187079e-05 2.192421988001488214e-02
2.437702871410736598e-05 2.247127544551627554e-02
2.438701622971285778e-05 2.297905608711765107e-02
2.439700374531835297e-05 2.344334401484571978e-02
2.440699126092384476e-05 2.386007171259257875e-02
2.441697877652933995e-05 2.422534076394208813e-02
2.442696629213483175e-05 2.453545123665011249e-02
2.443695380774032355e-05 2.478691842279736809e-02
2.444694132334581873e-05 2.497648991377764485e-02
2.445692883895131053e-05 2.510117243113104551e-02
2.446691635455680233e-05 2.515825390765584826e-02
2.447690387016229752e-05 2.514530124651146240e-02
2.448689138576778932e-05 2.506018905272697217e-02
2.449687890137328450e-05 2.490109477991470088e-02
2.450686641697877630e-05 2.466650515965370521e-02
2.451685393258426810e-05 2.435517933344444677e-02
2.452684144818976329e-05 2.396614759753742246e-02
2.453682896379525509e-05 2.349864739652998691e-02
2.454681647940075027e-05 2.295212108076799540e-02
2.455680399500624207e-05 2.232612930818321170e-02
2.456679151061173387e-05 2.162034321761675468e-02
2.457677902621722906e-05 2.083446766632677388e-02
2.458676654182272086e-05 1.996822762625939315e-02
2.459675405742821604e-05 1.902130569573107916e-02
2.460674157303370784e-05 1.799333478941854414e-02
2.461672908863919964e-05 1.688385098467539910e-02
2.462671660424469483e-05 1.569233087114578831e-02
2.463670411985018663e-05 1.441817548780906753e-02
2.464669163545568181e-05 1.306075720667870636e-02
2.465667915106117361e-05 1.161944524043015230e-02
2.466666666666666541e-05 1.009365760375720809e-02
2.467665418227216060e-05 8.482922336951583334e-03
2.468664169787765239e-05 6.786934360587481424e-03
2.469662921348314419e-05 5.005632825530705737e-03
2.470661672908863938e-05 3.139268842226740786e-03
2.471660424469413118e-05 1.188483215609334584e-03
2.472659176029962637e-05 -8.456321973643432088e-04
2.473657927590511816e-05 -2.961477957289467434e-03
2.474656679151061335e-05 -5.156890314712786992e-03
2.475655430711610515e-05 -7.429105477387197565e-03
2.476654182272159695e-05 -9.774711122123271728e-03
2.477652933832709213e-05 -1.218963281588794113e-02
2.478651685393258393e-05 -1.466909109733493394e-02
2.479650436953807573e-05 -1.720760943776980870e-02
2.480649188514357092e-05 -1.979901043961412865e-02
2.481647940074906272e-05 -2.243641366793623984e-02
2.482646691635455790e-05 -2.511226413312171030e-02
2.483645443196004970e-05 -2.781836823909656503e-02
2.484644194756554489e-05 -3.054587302183204775e-02
2.485642946317103669e-05 -3.328536081531881241e-02
2.486641697877652849e-05 -3.602687245398700222e-02
2.487640449438202367e-05 -3.875997468496755055e-02
2.488639200998751547e-05 -4.147382322911101482e-02
2.489637952559300727e-05 -4.415725109005293886e-02
2.490636704119850246e-05 -4.679885765860553742e-02
2.491635455680399426e-05 -4.938707591211165260e-02
2.492634207240948944e-05 -5.191028735904964359e-02
2.493632958801498124e-05 -5.435689727050019987e-02
2.494631710362047304e-05 -5.671544609049981867e-02
2.495630461922596823e-05 -5.897470975039866004e-02
2.496629213483146003e-05 -6.112375964768813202e-02
2.497627965043695521e-05 -6.315206025698495707e-02
2.498626716604244701e-05 -6.504950995022316940e-02
2.499625468164793881e-05 -6.680652423304532517e-02
2.500624219725343400e-05 -6.841402940636298613e-02
2.501622971285892579e-05 -6.986351979742672080e-02
2.502621722846441759e-05 -7.114708174289474663e-02
2.503620474406991278e-05 -7.225739204127232251e-02
2.504619225967540458e-05 -7.318769674952026183e-02
2.505617977528089976e-05 -7.393182564232539389e-02
2.506616729088639156e-05 -7.448417206328174223e-02
2.507615480649188675e-05 -7.483972024737277351e-02
2.508614232209737855e-05 -7.499396201630399716e-02
2.509612983770287035e-05 -7.494299004900284444e-02
2.510611735330836553e-05 -7.468342768833469147e-02
2.511610486891385733e-05 -7.421248378796081735e-02
2.512609238451934913e-05 -7.352790142796349071e-02
2.513607990012484432e-05 -7.262813339403648150e-02
2.514606741573033612e-05 -7.151217609778923179e-02
2.515605493133583130e-05 -7.017973509547262290e-02
2.516604244694132310e-05 -6.863115139221515060e-02
2.517602996254681829e-05 -6.686742146126035957e-02
2.518601747815231009e-05 -6.489027624178725362e-02
2.519600499375780189e-05 -6.270213994547162162e-02
2.520599250936329707e-05 -6.030616050648815452e-02
2.521598002496878887e-05 -5.770615301008410331e-02
2.522596754057428067e-05 -5.490663987653155581e-02
2.523595505617977586e-05 -5.191275239166868311e-02
2.524594257178526766e-05 -4.873030116868340422e-02
2.525593008739076284e-05 -4.536569748502192190e-02
2.526591760299625464e-05 -4.182599417304760925e-02
2.527590511860174644e-05 -3.811885878622561785e-02
2.528589263420724163e-05 -3.425254102483352853e-02
2.529588014981273342e-05 -3.023590568358872771e-02
2.530586766541822861e-05 -2.607842468852786255e-02
2.531585518102372041e-05 -2.179018622817161660e-02
2.532584269662921221e-05 -1.738194347978064616e-02
2.533583021223470740e-05 -1.286511778047136692e-02
2.534581772784019919e-05 -8.251814457012595846e-03
2.535580524344569099e-05 -3.554842972240795148e-03
2.536579275905118618e-05 1.212301883513574631e-03
2.537578027465667798e-05 6.035434022835150548e-03
2.538576779026217316e-05 1.089969506762751561e-02
2.539575530586766496e-05 1.578958977466623712e-02
2.540574282147316015e-05 2.068901121999127887e-02
2.541573033707865195e-05 2.558132046939353560e-02
2.542571785268414375e-05 3.044939104686117393e-02
2.543570536828963893e-05 3.527571001332286543e-02
2.544569288389513073e-05 4.004242863997591745e-02
2.545568039950062253e-05 4.473151454987410458e-02
2.546566791510611772e-05 4.932474322231162472e-02
2.547565543071160952e-05 5.380391154918066909e-02
2.548564294631710470e-05 5.815080075450993619e-02
2.549563046192259650e-05 6.234735252677862244e-02
2.550561797752809169e-05 6.637573538310614918e-02
2.551560549313358349e-05 7.021849622191203566e-02
2.552559300873907529e-05 7.385855462306899211e-02
2.553558052434457047e-05 7.727945683620598971e-02
2.554556803995006227e-05 8.046533084066789798e-02
2.555555555555555407e-05 8.340108751502098294e-02
2.556554307116104926e-05 8.607256753220028644e-02
2.557553058676654106e-05 8.846654749016447106e-02
2.558551810237203624e-05 9.057100357251413048e-02
2.559550561797752804e-05 9.237517012020179941e-02
2.560549313358301984e-05 9.386965492353847862e-02
2.561548064918851503e-05 9.504652637598241804e-02
2.562546816479400682e-05 9.589939815084914942e-02
2.563545568039950201e-05 9.642350204355853993e-02
2.564544319600499381e-05 9.661573102009350655e-02
2.565543071161048561e-05 9.647460951166073051e-02
2.566541822721598080e-05 9.600027295973538599e-02
2.567540574282147259e-05 9.519442788764341523e-02
2.568539325842696778e-05 9.406025222337249803e-02
2.569538077403245958e-05 9.260228918108415197e-02
2.570536828963795138e-05 9.082635297801730512e-02
2.571535580524344656e-05 8.873933665609326504e-02
2.572534332084893836e-05 8.634912727201891902e-02
2.573533083645443355e-05 8.366455444680206965e-02
2.574531835205992535e-05 8.069516554390149254e-02
2.575530586766541715e-05 7.745119419411539141e-02
2.576529338327091233e-05 7.394351683279959397e-02
2.577528089887640413e-05 7.018359524447086162e-02
2.578526841448189593e-05 6.618354826493322296e-02
2.579525593008739112e-05 6.195602032859619940e-02
2.580524344569288292e-05 5.751437562610857424e-02
2.581523096129837810e-05 5.287260785774156036e-02
2.582521847690386990e-05 4.804546736028401238e-02
2.583520599250936509e-05 4.304845570483156053e-02
2.584519350811485689e-05 3.789783565137406357e-02
2.585518102372034869e-05 3.261067330758248700e-02
2.586516853932584387e-05 2.720475557082199097e-02
2.587515605493133567e-05 2.169855907843610751e-02
2.588514357053682747e-05 1.611116828903589801e-02
2.589513108614232266e-05 1.046213386629737258e-02
2.590511860174781445e-05 4.771360765520211988e-03
2.591510611735330964e-05 -9.410652056184261923e-04
2.592509363295880144e-05 -6.655031520934590224e-03
2.593508114856429663e-05 -1.235055234790921608e-02
2.594506866416978843e-05 -1.800790728787743725e-02
2.595505617977528022e-05 -2.360777159093240679e-02
2.596504369538077541e-05 -2.913129640256326494e-02
2.597503121098626721e-05 -3.456023085661667771e-02
2.598501872659175901e-05 -3.987690929638537662e-02
2.599500624219725419e-05 -4.506436358359156014e-02
2.600499375780274599e-05 -5.010619780797597594e-02
2.601498127340823779e-05 -5.498665774380161186e-02
2.602496878901373298e-05 -5.969051646152630231e-02
2.603495630461922817e-05 -6.420306405291847929e-02
2.604494382022471996e-05 -6.851011843103062271e-02
2.605493133583021176e-05 -7.259796528608659927e-02
2.606491885143570695e-05 -7.645333040392340851e-02
2.607490636704119875e-05 -8.006349215216915227e-02
2.608489388264669055e-05 -8.341614931447170755e-02
2.609488139825218573e-05 -8.649963003514045401e-02
2.610486891385767753e-05 -8.930290164414329823e-02
2.611485642946316933e-05 -9.181569535243747082e-02
2.612484394506866452e-05 -9.402860742869117994e-02
2.613483146067415632e-05 -9.593322412994388648e-02
2.614481897627965150e-05 -9.752218296762887872e-02
2.615480649188514330e-05 -9.878931488653082404e-02
2.616479400749063849e-05 -9.972963305690232816e-02
2.617478152309613029e-05 -1.003394769641341167e-01
2.618476903870162209e-05 -1.006165399917029329e-01
2.619475655430711727e-05 -1.005599099693380849e-01
2.620474406991260907e-05 -1.001700085229277476e-01
2.621473158551810087e-05 -9.944865922768089672e-02
2.622471910112359606e-05 -9.839896170577072665e-02
2.623470661672908785e-05 -9.702536128333982823e-02
2.624469413233458304e-05 -9.533356567664091896e-02
2.625468164794007484e-05 -9.333053157592514915e-02
2.626466916354557003e-05 -9.102444197778235269e-02
2.627465667915106183e-05 -8.842468314208959401e-02
2.628464419475655362e-05 -8.554183572648123290e-02
2.629463171036204881e-05 -8.238763858618844416e-02
2.630461922596754061e-05 -7.897492306983762422e-02
2.631460674157303241e-05 -7.531763578207179011e-02
2.632459425717852759e-05 -7.143074503199435543e-02
2.633458177278401939e-05 -6.733022108871460076e-02
2.634456928838951119e-05 -6.303299131783715592e-02
2.635455680399500638e-05 -5.855673985236332230e-02
2.636454431960050157e-05 -5.391986612331962914e-02
2.637453183520599336e-05 -4.914127827549862743e-02
2.638451935081148516e-05 -4.424024752727520604e-02
2.639450686641698035e-05 -3.923627602194214303e-02
2.640449438202247215e-05 -3.414893005925213887e-02
2.641448189762796395e-05 -2.899766585889376400e-02
2.642446941323345913e-05 -2.380170548219927643e-02
2.643445692883895093e-05 -1.857987059996874316e-02
2.644444444444444273e-05 -1.335045930238113777e-02
2.645443196004993792e-05 -8.131170793905559413e-03
2.646441947565542972e-05 -2.939057460510320977e-03
2.647440699126092490e-05 2.209496380788667121e-03
2.648439450686641670e-05 7.298772858413412647e-03
2.649438202247191189e-05 1.231371572199420165e-02
2.650436953807740369e-05 1.723992088616468563e-02
2.651435705368289548e-05 2.206359856384174437e-02
2.652434456928839067e-05 2.677154782801701230e-02
2.653433208489388247e-05 3.135110433319703016e-02
2.654431960049937427e-05 3.579011643858040492e-02
2.655430711610486946e-05 4.007691154063251771e-02
2.656429463171036125e-05 4.420029595459952498e-02
2.657428214731585644e-05 4.814960684446475958e-02
2.658426966292134824e-05 5.191472735705350561e-02
2.659425717852684343e-05 5.548612212984083830e-02
2.660424469413233522e-05 5.885491105721727539e-02
2.661423220973782702e-05 6.201287887041356806e-02
2.662421972534332221e-05 6.495252198618864381e-02
2.663420724094881401e-05 6.766711671368021153e-02
2.664419475655430581e-05 7.015074920952933668e-02
2.665418227215980099e-05 7.239845827276004953e-02
2.666416978776529279e-05 7.440614890882074617e-02
2.667415730337078798e-05 7.617069098908541003e-02
2.668414481897627978e-05 7.768987329366032479e-02
2.669413233458177496e-05 7.896248923504153860e-02
2.670411985018726676e-05 7.998817519583702185e-02
2.671410736579275856e-05 8.076763466723291263e-02
2.672409488139825375e-05 8.130246160662632504e-02
2.673408239700374555e-05 8.159520486976487574e-02
2.674406991260923735e-05 8.164933899455256716e-02
2.675405742821473253e-05 8.146926593057483845e-02
2.676404494382022433e-05 8.106019110562628915e-02
2.677403245942571613e-05 8.042811941196811865e-02
2.678401997503121132e-05 7.957990614144222485e-02
2.679400749063670650e-05 7.852312775179684512e-02
2.680399500624219830e-05 7.726604852148061253e-02
2.681398252184769010e-05 7.581758273616076571e-02
2.682397003745318529e-05 7.418712508010492923e-02
2.683395755305867709e-05 7.238452961220095960e-02
2.684394506866416888e-05 7.041998802270887925e-02
2.685393258426966407e-05 6.830394071620374263e-02
2.686392009987515587e-05 6.604706364919007977e-02
2.687390761548064767e-05 6.366011105099923795e-02
2.688389513108614286e-05 6.115394890338089751e-02
2.689388264669163465e-05 5.853939694582765280e-02
2.690387016229712984e-05 5.582725949806681409e-02
2.691385767790262164e-05 5.302828178783321883e-02
2.692384519350811683e-05 5.015313063895369267e-02
2.693383270911360862e-05 4.721248771706202524e-02
2.694382022471910042e-05 4.421700679709214543e-02
2.695380774032459561e-05 4.117737556627084489e-02
2.696379525593008741e-05 3.810428701219664704e-02
2.697378277153557921e-05 3.500842637972573224e-02
2.698377028714107439e-05 3.190047861593690859e-02
2.699375780274656619e-05 2.879111666137967179e-02
2.700374531835206138e-05 2.569093298213333612e-02
2.701373283395755318e-05 2.261039228658575165e-02
2.702372034956304836e-05 1.955972136351282961e-02
2.703370786516854016e-05 1.654877308372815561e-02
2.704369538077403196e-05 1.358693925931653800e-02
2.705368289637952715e-05 1.068300799049638934e-02
2.706367041198501895e-05 7.845100736681600087e-03
2.707365792759051075e-05 5.080584896296417262e-03
2.708364544319600593e-05 2.396018877975853237e-03
2.709363295880149773e-05 -2.028876833263280953e-04
2.710362047440698953e-05 -2.711281607628817335e-03
2.711360799001248472e-05 -5.125141663884081981e-03
2.712359550561797990e-05 -7.441217239062738326e-03
2.713358302122347170e-05 -9.656934313544196513e-03
2.714357053682896350e-05 -1.177030688324268159e-02
2.715355805243445869e-05 -1.377982885884985673e-02
2.716354556803995049e-05 -1.568436360706495017e-02
2.717353308364544228e-05 -1.748307341525778130e-02
2.718352059925093747e-05 -1.917532033961330540e-02
2.719350811485642927e-05 -2.076062600441005643e-02
2.720349563046192107e-05 -2.223863438330337186e-02
2.721348314606741625e-05 -2.360908410292688123e-02
2.722347066167290805e-05 -2.487185658087451290e-02
2.723345817727840324e-05 -2.602696675692815417e-02
2.724344569288389504e-05 -2.707463071500039453e-02
2.725343320848939023e-05 -2.801529116711903855e-02
2.726342072409488202e-05 -2.884969972957636755e-02
2.727340823970037382e-05 -2.957894205176544652e-02
2.728339575530586901e-05 -3.020448914389098349e-02
2.729338327091136081e-05 -3.072816901403084555e-02
2.730337078651685261e-05 -3.115218660882900989e-02
2.731335830212234779e-05 -3.147905499848103333e-02
2.732334581772783959e-05 -3.171156859484854790e-02
2.733333333333333478e-05 -3.185277022452581708e-02
2.734332084893882658e-05 -3.190586774703962208e-02
2.735330836454432176e-05 -3.187419463494346739e-02
2.736329588014981356e-05 -3.176113017562397917e-02
2.737328339575530536e-05 -3.157001010812585107e-02
2.738327091136080055e-05 -3.130412411411594154e-02
2.739325842696629235e-05 -3.096665858700291263e-02
2.740324594257178415e-05 -3.056077335584908225e-02
2.741323345817727933e-05 -3.008957832969222368e-02
2.742322097378277113e-05 -2.955622286928991788e-02
2.743320848938826293e-05 -2.896388410116739962e-02
2.744319600499375812e-05 -2.831585019803942518e-02
2.745318352059925330e-05 -2.761553842088737207e-02
2.746317103620474510e-05 -2.686658224979950396e-02
2.747315855181023690e-05 -2.607286440909630312e-02
2.748314606741573209e-05 -2.523857550525585372e-02
2.749313358302122389e-05 -2.436815897148812693e-02
2.750312109862671568e-05 -2.346630826407396578e-02
2.751310861423221087e-05 -2.253787494724290505e-02
2.752309612983770267e-05 -2.158782764904762161e-02
2.753308364544319447e-05 -2.062117304291512243e-02
2.754307116104868965e-05 -1.964289539059328044e-02
2.755305867665418145e-05 -1.865788498523925781e-02
2.756304619225967664e-05 -1.767084434833228468e-02
2.757303370786516844e-05 -1.668621802000172863e-02
2.758302122347066363e-05 -1.570811817147367562e-02
2.759300873907615542e-05 -1.474030373462616172e-02
2.760299625468164722e-05 -1.378617734678418832e-02
2.761298377028714241e-05 -1.284882322431778363e-02
2.762297128589263421e-05 -1.193101799021371000e-02
2.763295880149812601e-05 -1.103527461484255998e-02
2.764294631710362119e-05 -1.016384556599262204e-02
2.765293383270911299e-05 -9.318760864678520342e-03
2.766292134831460818e-05 -8.501855802187123154e-03
2.767290886392009998e-05 -7.714801340561221014e-03
2.768289637952559516e-05 -6.959124673404812507e-03
2.769288389513108696e-05 -6.236211760730247210e-03
2.770287141073657876e-05 -5.547280986437409106e-03
2.771285892634207395e-05 -4.893356181592507272e-03
2.772284644194756575e-05 -4.275211872886344050e-03
2.773283395755305754e-05 -3.693345932123847947e-03
2.774282147315855273e-05 -3.147951994615683178e-03
2.775280898876404453e-05 -2.638908073108648181e-03
2.776279650436953972e-05 -2.165781409834316960e-03
2.777278401997503152e-05 -1.727836473144104363e-03
2.778277153558052670e-05 -1.324053478000126842e-03
2.779275905118601850e-05 -9.531593077031594741e-04
2.780274656679151030e-05 -6.136703583789965884e-04
2.781273408239700549e-05 -3.039561303052055108e-04
2.782272159800249728e-05 -2.231157335664162098e-05
2.783270911360798908e-05 2.329677682538833824e-04
2.784269662921348427e-05 4.635226040133230392e-04
2.785268414481897607e-05 6.708857935354421882e-04
2.786267166042446787e-05 8.564610905985488298e-04
2.787265917602996305e-05 1.021513282836120128e-03
2.788264669163545824e-05 1.167166677314499922e-03
2.789263420724095004e-05 1.294406609422844119e-03
2.790262172284644184e-05 1.404092601393158810e-03
2.791260923845193702e-05 1.496985805049896477e-03
2.792259675405742882e-05 1.573797119031578907e-03
2.793258426966292062e-05 1.635242780521119384e-03
2.794257178526841581e-05 1.682097416038184608e-03
2.795255930087390761e-05 1.715227840780642315e-03
2.796254681647939941e-05 1.735604835769018195e-03
2.797253433208489459e-05 1.744301071062814889e-03
2.798252184769038639e-05 1.742485637738337614e-03
2.799250936329588158e-05 1.731417177223116242e-03
2.800249687890137338e-05 1.712439684466974697e-03
2.801248439450686856e-05 1.686960829907582044e-03
2.802247191011236036e-05 1.656418662612284265e-03
2.803245942571785216e-05 1.622230813227624243e-03
2.804244694132334735e-05 1.585744354703540887e-03
2.805243445692883915e-05 1.548195527852365156e-03
2.806242197253433094e-05 1.510688560361923794e-03
2.807240948813982613e-05 1.474189142375212196e-03
2.808239700374531793e-05 1.439522416231478474e-03
2.809238451935081312e-05 1.407372654787632802e-03
2.810237203495630492e-05 1.378282285113476870e-03
2.811235955056180010e-05 1.352653530389373148e-03
2.812234706616729190e-05 1.330763443372168188e-03
2.813233458177278370e-05 1.312784311749257485e-03
2.814232209737827889e-05 1.298807981903546231e-03
2.815230961298377068e-05 1.288862267919168615e-03
2.816229712858926248e-05 1.282915100544056945e-03
2.817228464419475767e-05 1.280872246014774047e-03
2.818227215980024947e-05 1.282568418012072862e-03
2.819225967540574127e-05 1.287762101434621357e-03
2.820224719101123645e-05 1.296134464682347507e-03
2.821223470661673164e-05 1.307286638911104313e-03
2.822222222222222344e-05 1.320741018647686536e-03
2.823220973782771524e-05 1.335940417078881719e-03
2.824219725343321042e-05 1.352252792232194094e-03
2.825218476903870222e-05 1.368982732978557548e-03
2.826217228464419402e-05 1.385390512782442825e-03
2.827215980024968921e-05 1.400717631079991757e-03
2.828214731585518101e-05 1.414213168201824099e-03
2.829213483146067281e-05 1.425161130593889528e-03
2.830212234706616799e-05 1.432909190186136160e-03
2.831210986267165979e-05 1.436895499930159652e-03
2.832209737827715498e-05 1.436674613915513024e-03
2.833208489388264678e-05 1.431934675768064061e-03
2.834207240948814196e-05 1.422504461655194541e-03
2.835205992509363376e-05 1.408350789620467589e-03
2.836204744069912556e-05 1.389567541239589794e-03
2.837203495630462075e-05 1.366369285841295168e-03
2.838202247191011255e-05 1.339084649783014872e-03
2.839200998751560434e-05 1.308146838387220156e-03
2.840199750312109953e-05 1.274081638722805157e-03
2.841198501872659133e-05 1.237479064938769519e-03
2.842197253433208652e-05 1.198960139775210720e-03
2.843196004993757831e-05 1.159143445684348434e-03
2.844194756554307350e-05 1.118625505447519604e-03
2.845193508114856530e-05 1.077970007523777751e-03
2.846192259675405710e-05 1.037702434182877958e-03
2.847191011235955229e-05 9.982994023317304493e-04
2.848189762796504408e-05 9.601679856551029440e-04
2.849188514357053588e-05 9.236210939952175462e-04
2.850187265917603107e-05 8.888673912925851382e-04
2.851186017478152287e-05 8.560205833684441344e-04
2.852184769038701805e-05 8.251291319700472700e-04
2.853183520599250985e-05 7.962094490619537257e-04
2.854182272159800504e-05 7.692684180432597663e-04
2.855181023720349684e-05 7.443087933642463178e-04
2.856179775280898864e-05 7.213260075852637957e-04
2.857178526841448382e-05 7.003107715928670682e-04
2.858177278401997562e-05 6.812658113148838904e-04
2.859176029962546742e-05 6.642268305423024329e-04
2.860174781523096261e-05 6.492729021108467440e-04
2.861173533083645441e-05 6.365131172479378220e-04
2.862172284644194621e-05 6.260508904591104845e-04
2.863171036204744139e-05 6.179464497501360818e-04
2.864169787765293319e-05 6.121944534486707971e-04
2.865168539325842838e-05 6.087274137892173965e-04
2.866167290886392018e-05 6.074317172818356715e-04
2.867166042446941536e-05 6.081604564784510178e-04
2.868164794007490716e-05 6.107286634871122001e-04
2.869163545568039896e-05 6.148967907805676309e-04
2.870162297128589415e-05 6.203585367563958395e-04
2.871161048689138595e-05 6.267488443688905590e-04
2.872159800249687774e-05 6.336696374800133372e-04
2.873158551810237293e-05 6.407226688247377082e-04
2.874157303370786473e-05 6.475272182781106022e-04
2.875156054931335992e-05 6.537184645291131647e-04
2.876154806491885171e-05 6.589339164117240678e-04
2.877153558052434690e-05 6.628053171386844890e-04
2.878152309612983870e-05 6.649698543580970277e-04
2.879151061173533050e-05 6.650972146208509496e-04
2.880149812734082569e-05 6.629204900405348457e-04
2.881148564294631748e-05 6.582584360756208158e-04
2.882147315855180928e-05 6.510236291183141158e-04
2.883146067415730447e-05 6.412209549206444740e-04
2.884144818976279627e-05 6.289488931222646717e-04
2.885143570536829145e-05 6.144014803892893168e-04
2.886142322097378325e-05 5.978698702102311358e-04
2.887141073657927844e-05 5.797330411381344849e-04
2.888139825218477024e-05 5.604326889585918136e-04
2.889138576779026204e-05 5.404357951033052698e-04
2.890137328339575722e-05 5.201936148729882029e-04
2.891136079900124902e-05 5.001050624428834751e-04
2.892134831460674082e-05 4.804908647831683901e-04
2.893133583021223601e-05 4.615793826178709192e-04
2.894132334581772781e-05 4.435052424949903591e-04
2.895131086142321960e-05 4.263203091048584060e-04
2.896129837702871479e-05 4.100164877984349178e-04
2.897128589263420998e-05 3.945557138495454940e-04
2.898127340823970178e-05 3.799007907447013986e-04
2.899126092384519358e-05 3.660394659489158678e-04
2.900124843945068876e-05 3.529999852228624395e-04
2.901123595505618056e-05 3.408559077982737154e-04
2.902122347066167236e-05 3.297233768451793300e-04
2.903121098626716755e-05 3.197470269455380317e-04
2.904119850187265934e-05 3.110747837425654181e-04
2.905118601747815114e-05 3.038194016323466154e-04
2.906117353308364633e-05 2.980157914202720892e-04
2.907116104868913813e-05 2.935847621497364966e-04
2.908114856429463332e-05 2.903167044844782302e-04
2.909113607990012511e-05 2.878825338674356575e-04
2.910112359550562030e-05 2.858645710061753797e-04
2.911111111111111210e-05 2.837993211363197912e-04
2.912109862671660390e-05 2.812211414748031824e-04
2.913108614232209908e-05 2.777031197907778499e-04
2.914107365792759088e-05 2.728967510415685740e-04
2.915106117353308268e-05 2.665728576104262732e-04
2.916104868913857787e-05 2.586570028450263796e-04
2.917103620474406967e-05 2.492508787807198108e-04
2.918102372034956485e-05 2.386293035882295287e-04
2.919101123595505665e-05 2.272075337967675520e-04
2.920099875156055184e-05 2.154890025704415772e-04
2.921098626716604364e-05 2.040043381826640628e-04
2.922097378277153544e-05 1.932564979165678340e-04
2.923096129837703062e-05 1.836783091127719989e-04
2.924094881398252242e-05 1.756054170676686870e-04
2.925093632958801422e-05 1.692595011025700561e-04
2.926092384519350941e-05 1.647417563095078194e-04
2.927091136079900121e-05 1.620368063315790667e-04
2.928089887640449300e-05 1.610256178900943661e-04
2.929088639200998819e-05 1.615096984858659362e-04
2.930087390761548338e-05 1.632399236587792632e-04
2.931086142322097518e-05 1.659449483412535982e-04
2.932084893882646698e-05 1.693525853099300273e-04
2.933083645443196216e-05 1.731994933503573587e-04
2.934082397003745396e-05 1.772297799199024711e-04
2.935081148564294576e-05 1.811877404719439318e-04
2.936079900124844095e-05 1.848120927804974964e-04
2.937078651685393274e-05 1.878397414970441330e-04
2.938077403245942454e-05 1.900210014344951438e-04
2.939076154806491973e-05 1.911425694671918204e-04
2.940074906367041153e-05 1.910506793034496002e-04
2.941073657927590672e-05 1.896675833091250130e-04
2.942072409488139851e-05 1.869975410499164837e-04
2.943071161048689370e-05 1.831281338118441590e-04
2.944069912609238550e-05 1.782283271767864518e-04
2.945068664169787730e-05 1.725432480104446917e-04
2.946067415730337248e-05 1.663805386729324480e-04
2.947066167290886428e-05 1.600789894493244696e-04
2.948064918851435608e-05 1.539619027117464570e-04
2.949063670411985127e-05 1.482848813848950190e-04
2.950062421972534307e-05 1.431964127142638086e-04
2.951061173533083825e-05 1.387244520649965295e-04
2.952059925093633005e-05 1.347924189955763594e-04
2.953058676654182524e-05 1.312525010672502420e-04
2.954057428214731704e-05 1.279225772942235056e-04
2.955056179775280884e-05 1.246188604864421694e-04
2.956054931335830402e-05 1.211852972803601045e-04
2.957053682896379582e-05 1.175259893666465622e-04
2.958052434456928762e-05 1.136406418840877686e-04
2.959051186017478281e-05 1.096527758117715550e-04
2.960049937578027461e-05 1.058122840545723943e-04
2.961048689138576979e-05 1.024650893915467252e-04
2.962047440699126159e-05 9.999096929165228226e-05
2.963046192259675678e-05 9.873004753692419730e-05
2.964044943820224858e-05 9.891713932174386783e-05
2.965043695380774038e-05 1.006393647440387745e-04
2.966042446941323556e-05 1.038145572057924850e-04
2.967041198501872736e-05 1.081889044007691475e-04
2.968039950062421916e-05 1.133496587129548705e-04
2.969038701622971435e-05 1.187563193208935925e-04
2.970037453183520614e-05 1.237983454664327734e-04
2.971036204744069794e-05 1.278743364016225303e-04
2.972034956304619313e-05 1.304799875291226801e-04
2.973033707865168832e-05 1.312817371418142692e-04
2.974032459425718011e-05 1.301608309012212408e-04
2.975031210986267191e-05 1.272167471839979786e-04
2.976029962546816710e-05 1.227422078493080077e-04
2.977028714107365890e-05 1.171775372365989234e-04
2.978027465667915070e-05 1.110547983621944668e-04
2.979026217228464588e-05 1.049366071071699695e-04
2.980024968789013768e-05 9.935098917154303142e-05
2.981023720349562948e-05 9.472897269611681322e-05
2.982022471910112467e-05 9.135535369993505852e-05
2.983021223470661985e-05 8.934496584590846376e-05
2.984019975031210827e-05 8.864538624653103154e-05
2.985018726591760345e-05 8.906666133390509616e-05
2.986017478152309864e-05 9.032422621024714638e-05
2.987016229712859044e-05 9.208637187821958276e-05
2.988014981273408224e-05 9.401944194899262931e-05
2.989013732833957742e-05 9.582657284905543669e-05
2.990012484394506922e-05 9.727669459332228001e-05
2.991011235955056102e-05 9.822006798253614997e-05
2.992009987515605621e-05 9.858848169197334879e-05
2.993008739076155139e-05 9.837979592426628810e-05
2.994007490636703980e-05 9.763444821772757564e-05
2.995006242197253499e-05 9.641034444764222291e-05
2.996004993757803018e-05 9.476293496221441866e-05
2.997003745318352198e-05 9.273311606759148632e-05
2.998002496878901377e-05 9.034347932952474687e-05
2.999001248439450896e-05 8.760236361997084998e-05
3.000000000000000076e-05 8.451697794953361154e-05


==> tikzpictures/data_cylinder/no_w/rec40_sim.dat <==
2.199999999999999943e-05 -1.591688388655830031e-09
2.200998751560549123e-05 -1.801655086860187838e-09
2.201997503121098641e-05 -1.745513708667893749e-09
2.202996254681647821e-05 -1.366946130485441537e-09
2.203995006242197340e-05 -6.515532831204236968e-10
2.204993757802746520e-05 3.608493352311495060e-10
2.205992509363295700e-05 1.570259210919176859e-09
2.206991260923845218e-05 2.818568716456811347e-09
2.207990012484394398e-05 3.902632354251760998e-09
2.208988764044943917e-05 4.597091292519196807e-09
2.209987515605493097e-05 4.686471712942745711e-09
2.210986267166042277e-05 4.002692530291722054e-09
2.211985018726591795e-05 2.464364256167371036e-09
2.212983770287140975e-05 1.098016320550372990e-10
2.213982521847690494e-05 -2.880304575828622679e-09
2.214981273408239674e-05 -6.177809955454603262e-09
2.215980024968788853e-05 -9.325070671826713223e-09
2.216978776529338372e-05 -1.177542622990813756e-08
2.217977528089887552e-05 -1.295800072751660101e-08
2.218976279650436732e-05 -1.236001102328535067e-08
2.219975031210986251e-05 -9.619782136700838585e-09
2.220973782771535430e-05 -4.615734046968606592e-09
2.221972534332084949e-05 2.456488749527499625e-09
2.222971285892634129e-05 1.104008824803933952e-08
2.223970037453183309e-05 2.021420291921806754e-08
2.224968789013732827e-05 2.874096289552182829e-08
2.225967540574282007e-05 3.517195184695930815e-08
2.226966292134831526e-05 3.800476195501630239e-08
2.227965043695380706e-05 3.588365939518077249e-08
2.228963795255929886e-05 2.782308096160344699e-08
2.229962546816479404e-05 1.343591835049425360e-08
2.230961298377028584e-05 -6.877187739084137945e-09
2.231960049937578103e-05 -3.179019938055176898e-08
2.232958801498127283e-05 -5.901094550038625924e-08
2.233957553058676463e-05 -8.535915261352601361e-08
2.234956304619225981e-05 -1.069665802808241843e-07
2.235955056179775161e-05 -1.196201757304322525e-07
2.236953807740324680e-05 -1.192189826290652885e-07
2.237952559300873860e-05 -1.023243579508503163e-07
2.238951310861423040e-05 -6.674370263813086213e-08
2.239950062421972558e-05 -1.211587266783462020e-08
2.240948813982521738e-05 5.961786019778329822e-08
2.241947565543071257e-05 1.438881206689570116e-07
2.242946317103620437e-05 2.334017778383297627e-07
2.243945068664169616e-05 3.183637180554020302e-07
2.244943820224719135e-05 3.869943214347059946e-07
2.245942571785268315e-05 4.264147289855312148e-07
2.246941323345817834e-05 4.238361877330477775e-07
2.247940074906367014e-05 3.680189739911578427e-07
2.248938826466916193e-05 2.508668772186545900e-07
2.249937578027465712e-05 6.910084004981085089e-08
2.250936329588014892e-05 -1.742312252070055242e-07
2.251935081148564072e-05 -4.685351037466900985e-07
2.252933832709113590e-05 -7.948448965053368004e-07
2.253932584269662770e-05 -1.125736747163270338e-06
2.254931335830212289e-05 -1.425872710209506908e-06
2.255930087390761469e-05 -1.653453847705959720e-06
2.256928838951310988e-05 -1.762537229439262934e-06
2.257927590511860167e-05 -1.706179212299517252e-06
2.258926342072409347e-05 -1.440345628003576517e-06
2.259925093632958866e-05 -9.284447146360708897e-07
2.260923845193508046e-05 -1.462682003690444539e-07
2.261922596754057226e-05 9.130295401537351989e-07
2.262921348314606744e-05 2.233818153011924739e-06
2.263920099875155924e-05 3.773619799787929632e-06
2.264918851435705443e-05 5.459180236393174967e-06
2.265917602996254623e-05 7.183453294989698816e-06
2.266916354556803803e-05 8.804029804511676529e-06
2.267915106117353321e-05 1.014229778659775759e-05
2.268913857677902501e-05 1.098443959753832648e-05
2.269912609238452020e-05 1.108347878288332340e-05
2.270911360799001200e-05 1.016251382618422085e-05
2.271910112359550380e-05 7.919370141378288239e-06
2.272908863920099898e-05 4.031804534103451331e-06
2.273907615480649078e-05 -1.836300634516219011e-06
2.274906367041198597e-05 -1.002836714308191181e-05
2.275905118601747777e-05 -2.088826948787723850e-05
2.276903870162296956e-05 -3.475343426956944640e-05
2.277902621722846475e-05 -5.194795627659670918e-05
2.278901373283395655e-05 -7.277601422901601891e-05
2.279900124843945174e-05 -9.751561885570273044e-05
2.280898876404494354e-05 -1.264124781090961592e-04
2.281897627965043533e-05 -1.596745844571259012e-04
2.282896379525593052e-05 -1.974668835052311702e-04
2.283895131086142232e-05 -2.399064153080607178e-04
2.284893882646691751e-05 -2.870580237096805694e-04
2.285892634207240930e-05 -3.389300857542075908e-04
2.286891385767790110e-05 -3.954715358534562747e-04
2.287890137328339629e-05 -4.565686989735852526e-04
2.288888888888888809e-05 -5.220428775086478988e-04
2.289887640449438328e-05 -5.916500442606854914e-04
2.290886392009987507e-05 -6.650796209706860652e-04
2.291885143570536687e-05 -7.419558869715082647e-04
2.292883895131086206e-05 -8.218396454986167873e-04
2.293882646691635386e-05 -9.042308550810587015e-04
2.294881398252184566e-05 -9.885734880835099925e-04
2.295880149812734084e-05 -1.074259657053283027e-03
2.296878901373283264e-05 -1.160635190687836537e-03
2.297877652933832783e-05 -1.247006637751875771e-03
2.298876404494381963e-05 -1.332647337502224040e-03
2.299875156054931143e-05 -1.416804061010591134e-03
2.300873907615480661e-05 -1.498705266961352679e-03
2.301872659176029841e-05 -1.577565985810669164e-03
2.302871410736579360e-05 -1.652596556466042399e-03
2.303870162297128540e-05 -1.723008600822735145e-03
2.304868913857677719e-05 -1.788022106284217110e-03
2.305867665418227238e-05 -1.846873202689706343e-03
2.306866416978776418e-05 -1.898821076844441156e-03
2.307865168539325937e-05 -1.943154100207825866e-03
2.308863920099875117e-05 -1.979201038625179754e-03
2.309862671660424296e-05 -2.006336194506200699e-03
2.310861423220973815e-05 -2.023990496315601715e-03
2.311860174781522995e-05 -2.031657406241374822e-03
2.312858926342072514e-05 -2.028904769492202807e-03
2.313857677902621693e-05 -2.015379406280698622e-03
2.314856429463170873e-05 -1.990816229945303103e-03
2.315855181023720392e-05 -1.955042531770856667e-03
2.316853932584269572e-05 -1.907983982079443190e-03
2.317852684144819091e-05 -1.849666591122926243e-03
2.318851435705368270e-05 -1.780216224792202477e-03
2.319850187265917450e-05 -1.699858383290916855e-03
2.320848938826466969e-05 -1.608914177007150391e-03
2.321847690387016149e-05 -1.507798252179874286e-03
2.322846441947565667e-05 -1.397010121793014871e-03
2.323845193508114847e-05 -1.277130490590187416e-03
2.324843945068664027e-05 -1.148812754792152748e-03
2.325842696629213546e-05 -1.012777997814229324e-03
2.326841448189762726e-05 -8.698093947789946843e-04
2.327840199750311906e-05 -7.207462052967648046e-04
2.328838951310861424e-05 -5.664782270698409368e-04
2.329837702871410604e-05 -4.079420672074613352e-04
2.330836454431960123e-05 -2.461162165028219092e-04
2.331835205992509303e-05 -8.201627233234277503e-05
2.332833957553058821e-05 8.331162562389749816e-05
2.333832709113608001e-05 2.487986652493384167e-04
2.334831460674157181e-05 4.133626375749537875e-04
2.335830212234706700e-05 5.759180460120267870e-04
2.336828963795255880e-05 7.353899243445060230e-04
2.337827715355805059e-05 8.907277736786924126e-04
2.338826466916354578e-05 1.040921262617234373e-03
2.339825218476903758e-05 1.185017303056062248e-03
2.340823970037453277e-05 1.322132823874504811e-03
2.341822721598002457e-05 1.451470452973327094e-03
2.342821473158551636e-05 1.572330083987594478e-03
2.343820224719101155e-05 1.684119610708379681e-03
2.344818976279650335e-05 1.786360284609356339e-03
2.345817727840199854e-05 1.878688424097719502e-03
2.346816479400749033e-05 1.960856143273805117e-03
2.347815230961298213e-05 2.032726143348367789e-03
2.348813982521847732e-05 2.094266063782060806e-03
2.349812734082396912e-05 2.145537933817019249e-03
2.350811485642946431e-05 2.186685772184544883e-03
2.351810237203495610e-05 2.217925914005687039e-03
2.352808988764044790e-05 2.239533554567050416e-03
2.353807740324594309e-05 2.251832545761573139e-03
2.354806491885143489e-05 2.255185543894244141e-03
2.355805243445693007e-05 2.249983111368700824e-03
2.356803995006242187e-05 2.236641325945434855e-03
2.357802746566791367e-05 2.215596760150608489e-03
2.358801498127340886e-05 2.187304947255469968e-03
2.359800249687890066e-05 2.152240662404054494e-03
2.360799001248439246e-05 2.110900600650112736e-03
2.361797752808988764e-05 2.063804266270832018e-03
2.362796504369537944e-05 2.011501453089622419e-03
2.363795255930087463e-05 1.954574860342638432e-03
2.364794007490636643e-05 1.893644474480707211e-03
2.365792759051186161e-05 1.829370072401246324e-03
2.366791510611735341e-05 1.762455739667556599e-03
2.367790262172284521e-05 1.693653998496112657e-03
2.368789013732834040e-05 1.623766840998216825e-03
2.369787765293383220e-05 1.553643150059399753e-03
2.370786516853932399e-05 1.484179527516394466e-03
2.371785268414481918e-05 1.416317146315979568e-03
2.372784019975031098e-05 1.351035764866294646e-03
2.373782771535580617e-05 1.289345988018269530e-03
2.374781523096129796e-05 1.232276704603682722e-03
2.375780274656678976e-05 1.180861348736810109e-03
2.376779026217228495e-05 1.136122239537813673e-03
2.377777777777777675e-05 1.099051917144034740e-03
2.378776529338327194e-05 1.070594396130316933e-03
2.379775280898876373e-05 1.051622485579941594e-03
2.380774032459425553e-05 1.042919232085306926e-03
2.381772784019975072e-05 1.045160587306410592e-03
2.382771535580524252e-05 1.058901293173937497e-03
2.383770287141073770e-05 1.084566311393189361e-03
2.384769038701622950e-05 1.122442358899624184e-03
2.385767790262172130e-05 1.172678060829210290e-03
2.386766541822721649e-05 1.235289245823253772e-03
2.387765293383270829e-05 1.310168816180874198e-03
2.388764044943820347e-05 1.397099492414703367e-03
2.389762796504369527e-05 1.495767429451066999e-03
2.390761548064918707e-05 1.605779154504468568e-03
2.391760299625468226e-05 1.726679541032976294e-03
2.392759051186017406e-05 1.857967270559830915e-03
2.393757802746566586e-05 1.999110274493482754e-03
2.394756554307116104e-05 2.149554844384800496e-03
2.395755305867665284e-05 2.308735734732988553e-03
2.396754057428214803e-05 2.476082515806472296e-03
2.397752808988763983e-05 2.651026513384771664e-03
2.398751560549313501e-05 2.833002003007538926e-03
2.399750312109862681e-05 3.021446813465771420e-03
2.400749063670411861e-05 3.215809836905682804e-03
2.401747815230961380e-05 3.415550163141291545e-03
2.402746566791510560e-05 3.620149025415637933e-03
2.403745318352059739e-05 3.829110896453214331e-03
2.404744069912609258e-05 4.041977521463319123e-03
2.405742821473158438e-05 4.258333022800983754e-03
2.406741573033707957e-05 4.477813811037227587e-03
2.407740324594257136e-05 4.700117095619033708e-03
2.408739076154806655e-05 4.925000045201025772e-03
2.409737827715355835e-05 5.152278098685131834e-03
2.410736579275905015e-05 5.381811647288172948e-03
2.411735330836454534e-05 5.613489822615923448e-03
2.412734082397003713e-05 5.847204475842034122e-03
2.413732833957552893e-05 6.082822809936926436e-03
2.414731585518102412e-05 6.320139788168423547e-03
2.415730337078651592e-05 6.558844457536025865e-03
2.416729088639201110e-05 6.798481645880538604e-03
2.417727840199750290e-05 7.038417015721164759e-03
2.418726591760299470e-05 7.277803476629223292e-03
2.419725343320848989e-05 7.515568086478983077e-03
2.420724094881398169e-05 7.750400882049199476e-03
2.421722846441947687e-05 7.980776298469424712e-03
2.422721598002496867e-05 8.204960806907756615e-03
2.423720349563046047e-05 8.421048499082138886e-03
2.424719101123595566e-05 8.627004787745841397e-03
2.425717852684144746e-05 8.820716130913499806e-03
2.426716604244693925e-05 9.000044124455869668e-03
2.427715355805243444e-05 9.162869064065803579e-03
2.428714107365792624e-05 9.307135397407821295e-03
2.429712858926342143e-05 9.430889108217939409e-03
2.430711610486891323e-05 9.532294055529463156e-03
2.431710362047440841e-05 9.609654597888614078e-03
2.432709113607990021e-05 9.661407946840951458e-03
2.433707865168539201e-05 9.686110467074800223e-03
2.434706616729088720e-05 9.682420355181091745e-03
2.435705368289637899e-05 9.649071191246980442e-03
2.436704119850187079e-05 9.584848656421309648e-03
2.437702871410736598e-05 9.488563324228099435e-03
2.438701622971285778e-05 9.359036077496437483e-03
2.439700374531835297e-05 9.195087805026591621e-03
2.440699126092384476e-05 8.995546010074070148e-03
2.441697877652933995e-05 8.759265712121429986e-03
2.442696629213483175e-05 8.485153609446016709e-03
2.443695380774032355e-05 8.172208898767177251e-03
2.444694132334581873e-05 7.819563607176508585e-03
2.445692883895131053e-05 7.426543477556750948e-03
2.446691635455680233e-05 6.992708618879952751e-03
2.447690387016229752e-05 6.517899581234215013e-03
2.448689138576778932e-05 6.002271660537967200e-03
2.449687890137328450e-05 5.446313081448633797e-03
2.450686641697877630e-05 4.850857828789583923e-03
2.451685393258426810e-05 4.217081340161469433e-03
2.452684144818976329e-05 3.546472066702712096e-03
2.453682896379525509e-05 2.840803388730502033e-03
2.454681647940075027e-05 2.102085867497557794e-03
2.455680399500624207e-05 1.332520825849670349e-03
2.456679151061173387e-05 5.344500165547406588e-04
2.457677902621722906e-05 -2.896971178056120008e-04
2.458676654182272086e-05 -1.137446988175500918e-03
2.459675405742821604e-05 -2.006319002382235799e-03
2.460674157303370784e-05 -2.893848140519949923e-03
2.461672908863919964e-05 -3.797601326565703140e-03
2.462671660424469483e-05 -4.715180516207273347e-03
2.463670411985018663e-05 -5.644209239417884681e-03
2.464669163545568181e-05 -6.582317090398040471e-03
2.465667915106117361e-05 -7.527109732576734227e-03
2.466666666666666541e-05 -8.476140355137717908e-03
2.467665418227216060e-05 -9.426876389339098120e-03
2.468664169787765239e-05 -1.037667188112056417e-02
2.469662921348314419e-05 -1.132273702333305362e-02
2.470661672908863938e-05 -1.226212796776779759e-02
2.471660424469413118e-05 -1.319171844888266873e-02
2.472659176029962637e-05 -1.410822128355897383e-02
2.473657927590511816e-05 -1.500819146092496371e-02
2.474656679151061335e-05 -1.588803704254791727e-02
2.475655430711610515e-05 -1.674407745520909221e-02
2.476654182272159695e-05 -1.757255339079618478e-02
2.477652933832709213e-05 -1.836970257514585619e-02
2.478651685393258393e-05 -1.913179045580145829e-02
2.479650436953807573e-05 -1.985519576412965101e-02
2.480649188514357092e-05 -2.053643657702833650e-02
2.481647940074906272e-05 -2.117224369939776571e-02
2.482646691635455790e-05 -2.175957943595636934e-02
2.483645443196004970e-05 -2.229570325862485422e-02
2.484644194756554489e-05 -2.277817377140674976e-02
2.485642946317103669e-05 -2.320487126143591650e-02
2.486641697877652849e-05 -2.357396115162121997e-02
2.487640449438202367e-05 -2.388392158872017917e-02
2.488639200998751547e-05 -2.413347115457084233e-02
2.489637952559300727e-05 -2.432155008980710353e-02
2.490636704119850246e-05 -2.444727943731964809e-02
2.491635455680399426e-05 -2.450995201922596609e-02
2.492634207240948944e-05 -2.450894854879227466e-02
2.493632958801498124e-05 -2.444377938318191903e-02
2.494631710362047304e-05 -2.431403976754186597e-02
2.495630461922596823e-05 -2.411946990630571552e-02
2.496629213483146003e-05 -2.385996340157944470e-02
2.497627965043695521e-05 -2.353558745179630193e-02
2.498626716604244701e-05 -2.314665125079646765e-02
2.499625468164793881e-05 -2.269374891431099467e-02
2.500624219725343400e-05 -2.217779285918366344e-02
2.501622971285892579e-05 -2.160005293573509511e-02
2.502621722846441759e-05 -2.096217594649726554e-02
2.503620474406991278e-05 -2.026616062910455845e-02
2.504619225967540458e-05 -1.951437694061537373e-02
2.505617977528089976e-05 -1.870953046865733022e-02
2.506616729088639156e-05 -1.785460708803892835e-02
2.507615480649188675e-05 -1.695284626225178337e-02
2.508614232209737855e-05 -1.600764643934219147e-02
2.509612983770287035e-05 -1.502255441618117852e-02
2.510611735330836553e-05 -1.400118980201610006e-02
2.511610486891385733e-05 -1.294721050232756736e-02
2.512609238451934913e-05 -1.186425280200064346e-02
2.513607990012484432e-05 -1.075592457996813259e-02
2.514606741573033612e-05 -9.625801127108618571e-03
2.515605493133583130e-05 -8.477425935964696610e-03
2.516604244694132310e-05 -7.314328453604480515e-03
2.517602996254681829e-05 -6.140044357971809197e-03
2.518601747815231009e-05 -4.958164034279935808e-03
2.519600499375780189e-05 -3.772375777995879212e-03
2.520599250936329707e-05 -2.586497057622995886e-03
2.521598002496878887e-05 -1.404481602951651023e-03
2.522596754057428067e-05 -2.304231637695172610e-04
2.523595505617977586e-05 9.314541549376786434e-04
2.524594257178526766e-05 2.076829620486880714e-03
2.525593008739076284e-05 3.201352482019713831e-03
2.526591760299625464e-05 4.300723141892209139e-03
2.527590511860174644e-05 5.370768238919650280e-03
2.528589263420724163e-05 6.407499636547695290e-03
2.529588014981273342e-05 7.407179129385746755e-03
2.530586766541822861e-05 8.366362620426396474e-03
2.531585518102372041e-05 9.281933494499813517e-03
2.532584269662921221e-05 1.015109786231715994e-02
2.533583021223470740e-05 1.097135689141404309e-02
2.534581772784019919e-05 1.174046984358018131e-02
2.535580524344569099e-05 1.245644531812276426e-02
2.536579275905118618e-05 1.311749605351705816e-02
2.537578027465667798e-05 1.372201419710750853e-02
2.538576779026217316e-05 1.426855236366487457e-02
2.539575530586766496e-05 1.475580790064139058e-02
2.540574282147316015e-05 1.518263368905225022e-02
2.541573033707865195e-05 1.554804975683591467e-02
2.542571785268414375e-05 1.585124011166352126e-02
2.543570536828963893e-05 1.609155737413444850e-02
2.544569288389513073e-05 1.626851402437849009e-02
2.545568039950062253e-05 1.638181292219601307e-02
2.546566791510611772e-05 1.643134497375354705e-02
2.547565543071160952e-05 1.641721682627814496e-02
2.548564294631710470e-05 1.633977393365534936e-02
2.549563046192259650e-05 1.619961650535684666e-02
2.550561797752809169e-05 1.599766802530695059e-02
2.551560549313358349e-05 1.573521750162520244e-02
2.552559300873907529e-05 1.541393215054929870e-02
2.553558052434457047e-05 1.503589851503541082e-02
2.554556803995006227e-05 1.460359131502088868e-02
2.555555555555555407e-05 1.411989603872542375e-02
2.556554307116104926e-05 1.358806028040664658e-02
2.557553058676654106e-05 1.301164646533752023e-02
2.558551810237203624e-05 1.239447696541798490e-02
2.559550561797752804e-05 1.174056369983376286e-02
2.560549313358301984e-05 1.105410224008287166e-02
2.561548064918851503e-05 1.033941687839351302e-02
2.562546816479400682e-05 9.600926761852413699e-03
2.563545568039950201e-05 8.843099660885662266e-03
2.564544319600499381e-05 8.070417633173763289e-03
2.565543071161048561e-05 7.287336162109229847e-03
2.566541822721598080e-05 6.498215943120475707e-03
2.567540574282147259e-05 5.707215682988119911e-03
2.568539325842696778e-05 4.918199338143670885e-03
2.569538077403245958e-05 4.134656954317901187e-03
2.570536828963795138e-05 3.359638794511074413e-03
2.571535580524344656e-05 2.595707927513371711e-03
2.572534332084893836e-05 1.844927249633851896e-03
2.573533083645443355e-05 1.108895231512470585e-03
2.574531835205992535e-05 3.888320046478693087e-04
2.575530586766541715e-05 -3.143085508820425786e-04
2.576529338327091233e-05 -9.997395105478751667e-04
2.577528089887640413e-05 -1.666753628059461194e-03
2.578526841448189593e-05 -2.314647734542380018e-03
2.579525593008739112e-05 -2.942672163153374834e-03
2.580524344569288292e-05 -3.550019869094314055e-03
2.581523096129837810e-05 -4.135869497998031184e-03
2.582521847690386990e-05 -4.699445249153748859e-03
2.583520599250936509e-05 -5.240062528073029940e-03
2.584519350811485689e-05 -5.757155661956236264e-03
2.585518102372034869e-05 -6.250294227236588042e-03
2.586516853932584387e-05 -6.719187398525979307e-03
2.587515605493133567e-05 -7.163662689168194195e-03
2.588514357053682747e-05 -7.583607471618646935e-03
2.589513108614232266e-05 -7.978902708955185746e-03
2.590511860174781445e-05 -8.349384681069316888e-03
2.591510611735330964e-05 -8.694834194796377189e-03
2.592509363295880144e-05 -9.014970816856770347e-03
2.593508114856429663e-05 -9.309459893217832127e-03
2.594506866416978843e-05 -9.577919393274656606e-03
2.595505617977528022e-05 -9.819953578798270785e-03
2.596504369538077541e-05 -1.003520172579616156e-02
2.597503121098626721e-05 -1.022333746616028299e-02
2.598501872659175901e-05 -1.038409303725058505e-02
2.599500624219725419e-05 -1.051725235112017064e-02
2.600499375780274599e-05 -1.062270500576645467e-02
2.601498127340823779e-05 -1.070049064162287809e-02
2.602496878901373298e-05 -1.075087391669024041e-02
2.603495630461922817e-05 -1.077439808351778570e-02
2.604494382022471996e-05 -1.077194706835876183e-02
2.605493133583021176e-05 -1.074482323347623197e-02
2.606491885143570695e-05 -1.069473662761630771e-02
2.607490636704119875e-05 -1.062376894955491431e-02
2.608489388264669055e-05 -1.053422799302809049e-02
2.609488139825218573e-05 -1.042848441492131781e-02
2.610486891385767753e-05 -1.030876125962987971e-02
2.611485642946316933e-05 -1.017691511248661716e-02
2.612484394506866452e-05 -1.003424380264865585e-02
2.613483146067415632e-05 -9.881355211291289672e-03
2.614481897627965150e-05 -9.718127802974135115e-03
2.615480649188514330e-05 -9.543782609621329766e-03
2.616479400749063849e-05 -9.357043511660691898e-03
2.617478152309613029e-05 -9.156343729455789990e-03
2.618476903870162209e-05 -8.940099359447914104e-03
2.619475655430711727e-05 -8.706939382613812506e-03
2.620474406991260907e-05 -8.455916784412414317e-03
2.621473158551810087e-05 -8.186637268371868212e-03
2.622471910112359606e-05 -7.899295496021257676e-03
2.623470661672908785e-05 -7.594644179528393241e-03
2.624469413233458304e-05 -7.273891031174123389e-03
2.625468164794007484e-05 -6.938552514091480931e-03
2.626466916354557003e-05 -6.590308131187312332e-03
2.627465667915106183e-05 -6.230855514197578167e-03
2.628464419475655362e-05 -5.861798965499508129e-03
2.629463171036204881e-05 -5.484548786118733157e-03
2.630461922596754061e-05 -5.100255424800966692e-03
2.631460674157303241e-05 -4.709764325294158761e-03
2.632459425717852759e-05 -4.313571081258829078e-03
2.633458177278401939e-05 -3.911799592084227659e-03
2.634456928838951119e-05 -3.504179666220312052e-03
2.635455680399500638e-05 -3.090057444765692378e-03
2.636454431960050157e-05 -2.668450611051148644e-03
2.637453183520599336e-05 -2.238150202903233660e-03
2.638451935081148516e-05 -1.797859312809013677e-03
2.639450686641698035e-05 -1.346364175893568658e-03
2.640449438202247215e-05 -8.827169380352686790e-04
2.641448189762796395e-05 -4.063987136361451127e-04
2.642446941323345913e-05 8.256444392721043934e-05
2.643445692883895093e-05 5.835760698729571764e-04
2.644444444444444273e-05 1.095530565509431759e-03
2.645443196004993792e-05 1.616945974423593304e-03
2.646441947565542972e-05 2.146152915653031824e-03
2.647440699126092490e-05 2.681498772154053412e-03
2.648439450686641670e-05 3.221535938690273711e-03
2.649438202247191189e-05 3.765143801947485290e-03
2.650436953807740369e-05 4.311561471522899064e-03
2.651435705368289548e-05 4.860326710382976284e-03
2.652434456928839067e-05 5.411139360462266512e-03
2.653433208489388247e-05 5.963696537084977288e-03
2.654431960049937427e-05 6.517521646765363566e-03
2.655430711610486946e-05 7.071833046946203460e-03
2.656429463171036125e-05 7.625483966488594625e-03
2.657428214731585644e-05 8.176991233125084982e-03
2.658426966292134824e-05 8.724626801881213423e-03
2.659425717852684343e-05 9.266581144173191911e-03
2.660424469413233522e-05 9.801111172694883938e-03
2.661423220973782702e-05 1.032666327745104806e-02
2.662421972534332221e-05 1.084195726235142460e-02
2.663420724094881401e-05 1.134598686685677447e-02
2.664419475655430581e-05 1.183797863170650208e-02
2.665418227215980099e-05 1.231728425122116839e-02
2.666416978776529279e-05 1.278327216530145659e-02
2.667415730337078798e-05 1.323523983290093159e-02
2.668414481897627978e-05 1.367235580989731650e-02
2.669413233458177496e-05 1.409366060927874816e-02
2.670411985018726676e-05 1.449807309322255315e-02
2.671410736579275856e-05 1.488445896184917641e-02
2.672409488139825375e-05 1.525166262943382540e-02
2.673408239700374555e-05 1.559853933459398947e-02
2.674406991260923735e-05 1.592393734766466007e-02
2.675405742821473253e-05 1.622665795466298258e-02
2.676404494382022433e-05 1.650540058741017946e-02
2.677403245942571613e-05 1.675871857291150874e-02
2.678401997503121132e-05 1.698502183599564369e-02
2.679400749063670650e-05 1.718262801926809247e-02
2.680399500624219830e-05 1.734986382024280432e-02
2.681398252184769010e-05 1.748519325771064753e-02
2.682397003745318529e-05 1.758737944811556222e-02
2.683395755305867709e-05 1.765559644819977847e-02
2.684394506866416888e-05 1.768949588192153186e-02
2.685393258426966407e-05 1.768913516918635756e-02
2.686392009987515587e-05 1.765486271901194754e-02
2.687390761548064767e-05 1.758711970667852995e-02
2.688389513108614286e-05 1.748623342630300712e-02
2.689388264669163465e-05 1.735221071349628968e-02
2.690387016229712984e-05 1.718462160883365078e-02
2.691385767790262164e-05 1.698257809908156057e-02
2.692384519350811683e-05 1.674485712934104323e-02
2.693383270911360862e-05 1.647013065833333179e-02
2.694382022471910042e-05 1.615721330091856103e-02
2.695380774032459561e-05 1.580535706013121156e-02
2.696379525593008741e-05 1.541446942209882473e-02
2.697378277153557921e-05 1.498526084775639484e-02
2.698377028714107439e-05 1.451925148921556254e-02
2.699375780274656619e-05 1.401864583404613569e-02
2.700374531835206138e-05 1.348612127358434463e-02
2.701373283395755318e-05 1.292457925678642053e-02
2.702372034956304836e-05 1.233689777639747354e-02
2.703370786516854016e-05 1.172574143572549868e-02
2.704369538077403196e-05 1.109341772305990313e-02
2.705368289637952715e-05 1.044184613939420220e-02
2.706367041198501895e-05 9.772606751315485174e-03
2.707365792759051075e-05 9.087037226601073908e-03
2.708364544319600593e-05 8.386331771126714907e-03
2.709363295880149773e-05 7.671616620636638462e-03
2.710362047440698953e-05 6.944038496272638902e-03
2.711360799001248472e-05 6.204812603822678144e-03
2.712359550561797990e-05 5.455272106257709822e-03
2.713358302122347170e-05 4.696902774537335505e-03
2.714357053682896350e-05 3.931420384942316444e-03
2.715355805243445869e-05 3.160874137732148752e-03
2.716354556803995049e-05 2.387791052429091669e-03
2.717353308364544228e-05 1.615279762277677025e-03
2.718352059925093747e-05 8.470927251249430823e-04
2.719350811485642927e-05 8.761807104716776953e-05
2.720349563046192107e-05 -6.582345870739891944e-04
2.721348314606741625e-05 -1.385244244264148506e-03
2.722347066167290805e-05 -2.088189620417506276e-03
2.723345817727840324e-05 -2.762202239996876599e-03
2.724344569288389504e-05 -3.403100335955895964e-03
2.725343320848939023e-05 -4.007630869284583425e-03
2.726342072409488202e-05 -4.573608172223572917e-03
2.727340823970037382e-05 -5.099914597719909688e-03
2.728339575530586901e-05 -5.586356762503161960e-03
2.729338327091136081e-05 -6.033434042614524602e-03
2.730337078651685261e-05 -6.442033278395078479e-03
2.731335830212234779e-05 -6.813156095165888958e-03
2.732334581772783959e-05 -7.147710172437259611e-03
2.733333333333333478e-05 -7.446407360017233412e-03
2.734332084893882658e-05 -7.709742458716112301e-03
2.735330836454432176e-05 -7.938072227649951851e-03
2.736329588014981356e-05 -8.131749580485486684e-03
2.737328339575530536e-05 -8.291266792246903758e-03
2.738327091136080055e-05 -8.417348521416926840e-03
2.739325842696629235e-05 -8.510991192540709807e-03
2.740324594257178415e-05 -8.573414749494424544e-03
2.741323345817727933e-05 -8.605970428353806531e-03
2.742322097378277113e-05 -8.610035133351833306e-03
2.743320848938826293e-05 -8.586905687338804508e-03
2.744319600499375812e-05 -8.537737414485524132e-03
2.745318352059925330e-05 -8.463537241350670495e-03
2.746317103620474510e-05 -8.365221629587282423e-03
2.747315855181023690e-05 -8.243718488341530981e-03
2.748314606741573209e-05 -8.100066245973052206e-03
2.749313358302122389e-05 -7.935496369417989471e-03
2.750312109862671568e-05 -7.751448011924256046e-03
2.751310861423221087e-05 -7.549546666231145634e-03
2.752309612983770267e-05 -7.331529315850019574e-03
2.753308364544319447e-05 -7.099155612538099458e-03
2.754307116104868965e-05 -6.854109655682695361e-03
2.755305867665418145e-05 -6.597948170222358959e-03
2.756304619225967664e-05 -6.332108239281615709e-03
2.757303370786516844e-05 -6.057987003069173308e-03
2.758302122347066363e-05 -5.777051266129708609e-03
2.759300873907615542e-05 -5.490956452743585639e-03
2.760299625468164722e-05 -5.201632952334381797e-03
2.761298377028714241e-05 -4.911317305939371172e-03
2.762297128589263421e-05 -4.622518786618659906e-03
2.763295880149812601e-05 -4.337892086898358611e-03
2.764294631710362119e-05 -4.060053376542282697e-03
2.765293383270911299e-05 -3.791373258046812009e-03
2.766292134831460818e-05 -3.533804943120050137e-03
2.767290886392009998e-05 -3.288783828964829056e-03
2.768289637952559516e-05 -3.057202750516120355e-03
2.769288389513108696e-05 -2.839464132398016472e-03
2.770287141073657876e-05 -2.635608714556147546e-03
2.771285892634207395e-05 -2.445495046958045312e-03
2.772284644194756575e-05 -2.268979823786844256e-03
2.773283395755305754e-05 -2.106046418460099344e-03
2.774282147315855273e-05 -1.956848609485079774e-03
2.775280898876404453e-05 -1.821690787825326185e-03
2.776279650436953972e-05 -1.700955379491509052e-03
2.777278401997503152e-05 -1.594992137894224622e-03
2.778277153558052670e-05 -1.503988845345348565e-03
2.779275905118601850e-05 -1.427857972793291925e-03
2.780274656679151030e-05 -1.366181255627519535e-03
2.781273408239700549e-05 -1.318237584240586780e-03
2.782272159800249728e-05 -1.283073359663517744e-03
2.783270911360798908e-05 -1.259596097569758242e-03
2.784269662921348427e-05 -1.246666566620114117e-03
2.785268414481897607e-05 -1.243194314595925248e-03
2.786267166042446787e-05 -1.248215916966986068e-03
2.787265917602996305e-05 -1.260928427784239591e-03
2.788264669163545824e-05 -1.280670928724271778e-03
2.789263420724095004e-05 -1.306880895504340884e-03
2.790262172284644184e-05 -1.339061957509836507e-03
2.791260923845193702e-05 -1.376770045846482243e-03
2.792259675405742882e-05 -1.419604040182699057e-03
2.793258426966292062e-05 -1.467193333411041930e-03
2.794257178526841581e-05 -1.519193816005397213e-03
2.795255930087390761e-05 -1.575298723242619806e-03
2.796254681647939941e-05 -1.635237871073472356e-03
2.797253433208489459e-05 -1.698740306789484457e-03
2.798252184769038639e-05 -1.765456325165954592e-03
2.799250936329588158e-05 -1.834877143246726712e-03
2.800249687890137338e-05 -1.906273652001804104e-03
2.801248439450686856e-05 -1.978663680813916824e-03
2.802247191011236036e-05 -2.050808136021736727e-03
2.803245942571785216e-05 -2.121243699261349865e-03
2.804244694132334735e-05 -2.188377739350995388e-03
2.805243445692883915e-05 -2.250630655268596753e-03
2.806242197253433094e-05 -2.306590891089354504e-03
2.807240948813982613e-05 -2.355145610086636487e-03
2.808239700374531793e-05 -2.395563728363723360e-03
2.809238451935081312e-05 -2.427532973140510055e-03
2.810237203495630492e-05 -2.451144301726003710e-03
2.811235955056180010e-05 -2.466819373898095514e-03
2.812234706616729190e-05 -2.475178112234048197e-03
2.813233458177278370e-05 -2.476892723914251096e-03
2.814232209737827889e-05 -2.472554668358223438e-03
2.815230961298377068e-05 -2.462583905502481116e-03
2.816229712858926248e-05 -2.447179969479955364e-03
2.817228464419475767e-05 -2.426312465116878519e-03
2.818227215980024947e-05 -2.399757261519374924e-03
2.819225967540574127e-05 -2.367176067252784854e-03
2.820224719101123645e-05 -2.328219178060985089e-03
2.821223470661673164e-05 -2.282625507887126384e-03
2.822222222222222344e-05 -2.230295415713771327e-03
2.823220973782771524e-05 -2.171342432611846670e-03
2.824219725343321042e-05 -2.106115278858654034e-03
2.825218476903870222e-05 -2.035190704820315048e-03
2.826217228464419402e-05 -1.959336532316856717e-03
2.827215980024968921e-05 -1.879445317643415898e-03
2.828214731585518101e-05 -1.796461085448018300e-03
2.829213483146067281e-05 -1.711304722568530697e-03
2.830212234706616799e-05 -1.624818493535080521e-03
2.831210986267165979e-05 -1.537716625925445542e-03
2.832209737827715498e-05 -1.450560750451506320e-03
2.833208489388264678e-05 -1.363756875331950408e-03
2.834207240948814196e-05 -1.277584399529389401e-03
2.835205992509363376e-05 -1.192240927525668693e-03
2.836204744069912556e-05 -1.107896504512030601e-03
2.837203495630462075e-05 -1.024743384059703145e-03
2.838202247191011255e-05 -9.430387176944007551e-04
2.839200998751560434e-05 -8.631367966740827397e-04
2.840199750312109953e-05 -7.854977967195066841e-04
2.841198501872659133e-05 -7.106751947793805806e-04
2.842197253433208652e-05 -6.392821346389119131e-04
2.843196004993757831e-05 -5.719459075939973798e-04
2.844194756554307350e-05 -5.092552129314113427e-04
2.845193508114856530e-05 -4.517035149892599175e-04
2.846192259675405710e-05 -3.996310275690373405e-04
2.847191011235955229e-05 -3.531759664415470216e-04
2.848189762796504408e-05 -3.122410651305838631e-04
2.849188514357053588e-05 -2.764755314960777653e-04
2.850187265917603107e-05 -2.452806100747380791e-04
2.851186017478152287e-05 -2.178396870836999928e-04
2.852184769038701805e-05 -1.931834181930258188e-04
2.853183520599250985e-05 -1.702821362641298154e-04
2.854182272159800504e-05 -1.481510902196516127e-04
2.855181023720349684e-05 -1.259526409646232316e-04
2.856179775280898864e-05 -1.030865721949207533e-04
2.857178526841448382e-05 -7.925442712522778887e-05
2.858177278401997562e-05 -5.447874680995028174e-05
2.859176029962546742e-05 -2.907135398760405062e-05
2.860174781523096261e-05 -3.549826843247165008e-06
2.861173533083645441e-05 2.146931458039955513e-05
2.862172284644194621e-05 4.538310047998149498e-05
2.863171036204744139e-05 6.770716050069564083e-05
2.864169787765293319e-05 8.816274434237251546e-05
2.865168539325842838e-05 1.067211747581223717e-04
2.866167290886392018e-05 1.235921733907950268e-04
2.867166042446941536e-05 1.391633719516255417e-04
2.868164794007490716e-05 1.539150630380552642e-04
2.869163545568039896e-05 1.683362003481437782e-04
2.870162297128589415e-05 1.828453590801376420e-04
2.871161048689138595e-05 1.977215131186740014e-04
2.872159800249687774e-05 2.130598235237524812e-04
2.873158551810237293e-05 2.287760369936352666e-04
2.874157303370786473e-05 2.446509604822880071e-04
2.875156054931335992e-05 2.603912891802349417e-04
2.876154806491885171e-05 2.756822349949250702e-04
2.877153558052434690e-05 2.902322491734222066e-04
2.878152309612983870e-05 3.038170220000689843e-04
2.879151061173533050e-05 3.163133003402500984e-04
2.880149812734082569e-05 3.277032429141533542e-04
2.881148564294631748e-05 3.380495204661557846e-04
2.882147315855180928e-05 3.474683107855463062e-04
2.883146067415730447e-05 3.561225789300756484e-04
2.884144818976279627e-05 3.642292927788169632e-04
2.885143570536829145e-05 3.720597291673468331e-04
2.886142322097378325e-05 3.799252925703543149e-04
2.887141073657927844e-05 3.881631780418244647e-04
2.888139825218477024e-05 3.971217127885355060e-04
2.889138576779026204e-05 4.071271874302211579e-04
2.890137328339575722e-05 4.184150031767232595e-04
2.891136079900124902e-05 4.310456756314353104e-04
2.892134831460674082e-05 4.448429049975743108e-04
2.893133583021223601e-05 4.593825890452990154e-04
2.894132334581772781e-05 4.740293980577034417e-04
2.895131086142321960e-05 4.880099824629859345e-04
2.896129837702871479e-05 5.005275297647843007e-04
2.897128589263420998e-05 5.109122678083655210e-04
2.898127340823970178e-05 5.187733304822000251e-04
2.899126092384519358e-05 5.240989137905240113e-04
2.900124843945068876e-05 5.272727081419474951e-04
2.901123595505618056e-05 5.289991719420978700e-04
2.902122347066167236e-05 5.301743377848416655e-04
2.903121098626716755e-05 5.317178771842166665e-04
2.904119850187265934e-05 5.343943349704164151e-04
2.905118601747815114e-05 5.386562674534522760e-04
2.906117353308364633e-05 5.445595571457619412e-04
2.907116104868913813e-05 5.517722402904835441e-04
2.908114856429463332e-05 5.596641257680376675e-04
2.909113607990012511e-05 5.674420139281510919e-04
2.910112359550562030e-05 5.742891195860257234e-04
2.911111111111111210e-05 5.794894296966064022e-04
2.912109862671660390e-05 5.825190797494376148e-04
2.913108614232209908e-05 5.830879828537219485e-04
2.914107365792759088e-05 5.811251359696150602e-04
2.915106117353308268e-05 5.767282007308526057e-04
2.916104868913857787e-05 5.701031974116654378e-04
2.917103620474406967e-05 5.615204646861123201e-04
2.918102372034956485e-05 5.512896201302821403e-04
2.919101123595505665e-05 5.397446965373405969e-04
2.920099875156055184e-05 5.272313481696019486e-04
2.921098626716604364e-05 5.140903767681523004e-04
2.922097378277153544e-05 5.006341034729371595e-04
2.923096129837703062e-05 4.871109372314173834e-04
2.924094881398252242e-05 4.736605574098322552e-04
2.925093632958801422e-05 4.602729609526782844e-04
2.926092384519350941e-05 4.467710323314849782e-04
2.927091136079900121e-05 4.328368743023921768e-04
2.928089887640449300e-05 4.180787389200001157e-04
2.929088639200998819e-05 4.021261082489940158e-04
2.930087390761548338e-05 3.847317674323468104e-04
2.931086142322097518e-05 3.658644342669092496e-04
2.932084893882646698e-05 3.457708784190833672e-04
2.933083645443196216e-05 3.249922767820481490e-04
2.934082397003745396e-05 3.043114132644112791e-04
2.935081148564294576e-05 2.846396598366791614e-04
2.936079900124844095e-05 2.668625802286886438e-04
2.937078651685393274e-05 2.516803192729738384e-04
2.938077403245942454e-05 2.394673993124694185e-04
2.939076154806491973e-05 2.301834799744337484e-04
2.940074906367041153e-05 2.233537890664818873e-04
2.941073657927590672e-05 2.181366104038106539e-04
2.942072409488139851e-05 2.134793865240466903e-04
2.943071161048689370e-05 2.083238094285675248e-04
2.944069912609238550e-05 2.018177828517989526e-04
2.945068664169787730e-05 1.934861557119921661e-04
2.946067415730337248e-05 1.833315377889582602e-04
2.947066167290886428e-05 1.718298079373834701e-04
2.948064918851435608e-05 1.598254683940028326e-04
2.949063670411985127e-05 1.483377277383323908e-04
2.950062421972534307e-05 1.383326562194240044e-04
2.951061173533083825e-05 1.305184804253287372e-04
2.952059925093633005e-05 1.252172751855227834e-04
2.953058676654182524e-05 1.223296059510352394e-04
2.954057428214731704e-05 1.213999137651729915e-04
2.955056179775280884e-05 1.217611033225840788e-04
2.956054931335830402e-05 1.227106002334674172e-04
2.957053682896379582e-05 1.236649695003466220e-04
2.958052434456928762e-05 1.242480245551369023e-04
2.959051186017478281e-05 1.242989788179299016e-04
2.960049937578027461e-05 1.238129329959171236e-04
2.961048689138576979e-05 1.228469191313136981e-04
2.962047440699126159e-05 1.214270000918183458e-04
2.963046192259675678e-05 1.194968557558237428e-04
2.964044943820224858e-05 1.169316006778383841e-04
2.965043695380774038e-05 1.136116273681818395e-04
2.966042446941323556e-05 1.095198859784512818e-04
2.967041198501872736e-05 1.048168390298668450e-04
2.968039950062421916e-05 9.986191756896937110e-05
2.969038701622971435e-05 9.517009341166476791e-05
2.970037453183520614e-05 9.130470670143690445e-05
2.971036204744069794e-05 8.873175492418857932e-05
2.972034956304619313e-05 8.767929786381293189e-05
2.973033707865168832e-05 8.805539711403166387e-05
2.974032459425718011e-05 8.945206831259293800e-05
2.975031210986267191e-05 9.123807849763845281e-05
2.976029962546816710e-05 9.270225874170493581e-05
2.977028714107365890e-05 9.321540340711222052e-05
2.978027465667915070e-05 9.237236284602032223e-05
2.979026217228464588e-05 9.008516518487969297e-05
2.980024968789013768e-05 8.659266183886423114e-05
2.981023720349562948e-05 8.239424922734555940e-05
2.982022471910112467e-05 7.813171693782303411e-05
2.983021223470661985e-05 7.446006141252992994e-05
2.984019975031210827e-05 7.193400696228946154e-05
2.985018726591760345e-05 7.092275279681762223e-05
2.986017478152309864e-05 7.155831028391053915e-05
2.987016229712859044e-05 7.372562738541877975e-05
2.988014981273408224e-05 7.709727014433249233e-05
2.989013732833957742e-05 8.119327592681979742e-05
2.990012484394506922e-05 8.545366722714401548e-05
2.991011235955056102e-05 8.931149493647403325e-05
2.992009987515605621e-05 9.226614816366413170e-05
2.993008739076155139e-05 9.394789043121351774e-05
2.994007490636703980e-05 9.416140036220039156e-05
2.995006242197253499e-05 9.289217656037470987e-05
2.996004993757803018e-05 9.027730972284519313e-05
2.997003745318352198e-05 8.655485962158566342e-05
2.998002496878901377e-05 8.200678472056412334e-05
2.999001248439450896e-05 7.691399488762622140e-05
3.000000000000000076e-05 7.153437036322429776e-05


==> tikzpictures/data_cylinder/no_w/rec60_sim.dat <==
2.199999999999999943e-05 -8.201420204797884516e-08
2.200998751560549123e-05 -5.229095704591491418e-08
2.201997503121098641e-05 -8.011242283368743874e-09
2.202996254681647821e-05 4.929904583195199022e-08
2.203995006242197340e-05 1.162160502819810096e-07
2.204993757802746520e-05 1.873621660093008722e-07
2.205992509363295700e-05 2.555505393552831838e-07
2.206991260923845218e-05 3.121389356376103401e-07
2.207990012484394398e-05 3.476378079876963675e-07
2.208988764044943917e-05 3.525251708841658623e-07
2.209987515605493097e-05 3.182518135968982349e-07
2.210986267166042277e-05 2.383543075332172922e-07
2.211985018726591795e-05 1.096382427145586717e-07
2.212983770287140975e-05 -6.675254067650499324e-08
2.213982521847690494e-05 -2.844051350621648313e-07
2.214981273408239674e-05 -5.310063495996451488e-07
2.215980024968788853e-05 -7.881678486096287482e-07
2.216978776529338372e-05 -1.031671454690751987e-06
2.217977528089887552e-05 -1.232370058026015838e-06
2.218976279650436732e-05 -1.357650139768208497e-06
2.219975031210986251e-05 -1.373506387977239744e-06
2.220973782771535430e-05 -1.247169679370626377e-06
2.221972534332084949e-05 -9.502152347585595262e-07
2.222971285892634129e-05 -4.619526365201737959e-07
2.223970037453183309e-05 2.270331048099419822e-07
2.224968789013732827e-05 1.111291648912169400e-06
2.225967540574282007e-05 2.167389848477337594e-06
2.226966292134831526e-05 3.350998290296375684e-06
2.227965043695380706e-05 4.594833716911335822e-06
2.228963795255929886e-05 5.807425986024517906e-06
2.229962546816479404e-05 6.872610414908904405e-06
2.230961298377028584e-05 7.650401794145399132e-06
2.231960049937578103e-05 7.978575327137998722e-06
2.232958801498127283e-05 7.675400582396059074e-06
2.233957553058676463e-05 6.543305813607073077e-06
2.234956304619225981e-05 4.373123817919451725e-06
2.235955056179775161e-05 9.490709656446166046e-07
2.236953807740324680e-05 -3.946038298814941208e-06
2.237952559300873860e-05 -1.052540512681754372e-05
2.238951310861423040e-05 -1.899301334626972326e-05
2.239950062421972558e-05 -2.953857430837859149e-05
2.240948813982521738e-05 -4.233310693031410013e-05
2.241947565543071257e-05 -5.752501487859381561e-05
2.242946317103620437e-05 -7.523679599047728979e-05
2.243945068664169616e-05 -9.556271004787460005e-05
2.244943820224719135e-05 -1.185668207069426756e-04
2.245942571785268315e-05 -1.442820367893702142e-04
2.246941323345817834e-05 -1.727096550432766762e-04
2.247940074906367014e-05 -2.038191144474682612e-04
2.248938826466916193e-05 -2.375486099567577873e-04
2.249937578027465712e-05 -2.738056751713306399e-04
2.250936329588014892e-05 -3.124679011679012898e-04
2.251935081148564072e-05 -3.533839650540831156e-04
2.252933832709113590e-05 -3.963744589048020812e-04
2.253932584269662770e-05 -4.412328024027644107e-04
2.254931335830212289e-05 -4.877261412997087623e-04
2.255930087390761469e-05 -5.355960887002381805e-04
2.256928838951310988e-05 -5.845602093639352872e-04
2.257927590511860167e-05 -6.343120955167501568e-04
2.258926342072409347e-05 -6.845235834474683225e-04
2.259925093632958866e-05 -7.348457366612498251e-04
2.260923845193508046e-05 -7.849103035256887323e-04
2.261922596754057226e-05 -8.343323291708807862e-04
2.262921348314606744e-05 -8.827127695164125199e-04
2.263920099875155924e-05 -9.296411799828912604e-04
2.264918851435705443e-05 -9.746989929056745338e-04
2.265917602996254623e-05 -1.017464167888487659e-03
2.266916354556803803e-05 -1.057513704295177459e-03
2.267915106117353321e-05 -1.094430016850579061e-03
2.268913857677902501e-05 -1.127803858843682292e-03
2.269912609238452020e-05 -1.157240858686571202e-03
2.270911360799001200e-05 -1.182364805252025418e-03
2.271910112359550380e-05 -1.202823252036424066e-03
2.272908863920099898e-05 -1.218290095624081264e-03
2.273907615480649078e-05 -1.228472312893994986e-03
2.274906367041198597e-05 -1.233111296709123910e-03
2.275905118601747777e-05 -1.231986094662210164e-03
2.276903870162296956e-05 -1.224917204470438474e-03
2.277902621722846475e-05 -1.211766113105306559e-03
2.278901373283395655e-05 -1.192438255034752089e-03
2.279900124843945174e-05 -1.166883075479838378e-03
2.280898876404494354e-05 -1.135094186881473958e-03
2.281897627965043533e-05 -1.097109125724042480e-03
2.282896379525593052e-05 -1.053009719776132943e-03
2.283895131086142232e-05 -1.002921204415198244e-03
2.284893882646691751e-05 -9.470122927634500986e-04
2.285892634207240930e-05 -8.854948507415063381e-04
2.286891385767790110e-05 -8.186237932587779858e-04
2.287890137328339629e-05 -7.466980575656683361e-04
2.288888888888888809e-05 -6.700604486711822299e-04
2.289887640449438328e-05 -5.890979047741045022e-04
2.290886392009987507e-05 -5.042428058504269846e-04
2.291885143570536687e-05 -4.159714338379799235e-04
2.292883895131086206e-05 -3.248042196595361548e-04
2.293882646691635386e-05 -2.313036221910344298e-04
2.294881398252184566e-05 -1.360716547029900965e-04
2.295880149812734084e-05 -3.974583757847995470e-05
2.296878901373283264e-05 5.700609954052927788e-05
2.297877652933832783e-05 1.534931268007664630e-04
2.298876404494381963e-05 2.490086073567969070e-04
2.299875156054931143e-05 3.428392064960553371e-04
2.300873907615480661e-05 4.342740180505250060e-04
2.301872659176029841e-05 5.226141594214676932e-04
2.302871410736579360e-05 6.071819019572868934e-04
2.303870162297128540e-05 6.873295655324034373e-04
2.304868913857677719e-05 7.624456582632819319e-04
2.305867665418227238e-05 8.319610883772703309e-04
2.306866416978776418e-05 8.953510292987110946e-04
2.307865168539325937e-05 9.521365541427942794e-04
2.308863920099875117e-05 1.001884175030253940e-03
2.309862671660424296e-05 1.044201187143898712e-03
2.310861423220973815e-05 1.078732959308198848e-03
2.311860174781522995e-05 1.105156583236732064e-03
2.312858926342072514e-05 1.123175351672972772e-03
2.313857677902621693e-05 1.132512739086138876e-03
2.314856429463170873e-05 1.132909688690798703e-03
2.315855181023720392e-05 1.124121252648570962e-03
2.316853932584269572e-05 1.105917321014390949e-03
2.317852684144819091e-05 1.078084573551000083e-03
2.318851435705368270e-05 1.040430603965611205e-03
2.319850187265917450e-05 9.927920397967216273e-04
2.320848938826466969e-05 9.350433828119462986e-04
2.321847690387016149e-05 8.671077530422602667e-04
2.322846441947565667e-05 7.889675641435035152e-04
2.323845193508114847e-05 7.006756744041609843e-04
2.324843945068664027e-05 6.023643898884915903e-04
2.325842696629213546e-05 4.942532414126451362e-04
2.326841448189762726e-05 3.766550859886928283e-04
2.327840199750311906e-05 2.499777143471431469e-04
2.328838951310861424e-05 1.147238558252709951e-04
2.329837702871410604e-05 -2.851253318009618805e-05
2.330836454431960123e-05 -1.790530105625737190e-04
2.331835205992509303e-05 -3.361418409738515709e-04
2.332833957553058821e-05 -4.989561086683094292e-04
2.333832709113608001e-05 -6.666147213712321148e-04
2.334831460674157181e-05 -8.381887816292881137e-04
2.335830212234706700e-05 -1.012709906700699639e-03
2.336828963795255880e-05 -1.189178153424707987e-03
2.337827715355805059e-05 -1.366565844772928617e-03
2.338826466916354578e-05 -1.543822342476749250e-03
2.339825218476903758e-05 -1.719873536494026089e-03
2.340823970037453277e-05 -1.893622237420067951e-03
2.341822721598002457e-05 -2.063945730655302943e-03
2.342821473158551636e-05 -2.229695446876419837e-03
2.343820224719101155e-05 -2.389691944474245985e-03
2.344818976279650335e-05 -2.542727356747485554e-03
2.345817727840199854e-05 -2.687563169795558708e-03
2.346816479400749033e-05 -2.822933548290912364e-03
2.347815230961298213e-05 -2.947550523944963974e-03
2.348813982521847732e-05 -3.060110856629648726e-03
2.349812734082396912e-05 -3.159307382552393063e-03
2.350811485642946431e-05 -3.243839131958943002e-03
2.351810237203495610e-05 -3.312427474232709692e-03
2.352808988764044790e-05 -3.363830752730279094e-03
2.353807740324594309e-05 -3.396860945352193472e-03
2.354806491885143489e-05 -3.410403414142313544e-03
2.355805243445693007e-05 -3.403428612401914778e-03
2.356803995006242187e-05 -3.375016564652004621e-03
2.357802746566791367e-05 -3.324367505521084142e-03
2.358801498127340886e-05 -3.250820927005261367e-03
2.359800249687890066e-05 -3.153866258145854046e-03
2.360799001248439246e-05 -3.033158419054882149e-03
2.361797752808988764e-05 -2.888526146471589399e-03
2.362796504369537944e-05 -2.719979266425952020e-03
2.363795255930087463e-05 -2.527715401315400005e-03
2.364794007490636643e-05 -2.312118597568270199e-03
2.365792759051186161e-05 -2.073759602273510250e-03
2.366791510611735341e-05 -1.813385508391342736e-03
2.367790262172284521e-05 -1.531910702615431373e-03
2.368789013732834040e-05 -1.230399797588422033e-03
2.369787765293383220e-05 -9.100491445253728034e-04
2.370786516853932399e-05 -5.721624114996826105e-04
2.371785268414481918e-05 -2.181230594556464052e-04
2.372784019975031098e-05 1.506327295252203613e-04
2.373782771535580617e-05 5.326441863923708081e-04
2.374781523096129796e-05 9.264513015041154131e-04
2.375780274656678976e-05 1.330616650877781103e-03
2.376779026217228495e-05 1.743744289055088872e-03
2.377777777777777675e-05 2.164488513159501006e-03
2.378776529338327194e-05 2.591559134446204827e-03
2.379775280898876373e-05 3.023717310478439384e-03
2.380774032459425553e-05 3.459762940123591729e-03
2.381772784019975072e-05 3.898517777260870464e-03
2.382771535580524252e-05 4.338799193239037573e-03
2.383770287141073770e-05 4.779401111575742531e-03
2.384769038701622950e-05 5.219061333316366361e-03
2.385767790262172130e-05 5.656445225081305553e-03
2.386766541822721649e-05 6.090120661989594300e-03
2.387765293383270829e-05 6.518548998372041166e-03
2.388764044943820347e-05 6.940081421913445875e-03
2.389762796504369527e-05 7.352965775252314103e-03
2.390761548064918707e-05 7.755362004883021958e-03
2.391760299625468226e-05 8.145361900644111641e-03
2.392759051186017406e-05 8.521023803396315585e-03
2.393757802746566586e-05 8.880401811903262943e-03
2.394756554307116104e-05 9.221588371744001214e-03
2.395755305867665284e-05 9.542740017531943855e-03
2.396754057428214803e-05 9.842112083541456821e-03
2.397752808988763983e-05 1.011807824214746958e-02
2.398751560549313501e-05 1.036914516673978146e-02
2.399750312109862681e-05 1.059395293697049621e-02
2.400749063670411861e-05 1.079127102022798580e-02
2.401747815230961380e-05 1.095998863844430821e-02
2.402746566791510560e-05 1.109908381078568602e-02
2.403745318352059739e-05 1.120760615572815103e-02
2.404744069912609258e-05 1.128465377645291798e-02
2.405742821473158438e-05 1.132934978699204169e-02
2.406741573033707957e-05 1.134083195704774227e-02
2.407740324594257136e-05 1.131824507647667503e-02
2.408739076154806655e-05 1.126074427874095875e-02
2.409737827715355835e-05 1.116751631204184435e-02
2.410736579275905015e-05 1.103780178476106849e-02
2.411735330836454534e-05 1.087092866221542505e-02
2.412734082397003713e-05 1.066634600552296072e-02
2.413732833957552893e-05 1.042367160305031522e-02
2.414731585518102412e-05 1.014271751724173630e-02
2.415730337078651592e-05 9.823518578730311770e-03
2.416729088639201110e-05 9.466354469947750594e-03
2.417727840199750290e-05 9.071752924507127738e-03
2.418726591760299470e-05 8.640481552726297226e-03
2.419725343320848989e-05 8.173525194742953595e-03
2.420724094881398169e-05 7.672052634507880650e-03
2.421722846441947687e-05 7.137374495243735059e-03
2.422721598002496867e-05 6.570901779601972040e-03
2.423720349563046047e-05 5.974104476167451869e-03
2.424719101123595566e-05 5.348472611601338966e-03
2.425717852684144746e-05 4.695482829211636809e-03
2.426716604244693925e-05 4.016589368171793496e-03
2.427715355805243444e-05 3.313215830769224244e-03
2.428714107365792624e-05 2.586777961676821249e-03
2.429712858926342143e-05 1.838713015821040291e-03
2.430711610486891323e-05 1.070520740201857208e-03
2.431710362047440841e-05 2.838122309522235313e-04
2.432709113607990021e-05 -5.196395277624088786e-04
2.433707865168539201e-05 -1.337850274786436030e-03
2.434706616729088720e-05 -2.168584814984990394e-03
2.435705368289637899e-05 -3.009327519588344581e-03
2.436704119850187079e-05 -3.857270972511895116e-03
2.437702871410736598e-05 -4.709326632127678117e-03
2.438701622971285778e-05 -5.562148892402579183e-03
2.439700374531835297e-05 -6.412182512261067543e-03
2.440699126092384476e-05 -7.255716622943678140e-03
2.441697877652933995e-05 -8.088958407547015492e-03
2.442696629213483175e-05 -8.908092665548919195e-03
2.443695380774032355e-05 -9.709362542228457474e-03
2.444694132334581873e-05 -1.048912866174449288e-02
2.445692883895131053e-05 -1.124391590209180766e-02
2.446691635455680233e-05 -1.197046117919476141e-02
2.447690387016229752e-05 -1.266571180948994520e-02
2.448689138576778932e-05 -1.332684382683659366e-02
2.449687890137328450e-05 -1.395123703576626843e-02
2.450686641697877630e-05 -1.453645869784078379e-02
2.451685393258426810e-05 -1.508022658714786371e-02
2.452684144818976329e-05 -1.558037307180788061e-02
2.453682896379525509e-05 -1.603482096080900005e-02
2.454681647940075027e-05 -1.644156575635962597e-02
2.455680399500624207e-05 -1.679865464621169147e-02
2.456679151061173387e-05 -1.710421050435577753e-02
2.457677902621722906e-05 -1.735644283038055222e-02
2.458676654182272086e-05 -1.755368427201155559e-02
2.459675405742821604e-05 -1.769444690332221820e-02
2.460674157303370784e-05 -1.777745380393377927e-02
2.461672908863919964e-05 -1.780171790926833586e-02
2.462671660424469483e-05 -1.776657469615228191e-02
2.463670411985018663e-05 -1.767172640973876246e-02
2.464669163545568181e-05 -1.751728147548949066e-02
2.465667915106117361e-05 -1.730373423038202019e-02
2.466666666666666541e-05 -1.703198981756238670e-02
2.467665418227216060e-05 -1.670333266626174845e-02
2.468664169787765239e-05 -1.631938321718243851e-02
2.469662921348314419e-05 -1.588204175284952183e-02
2.470661672908863938e-05 -1.539346912974575744e-02
2.471660424469413118e-05 -1.485598155326178609e-02
2.472659176029962637e-05 -1.427204649237265310e-02
2.473657927590511816e-05 -1.364420409693884763e-02
2.474656679151061335e-05 -1.297505318381613794e-02
2.475655430711610515e-05 -1.226722228530932948e-02
2.476654182272159695e-05 -1.152336144660627386e-02
2.477652933832709213e-05 -1.074614807377489642e-02
2.478651685393258393e-05 -9.938302458109159535e-03
2.479650436953807573e-05 -9.102600420086350008e-03
2.480649188514357092e-05 -8.241903148147653943e-03
2.481647940074906272e-05 -7.359165638581053465e-03
2.482646691635455790e-05 -6.457462460209429343e-03
2.483645443196004970e-05 -5.539992460202180710e-03
2.484644194756554489e-05 -4.610072937881433755e-03
2.485642946317103669e-05 -3.671137106741913583e-03
2.486641697877652849e-05 -2.726704457395672052e-03
2.487640449438202367e-05 -1.780368316512544527e-03
2.488639200998751547e-05 -8.357588038485363763e-04
2.489637952559300727e-05 1.034828892638739326e-04
2.490636704119850246e-05 1.033732502104825696e-03
2.491635455680399426e-05 1.951404534121466356e-03
2.492634207240948944e-05 2.852966466348676872e-03
2.493632958801498124e-05 3.734945189175784778e-03
2.494631710362047304e-05 4.593931363869757124e-03
2.495630461922596823e-05 5.426574699782645006e-03
2.496629213483146003e-05 6.229581737456466213e-03
2.497627965043695521e-05 6.999708935419986580e-03
2.498626716604244701e-05 7.733762120384615399e-03
2.499625468164793881e-05 8.428597908357550114e-03
2.500624219725343400e-05 9.081138374068794053e-03
2.501622971285892579e-05 9.688399867011483757e-03
2.502621722846441759e-05 1.024751751489865088e-02
2.503620474406991278e-05 1.075578816217531361e-02
2.504619225967540458e-05 1.121070918165129743e-02
2.505617977528089976e-05 1.161001333427360421e-02
2.506616729088639156e-05 1.195171822452038499e-02
2.507615480649188675e-05 1.223415644614871470e-02
2.508614232209737855e-05 1.245598960145406428e-02
2.509612983770287035e-05 1.261621336695845780e-02
2.510611735330836553e-05 1.271415733185527266e-02
2.511610486891385733e-05 1.274945817161367810e-02
2.512609238451934913e-05 1.272202814933578313e-02
2.513607990012484432e-05 1.263203690689936737e-02
2.514606741573033612e-05 1.247985726450268583e-02
2.515605493133583130e-05 1.226604498775797462e-02
2.516604244694132310e-05 1.199130772266268109e-02
2.517602996254681829e-05 1.165649531413723121e-02
2.518601747815231009e-05 1.126260132122797880e-02
2.519600499375780189e-05 1.081079071572032223e-02
2.520599250936329707e-05 1.030242573600852717e-02
2.521598002496878887e-05 9.739110038853375853e-03
2.522596754057428067e-05 9.122734435385276841e-03
2.523595505617977586e-05 8.455523550774349251e-03
2.524594257178526766e-05 7.740082966767328210e-03
2.525593008739076284e-05 6.979430310217210436e-03
2.526591760299625464e-05 6.177007080393402856e-03
2.527590511860174644e-05 5.336670741359306365e-03
2.528589263420724163e-05 4.462673775548646471e-03
2.529588014981273342e-05 3.559603399013614410e-03
2.530586766541822861e-05 2.632325887469280385e-03
2.531585518102372041e-05 1.685909893643143835e-03
2.532584269662921221e-05 7.255410686982515260e-04
2.533583021223470740e-05 -2.435638173661785642e-04
2.534581772784019919e-05 -1.216237521504990671e-03
2.535580524344569099e-05 -2.187430866852129764e-03
2.536579275905118618e-05 -3.152261156234815835e-03
2.537578027465667798e-05 -4.106043611549685217e-03
2.538576779026217316e-05 -5.044307224229156554e-03
2.539575530586766496e-05 -5.962786950433651353e-03
2.540574282147316015e-05 -6.857416819659782614e-03
2.541573033707865195e-05 -7.724300835050929362e-03
2.542571785268414375e-05 -8.559686325947437821e-03
2.543570536828963893e-05 -9.359945875908369864e-03
2.544569288389513073e-05 -1.012155682705034691e-02
2.545568039950062253e-05 -1.084110226008302286e-02
2.546566791510611772e-05 -1.151529623366879043e-02
2.547565543071160952e-05 -1.214099762240209920e-02
2.548564294631710470e-05 -1.271527130317833508e-02
2.549563046192259650e-05 -1.323542504979873663e-02
2.550561797752809169e-05 -1.369906245363433812e-02
2.551560549313358349e-05 -1.410414011318157981e-02
2.552559300873907529e-05 -1.444898698216622729e-02
2.553558052434457047e-05 -1.473235254263677643e-02
2.554556803995006227e-05 -1.495338481620677937e-02
2.555555555555555407e-05 -1.511162299008769402e-02
2.556554307116104926e-05 -1.520695248022529977e-02
2.557553058676654106e-05 -1.523955082059537045e-02
2.558551810237203624e-05 -1.520981582314432680e-02
2.559550561797752804e-05 -1.511831249155236138e-02
2.560549313358301984e-05 -1.496569705772343890e-02
2.561548064918851503e-05 -1.475268136888658807e-02
2.562546816479400682e-05 -1.448000106296840062e-02
2.563545568039950201e-05 -1.414841657898714689e-02
2.564544319600499381e-05 -1.375874579777325475e-02
2.565543071161048561e-05 -1.331190960105597433e-02
2.566541822721598080e-05 -1.280901504242842708e-02
2.567540574282147259e-05 -1.225143299351418198e-02
2.568539325842696778e-05 -1.164088704245196115e-02
2.569538077403245958e-05 -1.097953925883230972e-02
2.570536828963795138e-05 -1.027004690589910021e-02
2.571535580524344656e-05 -9.515605415082298291e-03
2.572534332084893836e-05 -8.719945609589489777e-03
2.573533083645443355e-05 -7.887292000097009814e-03
2.574531835205992535e-05 -7.022304738594879747e-03
2.575530586766541715e-05 -6.129976562294257685e-03
2.576529338327091233e-05 -5.215509591310465119e-03
2.577528089887640413e-05 -4.284174763427566791e-03
2.578526841448189593e-05 -3.341179259469537980e-03
2.579525593008739112e-05 -2.391534055014182293e-03
2.580524344569288292e-05 -1.439960127949093923e-03
2.581523096129837810e-05 -4.908103688644202892e-04
2.582521847690386990e-05 4.519610296941312870e-04
2.583520599250936509e-05 1.384802340842277444e-03
2.584519350811485689e-05 2.304529174259098943e-03
2.585518102372034869e-05 3.208256275876314022e-03
2.586516853932584387e-05 4.093307564025771422e-03
2.587515605493133567e-05 4.957118051565337878e-03
2.588514357053682747e-05 5.797138585221508697e-03
2.589513108614232266e-05 6.610760923734046099e-03
2.590511860174781445e-05 7.395259746769902373e-03
2.591510611735330964e-05 8.147764669154776776e-03
2.592509363295880144e-05 8.865260314498522518e-03
2.593508114856429663e-05 9.544633450215412110e-03
2.594506866416978843e-05 1.018272823209831132e-02
2.595505617977528022e-05 1.077644514594447954e-02
2.596504369538077541e-05 1.132284532132487795e-02
2.597503121098626721e-05 1.181923608495861339e-02
2.598501872659175901e-05 1.226326715737087458e-02
2.599500624219725419e-05 1.265299250111110579e-02
2.600499375780274599e-05 1.298690436751313848e-02
2.601498127340823779e-05 1.326395438331482400e-02
2.602496878901373298e-05 1.348352474816760967e-02
2.603495630461922817e-05 1.364537087339835406e-02
2.604494382022471996e-05 1.374957929310467557e-02
2.605493133583021176e-05 1.379646024534629881e-02
2.606491885143570695e-05 1.378649164990236597e-02
2.607490636704119875e-05 1.372026189038966747e-02
2.608489388264669055e-05 1.359841881180698896e-02
2.609488139825218573e-05 1.342167460643173271e-02
2.610486891385767753e-05 1.319082080157761225e-02
2.611485642946316933e-05 1.290677524572391918e-02
2.612484394506866452e-05 1.257064635477500233e-02
2.613483146067415632e-05 1.218381459025446450e-02
2.614481897627965150e-05 1.174801583458511683e-02
2.615480649188514330e-05 1.126541147640589165e-02
2.616479400749063849e-05 1.073862214207186271e-02
2.617478152309613029e-05 1.017075010248438653e-02
2.618476903870162209e-05 9.565342789057936293e-03
2.619475655430711727e-05 8.926321318818635636e-03
2.620474406991260907e-05 8.257890048271709915e-03
2.621473158551810087e-05 7.564405696435178364e-03
2.622471910112359606e-05 6.850246974050597064e-03
2.623470661672908785e-05 6.119667605103421004e-03
2.624469413233458304e-05 5.376675068174926672e-03
2.625468164794007484e-05 4.624928168630517041e-03
2.626466916354557003e-05 3.867695876262143128e-03
2.627465667915106183e-05 3.107842368948165838e-03
2.628464419475655362e-05 2.347878152694769446e-03
2.629463171036204881e-05 1.590032134346532500e-03
2.630461922596754061e-05 8.363651866473392326e-04
2.631460674157303241e-05 8.890448570184151318e-05
2.632459425717852759e-05 -6.502123514712459347e-04
2.633458177278401939e-05 -1.378602805812195438e-03
2.634456928838951119e-05 -2.093537174323003430e-03
2.635455680399500638e-05 -2.791880817149361253e-03
2.636454431960050157e-05 -3.470091684145086303e-03
2.637453183520599336e-05 -4.124264419778775857e-03
2.638451935081148516e-05 -4.750222762790930371e-03
2.639450686641698035e-05 -5.343654045298107044e-03
2.640449438202247215e-05 -5.900278766722448671e-03
2.641448189762796395e-05 -6.416037891070106025e-03
2.642446941323345913e-05 -6.887281074011292192e-03
2.643445692883895093e-05 -7.310924189218005742e-03
2.644444444444444273e-05 -7.684566206890927446e-03
2.645443196004993792e-05 -8.006550009227522691e-03
2.646441947565542972e-05 -8.275963614033252091e-03
2.647440699126092490e-05 -8.492593425828887446e-03
2.648439450686641670e-05 -8.656813938558455962e-03
2.649438202247191189e-05 -8.769447304736792750e-03
2.650436953807740369e-05 -8.831568076119853186e-03
2.651435705368289548e-05 -8.844321880667568858e-03
2.652434456928839067e-05 -8.808750276416438957e-03
2.653433208489388247e-05 -8.725655827488035254e-03
2.654431960049937427e-05 -8.595519413499152703e-03
2.655430711610486946e-05 -8.418474020199672239e-03
2.656429463171036125e-05 -8.194342621987291825e-03
2.657428214731585644e-05 -7.922718807076557096e-03
2.658426966292134824e-05 -7.603131253375899207e-03
2.659425717852684343e-05 -7.235200311561312131e-03
2.660424469413233522e-05 -6.818843449823823802e-03
2.661423220973782702e-05 -6.354452698159961284e-03
2.662421972534332221e-05 -5.843044772225480105e-03
2.663420724094881401e-05 -5.286361680272140540e-03
2.664419475655430581e-05 -4.686913877641161151e-03
2.665418227215980099e-05 -4.047957305077392633e-03
2.666416978776529279e-05 -3.373414985214838891e-03
2.667415730337078798e-05 -2.667736315179876534e-03
2.668414481897627978e-05 -1.935725852657011739e-03
2.669413233458177496e-05 -1.182343231518065332e-03
2.670411985018726676e-05 -4.125069339097744221e-04
2.671410736579275856e-05 3.690865916826097776e-04
2.672409488139825375e-05 1.158104808357898492e-03
2.673408239700374555e-05 1.950673068614606175e-03
2.674406991260923735e-05 2.743405763654368015e-03
2.675405742821473253e-05 3.533388903164313456e-03
2.676404494382022433e-05 4.318112159018721620e-03
2.677403245942571613e-05 5.095358319824302810e-03
2.678401997503121132e-05 5.863071007048956118e-03
2.679400749063670650e-05 6.619205690142522525e-03
2.680399500624219830e-05 7.361587193466278753e-03
2.681398252184769010e-05 8.087799363115693446e-03
2.682397003745318529e-05 8.795112380341099656e-03
2.683395755305867709e-05 9.480458920444155557e-03
2.684394506866416888e-05 1.014045919208214110e-02
2.685393258426966407e-05 1.077149758602791857e-02
2.686392009987515587e-05 1.136982244592999250e-02
2.687390761548064767e-05 1.193170124451601970e-02
2.688389513108614286e-05 1.245356468497935132e-02
2.689388264669163465e-05 1.293218284067404293e-02
2.690387016229712984e-05 1.336479812770909568e-02
2.691385767790262164e-05 1.374923047792048214e-02
2.692384519350811683e-05 1.408394877156581883e-02
2.693383270911360862e-05 1.436806717637070969e-02
2.694382022471910042e-05 1.460133267828822232e-02
2.695380774032459561e-05 1.478403704075688559e-02
2.696379525593008741e-05 1.491691878769084260e-02
2.697378277153557921e-05 1.500102624304612553e-02
2.698377028714107439e-05 1.503758568959095814e-02
2.699375780274656619e-05 1.502787571006729099e-02
2.700374531835206138e-05 1.497313058325221505e-02
2.701373283395755318e-05 1.487447395258207142e-02
2.702372034956304836e-05 1.473289066473270313e-02
2.703370786516854016e-05 1.454923551468800466e-02
2.704369538077403196e-05 1.432428001682622097e-02
2.705368289637952715e-05 1.405877437175240621e-02
2.706367041198501895e-05 1.375351564488761988e-02
2.707365792759051075e-05 1.340941849058288789e-02
2.708364544319600593e-05 1.302758695144539194e-02
2.709363295880149773e-05 1.260934609573928153e-02
2.710362047440698953e-05 1.215625539957171201e-02
2.711360799001248472e-05 1.167010756837167859e-02
2.712359550561797990e-05 1.115287468694493682e-02
2.713358302122347170e-05 1.060665901853551779e-02
2.714357053682896350e-05 1.003363310404885647e-02
2.715355805243445869e-05 9.435980182068761171e-03
2.716354556803995049e-05 8.815861176124692444e-03
2.717353308364544228e-05 8.175380995051580515e-03
2.718352059925093747e-05 7.516576530319813744e-03
2.719350811485642927e-05 6.841427717824688330e-03
2.720349563046192107e-05 6.151889114976184618e-03
2.721348314606741625e-05 5.449951186062212266e-03
2.722347066167290805e-05 4.737694675126845681e-03
2.723345817727840324e-05 4.017339613578322678e-03
2.724344569288389504e-05 3.291281070605675887e-03
2.725343320848939023e-05 2.562092735808167189e-03
2.726342072409488202e-05 1.832528958251221579e-03
2.727340823970037382e-05 1.105500430507459038e-03
2.728339575530586901e-05 3.840219241573420848e-04
2.729338327091136081e-05 -3.288632997759602253e-04
2.730337078651685261e-05 -1.030184778132962106e-03
2.731335830212234779e-05 -1.717146372154320722e-03
2.732334581772783959e-05 -2.387217865449688114e-03
2.733333333333333478e-05 -3.038202850509150350e-03
2.734332084893882658e-05 -3.668291302745368011e-03
2.735330836454432176e-05 -4.276079711390263875e-03
2.736329588014981356e-05 -4.860573884030771306e-03
2.737328339575530536e-05 -5.421138237412521758e-03
2.738327091136080055e-05 -5.957419248523837182e-03
2.739325842696629235e-05 -6.469225283464991386e-03
2.740324594257178415e-05 -6.956396415241732599e-03
2.741323345817727933e-05 -7.418685295228726398e-03
2.742322097378277113e-05 -7.855642794037413432e-03
2.743320848938826293e-05 -8.266545120568439056e-03
2.744319600499375812e-05 -8.650332884398693328e-03
2.745318352059925330e-05 -9.005604919010916365e-03
2.746317103620474510e-05 -9.330660609862527835e-03
2.747315855181023690e-05 -9.623584655268448140e-03
2.748314606741573209e-05 -9.882372831791216145e-03
2.749313358302122389e-05 -1.010509609759481509e-02
2.750312109862671568e-05 -1.029005136868799478e-02
2.751310861423221087e-05 -1.043589676246010553e-02
2.752309612983770267e-05 -1.054177299220090611e-02
2.753308364544319447e-05 -1.060736722935895666e-02
2.754307116104868965e-05 -1.063297441388555420e-02
2.755305867665418145e-05 -1.061945754836029002e-02
2.756304619225967664e-05 -1.056820018014937614e-02
2.757303370786516844e-05 -1.048100345707659101e-02
2.758302122347066363e-05 -1.035994930785627197e-02
2.759300873907615542e-05 -1.020727506768318547e-02
2.760299625468164722e-05 -1.002524725995972837e-02
2.761298377028714241e-05 -9.816065947884144993e-03
2.762297128589263421e-05 -9.581779108024239197e-03
2.763295880149812601e-05 -9.324253179372217828e-03
2.764294631710362119e-05 -9.045166507459501820e-03
2.765293383270911299e-05 -8.746035788258048338e-03
2.766292134831460818e-05 -8.428287878830657137e-03
2.767290886392009998e-05 -8.093316518800791962e-03
2.768289637952559516e-05 -7.742580659633649560e-03
2.769288389513108696e-05 -7.377650575168536416e-03
2.770287141073657876e-05 -7.000273954579574673e-03
2.771285892634207395e-05 -6.612385532742380730e-03
2.772284644194756575e-05 -6.216117377113271336e-03
2.773283395755305754e-05 -5.813759279768732427e-03
2.774282147315855273e-05 -5.407710189751558684e-03
2.775280898876404453e-05 -5.000393281653034774e-03
2.776279650436953972e-05 -4.594172518270153889e-03
2.777278401997503152e-05 -4.191257923631848403e-03
2.778277153558052670e-05 -3.793625476625566394e-03
2.779275905118601850e-05 -3.402957662512998312e-03
2.780274656679151030e-05 -3.020601445398044330e-03
2.781273408239700549e-05 -2.647565357472926421e-03
2.782272159800249728e-05 -2.284537458964578695e-03
2.783270911360798908e-05 -1.931934097227490333e-03
2.784269662921348427e-05 -1.589977006380901680e-03
2.785268414481897607e-05 -1.258785234741489597e-03
2.786267166042446787e-05 -9.384681956560817504e-04
2.787265917602996305e-05 -6.292154737020917927e-04
2.788264669163545824e-05 -3.313604171142936245e-04
2.789263420724095004e-05 -4.541802227073188733e-05
2.790262172284644184e-05 2.279081315140358004e-04
2.791260923845193702e-05 4.877532156881342405e-04
2.792259675405742882e-05 7.331487916305477704e-04
2.793258426966292062e-05 9.631043575116148220e-04
2.794257178526841581e-05 1.176701482364910217e-03
2.795255930087390761e-05 1.373188996711934571e-03
2.796254681647939941e-05 1.552058055587198946e-03
2.797253433208489459e-05 1.713096743368306904e-03
2.798252184769038639e-05 1.856411983815629092e-03
2.799250936329588158e-05 1.982417737049283358e-03
2.800249687890137338e-05 2.091792798661582051e-03
2.801248439450686856e-05 2.185414524235403458e-03
2.802247191011236036e-05 2.264268349031592961e-03
2.803245942571785216e-05 2.329356335982137385e-03
2.804244694132334735e-05 2.381614410570063838e-03
2.805243445692883915e-05 2.421843665997767698e-03
2.806242197253433094e-05 2.450672086300789958e-03
2.807240948813982613e-05 2.468540703675208350e-03
2.808239700374531793e-05 2.475718276772445690e-03
2.809238451935081312e-05 2.472341548263397651e-03
2.810237203495630492e-05 2.458480316505078523e-03
2.811235955056180010e-05 2.434208525449991448e-03
2.812234706616729190e-05 2.399681532980546279e-03
2.813233458177278370e-05 2.355200786777267036e-03
2.814232209737827889e-05 2.301255381769897260e-03
2.815230961298377068e-05 2.238545464514252355e-03
2.816229712858926248e-05 2.167982398597273833e-03
2.817228464419475767e-05 2.090660554302638339e-03
2.818227215980024947e-05 2.007806726358367985e-03
2.819225967540574127e-05 1.920707615134352540e-03
2.820224719101123645e-05 1.830624377452563876e-03
2.821223470661673164e-05 1.738705545622885960e-03
2.822222222222222344e-05 1.645911778930876732e-03
2.823220973782771524e-05 1.552955667064427094e-03
2.824219725343321042e-05 1.460269074852544235e-03
2.825218476903870222e-05 1.367992295545409709e-03
2.826217228464419402e-05 1.275993066447876287e-03
2.827215980024968921e-05 1.183917435290648620e-03
2.828214731585518101e-05 1.091267238119464182e-03
2.829213483146067281e-05 9.974948147281096581e-04
2.830212234706616799e-05 9.021039972799928730e-04
2.831210986267165979e-05 8.047399008185938257e-04
2.832209737827715498e-05 7.052556246563357811e-04
2.833208489388264678e-05 6.037555727384751178e-04
2.834207240948814196e-05 5.006047713346126974e-04
2.835205992509363376e-05 3.964027585535091400e-04
2.836204744069912556e-05 2.919264878163829605e-04
2.837203495630462075e-05 1.880418799249893285e-04
2.838202247191011255e-05 8.560307752679757677e-05
2.839200998751560434e-05 -1.464601730019458688e-05
2.840199750312109953e-05 -1.121499632830672444e-04
2.841198501872659133e-05 -2.065946100725833743e-04
2.842197253433208652e-05 -2.979247498894284146e-04
2.843196004993757831e-05 -3.863295469878868767e-04
2.844194756554307350e-05 -4.721957720564846765e-04
2.845193508114856530e-05 -5.560303136603314328e-04
2.846192259675405710e-05 -6.383651737066351264e-04
2.847191011235955229e-05 -7.196589912855783349e-04
2.848189762796504408e-05 -8.002124293593235009e-04
2.849188514357053588e-05 -8.801061430146781906e-04
2.850187265917603107e-05 -9.591705147712496814e-04
2.851186017478152287e-05 -1.036981249100674086e-03
2.852184769038701805e-05 -1.112882744029697162e-03
2.853183520599250985e-05 -1.186037899202173037e-03
2.854182272159800504e-05 -1.255497016488772754e-03
2.855181023720349684e-05 -1.320283849991161660e-03
2.856179775280898864e-05 -1.379479548712010803e-03
2.857178526841448382e-05 -1.432299135283936122e-03
2.858177278401997562e-05 -1.478146231176064897e-03
2.859176029962546742e-05 -1.516657424571561316e-03
2.860174781523096261e-05 -1.547722904065873019e-03
2.861173533083645441e-05 -1.571489081495936867e-03
2.862172284644194621e-05 -1.588340984768484140e-03
2.863171036204744139e-05 -1.598857439484678436e-03
2.864169787765293319e-05 -1.603749581366791964e-03
2.865168539325842838e-05 -1.603794305804164726e-03
2.866167290886392018e-05 -1.599762449806119667e-03
2.867166042446941536e-05 -1.592354387226631003e-03
2.868164794007490716e-05 -1.582141307642918535e-03
2.869163545568039896e-05 -1.569517891096170901e-03
2.870162297128589415e-05 -1.554674766734677948e-03
2.871161048689138595e-05 -1.537602004163706598e-03
2.872159800249687774e-05 -1.518116259860127250e-03
2.873158551810237293e-05 -1.495916875264972825e-03
2.874157303370786473e-05 -1.470650416967926328e-03
2.875156054931335992e-05 -1.441978515684241196e-03
2.876154806491885171e-05 -1.409643995431354669e-03
2.877153558052434690e-05 -1.373527190455800908e-03
2.878152309612983870e-05 -1.333685007550964230e-03
2.879151061173533050e-05 -1.290365673195488852e-03
2.880149812734082569e-05 -1.243990103047869873e-03
2.881148564294631748e-05 -1.195102992357128732e-03
2.882147315855180928e-05 -1.144307579164681281e-03
2.883146067415730447e-05 -1.092196564995432306e-03
2.884144818976279627e-05 -1.039291382853863542e-03
2.885143570536829145e-05 -9.859970500920938428e-04
2.886142322097378325e-05 -9.325766412737878253e-04
2.887141073657927844e-05 -8.791462868657254305e-04
2.888139825218477024e-05 -8.256989578528515410e-04
2.889138576779026204e-05 -7.721504089354254375e-04
2.890137328339575722e-05 -7.184001905282076921e-04
2.891136079900124902e-05 -6.643916043453737281e-04
2.892134831460674082e-05 -6.101559939980063293e-04
2.893133583021223601e-05 -5.558362334547635323e-04
2.894132334581772781e-05 -5.016855828570463511e-04
2.895131086142321960e-05 -4.480504789950851539e-04
2.896129837702871479e-05 -3.953355730079834780e-04
2.897128589263420998e-05 -3.439604691536441361e-04
2.898127340823970178e-05 -2.943103623444848671e-04
2.899126092384519358e-05 -2.466932555558082633e-04
2.900124843945068876e-05 -2.013106451973186491e-04
2.901123595505618056e-05 -1.582490539096832857e-04
2.902122347066167236e-05 -1.174883212519224949e-04
2.903121098626716755e-05 -7.892335286677452661e-05
2.904119850187265934e-05 -4.239265254899358330e-05
2.905118601747815114e-05 -7.708477810211936696e-06
2.906117353308364633e-05 2.531432397910877077e-05
2.907116104868913813e-05 5.683450784304816398e-05
2.908114856429463332e-05 8.696878665173420205e-05
2.909113607990012511e-05 1.157862118535150155e-04
2.910112359550562030e-05 1.433101369528065800e-04
2.911111111111111210e-05 1.695259008190619907e-04
2.912109862671660390e-05 1.943904489857279240e-04
2.913108614232209908e-05 2.178426933480381552e-04
2.914107365792759088e-05 2.398145573504145234e-04
2.915106117353308268e-05 2.602419138425547738e-04
2.916104868913857787e-05 2.790752153417882858e-04
2.917103620474406967e-05 2.962902237739762344e-04
2.918102372034956485e-05 3.118991058983723499e-04
2.919101123595505665e-05 3.259613462807697294e-04
2.920099875156055184e-05 3.385933011525852254e-04
2.921098626716604364e-05 3.499716222044868541e-04
2.922097378277153544e-05 3.603258004689658951e-04
2.923096129837703062e-05 3.699202912837064468e-04
2.924094881398252242e-05 3.790259557068345370e-04
2.925093632958801422e-05 3.878863550485616156e-04
2.926092384519350941e-05 3.966819050550285538e-04
2.927091136079900121e-05 4.054969552334138343e-04
2.928089887640449300e-05 4.142938952402935035e-04
2.929088639200998819e-05 4.229044893975913966e-04
2.930087390761548338e-05 4.310415298265297176e-04
2.931086142322097518e-05 4.383352138134418157e-04
2.932084893882646698e-05 4.443894190498819292e-04
2.933083645443196216e-05 4.488466162014700359e-04
2.934082397003745396e-05 4.514490664393742731e-04
2.935081148564294576e-05 4.520878924903973923e-04
2.936079900124844095e-05 4.508314624120221461e-04
2.937078651685393274e-05 4.479283884810298950e-04
2.938077403245942454e-05 4.437839489633811857e-04
2.939076154806491973e-05 4.389090678075288740e-04
2.940074906367041153e-05 4.338478213192211385e-04
2.941073657927590672e-05 4.290968117565124450e-04
2.942072409488139851e-05 4.250299295602812870e-04
2.943071161048689370e-05 4.218411977832330984e-04
2.944069912609238550e-05 4.195187268678416499e-04
2.945068664169787730e-05 4.178492103453114036e-04
2.946067415730337248e-05 4.164504532908207984e-04
2.947066167290886428e-05 4.148283827616581500e-04
2.948064918851435608e-05 4.124474424632325331e-04
2.949063670411985127e-05 4.088045041122403663e-04
2.950062421972534307e-05 4.034977091885931619e-04
2.951061173533083825e-05 3.962801279490485939e-04
2.952059925093633005e-05 3.870886357325079821e-04
2.953058676654182524e-05 3.760475994161362602e-04
2.954057428214731704e-05 3.634466508593305317e-04
2.955056179775280884e-05 3.496975196525544359e-04
2.956054931335830402e-05 3.352832228804349959e-04
2.957053682896379582e-05 3.207034462152173727e-04
2.958052434456928762e-05 3.064257758330783178e-04
2.959051186017478281e-05 2.928426654849483699e-04
2.960049937578027461e-05 2.802381158583547392e-04
2.961048689138576979e-05 2.687639762270263425e-04
2.962047440699126159e-05 2.584320143150475283e-04
2.963046192259675678e-05 2.491212384051989456e-04
2.964044943820224858e-05 2.405975338305084985e-04
2.965043695380774038e-05 2.325438113703231818e-04
2.966042446941323556e-05 2.245938155301346168e-04
2.967041198501872736e-05 2.163709216866571889e-04
2.968039950062421916e-05 2.075322347079501962e-04
2.969038701622971435e-05 1.978180214468978828e-04
2.970037453183520614e-05 1.870969634168765348e-04
2.971036204744069794e-05 1.754007370947356518e-04
2.972034956304619313e-05 1.629355636764221187e-04
2.973033707865168832e-05 1.500688325181551901e-04
2.974032459425718011e-05 1.372951633646596152e-04
2.975031210986267191e-05 1.251838005018605286e-04
2.976029962546816710e-05 1.143139377964929286e-04
2.977028714107365890e-05 1.052005403951612728e-04
2.978027465667915070e-05 9.821947931078756880e-05
2.979026217228464588e-05 9.354201007345454191e-05
2.980024968789013768e-05 9.109900302562636985e-05
2.981023720349562948e-05 9.057993865597738204e-05
2.982022471910112467e-05 9.147068310262552093e-05
2.983021223470661985e-05 9.312224193796059897e-05
2.984019975031210827e-05 9.483462508701865257e-05
2.985018726591760345e-05 9.594669254852057161e-05
2.986017478152309864e-05 9.592118937047189146e-05
2.987016229712859044e-05 9.441663161769910009e-05
2.988014981273408224e-05 9.133209301079559764e-05
2.989013732833957742e-05 8.682076349532383340e-05
2.990012484394506922e-05 8.126080288289786564e-05
2.991011235955056102e-05 7.519277025877929295e-05
2.992009987515605621e-05 6.923581608216595247e-05
2.993008739076155139e-05 6.399830941771546830e-05
2.994007490636703980e-05 5.999754863614281154e-05
2.995006242197253499e-05 5.759753986012989814e-05
2.996004993757803018e-05 5.696882970906957109e-05
2.997003745318352198e-05 5.807081850262204166e-05
2.998002496878901377e-05 6.066325441005550724e-05
2.999001248439450896e-05 6.434116813310227520e-05
3.000000000000000076e-05 6.859163113404065371e-05


==> tikzpictures/data_cylinder/no_w/rec80_sim.dat <==
2.199999999999999943e-05 -5.088448219772937640e-07
2.200998751560549123e-05 -3.878851021612294210e-07
2.201997503121098641e-05 -1.973386716758105992e-07
2.202996254681647821e-05 6.664453120428227597e-08
2.203995006242197340e-05 4.036578569817677858e-07
2.204993757802746520e-05 8.079441827654139081e-07
2.205992509363295700e-05 1.267184398306050647e-06
2.206991260923845218e-05 1.761175294088698247e-06
2.207990012484394398e-05 2.260773324197721023e-06
2.208988764044943917e-05 2.727067838372860217e-06
2.209987515605493097e-05 3.111112228414787428e-06
2.210986267166042277e-05 3.354253088254630691e-06
2.211985018726591795e-05 3.388834631065587040e-06
2.212983770287140975e-05 3.139386567630787597e-06
2.213982521847690494e-05 2.523897500391598497e-06
2.214981273408239674e-05 1.455210734894748253e-06
2.215980024968788853e-05 -1.574574296057699054e-07
2.216978776529338372e-05 -2.406835094206721371e-06
2.217977528089887552e-05 -5.385549532476119804e-06
2.218976279650436732e-05 -9.183714600384874270e-06
2.219975031210986251e-05 -1.388617160147844479e-05
2.220973782771535430e-05 -1.956972916068903411e-05
2.221972534332084949e-05 -2.630048053496349735e-05
2.222971285892634129e-05 -3.413176460429805716e-05
2.223970037453183309e-05 -4.310275146891583636e-05
2.224968789013732827e-05 -5.323754399214731354e-05
2.225967540574282007e-05 -6.454492267784449875e-05
2.226966292134831526e-05 -7.701808587117551337e-05
2.227965043695380706e-05 -9.063448019373649919e-05
2.228963795255929886e-05 -1.053556237521330438e-04
2.229962546816479404e-05 -1.211269168290089580e-04
2.230961298377028584e-05 -1.378780424944951971e-04
2.231960049937578103e-05 -1.555238400634864604e-04
2.232958801498127283e-05 -1.739659463809159544e-04
2.233957553058676463e-05 -1.930947707329536329e-04
2.234956304619225981e-05 -2.127916437714537780e-04
2.235955056179775161e-05 -2.329307952509265063e-04
2.236953807740324680e-05 -2.533804066018863731e-04
2.237952559300873860e-05 -2.740031696812168164e-04
2.238951310861423040e-05 -2.946565753866332697e-04
2.239950062421972558e-05 -3.151931481121689757e-04
2.240948813982521738e-05 -3.354609907833051613e-04
2.241947565543071257e-05 -3.553051547396468644e-04
2.242946317103620437e-05 -3.745692837795285197e-04
2.243945068664169616e-05 -3.930977352876883417e-04
2.244943820224719135e-05 -4.107362763880387907e-04
2.245942571785268315e-05 -4.273335272327346938e-04
2.246941323345817834e-05 -4.427403241950315579e-04
2.247940074906367014e-05 -4.568095753659056593e-04
2.248938826466916193e-05 -4.693963163569625616e-04
2.249937578027465712e-05 -4.803587899603161933e-04
2.250936329588014892e-05 -4.895601260106321540e-04
2.251935081148564072e-05 -4.968709233671269590e-04
2.252933832709113590e-05 -5.021716824686671236e-04
2.253932584269662770e-05 -5.053554804844058185e-04
2.254931335830212289e-05 -5.063280175413045715e-04
2.255930087390761469e-05 -5.050083648074325674e-04
2.256928838951310988e-05 -5.013276954045515219e-04
2.257927590511860167e-05 -4.952295502501337853e-04
2.258926342072409347e-05 -4.866699775181227198e-04
2.259925093632958866e-05 -4.756199007922886214e-04
2.260923845193508046e-05 -4.620673074112430332e-04
2.261922596754057226e-05 -4.460199129747842873e-04
2.262921348314606744e-05 -4.275070493585862675e-04
2.263920099875155924e-05 -4.065794189832715373e-04
2.264918851435705443e-05 -3.833083759997417145e-04
2.265917602996254623e-05 -3.577834832510617524e-04
2.266916354556803803e-05 -3.301116624902889840e-04
2.267915106117353321e-05 -3.004166582291685093e-04
2.268913857677902501e-05 -2.688401104329458903e-04
2.269912609238452020e-05 -2.355441966825288721e-04
2.270911360799001200e-05 -2.007134517872960922e-04
2.271910112359550380e-05 -1.645552538252443371e-04
2.272908863920099898e-05 -1.272985921672003932e-04
2.273907615480649078e-05 -8.918972984620688368e-05
2.274906367041198597e-05 -5.048761499787603635e-05
2.275905118601747777e-05 -1.145920201948203304e-05
2.276903870162296956e-05 2.762354412634395050e-05
2.277902621722846475e-05 6.648460525641716539e-05
2.278901373283395655e-05 1.048436758846404905e-04
2.279900124843945174e-05 1.424159485740174411e-04
2.280898876404494354e-05 1.789137623958147734e-04
2.281897627965043533e-05 2.140504331510577178e-04
2.282896379525593052e-05 2.475465252267540885e-04
2.283895131086142232e-05 2.791361821867821319e-04
2.284893882646691751e-05 3.085725428584968830e-04
2.285892634207240930e-05 3.356289977469717185e-04
2.286891385767790110e-05 3.600976927672163460e-04
2.287890137328339629e-05 3.817846821662211100e-04
2.288888888888888809e-05 4.005049329326345058e-04
2.289887640449438328e-05 4.160786172766343851e-04
2.290886392009987507e-05 4.283312120986871945e-04
2.291885143570536687e-05 4.370952348677965187e-04
2.292883895131086206e-05 4.422144128218200953e-04
2.293882646691635386e-05 4.435452222084455419e-04
2.294881398252184566e-05 4.409564840087203618e-04
2.295880149812734084e-05 4.343245828028558181e-04
2.296878901373283264e-05 4.235269034664992829e-04
2.297877652933832783e-05 4.084372468526398302e-04
2.298876404494381963e-05 3.889237302207360948e-04
2.299875156054931143e-05 3.648539567875062092e-04
2.300873907615480661e-05 3.361033823215839279e-04
2.301872659176029841e-05 3.025671667129355082e-04
2.302871410736579360e-05 2.641698193884758233e-04
2.303870162297128540e-05 2.208710271594643002e-04
2.304868913857677719e-05 1.726658114322086033e-04
2.305867665418227238e-05 1.195819736968850756e-04
2.306866416978776418e-05 6.167692231358348179e-05
2.307865168539325937e-05 -9.621328570798308842e-07
2.308863920099875117e-05 -6.821248960481720929e-05
2.309862671660424296e-05 -1.399067110287061533e-04
2.310861423220973815e-05 -2.158226529536033038e-04
2.311860174781522995e-05 -2.956774297966905285e-04
2.312858926342072514e-05 -3.791295110642850974e-04
2.313857677902621693e-05 -4.657884225983442510e-04
2.314856429463170873e-05 -5.552302204699496781e-04
2.315855181023720392e-05 -6.470125360906674953e-04
2.316853932584269572e-05 -7.406865045783329491e-04
2.317852684144819091e-05 -8.357986222220511281e-04
2.318851435705368270e-05 -9.318867615519844938e-04
2.319850187265917450e-05 -1.028472740523052710e-03
2.320848938826466969e-05 -1.125058668048581258e-03
2.321847690387016149e-05 -1.221128032818423687e-03
2.322846441947565667e-05 -1.316156662319128111e-03
2.323845193508114847e-05 -1.409627539786492082e-03
2.324843945068664027e-05 -1.501043342591547661e-03
2.325842696629213546e-05 -1.589929721951061341e-03
2.326841448189762726e-05 -1.675828959138888187e-03
2.327840199750311906e-05 -1.758283674497954693e-03
2.328838951310861424e-05 -1.836816483315736404e-03
2.329837702871410604e-05 -1.910916772774750574e-03
2.330836454431960123e-05 -1.980036522513458838e-03
2.331835205992509303e-05 -2.043600617850143894e-03
2.332833957553058821e-05 -2.101025691930415162e-03
2.333832709113608001e-05 -2.151737065325942493e-03
2.334831460674157181e-05 -2.195182013344663431e-03
2.335830212234706700e-05 -2.230826617139788047e-03
2.336828963795255880e-05 -2.258145272785307394e-03
2.337827715355805059e-05 -2.276607588686873056e-03
2.338826466916354578e-05 -2.285673973787800180e-03
2.339825218476903758e-05 -2.284798882234118002e-03
2.340823970037453277e-05 -2.273463868187222507e-03
2.341822721598002457e-05 -2.251201123902047026e-03
2.342821473158551636e-05 -2.217632442500639192e-03
2.343820224719101155e-05 -2.172482550991324500e-03
2.344818976279650335e-05 -2.115579588609927102e-03
2.345817727840199854e-05 -2.046836221450903850e-03
2.346816479400749033e-05 -1.966223952758539614e-03
2.347815230961298213e-05 -1.873755273283853398e-03
2.348813982521847732e-05 -1.769480196884113754e-03
2.349812734082396912e-05 -1.653499631714232905e-03
2.350811485642946431e-05 -1.525992421995185427e-03
2.351810237203495610e-05 -1.387235762688526167e-03
2.352808988764044790e-05 -1.237610685222610522e-03
2.353807740324594309e-05 -1.077583811355637420e-03
2.354806491885143489e-05 -9.076728797947771713e-04
2.355805243445693007e-05 -7.284031311071178637e-04
2.356803995006242187e-05 -5.402796544559961868e-04
2.357802746566791367e-05 -3.437819326682097333e-04
2.358801498127340886e-05 -1.393854834760548805e-04
2.359800249687890066e-05 7.239951939807120638e-05
2.360799001248439246e-05 2.909925318636994666e-04
2.361797752808988764e-05 5.157247291787001248e-04
2.362796504369537944e-05 7.458498057912816073e-04
2.363795255930087463e-05 9.805795297755629143e-04
2.364794007490636643e-05 1.219124865602322274e-03
2.365792759051186161e-05 1.460726857933743444e-03
2.366791510611735341e-05 1.704654965014714297e-03
2.367790262172284521e-05 1.950179581055301332e-03
2.368789013732834040e-05 2.196521831394381615e-03
2.369787765293383220e-05 2.442808435414359387e-03
2.370786516853932399e-05 2.688057417146763953e-03
2.371785268414481918e-05 2.931197632618091995e-03
2.372784019975031098e-05 3.171122523241470727e-03
2.373782771535580617e-05 3.406755742072485951e-03
2.374781523096129796e-05 3.637097839764228801e-03
2.375780274656678976e-05 3.861236631663018427e-03
2.376779026217228495e-05 4.078321081405579529e-03
2.377777777777777675e-05 4.287502338305881899e-03
2.378776529338327194e-05 4.487888350241311421e-03
2.379775280898876373e-05 4.678518501817350260e-03
2.380774032459425553e-05 4.858394097888126678e-03
2.381772784019975072e-05 5.026542764442379352e-03
2.382771535580524252e-05 5.182092836758510693e-03
2.383770287141073770e-05 5.324326026286676714e-03
2.384769038701622950e-05 5.452682501546726387e-03
2.385767790262172130e-05 5.566709301821660960e-03
2.386766541822721649e-05 5.665987698820610687e-03
2.387765293383270829e-05 5.750050970996052266e-03
2.388764044943820347e-05 5.818360813304862544e-03
2.389762796504369527e-05 5.870322188783885960e-03
2.390761548064918707e-05 5.905368788869938372e-03
2.391760299625468226e-05 5.923046651765815317e-03
2.392759051186017406e-05 5.923084488635254122e-03
2.393757802746566586e-05 5.905397996991740631e-03
2.394756554307116104e-05 5.870029938798933256e-03
2.395755305867665284e-05 5.817052651355529048e-03
2.396754057428214803e-05 5.746478121289936604e-03
2.397752808988763983e-05 5.658211429037567422e-03
2.398751560549313501e-05 5.552083074925988349e-03
2.399750312109862681e-05 5.427940076159709637e-03
2.400749063670411861e-05 5.285757081898625337e-03
2.401747815230961380e-05 5.125717916494718779e-03
2.402746566791510560e-05 4.948215468092798629e-03
2.403745318352059739e-05 4.753786475153164506e-03
2.404744069912609258e-05 4.542977136438434461e-03
2.405742821473158438e-05 4.316238430678692381e-03
2.406741573033707957e-05 4.073868867207980360e-03
2.407740324594257136e-05 3.816050320880458140e-03
2.408739076154806655e-05 3.542972363206135008e-03
2.409737827715355835e-05 3.254971337567376128e-03
2.410736579275905015e-05 2.952641731979186238e-03
2.411735330836454534e-05 2.636844608338858188e-03
2.412734082397003713e-05 2.308625253016488750e-03
2.413732833957552893e-05 1.969064366946693487e-03
2.414731585518102412e-05 1.619135431571741947e-03
2.415730337078651592e-05 1.259639945973034178e-03
2.416729088639201110e-05 8.912529849613126361e-04
2.417727840199750290e-05 5.146633913849083712e-04
2.418726591760299470e-05 1.307499593336463673e-04
2.419725343320848989e-05 -2.592982743118148908e-04
2.420724094881398169e-05 -6.539692181872867188e-04
2.421722846441947687e-05 -1.051545139107742119e-03
2.422721598002496867e-05 -1.450297470888274034e-03
2.423720349563046047e-05 -1.848677177827515693e-03
2.424719101123595566e-05 -2.245411234885291880e-03
2.425717852684144746e-05 -2.639462586054160034e-03
2.426716604244693925e-05 -3.029869363923289646e-03
2.427715355805243444e-05 -3.415540682787874312e-03
2.428714107365792624e-05 -3.795107870044591748e-03
2.429712858926342143e-05 -4.166909923555908724e-03
2.430711610486891323e-05 -4.529135182325585290e-03
2.431710362047440841e-05 -4.880037668698689567e-03
2.432709113607990021e-05 -5.218174875102372413e-03
2.433707865168539201e-05 -5.542502436849042549e-03
2.434706616729088720e-05 -5.852314830472053926e-03
2.435705368289637899e-05 -6.147039076466449467e-03
2.436704119850187079e-05 -6.425966024929427416e-03
2.437702871410736598e-05 -6.688060648561981909e-03
2.438701622971285778e-05 -6.931928646534456576e-03
2.439700374531835297e-05 -7.155983487305840086e-03
2.440699126092384476e-05 -7.358714173586226696e-03
2.441697877652933995e-05 -7.538979998321790159e-03
2.442696629213483175e-05 -7.696136993013728660e-03
2.443695380774032355e-05 -7.829989015469961122e-03
2.444694132334581873e-05 -7.940542363646540050e-03
2.445692883895131053e-05 -8.027696595885536190e-03
2.446691635455680233e-05 -8.091012833186894335e-03
2.447690387016229752e-05 -8.129684037179995063e-03
2.448689138576778932e-05 -8.142720611468541592e-03
2.449687890137328450e-05 -8.129277896720370558e-03
2.450686641697877630e-05 -8.089002327413649662e-03
2.451685393258426810e-05 -8.022195705199287180e-03
2.452684144818976329e-05 -7.929733273979141031e-03
2.453682896379525509e-05 -7.812773816201219745e-03
2.454681647940075027e-05 -7.672365105043034601e-03
2.455680399500624207e-05 -7.509151517606190915e-03
2.456679151061173387e-05 -7.323302960838824587e-03
2.457677902621722906e-05 -7.114722070951858511e-03
2.458676654182272086e-05 -6.883427177411408603e-03
2.459675405742821604e-05 -6.629947641458766930e-03
2.460674157303370784e-05 -6.355511122300179852e-03
2.461672908863919964e-05 -6.061959578158226600e-03
2.462671660424469483e-05 -5.751385036391047645e-03
2.463670411985018663e-05 -5.425660340943594222e-03
2.464669163545568181e-05 -5.086080379295872256e-03
2.465667915106117361e-05 -4.733279550358795822e-03
2.466666666666666541e-05 -4.367476610999297508e-03
2.467665418227216060e-05 -3.988949852187047805e-03
2.468664169787765239e-05 -3.598513019270329488e-03
2.469662921348314419e-05 -3.197775288873726078e-03
2.470661672908863938e-05 -2.789049045140207586e-03
2.471660424469413118e-05 -2.374934570999261748e-03
2.472659176029962637e-05 -1.957763225725762685e-03
2.473657927590511816e-05 -1.539161948212373681e-03
2.474656679151061335e-05 -1.119934398939230122e-03
2.475655430711610515e-05 -7.003406539092732258e-04
2.476654182272159695e-05 -2.806415319464123054e-04
2.477652933832709213e-05 1.383375506268732667e-04
2.478651685393258393e-05 5.548967991770751380e-04
2.479650436953807573e-05 9.665568052101563981e-04
2.480649188514357092e-05 1.370543496240263833e-03
2.481647940074906272e-05 1.764437863053201598e-03
2.482646691635455790e-05 2.146696434658479369e-03
2.483645443196004970e-05 2.516782572322232969e-03
2.484644194756554489e-05 2.874848411490033180e-03
2.485642946317103669e-05 3.221081461693675249e-03
2.486641697877652849e-05 3.555030158506535410e-03
2.487640449438202367e-05 3.875212565938390176e-03
2.488639200998751547e-05 4.179223322985166529e-03
2.489637952559300727e-05 4.464287579096532822e-03
2.490636704119850246e-05 4.728030107887748468e-03
2.491635455680399426e-05 4.969099370467419154e-03
2.492634207240948944e-05 5.187364075231756452e-03
2.493632958801498124e-05 5.383545671453770186e-03
2.494631710362047304e-05 5.558474795586789904e-03
2.495630461922596823e-05 5.712305451070086651e-03
2.496629213483146003e-05 5.844047992392370321e-03
2.497627965043695521e-05 5.951666634485860974e-03
2.498626716604244701e-05 6.032732709238160240e-03
2.499625468164793881e-05 6.085315566939889127e-03
2.500624219725343400e-05 6.108735333495123564e-03
2.501622971285892579e-05 6.103800130414069672e-03
2.502621722846441759e-05 6.072416893292606303e-03
2.503620474406991278e-05 6.016723298061471201e-03
2.504619225967540458e-05 5.938153757217340747e-03
2.505617977528089976e-05 5.836866174687322349e-03
2.506616729088639156e-05 5.711825680601003742e-03
2.507615480649188675e-05 5.561502523904918865e-03
2.508614232209737855e-05 5.384883670893856993e-03
2.509612983770287035e-05 5.182338614908328991e-03
2.510611735330836553e-05 4.955885912469883657e-03
2.511610486891385733e-05 4.708742634284949352e-03
2.512609238451934913e-05 4.444315761899558098e-03
2.513607990012484432e-05 4.165104797193107736e-03
2.514606741573033612e-05 3.872018599580943563e-03
2.515605493133583130e-05 3.564434230911127897e-03
2.516604244694132310e-05 3.241001437917775691e-03
2.517602996254681829e-05 2.900831613934756747e-03
2.518601747815231009e-05 2.544510905777340546e-03
2.519600499375780189e-05 2.174466713171217726e-03
2.520599250936329707e-05 1.794494876574516526e-03
2.521598002496878887e-05 1.408626387587785713e-03
2.522596754057428067e-05 1.019861382179645080e-03
2.523595505617977586e-05 6.293638300381476690e-04
2.524594257178526766e-05 2.364981238783058588e-04
2.525593008739076284e-05 -1.602862174276389526e-04
2.526591760299625464e-05 -5.621045195508985164e-04
2.527590511860174644e-05 -9.684520373800121346e-04
2.528589263420724163e-05 -1.376752628015029270e-03
2.529588014981273342e-05 -1.782875304742662917e-03
2.530586766541822861e-05 -2.182397195037320478e-03
2.531585518102372041e-05 -2.572048882061305029e-03
2.532584269662921221e-05 -2.950674129978092877e-03
2.533583021223470740e-05 -3.319230318634860087e-03
2.534581772784019919e-05 -3.679802046353997276e-03
2.535580524344569099e-05 -4.034086075341067681e-03
2.536579275905118618e-05 -4.382033380340922407e-03
2.537578027465667798e-05 -4.721297762039642493e-03
2.538576779026217316e-05 -5.047773552627503844e-03
2.539575530586766496e-05 -5.357012607811160315e-03
2.540574282147316015e-05 -5.645858379294170851e-03
2.541573033707865195e-05 -5.913545859936372197e-03
2.542571785268414375e-05 -6.161723145611182860e-03
2.543570536828963893e-05 -6.393365976410963179e-03
2.544569288389513073e-05 -6.611048714778788686e-03
2.545568039950062253e-05 -6.815357840603496718e-03
2.546566791510611772e-05 -7.004226294599717566e-03
2.547565543071160952e-05 -7.173491008681541319e-03
2.548564294631710470e-05 -7.318459426986783853e-03
2.549563046192259650e-05 -7.435762366539990474e-03
2.550561797752809169e-05 -7.524678779917281721e-03
2.551560549313358349e-05 -7.587231234081446771e-03
2.552559300873907529e-05 -7.627041041334749194e-03
2.553558052434457047e-05 -7.647449278159284408e-03
2.554556803995006227e-05 -7.649743403562474751e-03
2.555555555555555407e-05 -7.632366496785731279e-03
2.556554307116104926e-05 -7.591487902820511988e-03
2.557553058676654106e-05 -7.522718750953876626e-03
2.558551810237203624e-05 -7.423188779856537689e-03
2.559550561797752804e-05 -7.293003707263296699e-03
2.560549313358301984e-05 -7.135416029627302675e-03
2.561548064918851503e-05 -6.955578082172622460e-03
2.562546816479400682e-05 -6.758423131339267101e-03
2.563545568039950201e-05 -6.546647932277450607e-03
2.564544319600499381e-05 -6.319770036696014878e-03
2.565543071161048561e-05 -6.074664349978048730e-03
2.566541822721598080e-05 -5.807411860701773912e-03
2.567540574282147259e-05 -5.515573157841134437e-03
2.568539325842696778e-05 -5.199855870147500683e-03
2.569538077403245958e-05 -4.864339450467572608e-03
2.570536828963795138e-05 -4.515149593154980413e-03
2.571535580524344656e-05 -4.158123462752723841e-03
2.572534332084893836e-05 -3.796591530976741076e-03
2.573533083645443355e-05 -3.430241392322549120e-03
2.574531835205992535e-05 -3.055685497162086931e-03
2.575530586766541715e-05 -2.668466136285873626e-03
2.576529338327091233e-05 -2.265609853732227733e-03
2.577528089887640413e-05 -1.847530589467097318e-03
2.578526841448189593e-05 -1.418426283754191343e-03
2.579525593008739112e-05 -9.849212704141263510e-04
2.580524344569288292e-05 -5.535869921109286837e-04
2.581523096129837810e-05 -1.284650229258165973e-04
2.582521847690386990e-05 2.902056406660793010e-04
2.583520599250936509e-05 7.054961969785436202e-04
2.584519350811485689e-05 1.121688415436684428e-03
2.585518102372034869e-05 1.541554260051084067e-03
2.586516853932584387e-05 1.964254996930046675e-03
2.587515605493133567e-05 2.384920242618260994e-03
2.588514357053682747e-05 2.796086454384495885e-03
2.589513108614232266e-05 3.190402351469595783e-03
2.590511860174781445e-05 3.563344474590697444e-03
2.591510611735330964e-05 3.914722450523959972e-03
2.592509363295880144e-05 4.248193330331035029e-03
2.593508114856429663e-05 4.569042726769475919e-03
2.594506866416978843e-05 4.881202849493494061e-03
2.595505617977528022e-05 5.184932539020846790e-03
2.596504369538077541e-05 5.476191467853041943e-03
2.597503121098626721e-05 5.748085413037935451e-03
2.598501872659175901e-05 5.993716322148871442e-03
2.599500624219725419e-05 6.209117007772145015e-03
2.600499375780274599e-05 6.394889535791485786e-03
2.601498127340823779e-05 6.555814261928513687e-03
2.602496878901373298e-05 6.698499008890307881e-03
2.603495630461922817e-05 6.828210939776248496e-03
2.604494382022471996e-05 6.946278225529237821e-03
2.605493133583021176e-05 7.049364887179956907e-03
2.606491885143570695e-05 7.130893253908228771e-03
2.607490636704119875e-05 7.184039808746694317e-03
2.608489388264669055e-05 7.204891922578946992e-03
2.609488139825218573e-05 7.194340374266180137e-03
2.610486891385767753e-05 7.157741421065506697e-03
2.611485642946316933e-05 7.102562114111972240e-03
2.612484394506866452e-05 7.035030371404953076e-03
2.613483146067415632e-05 6.957387496771556823e-03
2.614481897627965150e-05 6.866964431723974853e-03
2.615480649188514330e-05 6.757629477229490540e-03
2.616479400749063849e-05 6.622871105658829569e-03
2.617478152309613029e-05 6.459149866980838650e-03
2.618476903870162209e-05 6.267903977592174762e-03
2.619475655430711727e-05 6.055323478583896080e-03
2.620474406991260907e-05 5.829893227138540669e-03
2.621473158551810087e-05 5.598875285404558179e-03
2.622471910112359606e-05 5.365309585800541285e-03
2.623470661672908785e-05 5.126995874714374360e-03
2.624469413233458304e-05 4.877862972251179909e-03
2.625468164794007484e-05 4.611183496259906901e-03
2.626466916354557003e-05 4.323125085337574391e-03
2.627465667915106183e-05 4.015024737555292732e-03
2.628464419475655362e-05 3.693263079486612185e-03
2.629463171036204881e-05 3.366860330530868032e-03
2.630461922596754061e-05 3.043840647135134889e-03
2.631460674157303241e-05 2.728082553605903470e-03
2.632459425717852759e-05 2.418050524511431397e-03
2.633458177278401939e-05 2.108115243452912159e-03
2.634456928838951119e-05 1.791738575106623967e-03
2.635455680399500638e-05 1.465131189505881198e-03
2.636454431960050157e-05 1.129608281902157044e-03
2.637453183520599336e-05 7.916251517577063473e-04
2.638451935081148516e-05 4.603458906206623139e-04
2.639450686641698035e-05 1.439471622327987918e-04
2.640449438202247215e-05 -1.537020983216805768e-04
2.641448189762796395e-05 -4.343739275376071554e-04
2.642446941323345913e-05 -7.043035613367806423e-04
2.643445692883895093e-05 -9.709302130304005600e-04
2.644444444444444273e-05 -1.239134840147472667e-03
2.645443196004993792e-05 -1.508650460403472126e-03
2.646441947565542972e-05 -1.773929163941876611e-03
2.647440699126092490e-05 -2.026416794401639156e-03
2.648439450686641670e-05 -2.258279314917563136e-03
2.649438202247191189e-05 -2.465775195523759421e-03
2.650436953807740369e-05 -2.650785517475408998e-03
2.651435705368289548e-05 -2.819667665238026651e-03
2.652434456928839067e-05 -2.980075781466902038e-03
2.653433208489388247e-05 -3.137121987991512480e-03
2.654431960049937427e-05 -3.290716757444792605e-03
2.655430711610486946e-05 -3.435243405674410447e-03
2.656429463171036125e-05 -3.561823954604355618e-03
2.657428214731585644e-05 -3.662057285965831556e-03
2.658426966292134824e-05 -3.731564850219923693e-03
2.659425717852684343e-05 -3.771681737196457777e-03
2.660424469413233522e-05 -3.788614816998545250e-03
2.661423220973782702e-05 -3.790377843380355292e-03
2.662421972534332221e-05 -3.783017925049817192e-03
2.663420724094881401e-05 -3.767835177300887708e-03
2.664419475655430581e-05 -3.740925196647559760e-03
2.665418227215980099e-05 -3.695172879739470114e-03
2.666416978776529279e-05 -3.623814342298388794e-03
2.667415730337078798e-05 -3.523864085794122056e-03
2.668414481897627978e-05 -3.397848452543252625e-03
2.669413233458177496e-05 -3.252943371320028004e-03
2.670411985018726676e-05 -3.098028149889940804e-03
2.671410736579275856e-05 -2.939901138039535504e-03
2.672409488139825375e-05 -2.780461349071298473e-03
2.673408239700374555e-05 -2.616075393633704015e-03
2.674406991260923735e-05 -2.439498053718459816e-03
2.675405742821473253e-05 -2.243362893322171491e-03
2.676404494382022433e-05 -2.023702160380579963e-03
2.677403245942571613e-05 -1.781850245616296803e-03
2.678401997503121132e-05 -1.523959789889152861e-03
2.679400749063670650e-05 -1.258286520075498679e-03
2.680399500624219830e-05 -9.916186984566337757e-04
2.681398252184769010e-05 -7.264477306313337195e-04
2.682397003745318529e-05 -4.602285570070300440e-04
2.683395755305867709e-05 -1.869758123914886121e-04
2.684394506866416888e-05 9.947415727201340898e-05
2.685393258426966407e-05 4.021142657844242740e-04
2.686392009987515587e-05 7.188272299275967180e-04
2.687390761548064767e-05 1.042789433137501038e-03
2.688389513108614286e-05 1.364934448206634289e-03
2.689388264669163465e-05 1.677409322599878816e-03
2.690387016229712984e-05 1.976402624946530222e-03
2.691385767790262164e-05 2.263113639497571408e-03
2.692384519350811683e-05 2.542405184415819173e-03
2.693383270911360862e-05 2.819879753688489619e-03
2.694382022471910042e-05 3.098697657162080045e-03
2.695380774032459561e-05 3.377622975834131645e-03
2.696379525593008741e-05 3.651148001278243897e-03
2.697378277153557921e-05 3.911649401289767590e-03
2.698377028714107439e-05 4.152509214686394071e-03
2.699375780274656619e-05 4.370777428316087627e-03
2.700374531835206138e-05 4.568151074914786509e-03
2.701373283395755318e-05 4.749877338869072999e-03
2.702372034956304836e-05 4.922041418237706883e-03
2.703370786516854016e-05 5.088539641101474421e-03
2.704369538077403196e-05 5.249078137483119411e-03
2.705368289637952715e-05 5.399098471646774332e-03
2.706367041198501895e-05 5.531579776672029651e-03
2.707365792759051075e-05 5.639911329800999067e-03
2.708364544319600593e-05 5.720525893256525780e-03
2.709363295880149773e-05 5.774107626666454517e-03
2.710362047440698953e-05 5.804890257208116834e-03
2.711360799001248472e-05 5.818458282064154462e-03
2.712359550561797990e-05 5.819062651361481958e-03
2.713358302122347170e-05 5.807694410235071138e-03
2.714357053682896350e-05 5.781749795162640683e-03
2.715355805243445869e-05 5.736430524149994069e-03
2.716354556803995049e-05 5.667153519533946540e-03
2.717353308364544228e-05 5.571875132352250258e-03
2.718352059925093747e-05 5.452274723828983739e-03
2.719350811485642927e-05 5.313308009570288232e-03
2.720349563046192107e-05 5.161317551600890299e-03
2.721348314606741625e-05 5.001605739997740281e-03
2.722347066167290805e-05 4.836534749274126223e-03
2.723345817727840324e-05 4.664971927163527772e-03
2.724344569288389504e-05 4.483243969418451366e-03
2.725343320848939023e-05 4.287162986086743253e-03
2.726342072409488202e-05 4.074173245286396607e-03
2.727340823970037382e-05 3.844667098737575370e-03
2.728339575530586901e-05 3.601936467924633529e-03
2.729338327091136081e-05 3.350860641574132139e-03
2.730337078651685261e-05 3.095921053302769926e-03
2.731335830212234779e-05 2.839479660564129659e-03
2.732334581772783959e-05 2.581051923688891872e-03
2.733333333333333478e-05 2.317888576675920711e-03
2.734332084893882658e-05 2.046539971808243683e-03
2.735330836454432176e-05 1.764720093403964688e-03
2.736329588014981356e-05 1.472652396174838670e-03
2.737328339575530536e-05 1.173338138501233818e-03
2.738327091136080055e-05 8.716460966734251338e-04
2.739325842696629235e-05 5.726802557462102325e-04
2.740324594257178415e-05 2.801079761698123350e-04
2.741323345817727933e-05 -4.844676600027304315e-06
2.742322097378277113e-05 -2.833610021249081457e-04
2.743320848938826293e-05 -5.579988522624888597e-04
2.744319600499375812e-05 -8.311710362998975645e-04
2.745318352059925330e-05 -1.103778274112021630e-03
2.746317103620474510e-05 -1.374571157694322874e-03
2.747315855181023690e-05 -1.640460700942835510e-03
2.748314606741573209e-05 -1.897637025104532364e-03
2.749313358302122389e-05 -2.142971227747183984e-03
2.750312109862671568e-05 -2.375108279205513217e-03
2.751310861423221087e-05 -2.594797317476716606e-03
2.752309612983770267e-05 -2.804347539683358769e-03
2.753308364544319447e-05 -3.006421440269625017e-03
2.754307116104868965e-05 -3.202707670444275134e-03
2.755305867665418145e-05 -3.393001840769648437e-03
2.756304619225967664e-05 -3.575099915155381149e-03
2.757303370786516844e-05 -3.745514602356363708e-03
2.758302122347066363e-05 -3.900754850440793075e-03
2.759300873907615542e-05 -4.038619246078328957e-03
2.760299625468164722e-05 -4.158985588306868091e-03
2.761298377028714241e-05 -4.263747532574953779e-03
2.762297128589263421e-05 -4.355945714215789764e-03
2.763295880149812601e-05 -4.438423147837046792e-03
2.764294631710362119e-05 -4.512559872329790188e-03
2.765293383270911299e-05 -4.577619825003733517e-03
2.766292134831460818e-05 -4.630997298201864655e-03
2.767290886392009998e-05 -4.669256568713182551e-03
2.768289637952559516e-05 -4.689557385221226025e-03
2.769288389513108696e-05 -4.690854918378785723e-03
2.770287141073657876e-05 -4.674387225525752053e-03
2.771285892634207395e-05 -4.643185356627801269e-03
2.772284644194756575e-05 -4.600827843880447333e-03
2.773283395755305754e-05 -4.549959768387578513e-03
2.774282147315855273e-05 -4.491197579808003416e-03
2.775280898876404453e-05 -4.422923100118343782e-03
2.776279650436953972e-05 -4.342092338961001281e-03
2.777278401997503152e-05 -4.245715568685404055e-03
2.778277153558052670e-05 -4.132391124869388283e-03
2.779275905118601850e-05 -4.003195330461896753e-03
2.780274656679151030e-05 -3.861552951284019305e-03
2.781273408239700549e-05 -3.712051076850833489e-03
2.782272159800249728e-05 -3.558758457592101770e-03
2.783270911360798908e-05 -3.403741196504823322e-03
2.784269662921348427e-05 -3.246483394110026392e-03
2.785268414481897607e-05 -3.084460441789866215e-03
2.786267166042446787e-05 -2.914675801519396679e-03
2.787265917602996305e-05 -2.735461374069430174e-03
2.788264669163545824e-05 -2.547738222405289410e-03
2.789263420724095004e-05 -2.355112817455360698e-03
2.790262172284644184e-05 -2.162752300501529033e-03
2.791260923845193702e-05 -1.975471621495953570e-03
2.792259675405742882e-05 -1.795887520325480970e-03
2.793258426966292062e-05 -1.623457297232427498e-03
2.794257178526841581e-05 -1.454898604176160966e-03
2.795255930087390761e-05 -1.285789006942197974e-03
2.796254681647939941e-05 -1.112692094624014331e-03
2.797253433208489459e-05 -9.348390245154654214e-04
2.798252184769038639e-05 -7.546419385203071654e-04
2.799250936329588158e-05 -5.767407239166135683e-04
2.800249687890137338e-05 -4.060676464013624224e-04
2.801248439450686856e-05 -2.457664185252362416e-04
2.802247191011236036e-05 -9.595068207652442604e-05
2.803245942571785216e-05 4.616288833388727434e-05
2.804244694132334735e-05 1.847382614142488823e-04
2.805243445692883915e-05 3.231672313733078465e-04
2.806242197253433094e-05 4.622451336619471957e-04
2.807240948813982613e-05 5.995672778947077480e-04
2.808239700374531793e-05 7.304053519544074016e-04
2.809238451935081312e-05 8.497417782665930928e-04
2.810237203495630492e-05 9.544977478102596854e-04
2.811235955056180010e-05 1.044960549227623393e-03
2.812234706616729190e-05 1.124695371208966552e-03
2.813233458177278370e-05 1.199022144152734996e-03
2.814232209737827889e-05 1.272673428142945132e-03
2.815230961298377068e-05 1.347737170650511627e-03
2.816229712858926248e-05 1.422778600695922451e-03
2.817228464419475767e-05 1.493586785196165121e-03
2.818227215980024947e-05 1.555133486843691872e-03
2.819225967540574127e-05 1.603880878047047199e-03
2.820224719101123645e-05 1.639347952074717008e-03
2.821223470661673164e-05 1.664247883858898823e-03
2.822222222222222344e-05 1.683100946013546886e-03
2.823220973782771524e-05 1.700029127776203934e-03
2.824219725343321042e-05 1.716743169818726314e-03
2.825218476903870222e-05 1.731681785559243628e-03
2.826217228464419402e-05 1.740679198706274059e-03
2.827215980024968921e-05 1.738899083172543419e-03
2.828214731585518101e-05 1.723104807494964382e-03
2.829213483146067281e-05 1.693243289993821366e-03
2.830212234706616799e-05 1.652596285192428367e-03
2.831210986267165979e-05 1.606491704830083009e-03
2.832209737827715498e-05 1.560122875851818747e-03
2.833208489388264678e-05 1.516521656033960504e-03
2.834207240948814196e-05 1.475569683699962239e-03
2.835205992509363376e-05 1.434493446157297314e-03
2.836204744069912556e-05 1.389517227174268382e-03
2.837203495630462075e-05 1.337906647718057609e-03
2.838202247191011255e-05 1.279411850024426544e-03
2.839200998751560434e-05 1.216471665264985463e-03
2.840199750312109953e-05 1.153084614375510068e-03
2.841198501872659133e-05 1.092945732741156493e-03
2.842197253433208652e-05 1.037721469699703523e-03
2.843196004993757831e-05 9.862813035128193545e-04
2.844194756554307350e-05 9.352123281762627933e-04
2.845193508114856530e-05 8.803846394264249007e-04
2.846192259675405710e-05 8.188022002721886830e-04
2.847191011235955229e-05 7.498992773223070972e-04
2.848189762796504408e-05 6.757103879123712176e-04
2.849188514357053588e-05 5.999088744583373550e-04
2.850187265917603107e-05 5.261744463504191031e-04
2.851186017478152287e-05 4.566873134840419477e-04
2.852184769038701805e-05 3.914177772575458923e-04
2.853183520599250985e-05 3.284885166069854783e-04
2.854182272159800504e-05 2.653491107828405936e-04
2.855181023720349684e-05 2.001768062607319409e-04
2.856179775280898864e-05 1.328230127302387233e-04
2.857178526841448382e-05 6.489084939400380561e-05
2.858177278401997562e-05 -1.041659209850894849e-06
2.859176029962546742e-05 -6.261883494054227152e-05
2.860174781523096261e-05 -1.187387587667903117e-04
2.861173533083645441e-05 -1.699500768986096156e-04
2.862172284644194621e-05 -2.180776132066739210e-04
2.863171036204744139e-05 -2.653077968463791905e-04
2.864169787765293319e-05 -3.132178130338200304e-04
2.865168539325842838e-05 -3.622023210252607898e-04
2.866167290886392018e-05 -4.115128694766317517e-04
2.867166042446941536e-05 -4.598067204794943109e-04
2.868164794007490716e-05 -5.058707865360236554e-04
2.869163545568039896e-05 -5.491275513534067806e-04
2.870162297128589415e-05 -5.896920158924705583e-04
2.871161048689138595e-05 -6.280170617302239340e-04
2.872159800249687774e-05 -6.643759383321993020e-04
2.873158551810237293e-05 -6.985036278439726160e-04
2.874157303370786473e-05 -7.295876739829014641e-04
2.875156054931335992e-05 -7.566009879468210990e-04
2.876154806491885171e-05 -7.787535413929229811e-04
2.877153558052434690e-05 -7.957977928472554025e-04
2.878152309612983870e-05 -8.080062141102574121e-04
2.879151061173533050e-05 -8.158674858296600984e-04
2.880149812734082569e-05 -8.197107831208739993e-04
2.881148564294631748e-05 -8.195273399311084513e-04
2.882147315855180928e-05 -8.151349493732704468e-04
2.883146067415730447e-05 -8.066148499185897026e-04
2.884144818976279627e-05 -7.947493926665862886e-04
2.885143570536829145e-05 -7.811470518372411447e-04
2.886142322097378325e-05 -7.678680315931304566e-04
2.887141073657927844e-05 -7.566557830622397916e-04
2.888139825218477024e-05 -7.481232444734601996e-04
2.889138576779026204e-05 -7.413295429218532979e-04
2.890137328339575722e-05 -7.340398668761513980e-04
2.891136079900124902e-05 -7.236476073895470838e-04
2.892134831460674082e-05 -7.083619097928653017e-04
2.893133583021223601e-05 -6.880859752083307111e-04
2.894132334581772781e-05 -6.645181788911279407e-04
2.895131086142321960e-05 -6.403604103510766605e-04
2.896129837702871479e-05 -6.179557550873557075e-04
2.897128589263420998e-05 -5.980152269178152938e-04
2.898127340823970178e-05 -5.791092588615838217e-04
2.899126092384519358e-05 -5.582543127765308023e-04
2.900124843945068876e-05 -5.323849275544504604e-04
2.901123595505618056e-05 -5.000448517828850548e-04
2.902122347066167236e-05 -4.624601011455625071e-04
2.903121098626716755e-05 -4.233721600302093376e-04
2.904119850187265934e-05 -3.876047851655153387e-04
2.905118601747815114e-05 -3.589611099401107609e-04
2.906117353308364633e-05 -3.384388552701442449e-04
2.907116104868913813e-05 -3.236283562184427763e-04
2.908114856429463332e-05 -3.096845240469192065e-04
2.909113607990012511e-05 -2.915007158470208585e-04
2.910112359550562030e-05 -2.661022182439582188e-04
2.911111111111111210e-05 -2.340986744692207021e-04
2.912109862671660390e-05 -1.994823920242232628e-04
2.913108614232209908e-05 -1.677782438226400213e-04
2.914107365792759088e-05 -1.433724983382207415e-04
2.915106117353308268e-05 -1.272730838913487417e-04
2.916104868913857787e-05 -1.164534102119953852e-04
2.917103620474406967e-05 -1.051389227634367017e-04
2.918102372034956485e-05 -8.752419847593497122e-05
2.919101123595505665e-05 -6.065889543769948728e-05
2.920099875156055184e-05 -2.614708205939396366e-05
2.921098626716604364e-05 1.027351624235621740e-05
2.922097378277153544e-05 4.113139144110973349e-05
2.923096129837703062e-05 6.056595955594056479e-05
2.924094881398252242e-05 6.703860516449457001e-05
2.925093632958801422e-05 6.416369587704586223e-05
2.926092384519350941e-05 5.914676657909212764e-05
2.927091136079900121e-05 5.953590642700297311e-05
2.928089887640449300e-05 6.975272282233751261e-05
2.929088639200998819e-05 8.908690675542894173e-05
2.930087390761548338e-05 1.120622360843558665e-04
2.931086142322097518e-05 1.311025285012124041e-04
2.932084893882646698e-05 1.402384425834565589e-04
2.933083645443196216e-05 1.381379871640709821e-04
2.934082397003745396e-05 1.289189648686590926e-04
2.935081148564294576e-05 1.203804854312417761e-04
2.936079900124844095e-05 1.203811061934292518e-04
2.937078651685393274e-05 1.330853670838544876e-04
2.938077403245942454e-05 1.568063909125589988e-04
2.939076154806491973e-05 1.846065863868314534e-04
2.940074906367041153e-05 2.073500398596317342e-04
2.941073657927590672e-05 2.178723363660826418e-04
2.942072409488139851e-05 2.142704019689684394e-04
2.943071161048689370e-05 2.008341940177784822e-04
2.944069912609238550e-05 1.860467425652857776e-04
2.945068664169787730e-05 1.786360521336900536e-04
2.946067415730337248e-05 1.834643768955868061e-04
2.947066167290886428e-05 1.992620786224148029e-04
2.948064918851435608e-05 2.191899807490611785e-04
2.949063670411985127e-05 2.340851088827123954e-04
2.950062421972534307e-05 2.368112773222383273e-04
2.951061173533083825e-05 2.257297089562559857e-04
2.952059925093633005e-05 2.055435182389811412e-04
2.953058676654182524e-05 1.852155928134796418e-04
2.954057428214731704e-05 1.738311077989738995e-04
2.955056179775280884e-05 1.764029968928088445e-04
2.956054931335830402e-05 1.915145478381604120e-04
2.957053682896379582e-05 2.120289178283415782e-04
2.958052434456928762e-05 2.284124939657162254e-04
2.959051186017478281e-05 2.331872077226310224e-04
2.960049937578027461e-05 2.243487217977081110e-04
2.961048689138576979e-05 2.062365154255549880e-04
2.962047440699126159e-05 1.873352953725395591e-04
2.963046192259675678e-05 1.761680903559175566e-04
2.964044943820224858e-05 1.771656820555948255e-04
2.965043695380774038e-05 1.885553859917798796e-04
2.966042446941323556e-05 2.031622199312503260e-04
2.967041198501872736e-05 2.118570295896709925e-04
2.968039950062421916e-05 2.079272506127882291e-04
2.969038701622971435e-05 1.903702368038435512e-04
2.970037453183520614e-05 1.644482981563544590e-04
2.971036204744069794e-05 1.393685398754236475e-04
2.972034956304619313e-05 1.240749332094790445e-04
2.973033707865168832e-05 1.232044208320236289e-04
2.974032459425718011e-05 1.350134789123349631e-04
2.975031210986267191e-05 1.523369711180027849e-04
2.976029962546816710e-05 1.659614635375761672e-04
2.977028714107365890e-05 1.688863306618556257e-04
2.978027465667915070e-05 1.593977682954592946e-04
2.979026217228464588e-05 1.416236646076639966e-04
2.980024968789013768e-05 1.232533336323957790e-04
2.981023720349562948e-05 1.116756363032643957e-04
2.982022471910112467e-05 1.103421025554314407e-04
2.983021223470661985e-05 1.171575275646527742e-04
2.984019975031210827e-05 1.255492126892034078e-04
2.985018726591760345e-05 1.277666077699675146e-04
2.986017478152309864e-05 1.187178633614715704e-04
2.987016229712859044e-05 9.855188587766828558e-05
2.988014981273408224e-05 7.268280299594289816e-05
2.989013732833957742e-05 4.936155529644153689e-05
2.990012484394506922e-05 3.588188013471573651e-05
2.991011235955056102e-05 3.529118566805860310e-05
2.992009987515605621e-05 4.509309114140776529e-05
2.993008739076155139e-05 5.860042544100749115e-05
2.994007490636703980e-05 6.814664726146075894e-05
2.995006242197253499e-05 6.866433039857684339e-05
2.996004993757803018e-05 5.988386961964013521e-05
2.997003745318352198e-05 4.620505707938824924e-05
2.998002496878901377e-05 3.429048188856128650e-05
2.999001248439450896e-05 2.969289913748545710e-05
3.000000000000000076e-05 3.403942537261173129e-05


==> tikzpictures/data_cylinder/no_w/source_dist.dat <==
-1.000000000000000021e-02 3.845931025487150379e-01
-8.947368421052630943e-03 1.409824289380625095e-01
-7.894736842105263414e-03 6.523566296908085704e-02
-6.842105263157895016e-03 1.731080050392639624e-01
-5.789473684210526619e-03 3.783499653592807266e-01
-4.736842105263158222e-03 5.978926360364523740e-01
-3.684210526315789824e-03 7.843552155174765561e-01
-2.631578947368421427e-03 9.036551776042728301e-01
-1.578947368421053030e-03 9.535372743565595499e-01
-5.263157894736854997e-04 9.595585814741759423e-01
5.263157894736837650e-04 9.689210575641269418e-01
1.578947368421053030e-03 9.943383878360759764e-01
2.631578947368420560e-03 1.000000000000000000e+00
3.684210526315788090e-03 9.364637007036578087e-01
4.736842105263157354e-03 7.756347310778728410e-01
5.789473684210526619e-03 5.425103358469345327e-01
6.842105263157894149e-03 3.180744516234150221e-01
7.894736842105261679e-03 1.813902905420324840e-01
8.947368421052629209e-03 1.805049117727421382e-01
1.000000000000000021e-02 4.497955082955309991e-01


==> tikzpictures/data_cylinder/study/dir_sim10.dat <==
-8.000000000000000000e+01 5.092993038751156450e-03
-7.000000000000000000e+01 9.054080211859470012e-03
-6.000000000000000000e+01 1.064830722067768368e-02
-5.000000000000000000e+01 1.228779100316638312e-02
-4.000000000000000000e+01 1.400423372988338078e-02
-3.000000000000000000e+01 4.679312232483927303e-02
-2.000000000000000000e+01 1.297159797808961901e-01
-1.000000000000000000e+01 2.519778370770516807e-01
0.000000000000000000e+00 3.034755317456701573e-01
1.000000000000000000e+01 2.139544659846688568e-01
2.000000000000000000e+01 1.035963897195130295e-01
3.000000000000000000e+01 4.070358960503922541e-02
4.000000000000000000e+01 1.980907358721094302e-02
5.000000000000000000e+01 1.653951286702541601e-02
6.000000000000000000e+01 1.221727299486465891e-02
7.000000000000000000e+01 9.424819711467804020e-03
8.000000000000000000e+01 4.653854668762318764e-03


==> tikzpictures/data_cylinder/study/dir_sim160.dat <==
-8.000000000000000000e+01 5.271098265169099455e-03
-7.000000000000000000e+01 8.513032954003265512e-03
-6.000000000000000000e+01 1.120301510572594035e-02
-5.000000000000000000e+01 1.181995181490767474e-02
-4.000000000000000000e+01 1.390132179826475932e-02
-3.000000000000000000e+01 4.901752403549269194e-02
-2.000000000000000000e+01 1.287183161882420879e-01
-1.000000000000000000e+01 2.495480424433839384e-01
0.000000000000000000e+00 3.023786662434044814e-01
1.000000000000000000e+01 2.094045476782774029e-01
2.000000000000000000e+01 9.800981006456682687e-02
3.000000000000000000e+01 4.295019919068120140e-02
4.000000000000000000e+01 1.925269458116164387e-02
5.000000000000000000e+01 1.653267498283901224e-02
6.000000000000000000e+01 1.293023901606396922e-02
7.000000000000000000e+01 8.918396198850967252e-03
8.000000000000000000e+01 4.007138776035943338e-03


==> tikzpictures/data_cylinder/study/dir_sim20.dat <==
-8.000000000000000000e+01 4.583300491051470540e-03
-7.000000000000000000e+01 8.305511745142834384e-03
-6.000000000000000000e+01 1.001107016583092230e-02
-5.000000000000000000e+01 1.137293086984068197e-02
-4.000000000000000000e+01 1.302478724502521834e-02
-3.000000000000000000e+01 4.794660164743574232e-02
-2.000000000000000000e+01 1.328720154865017100e-01
-1.000000000000000000e+01 2.566802629572950689e-01
0.000000000000000000e+00 3.071246172027399246e-01
1.000000000000000000e+01 2.167490226698828015e-01
2.000000000000000000e+01 1.059337089548790384e-01
3.000000000000000000e+01 4.258712929561792732e-02
4.000000000000000000e+01 1.905866095686105724e-02
5.000000000000000000e+01 1.556580356909150267e-02
6.000000000000000000e+01 1.182439451585224482e-02
7.000000000000000000e+01 8.388665877236713836e-03
8.000000000000000000e+01 3.873177709619052105e-03


==> tikzpictures/data_cylinder/study/dir_sim40.dat <==
-8.000000000000000000e+01 5.208820206442351351e-03
-7.000000000000000000e+01 8.934478983648070152e-03
-6.000000000000000000e+01 1.104154542235167083e-02
-5.000000000000000000e+01 1.103803320953834592e-02
-4.000000000000000000e+01 1.244930054479279416e-02
-3.000000000000000000e+01 4.744352836491464581e-02
-2.000000000000000000e+01 1.286681482340233940e-01
-1.000000000000000000e+01 2.529752828221665806e-01
0.000000000000000000e+00 3.039676180503708691e-01
1.000000000000000000e+01 2.102357266904277822e-01
2.000000000000000000e+01 9.809849868018130636e-02
3.000000000000000000e+01 4.167648825718549971e-02
4.000000000000000000e+01 1.917447837807734201e-02
5.000000000000000000e+01 1.620852350644222395e-02
6.000000000000000000e+01 1.259899906428339073e-02
7.000000000000000000e+01 9.109434675901143669e-03
8.000000000000000000e+01 4.226333037616736635e-03


==> tikzpictures/data_cylinder/study/dir_sim5.dat <==
-8.000000000000000000e+01 7.850116819169862883e-03
-7.000000000000000000e+01 9.155373484553695415e-03
-6.000000000000000000e+01 7.543480997670928487e-03
-5.000000000000000000e+01 9.954115010090146959e-03
-4.000000000000000000e+01 1.480174327673741512e-02
-3.000000000000000000e+01 4.711457651073021335e-02
-2.000000000000000000e+01 9.158701522019889463e-02
-1.000000000000000000e+01 1.661596689090961976e-01
0.000000000000000000e+00 2.166688466589446194e-01
1.000000000000000000e+01 1.490150707926062856e-01
2.000000000000000000e+01 9.476228314524577645e-02
3.000000000000000000e+01 5.445550710771534381e-02
4.000000000000000000e+01 1.886105318501714312e-02
5.000000000000000000e+01 1.469823675966740878e-02
6.000000000000000000e+01 1.100474971148940155e-02
7.000000000000000000e+01 7.761249505151905127e-03
8.000000000000000000e+01 9.226412338122342433e-03


==> tikzpictures/data_cylinder/study/dir_sim80.dat <==
-8.000000000000000000e+01 5.351605675601517169e-03
-7.000000000000000000e+01 8.560018763112050080e-03
-6.000000000000000000e+01 1.126385937805117823e-02
-5.000000000000000000e+01 1.194489563398835885e-02
-4.000000000000000000e+01 1.282534079868253955e-02
-3.000000000000000000e+01 4.920281308711589585e-02
-2.000000000000000000e+01 1.308232252310297938e-01
-1.000000000000000000e+01 2.536529702388984897e-01
0.000000000000000000e+00 3.075728549594838879e-01
1.000000000000000000e+01 2.103305225235615750e-01
2.000000000000000000e+01 9.856376818789061578e-02
3.000000000000000000e+01 4.212100202326620607e-02
4.000000000000000000e+01 1.927679503666386227e-02
5.000000000000000000e+01 1.646092393565220385e-02
6.000000000000000000e+01 1.309432675609631912e-02
7.000000000000000000e+01 9.036650800531727951e-03
8.000000000000000000e+01 4.026231260972375561e-03


==> tikzpictures/data_cylinder/study/obj10.dat <==
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 8.078754098208570378e-01
2.000000000000000000e+00 6.939998870944054099e-01
3.000000000000000000e+00 6.257603587117320787e-01
4.000000000000000000e+00 5.727099569224863851e-01
5.000000000000000000e+00 5.295472983221438668e-01
6.000000000000000000e+00 4.930318639474872144e-01
7.000000000000000000e+00 4.603413574947005094e-01
8.000000000000000000e+00 4.320041538575367657e-01
9.000000000000000000e+00 4.051052956224406865e-01
1.000000000000000000e+01 3.817933491124818057e-01
1.100000000000000000e+01 1.868551878536458544e-01
1.200000000000000000e+01 1.537712102652468438e-01
1.300000000000000000e+01 1.381998766771705134e-01
1.400000000000000000e+01 1.017293309371684468e-01
1.500000000000000000e+01 9.856616107380240799e-02
1.600000000000000000e+01 8.666667094097924018e-02
1.700000000000000000e+01 8.072543661428172035e-02
1.800000000000000000e+01 7.218780288262761913e-02
1.900000000000000000e+01 6.467620652092569145e-02
2.000000000000000000e+01 6.087432073147410611e-02
2.100000000000000000e+01 5.817533797317552685e-02
2.200000000000000000e+01 5.392466055514804485e-02
2.300000000000000000e+01 5.266252122271965902e-02
2.400000000000000000e+01 5.008707682494382973e-02
2.500000000000000000e+01 4.944328502307532291e-02
2.600000000000000000e+01 4.764744252282578085e-02
2.700000000000000000e+01 4.619230656493281129e-02
2.800000000000000000e+01 4.572056430030795038e-02
2.900000000000000000e+01 4.468130452188136259e-02
3.000000000000000000e+01 4.391314711730670561e-02
3.100000000000000000e+01 4.338443581190095516e-02
3.200000000000000000e+01 4.269442800753708162e-02
3.300000000000000000e+01 4.238626135284945945e-02
3.400000000000000000e+01 4.205606178209257001e-02
3.500000000000000000e+01 4.171126499541242399e-02
3.600000000000000000e+01 4.130065168576338430e-02
3.700000000000000000e+01 4.101086280830652103e-02
3.800000000000000000e+01 4.076412011999389767e-02
3.900000000000000000e+01 4.040782381169754495e-02
4.000000000000000000e+01 3.994916302878755154e-02
4.100000000000000000e+01 3.948445648657796653e-02
4.200000000000000000e+01 3.921295542932336925e-02
4.300000000000000000e+01 3.906438927732570898e-02
4.400000000000000000e+01 3.892702701889132200e-02
4.500000000000000000e+01 3.866433520455900275e-02
4.600000000000000000e+01 3.815599698535885459e-02
4.700000000000000000e+01 3.798404639918701031e-02
4.800000000000000000e+01 3.797013622130596122e-02
4.900000000000000000e+01 3.796665689859181347e-02
5.000000000000000000e+01 3.796361813322377682e-02


==> tikzpictures/data_cylinder/study/obj160.dat <==
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 8.054754298921241729e-01
2.000000000000000000e+00 6.906076026199193807e-01
3.000000000000000000e+00 6.206872558149748587e-01
4.000000000000000000e+00 5.663822188208503805e-01
5.000000000000000000e+00 5.212514026865890937e-01
6.000000000000000000e+00 4.839918954271174578e-01
7.000000000000000000e+00 4.498035061258803258e-01
8.000000000000000000e+00 4.210356688864921870e-01
9.000000000000000000e+00 3.929016309878229363e-01
1.000000000000000000e+01 3.689443164447996359e-01
1.100000000000000000e+01 1.638816322980798657e-01
1.200000000000000000e+01 1.433364725930764694e-01
1.300000000000000000e+01 9.579223061741284906e-02
1.400000000000000000e+01 8.564449838865864639e-02
1.500000000000000000e+01 7.270862912514260146e-02
1.600000000000000000e+01 6.528827962346030189e-02
1.700000000000000000e+01 5.571694952380477905e-02
1.800000000000000000e+01 5.138711807955000099e-02
1.900000000000000000e+01 4.912351653962286624e-02
2.000000000000000000e+01 4.662845351023001128e-02
2.100000000000000000e+01 4.507477984656958758e-02
2.200000000000000000e+01 4.397139092209968736e-02
2.300000000000000000e+01 4.291853165410809690e-02
2.400000000000000000e+01 4.233550700111636533e-02
2.500000000000000000e+01 4.160280384262566439e-02
2.600000000000000000e+01 4.097714398384224438e-02
2.700000000000000000e+01 4.065844462682421251e-02
2.800000000000000000e+01 4.045186146881149525e-02
2.900000000000000000e+01 4.017183468420008896e-02
3.000000000000000000e+01 3.997215948965699567e-02
3.100000000000000000e+01 3.973163536648528088e-02
3.200000000000000000e+01 3.937174312714270680e-02
3.300000000000000000e+01 3.915879874710939679e-02
3.400000000000000000e+01 3.897053082692611414e-02
3.500000000000000000e+01 3.882145622287206527e-02
3.600000000000000000e+01 3.876128750229962394e-02
3.700000000000000000e+01 3.870619438148412833e-02
3.800000000000000000e+01 3.868325709514729843e-02
3.900000000000000000e+01 3.864494024914752468e-02
4.000000000000000000e+01 3.863811062427138787e-02
4.100000000000000000e+01 3.861817721096815620e-02
4.200000000000000000e+01 3.861604642124671916e-02
4.300000000000000000e+01 3.860710220379859337e-02
4.400000000000000000e+01 3.860555177477340699e-02
4.500000000000000000e+01 3.860295594718108486e-02
4.600000000000000000e+01 3.860036938404681761e-02
4.700000000000000000e+01 3.860029661496715281e-02
4.800000000000000000e+01 3.859691468972270556e-02
4.900000000000000000e+01 3.859690566668579764e-02
5.000000000000000000e+01 3.859457851832046038e-02


==> tikzpictures/data_cylinder/study/obj20.dat <==
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 8.061892571301167987e-01
2.000000000000000000e+00 6.916400949514288632e-01
3.000000000000000000e+00 6.225181889382508382e-01
4.000000000000000000e+00 5.686925099075355039e-01
5.000000000000000000e+00 5.243744974629847011e-01
6.000000000000000000e+00 4.872339756526457011e-01
7.000000000000000000e+00 4.538062123501483414e-01
8.000000000000000000e+00 4.252267215372719789e-01
9.000000000000000000e+00 3.979057527515483250e-01
1.000000000000000000e+01 3.744589233183205912e-01
1.100000000000000000e+01 1.798898341350690933e-01
1.200000000000000000e+01 1.472843835290855163e-01
1.300000000000000000e+01 1.243681723778802956e-01
1.400000000000000000e+01 9.866037885846773436e-02
1.500000000000000000e+01 9.430783649835126903e-02
1.600000000000000000e+01 8.158773712700419234e-02
1.700000000000000000e+01 7.276369108462990565e-02
1.800000000000000000e+01 6.785897856272886386e-02
1.900000000000000000e+01 6.035227541051123995e-02
2.000000000000000000e+01 5.823154276550204789e-02
2.100000000000000000e+01 5.441814360497822939e-02
2.200000000000000000e+01 5.156459777306926506e-02
2.300000000000000000e+01 4.990826109250433296e-02
2.400000000000000000e+01 4.823519634338398199e-02
2.500000000000000000e+01 4.766534664429211005e-02
2.600000000000000000e+01 4.583752461014187207e-02
2.700000000000000000e+01 4.504478986913816596e-02
2.800000000000000000e+01 4.412267395191365321e-02
2.900000000000000000e+01 4.341817001838054607e-02
3.000000000000000000e+01 4.265457010583796615e-02
3.100000000000000000e+01 4.208586643050090531e-02
3.200000000000000000e+01 4.177685140513769102e-02
3.300000000000000000e+01 4.112306371408266242e-02
3.400000000000000000e+01 4.051523617509976416e-02
3.500000000000000000e+01 4.016103377967212423e-02
3.600000000000000000e+01 3.972931599892556148e-02
3.700000000000000000e+01 3.915357082147528228e-02
3.800000000000000000e+01 3.887447893155254047e-02
3.900000000000000000e+01 3.860469542003112930e-02
4.000000000000000000e+01 3.841519336986656125e-02
4.100000000000000000e+01 3.822646320673615122e-02
4.200000000000000000e+01 3.820635614051477030e-02
4.300000000000000000e+01 3.819134758395447554e-02
4.400000000000000000e+01 3.817506255404258531e-02
4.500000000000000000e+01 3.815757419906676967e-02
4.600000000000000000e+01 3.813782216831276134e-02
4.700000000000000000e+01 3.811551917018090457e-02
4.800000000000000000e+01 3.809072773809175222e-02
4.900000000000000000e+01 3.806325774255010785e-02
5.000000000000000000e+01 3.803150286481975922e-02


==> tikzpictures/data_cylinder/study/obj40.dat <==
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 8.056489374454404162e-01
2.000000000000000000e+00 6.909066160629317999e-01
3.000000000000000000e+00 6.213532183668837305e-01
4.000000000000000000e+00 5.672495220626472268e-01
5.000000000000000000e+00 5.224518186771385242e-01
6.000000000000000000e+00 4.852214452240448672e-01
7.000000000000000000e+00 4.513731573583026346e-01
8.000000000000000000e+00 4.227222037219715567e-01
9.000000000000000000e+00 3.949634218524447626e-01
1.000000000000000000e+01 3.712619417589589355e-01
1.100000000000000000e+01 1.759687976536200849e-01
1.200000000000000000e+01 1.382157823310174727e-01
1.300000000000000000e+01 1.023025947722097651e-01
1.400000000000000000e+01 9.432333819154456456e-02
1.500000000000000000e+01 7.992325045831695507e-02
1.600000000000000000e+01 7.173220403167043790e-02
1.700000000000000000e+01 6.555576393310054428e-02
1.800000000000000000e+01 5.936141266619316542e-02
1.900000000000000000e+01 5.523663007493345017e-02
2.000000000000000000e+01 5.238131102007718976e-02
2.100000000000000000e+01 4.984932765033050356e-02
2.200000000000000000e+01 4.804561944595050343e-02
2.300000000000000000e+01 4.658704638397737768e-02
2.400000000000000000e+01 4.502067721260801653e-02
2.500000000000000000e+01 4.399770418418404855e-02
2.600000000000000000e+01 4.333067208347693433e-02
2.700000000000000000e+01 4.246170476532219046e-02
2.800000000000000000e+01 4.141981706421286880e-02
2.900000000000000000e+01 4.094873318648951932e-02
3.000000000000000000e+01 4.036247245467116523e-02
3.100000000000000000e+01 3.994193319074684778e-02
3.200000000000000000e+01 3.957679748291475369e-02
3.300000000000000000e+01 3.932645824245282334e-02
3.400000000000000000e+01 3.920341209823086787e-02
3.500000000000000000e+01 3.909845365028614267e-02
3.600000000000000000e+01 3.899790996681992000e-02
3.700000000000000000e+01 3.889608737810905381e-02
3.800000000000000000e+01 3.878040912995101702e-02
3.900000000000000000e+01 3.864652866748111149e-02
4.000000000000000000e+01 3.849721376856174437e-02
4.100000000000000000e+01 3.833475252072583023e-02
4.200000000000000000e+01 3.815728684217004757e-02
4.300000000000000000e+01 3.799309907949021542e-02
4.400000000000000000e+01 3.789393408003314395e-02
4.500000000000000000e+01 3.784912668476633074e-02
4.600000000000000000e+01 3.782799841769796806e-02
4.700000000000000000e+01 3.781723829875828502e-02
4.800000000000000000e+01 3.781129736959035897e-02
4.900000000000000000e+01 3.780763766043989532e-02
5.000000000000000000e+01 3.780528810981991644e-02


==> tikzpictures/data_cylinder/study/obj5.dat <==
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 8.777529185356189867e-01
2.000000000000000000e+00 8.060633537906052304e-01
3.000000000000000000e+00 7.549908021000820701e-01
4.000000000000000000e+00 7.180543189775063784e-01
5.000000000000000000e+00 6.872487140309201381e-01
6.000000000000000000e+00 6.620543459572414413e-01
7.000000000000000000e+00 6.384436897545393563e-01
8.000000000000000000e+00 6.183100668785682652e-01
9.000000000000000000e+00 5.989921954964233519e-01
1.000000000000000000e+01 5.819986590955922301e-01
1.100000000000000000e+01 4.459259434207381023e-01
1.200000000000000000e+01 4.457751942674001433e-01
1.300000000000000000e+01 4.457195447825811896e-01
1.400000000000000000e+01 4.456607119425612384e-01
1.500000000000000000e+01 4.456145440262735402e-01
1.600000000000000000e+01 4.455583327229709623e-01
1.700000000000000000e+01 4.455067764558851007e-01
1.800000000000000000e+01 4.454577993912099410e-01
1.900000000000000000e+01 4.454114639343241255e-01
2.000000000000000000e+01 4.453665792079842811e-01
2.100000000000000000e+01 4.453234790560792189e-01
2.200000000000000000e+01 4.452823289606433477e-01
2.300000000000000000e+01 4.452426480612888815e-01
2.400000000000000000e+01 4.452042565002638508e-01
2.500000000000000000e+01 4.451670465719803071e-01
2.600000000000000000e+01 4.451308662536274108e-01
2.700000000000000000e+01 4.450955759763336461e-01
2.800000000000000000e+01 4.450610086529346310e-01
2.900000000000000000e+01 4.450270174216953145e-01
3.000000000000000000e+01 4.449936324109542984e-01
3.100000000000000000e+01 4.449605293819591800e-01
3.200000000000000000e+01 4.449278044660163745e-01
3.300000000000000000e+01 4.448953024838297465e-01
3.400000000000000000e+01 4.448628481612706409e-01
3.500000000000000000e+01 4.448304486516884149e-01
3.600000000000000000e+01 4.447979217265689567e-01
3.700000000000000000e+01 4.447651584797001623e-01
3.800000000000000000e+01 4.447321975034889685e-01
3.900000000000000000e+01 4.446988805057064398e-01
4.000000000000000000e+01 4.446649364012203454e-01
4.100000000000000000e+01 4.446303951364893314e-01
4.200000000000000000e+01 4.445952975799470352e-01
4.300000000000000000e+01 4.445592493985189853e-01
4.400000000000000000e+01 4.445222881872235576e-01
4.500000000000000000e+01 4.444839954507147639e-01
4.600000000000000000e+01 4.444445341828315854e-01
4.700000000000000000e+01 4.444033386859491119e-01
4.800000000000000000e+01 4.443603355044393743e-01
4.900000000000000000e+01 4.443152288893668644e-01
5.000000000000000000e+01 4.442674902908135826e-01


==> tikzpictures/data_cylinder/study/obj80.dat <==
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 8.055121813160005528e-01
2.000000000000000000e+00 6.906844564287305532e-01
3.000000000000000000e+00 6.208897757248401650e-01
4.000000000000000000e+00 5.666512513652650629e-01
5.000000000000000000e+00 5.216291083146925578e-01
6.000000000000000000e+00 4.843781241435620166e-01
7.000000000000000000e+00 4.503053285700059361e-01
8.000000000000000000e+00 4.215841395222907351e-01
9.000000000000000000e+00 3.935762274249757775e-01
1.000000000000000000e+01 3.697071083669185576e-01
1.100000000000000000e+01 1.704765911696711767e-01
1.200000000000000000e+01 1.064426098008757204e-01
1.300000000000000000e+01 9.282897641784275400e-02
1.400000000000000000e+01 7.485743286306438538e-02
1.500000000000000000e+01 6.800330799806761362e-02
1.600000000000000000e+01 5.950026797692638952e-02
1.700000000000000000e+01 5.274270613490299187e-02
1.800000000000000000e+01 4.998012366668362627e-02
1.900000000000000000e+01 4.871055192352755775e-02
2.000000000000000000e+01 4.716566021116299495e-02
2.100000000000000000e+01 4.505664770191882690e-02
2.200000000000000000e+01 4.407474332039119924e-02
2.300000000000000000e+01 4.294711333915351981e-02
2.400000000000000000e+01 4.211026654760402499e-02
2.500000000000000000e+01 4.130028918199891985e-02
2.600000000000000000e+01 4.070448993295247564e-02
2.700000000000000000e+01 4.029708304500621147e-02
2.800000000000000000e+01 4.010653861117214475e-02
2.900000000000000000e+01 3.989860066240737135e-02
3.000000000000000000e+01 3.968791178477424492e-02
3.100000000000000000e+01 3.945464940658067327e-02
3.200000000000000000e+01 3.915219300601636976e-02
3.300000000000000000e+01 3.888092253412978039e-02
3.400000000000000000e+01 3.871843208408962816e-02
3.500000000000000000e+01 3.863347846193918717e-02
3.600000000000000000e+01 3.856812472118192198e-02
3.700000000000000000e+01 3.853502619374422206e-02
3.800000000000000000e+01 3.850535687508182398e-02
3.900000000000000000e+01 3.848796192752268475e-02
4.000000000000000000e+01 3.847568249988548433e-02
4.100000000000000000e+01 3.846741452093070668e-02
4.200000000000000000e+01 3.846227096390208988e-02
4.300000000000000000e+01 3.845884082460325482e-02
4.400000000000000000e+01 3.845680623481324140e-02
4.500000000000000000e+01 3.845544471912182988e-02
4.600000000000000000e+01 3.845460436062859283e-02
4.700000000000000000e+01 3.845403451751885221e-02
4.800000000000000000e+01 3.845367094588830748e-02
4.900000000000000000e+01 3.845339065673446244e-02
5.000000000000000000e+01 3.845320976155420373e-02


==> tikzpictures/data_cylinder/study/source_dist10.dat <==
-1.000000000000000021e-02 1.635886070597851183e-01
-7.777777777777777554e-03 7.361448479135770939e-02
-5.555555555555555768e-03 4.710596916940866241e-01
-3.333333333333333981e-03 7.643865683785443510e-01
-1.111111111111111327e-03 9.770602558799883486e-01
1.111111111111111327e-03 1.000000000000000000e+00
3.333333333333332246e-03 9.146413506146457983e-01
5.555555555555554900e-03 6.333472212492656794e-01
7.777777777777777554e-03 1.637452733183225595e-01
1.000000000000000021e-02 1.532223437673350952e-01


==> tikzpictures/data_cylinder/study/source_dist160.dat <==
-1.000000000000000021e-02 6.575158729699822624e-01
-9.874213836477987311e-03 5.744148575561583980e-01
-9.748427672955974413e-03 4.925941981988545826e-01
-9.622641509433963250e-03 4.124855380130896254e-01
-9.496855345911950352e-03 3.365072176545796379e-01
-9.371069182389937455e-03 2.689414718838161744e-01
-9.245283018867924557e-03 2.143854626812281283e-01
-9.119496855345911659e-03 1.739163625339394392e-01
-8.993710691823898762e-03 1.446984825941652619e-01
-8.867924528301887599e-03 1.244787850132343249e-01
-8.742138364779874701e-03 1.116166552089280645e-01
-8.616352201257861804e-03 9.947586171079200734e-02
-8.490566037735848906e-03 8.761103426017473328e-02
-8.364779874213836008e-03 8.250176401305653329e-02
-8.238993710691824846e-03 8.412770406980363269e-02
-8.113207547169811948e-03 8.395937778668768892e-02
-7.987421383647799050e-03 8.286773936759093961e-02
-7.861635220125786153e-03 8.496616243701589355e-02
-7.735849056603774122e-03 1.006710214016875160e-01
-7.610062893081761225e-03 1.177380158522625814e-01
-7.484276729559749194e-03 1.336682645556450943e-01
-7.358490566037736297e-03 1.487242260219737156e-01
-7.232704402515723399e-03 1.633004714461023521e-01
-7.106918238993710502e-03 1.787196110314201725e-01
-6.981132075471698471e-03 1.948059554381907366e-01
-6.855345911949686441e-03 2.118307233747970530e-01
-6.729559748427673543e-03 2.297706044606529219e-01
-6.603773584905660646e-03 2.559366602111781130e-01
-6.477987421383647748e-03 2.865004151113956787e-01
-6.352201257861635718e-03 3.196828112897032725e-01
-6.226415094339622820e-03 3.542294600349610856e-01
-6.100628930817610790e-03 3.894130518081918013e-01
-5.974842767295597892e-03 4.237264753409543672e-01
-5.849056603773584995e-03 4.565131881622565557e-01
-5.723270440251572964e-03 4.857261837925665460e-01
-5.597484276729560067e-03 5.117167469049355155e-01
-5.471698113207548037e-03 5.348906395386445745e-01
-5.345911949685535139e-03 5.538550564950396327e-01
-5.220125786163522241e-03 5.691858482446435774e-01
-5.094339622641510211e-03 5.817378595802670249e-01
-4.968553459119497313e-03 5.919470362738047386e-01
-4.842767295597484416e-03 6.000457591092278609e-01
-4.716981132075472385e-03 6.183340090895849128e-01
-4.591194968553459488e-03 6.329102087300980672e-01
-4.465408805031446590e-03 6.434893980865991070e-01
-4.339622641509434560e-03 6.492084285406907185e-01
-4.213836477987421662e-03 6.516855675390278435e-01
-4.088050314465409632e-03 6.525089199921537686e-01
-3.962264150943396734e-03 6.536713756638402595e-01
-3.836477987421383837e-03 6.549645409890025860e-01
-3.710691823899371806e-03 6.566626605069445510e-01
-3.584905660377358909e-03 6.594804718487066175e-01
-3.459119496855346879e-03 6.634402543902873095e-01
-3.333333333333333981e-03 6.690110414042513831e-01
-3.207547169811321083e-03 6.760046416106024747e-01
-3.081761006289309053e-03 6.893913543149946532e-01
-2.955974842767296155e-03 7.035260958874492987e-01
-2.830188679245283258e-03 7.183312894666874504e-01
-2.704402515723271228e-03 7.337195129745156530e-01
-2.578616352201258330e-03 7.498212687274884436e-01
-2.452830188679245432e-03 7.666556113213515156e-01
-2.327044025157233402e-03 7.831179545307550560e-01
-2.201257861635220504e-03 8.002906801695796046e-01
-2.075471698113208474e-03 8.179751595375340800e-01
-1.949685534591195576e-03 8.356268480032397195e-01
-1.823899371069182679e-03 8.503113425492295763e-01
-1.698113207547169781e-03 8.647412025195599927e-01
-1.572327044025158618e-03 8.792776436570236553e-01
-1.446540880503145721e-03 8.941112779231797925e-01
-1.320754716981132823e-03 9.089926093345628288e-01
-1.194968553459119925e-03 9.238063167294126021e-01
-1.069182389937107028e-03 9.358955434533725581e-01
-9.433962264150958649e-04 9.468611842472823836e-01
-8.176100628930829672e-04 9.569394644373876435e-01
-6.918238993710700696e-04 9.665445881878337309e-01
-5.660377358490571720e-04 9.757095329077493107e-01
-4.402515723270442743e-04 9.837126724346415552e-01
-3.144654088050313767e-04 9.905860311516961891e-01
-1.886792452830202138e-04 9.952305752104753100e-01
-6.289308176100731618e-05 9.984148699756225653e-01
6.289308176100558145e-05 1.000000000000000000e+00
1.886792452830184791e-04 9.999935202388108291e-01
3.144654088050313767e-04 9.985758895830294524e-01
4.402515723270425396e-04 9.957601125782696849e-01
5.660377358490554373e-04 9.918272800377687659e-01
6.918238993710683349e-04 9.867327386287111368e-01
8.176100628930812325e-04 9.807035976313780434e-01
9.433962264150941301e-04 9.739603299474851594e-01
1.069182389937107028e-03 9.656264636666099799e-01
1.194968553459118191e-03 9.564734730328350309e-01
1.320754716981131088e-03 9.469276985589628604e-01
1.446540880503143986e-03 9.375539110463415593e-01
1.572327044025156884e-03 9.281496777942174203e-01
1.698113207547169781e-03 9.189555379525662371e-01
1.823899371069180944e-03 9.100644829487047893e-01
1.949685534591193842e-03 9.015559503484733561e-01
2.075471698113206739e-03 8.938819044515574630e-01
2.201257861635219637e-03 8.856109250619511597e-01
2.327044025157232535e-03 8.766482106267304841e-01
2.452830188679243698e-03 8.685034500260879753e-01
2.578616352201256595e-03 8.608247508150449478e-01
2.704402515723269493e-03 8.539132104933813139e-01
2.830188679245282390e-03 8.471478273279772209e-01
2.955974842767295288e-03 8.414735723268914613e-01
3.081761006289306451e-03 8.368039799577187132e-01
3.207547169811319349e-03 8.335003475361830727e-01
3.333333333333332246e-03 8.411593744568134356e-01
3.459119496855345144e-03 8.484095080531104394e-01
3.584905660377358042e-03 8.535408920591328608e-01
3.710691823899370939e-03 8.550486530906096228e-01
3.836477987421382102e-03 8.525916567457468842e-01
3.962264150943395000e-03 8.460398676113175531e-01
4.088050314465407897e-03 8.357096341275889184e-01
4.213836477987420795e-03 8.237642819795165661e-01
4.339622641509433693e-03 8.176867548979906974e-01
4.465408805031444855e-03 8.092362378363480158e-01
4.591194968553457753e-03 7.981755558790812888e-01
4.716981132075470651e-03 7.833271724842746364e-01
4.842767295597483548e-03 7.629919743887819683e-01
4.968553459119496446e-03 7.391258469831963884e-01
5.094339622641509344e-03 7.128778355847719128e-01
5.220125786163520507e-03 6.849753966267264627e-01
5.345911949685533404e-03 6.559821882132336190e-01
5.471698113207546302e-03 6.257876030181511728e-01
5.597484276729559199e-03 5.945525584148710907e-01
5.723270440251572097e-03 5.625859874997471977e-01
5.849056603773583260e-03 5.305902423441342108e-01
5.974842767295597892e-03 4.986458151946307482e-01
6.100628930817609055e-03 4.673674777147899251e-01
6.226415094339620218e-03 4.366657934968851129e-01
6.352201257861634850e-03 4.062789888438630981e-01
6.477987421383646013e-03 3.764935259082690111e-01
6.603773584905660646e-03 3.494710278919861413e-01
6.729559748427671809e-03 3.254816377915255576e-01
6.855345911949682972e-03 3.028368953816134024e-01
6.981132075471697604e-03 2.809892637877633992e-01
7.106918238993708767e-03 2.600550964872919701e-01
7.232704402515723399e-03 2.399567295989936677e-01
7.358490566037734562e-03 2.197456486038030787e-01
7.484276729559745725e-03 2.001410230650581823e-01
7.610062893081760357e-03 1.832043554521582129e-01
7.735849056603771520e-03 1.803196674016650514e-01
7.861635220125786153e-03 1.777894903819618733e-01
7.987421383647797316e-03 1.766853736805920616e-01
8.113207547169808478e-03 1.761330408375518797e-01
8.238993710691823111e-03 1.739760103528555368e-01
8.364779874213834274e-03 1.675523616899478319e-01
8.490566037735848906e-03 1.648820277988139738e-01
8.616352201257860069e-03 1.581687895973332147e-01
8.742138364779874701e-03 1.438361295289143638e-01
8.867924528301885864e-03 1.153658723723302026e-01
8.993710691823897027e-03 1.551898175504850819e-01
9.119496855345911659e-03 2.634728046696346304e-01
9.245283018867922822e-03 3.637552363567372882e-01
9.371069182389937455e-03 4.013667981435635745e-01
9.496855345911948618e-03 4.184957982732928627e-01
9.622641509433959781e-03 4.282832763626021055e-01
9.748427672955974413e-03 5.478517652171022156e-01
9.874213836477985576e-03 6.787817454758253710e-01
1.000000000000000021e-02 8.032711200445772359e-01


==> tikzpictures/data_cylinder/study/source_dist20.dat <==
-1.000000000000000021e-02 2.806539845428147051e-01
-8.947368421052630943e-03 9.916834372255946273e-02
-7.894736842105263414e-03 6.955172358230714280e-02
-6.842105263157895016e-03 2.070993636388152037e-01
-5.789473684210526619e-03 4.260618674054996169e-01
-4.736842105263158222e-03 5.880799783133577874e-01
-3.684210526315789824e-03 6.901568651352697481e-01
-2.631578947368421427e-03 7.932915169314969095e-01
-1.578947368421053030e-03 9.051738820993182610e-01
-5.263157894736854997e-04 9.863906236125026261e-01
5.263157894736837650e-04 1.000000000000000000e+00
1.578947368421053030e-03 9.533177324455263113e-01
2.631578947368420560e-03 8.945703313258760447e-01
3.684210526315788090e-03 8.486384555756144588e-01
4.736842105263157354e-03 7.588562508260532358e-01
5.789473684210526619e-03 5.350411611602043926e-01
6.842105263157894149e-03 2.987478982216584811e-01
7.894736842105261679e-03 1.336294535395809724e-01
8.947368421052629209e-03 7.773474230597503254e-02
1.000000000000000021e-02 2.888496420577637558e-01


==> tikzpictures/data_cylinder/study/source_dist40.dat <==
-1.000000000000000021e-02 4.566833969240169933e-01
-9.487179487179487822e-03 2.585407967616322189e-01
-8.974358974358973701e-03 1.342800380231427282e-01
-8.461538461538461314e-03 7.822086576791059676e-02
-7.948717948717948928e-03 7.784314161206334903e-02
-7.435897435897436542e-03 1.337334825557630058e-01
-6.923076923076923288e-03 2.106016514711033238e-01
-6.410256410256410034e-03 3.020657684956775668e-01
-5.897435897435897648e-03 4.070715990110920224e-01
-5.384615384615385261e-03 5.023898925950042171e-01
-4.871794871794872007e-03 5.764829039118237741e-01
-4.358974358974358754e-03 6.296818388453561122e-01
-3.846153846153846367e-03 6.555583833898767088e-01
-3.333333333333333981e-03 6.853289339682437920e-01
-2.820512820512820727e-03 7.305517546923999683e-01
-2.307692307692307473e-03 7.967011975363672560e-01
-1.794871794871795087e-03 8.797478493504641284e-01
-1.282051282051282701e-03 9.386110707526623687e-01
-7.692307692307703143e-04 9.729370451885386295e-01
-2.564102564102561932e-04 9.951472354969186362e-01
2.564102564102561932e-04 1.000000000000000000e+00
7.692307692307685796e-04 9.873394966363574499e-01
1.282051282051282701e-03 9.606666341700570433e-01
1.794871794871795087e-03 9.233397291556524333e-01
2.307692307692307473e-03 8.868096063166125420e-01
2.820512820512819860e-03 8.585597055290097313e-01
3.333333333333332246e-03 8.514820766244558525e-01
3.846153846153846367e-03 8.486198194773563186e-01
4.358974358974358754e-03 8.175706546366914296e-01
4.871794871794871140e-03 7.456903633465873371e-01
5.384615384615385261e-03 6.255084728192964461e-01
5.897435897435897648e-03 4.982194906076559682e-01
6.410256410256410034e-03 3.826776177359614284e-01
6.923076923076922420e-03 2.851421421515277776e-01
7.435897435897434807e-03 2.006402228985695868e-01
7.948717948717947193e-03 1.575621880096870764e-01
8.461538461538459580e-03 1.457928419666239539e-01
8.974358974358975435e-03 8.737679188207753134e-02
9.487179487179487822e-03 2.362676683076515849e-01
1.000000000000000021e-02 5.291134011622274924e-01


==> tikzpictures/data_cylinder/study/source_dist5.dat <==
-1.000000000000000021e-02 2.683126093487375741e-01
-5.000000000000000104e-03 5.571934678700289911e-01
0.000000000000000000e+00 1.000000000000000000e+00
4.999999999999999237e-03 7.196680617858528528e-01
1.000000000000000021e-02 2.342501869621257671e-01


==> tikzpictures/data_cylinder/study/source_dist80.dat <==
-1.000000000000000021e-02 5.960755046608665619e-01
-9.746835443037974930e-03 4.374930315904459466e-01
-9.493670886075949653e-03 2.977760139634443859e-01
-9.240506329113924375e-03 1.979699191870763486e-01
-8.987341772151899097e-03 1.417310630708080443e-01
-8.734177215189873819e-03 1.041374266692599998e-01
-8.481012658227848541e-03 8.153565547692276372e-02
-8.227848101265823264e-03 7.407359576397910816e-02
-7.974683544303797986e-03 8.101726002721636177e-02
-7.721518987341772708e-03 9.775650656438927832e-02
-7.468354430379747430e-03 1.355593537008376037e-01
-7.215189873417722152e-03 1.715596565717105726e-01
-6.962025316455696007e-03 2.098897294810816161e-01
-6.708860759493670729e-03 2.531165530067049363e-01
-6.455696202531645451e-03 3.029806781194269716e-01
-6.202531645569620174e-03 3.594261799593111428e-01
-5.949367088607594896e-03 4.169053241722098790e-01
-5.696202531645569618e-03 4.698951056263949710e-01
-5.443037974683544340e-03 5.156469574850747195e-01
-5.189873417721519062e-03 5.561003980811828340e-01
-4.936708860759493785e-03 5.857560063568623132e-01
-4.683544303797468507e-03 6.167206350461060804e-01
-4.430379746835443229e-03 6.387275687723854567e-01
-4.177215189873417951e-03 6.502470733648622048e-01
-3.924050632911391806e-03 6.583424026065398671e-01
-3.670886075949366528e-03 6.675088336136653089e-01
-3.417721518987341250e-03 6.778858490370870404e-01
-3.164556962025315973e-03 6.986046370868538302e-01
-2.911392405063290695e-03 7.262555604075610072e-01
-2.658227848101265417e-03 7.557230455522853108e-01
-2.405063291139240139e-03 7.859746133005907076e-01
-2.151898734177214861e-03 8.174712251376742289e-01
-1.898734177215189584e-03 8.460199825830325704e-01
-1.645569620253164306e-03 8.731248823421611238e-01
-1.392405063291139028e-03 9.003269421666003636e-01
-1.139240506329113750e-03 9.253777255938047119e-01
-8.860759493670884723e-04 9.473427379639427492e-01
-6.329113924050631945e-04 9.684835937620420721e-01
-3.797468354430379167e-04 9.842686606806592131e-01
-1.265822784810126389e-04 9.951152076183167328e-01
1.265822784810126389e-04 1.000000000000000000e+00
3.797468354430379167e-04 9.985571735991005671e-01
6.329113924050631945e-04 9.918041544898250628e-01
8.860759493670884723e-04 9.797109636985392722e-01
1.139240506329113750e-03 9.646792331815638999e-01
1.392405063291139028e-03 9.476333562723450177e-01
1.645569620253164306e-03 9.298865899114598932e-01
1.898734177215189584e-03 9.145354760353598955e-01
2.151898734177216596e-03 9.027634854401969111e-01
2.405063291139241874e-03 8.939780662800173028e-01
2.658227848101267152e-03 8.851705328457120103e-01
2.911392405063292430e-03 8.742463456370402897e-01
3.164556962025317707e-03 8.603864774363190193e-01
3.417721518987342985e-03 8.496188990181555711e-01
3.670886075949368263e-03 8.468378366907650667e-01
3.924050632911393541e-03 8.403219817833733618e-01
4.177215189873418819e-03 8.261174327200775380e-01
4.430379746835444096e-03 8.107996861295359015e-01
4.683544303797469374e-03 7.866290049446300614e-01
4.936708860759494652e-03 7.490673394921051331e-01
5.189873417721519930e-03 6.980635715818308551e-01
5.443037974683545208e-03 6.378302368816382018e-01
5.696202531645570485e-03 5.724836084005442416e-01
5.949367088607595763e-03 5.059809137779487376e-01
6.202531645569621041e-03 4.410993177063764481e-01
6.455696202531646319e-03 3.806289931143307381e-01
6.708860759493671597e-03 3.280689003223159483e-01
6.962025316455696874e-03 2.803250050697039808e-01
7.215189873417722152e-03 2.360279814109781660e-01
7.468354430379747430e-03 1.973180091151165994e-01
7.721518987341772708e-03 1.687689912418855742e-01
7.974683544303797986e-03 1.658867358734056885e-01
8.227848101265823264e-03 1.636737233116393464e-01
8.481012658227848541e-03 1.606894644583053700e-01
8.734177215189873819e-03 1.401525045831827354e-01
8.987341772151899097e-03 9.570583434490961827e-02
9.240506329113924375e-03 2.416853084691404918e-01
9.493670886075949653e-03 3.371405402859182776e-01
9.746835443037974930e-03 5.069698033280398697e-01
1.000000000000000021e-02 7.068592427144178014e-01


==> tikzpictures/data_cylinder/study_nr/dir_sim_nr3.dat <==
-8.000000000000000000e+01 5.947933222684823572e-03
-7.000000000000000000e+01 8.823485612018450511e-03
-6.000000000000000000e+01 9.409209650733363003e-03
-5.000000000000000000e+01 2.336520441049309144e-02
-4.000000000000000000e+01 2.860945941451551247e-02
-3.000000000000000000e+01 5.105091929979586191e-02
-2.000000000000000000e+01 5.461554257525340350e-02
-1.000000000000000000e+01 2.113748507800632948e-01
0.000000000000000000e+00 3.618658453713561873e-01
1.000000000000000000e+01 2.139401556775855640e-01
2.000000000000000000e+01 5.627175709762258227e-02
3.000000000000000000e+01 4.562419674203863768e-02
4.000000000000000000e+01 2.895280625809786706e-02
5.000000000000000000e+01 2.410388417042991574e-02
6.000000000000000000e+01 1.217111817511108349e-02
7.000000000000000000e+01 8.810321202501443863e-03
8.000000000000000000e+01 5.601134663358939628e-03


==> tikzpictures/data_cylinder/study_nr/dir_sim_nr5.dat <==
-8.000000000000000000e+01 5.566272677115014812e-03
-7.000000000000000000e+01 4.879549931239929306e-03
-6.000000000000000000e+01 1.486287365334101884e-02
-5.000000000000000000e+01 2.380470489239708623e-02
-4.000000000000000000e+01 1.863204599081766388e-02
-3.000000000000000000e+01 5.765254277584630493e-02
-2.000000000000000000e+01 8.085684970095603774e-02
-1.000000000000000000e+01 2.101445392785589172e-01
0.000000000000000000e+00 3.553571513346790445e-01
1.000000000000000000e+01 2.143562923880699134e-01
2.000000000000000000e+01 8.419566228815636433e-02
3.000000000000000000e+01 6.632888531803821097e-02
4.000000000000000000e+01 2.421005864136823588e-02
5.000000000000000000e+01 2.698108899731265636e-02
6.000000000000000000e+01 1.989106406018293152e-02
7.000000000000000000e+01 8.965985291154773135e-03
8.000000000000000000e+01 4.949874427947626929e-03


==> tikzpictures/data_cylinder/study_nr/dir_sim_nr9.dat <==
-8.000000000000000000e+01 6.616148345309491585e-03
-7.000000000000000000e+01 9.025213931897389796e-03
-6.000000000000000000e+01 8.542098925039843041e-03
-5.000000000000000000e+01 1.248530207151990479e-02
-4.000000000000000000e+01 1.700390508769179451e-02
-3.000000000000000000e+01 4.276353431816917045e-02
-2.000000000000000000e+01 1.270987029113369304e-01
-1.000000000000000000e+01 2.671604436132767324e-01
0.000000000000000000e+00 3.361119094382876704e-01
1.000000000000000000e+01 2.344801385816749906e-01
2.000000000000000000e+01 9.928925676250303922e-02
3.000000000000000000e+01 3.527948828679120657e-02
4.000000000000000000e+01 2.201765524459387349e-02
5.000000000000000000e+01 1.900317689645349833e-02
6.000000000000000000e+01 1.321283532996141673e-02
7.000000000000000000e+01 8.139703535930664299e-03
8.000000000000000000e+01 5.027472599153368256e-03


==> tikzpictures/data_cylinder/study_nr/obj_nr3.dat <==
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 4.135046227865836754e-01
2.000000000000000000e+00 2.073317433047565661e-01
3.000000000000000000e+00 1.509188119322466826e-01
4.000000000000000000e+00 1.103801022182926139e-01
5.000000000000000000e+00 8.564716482842808787e-02
6.000000000000000000e+00 6.516790831281928098e-02
7.000000000000000000e+00 5.148558885853959238e-02
8.000000000000000000e+00 3.943679446708669295e-02
9.000000000000000000e+00 3.154042253272987956e-02
1.000000000000000000e+01 2.383623997400060451e-02
1.100000000000000000e+01 2.829151382823291098e-03
1.200000000000000000e+01 2.801441784322574336e-03
1.300000000000000000e+01 2.532681536153077832e-03
1.400000000000000000e+01 1.665782500471256001e-03
1.500000000000000000e+01 1.639256825101634545e-03
1.600000000000000000e+01 1.436319045978777563e-03
1.700000000000000000e+01 1.095362504577735829e-03
1.800000000000000000e+01 1.039495996280536891e-03
1.900000000000000000e+01 1.036090675171701244e-03
2.000000000000000000e+01 1.032670090504634892e-03
2.100000000000000000e+01 1.016382794293181928e-03
2.200000000000000000e+01 9.407899957533039570e-04
2.300000000000000000e+01 8.581738434084102210e-04
2.400000000000000000e+01 8.313559219773177184e-04
2.500000000000000000e+01 8.303044622742268436e-04
2.600000000000000000e+01 8.284157141247141046e-04
2.700000000000000000e+01 8.250353219906006366e-04
2.800000000000000000e+01 8.190752586638323784e-04
2.900000000000000000e+01 8.080039715370223360e-04
3.000000000000000000e+01 7.898384126235674305e-04
3.100000000000000000e+01 7.624937316125265756e-04
3.200000000000000000e+01 7.601895290646261839e-04
3.300000000000000000e+01 7.589714379053528158e-04
3.400000000000000000e+01 7.369660480863896111e-04
3.500000000000000000e+01 7.131422515336935559e-04
3.600000000000000000e+01 6.384601996523838006e-04
3.700000000000000000e+01 6.380895768848992211e-04
3.800000000000000000e+01 6.380539083556798158e-04
3.900000000000000000e+01 6.380255458653900707e-04
4.000000000000000000e+01 6.379894360597894529e-04
4.100000000000000000e+01 6.379611474801318797e-04
4.200000000000000000e+01 6.379252601988629054e-04
4.300000000000000000e+01 6.379078199095684649e-04
4.400000000000000000e+01 6.378746934232082562e-04
4.500000000000000000e+01 6.378429540942799365e-04
4.600000000000000000e+01 6.378271887431428500e-04
4.700000000000000000e+01 6.378020435389185946e-04
4.800000000000000000e+01 6.377744399696783344e-04
4.900000000000000000e+01 6.377617405908736015e-04
5.000000000000000000e+01 6.377351817344358281e-04


==> tikzpictures/data_cylinder/study_nr/obj_nr5.dat <==
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 8.388965351587351904e-01
2.000000000000000000e+00 7.497458389564158887e-01
3.000000000000000000e+00 6.893305600210896111e-01
4.000000000000000000e+00 6.347809796970502738e-01
5.000000000000000000e+00 5.878197979562902464e-01
6.000000000000000000e+00 5.445298084612113509e-01
7.000000000000000000e+00 5.057566836898884644e-01
8.000000000000000000e+00 4.701034876330434376e-01
9.000000000000000000e+00 4.372948679848159270e-01
1.000000000000000000e+01 4.072382533746286004e-01
1.100000000000000000e+01 5.966271890571499259e-02
1.200000000000000000e+01 5.846511148252734463e-02
1.300000000000000000e+01 5.627356058410502848e-02
1.400000000000000000e+01 4.662577442765580837e-02
1.500000000000000000e+01 4.090910546458809138e-02
1.600000000000000000e+01 3.423919385817554562e-02
1.700000000000000000e+01 2.750888512521637227e-02
1.800000000000000000e+01 2.668424365091171674e-02
1.900000000000000000e+01 2.184622418055153642e-02
2.000000000000000000e+01 2.085976788287166594e-02
2.100000000000000000e+01 1.903725062656833750e-02
2.200000000000000000e+01 1.722563505079352519e-02
2.300000000000000000e+01 1.681416854954684639e-02
2.400000000000000000e+01 1.490737108298722732e-02
2.500000000000000000e+01 1.436423263079187121e-02
2.600000000000000000e+01 1.397567427983262625e-02
2.700000000000000000e+01 1.236977230528914229e-02
2.800000000000000000e+01 1.213448537952278167e-02
2.900000000000000000e+01 1.097048453076630847e-02
3.000000000000000000e+01 1.065510506788103738e-02
3.100000000000000000e+01 1.046164189145409526e-02
3.200000000000000000e+01 1.002189299002679418e-02
3.300000000000000000e+01 8.765985129419721911e-03
3.400000000000000000e+01 8.632756486581702124e-03
3.500000000000000000e+01 8.214095938839630420e-03
3.600000000000000000e+01 7.454929018976282247e-03
3.700000000000000000e+01 7.325600484360264390e-03
3.800000000000000000e+01 6.793266684396470113e-03
3.900000000000000000e+01 6.560155572569122996e-03
4.000000000000000000e+01 6.498396369345799638e-03
4.100000000000000000e+01 6.332140219754911308e-03
4.200000000000000000e+01 6.202289725888485324e-03
4.300000000000000000e+01 6.074738558335822554e-03
4.400000000000000000e+01 5.934275883433555616e-03
4.500000000000000000e+01 5.782091854495761962e-03
4.600000000000000000e+01 5.737239085125161141e-03
4.700000000000000000e+01 5.510069087037819044e-03
4.800000000000000000e+01 5.357521779550018792e-03
4.900000000000000000e+01 5.347169730054377769e-03
5.000000000000000000e+01 5.307741451983990534e-03


==> tikzpictures/data_cylinder/study_nr/obj_nr9.dat <==
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 8.190491246105504608e-01
2.000000000000000000e+00 7.132351348672407720e-01
3.000000000000000000e+00 6.484543277413176154e-01
4.000000000000000000e+00 5.971904763781793468e-01
5.000000000000000000e+00 5.550607135246198309e-01
6.000000000000000000e+00 5.193709613668936464e-01
7.000000000000000000e+00 4.872568027331523055e-01
8.000000000000000000e+00 4.596452193440410672e-01
9.000000000000000000e+00 4.332026419115543314e-01
1.000000000000000000e+01 4.103391998053469436e-01
1.100000000000000000e+01 2.111311284757384776e-01
1.200000000000000000e+01 1.845929186867001914e-01
1.300000000000000000e+01 1.579743297277884928e-01
1.400000000000000000e+01 1.234911765725444643e-01
1.500000000000000000e+01 1.124203212837047994e-01
1.600000000000000000e+01 1.067340607273491310e-01
1.700000000000000000e+01 9.169246601097279237e-02
1.800000000000000000e+01 8.256216953525311042e-02
1.900000000000000000e+01 7.245024783390972833e-02
2.000000000000000000e+01 6.704845199644340892e-02
2.100000000000000000e+01 5.500293471476351559e-02
2.200000000000000000e+01 5.357198751483757682e-02
2.300000000000000000e+01 4.786070100276035993e-02
2.400000000000000000e+01 4.368750189812344725e-02
2.500000000000000000e+01 4.228333313507302849e-02
2.600000000000000000e+01 3.909568742601878671e-02
2.700000000000000000e+01 3.827955605489042484e-02
2.800000000000000000e+01 3.746604047188613340e-02
2.900000000000000000e+01 3.449528245558718814e-02
3.000000000000000000e+01 3.280484603730681598e-02
3.100000000000000000e+01 3.219350510699595797e-02
3.200000000000000000e+01 3.166502054801123567e-02
3.300000000000000000e+01 3.007002255428497736e-02
3.400000000000000000e+01 2.889316849204990115e-02
3.500000000000000000e+01 2.796238565799153905e-02
3.600000000000000000e+01 2.729500785587948494e-02
3.700000000000000000e+01 2.689813395224019757e-02
3.800000000000000000e+01 2.612246325942724906e-02
3.900000000000000000e+01 2.536792580539484407e-02
4.000000000000000000e+01 2.408253748622544987e-02
4.100000000000000000e+01 2.379504485815117296e-02
4.200000000000000000e+01 2.292843904664991148e-02
4.300000000000000000e+01 2.240301518613222950e-02
4.400000000000000000e+01 2.149022399600414995e-02
4.500000000000000000e+01 2.128116561999702366e-02
4.600000000000000000e+01 2.074985329627372643e-02
4.700000000000000000e+01 2.061867598631397097e-02
4.800000000000000000e+01 2.058596772887949511e-02
4.900000000000000000e+01 2.052275382293039171e-02
5.000000000000000000e+01 2.044853607203383009e-02


==> tikzpictures/data_cylinder/study_nr/source_dist_nr3.dat <==
-1.000000000000000021e-02 7.590193273011134334e-01
-8.947368421052630943e-03 6.766504017603978127e-01
-7.894736842105263414e-03 7.439815262825407727e-01
-6.842105263157895016e-03 8.476663638902824927e-01
-5.789473684210526619e-03 8.689282685803358941e-01
-4.736842105263158222e-03 8.380984542683777017e-01
-3.684210526315789824e-03 8.041013290821216186e-01
-2.631578947368421427e-03 8.010977967906687258e-01
-1.578947368421053030e-03 8.827300407316528430e-01
-5.263157894736854997e-04 9.847384928800074766e-01
5.263157894736837650e-04 1.000000000000000000e+00
1.578947368421053030e-03 8.831943234572005030e-01
2.631578947368420560e-03 7.983902220736732724e-01
3.684210526315788090e-03 8.198174526465316081e-01
4.736842105263157354e-03 8.646855041759629046e-01
5.789473684210526619e-03 8.893089653036923004e-01
6.842105263157894149e-03 8.278032830007787668e-01
7.894736842105261679e-03 7.173017297615873478e-01
8.947368421052629209e-03 6.853969281553777826e-01
1.000000000000000021e-02 7.735913123111837209e-01


==> tikzpictures/data_cylinder/study_nr/source_dist_nr5.dat <==
-1.000000000000000021e-02 8.383943285173705018e-01
-8.947368421052630943e-03 5.422985552392508568e-01
-7.894736842105263414e-03 6.034454785627708651e-01
-6.842105263157895016e-03 8.657100119672749283e-01
-5.789473684210526619e-03 9.740119848493369314e-01
-4.736842105263158222e-03 9.977450496805553293e-01
-3.684210526315789824e-03 1.000000000000000000e+00
-2.631578947368421427e-03 9.675085595497427970e-01
-1.578947368421053030e-03 9.386904716016023498e-01
-5.263157894736854997e-04 9.055195794565034095e-01
5.263157894736837650e-04 8.947751900053528828e-01
1.578947368421053030e-03 9.108707161562664689e-01
2.631578947368420560e-03 9.504943373738621304e-01
3.684210526315788090e-03 9.626023131553660406e-01
4.736842105263157354e-03 9.818055400156232571e-01
5.789473684210526619e-03 9.103882385759393125e-01
6.842105263157894149e-03 7.098898635428486648e-01
7.894736842105261679e-03 5.631193694253023851e-01
8.947368421052629209e-03 5.585633184102597459e-01
1.000000000000000021e-02 8.632289540169916231e-01


==> tikzpictures/data_cylinder/study_nr/source_dist_nr9.dat <==
-1.000000000000000021e-02 4.058739894385040570e-01
-8.947368421052630943e-03 1.587988617532262725e-01
-7.894736842105263414e-03 8.928154710477914646e-02
-6.842105263157895016e-03 2.471011725369060275e-01
-5.789473684210526619e-03 5.091064722882956417e-01
-4.736842105263158222e-03 7.031244860133865071e-01
-3.684210526315789824e-03 7.332343840804007584e-01
-2.631578947368421427e-03 7.863973104729298225e-01
-1.578947368421053030e-03 8.971995412579093498e-01
-5.263157894736854997e-04 9.875702223129022572e-01
5.263157894736837650e-04 1.000000000000000000e+00
1.578947368421053030e-03 9.270511570140863578e-01
2.631578947368420560e-03 8.637638089812503805e-01
3.684210526315788090e-03 8.771640225212211650e-01
4.736842105263157354e-03 8.391617930295708350e-01
5.789473684210526619e-03 5.817132107016477205e-01
6.842105263157894149e-03 2.704854343359411328e-01
7.894736842105261679e-03 9.751009987297659665e-02
8.947368421052629209e-03 7.442053645122000127e-02
1.000000000000000021e-02 3.655828653295620234e-01


==> tikzpictures/data_cylinder/with_w/all_wavelets.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.980039920159682106e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.996007984031936421e-08 3.847164909491292855e-05 9.240895420707195915e-05 1.395722684007454474e-04 2.149366209921127837e-04 2.783177938613255655e-04 2.461915529252253960e-04 1.303884590277142486e-04 -3.614412576498058120e-05 -2.032382777091375410e-04 -2.520052352162053155e-04 -9.386715723343318359e-05 1.896569414118005534e-04 3.601137443242447217e-04 2.432384037304319302e-04 1.005645618207146876e-04 9.858292145735955149e-05 2.259907002135309797e-04 4.195196423848288492e-04 6.226523191818224799e-04 4.496109706160401507e-04
2.994011976047904797e-08 8.380469828064490766e-05 3.084083438051785325e-04 5.115754537727946289e-04 8.444950552690367544e-04 1.164712642127207999e-03 1.083472241169285968e-03 6.221765583939268011e-04 -1.071746018693873646e-04 -8.539666590619171853e-04 -1.084696670463468392e-03 -4.032221230472463384e-04 8.319895130766073428e-04 1.501582884165506004e-03 9.019706616291820909e-04 3.127947799938867813e-04 3.763531241471279143e-04 9.644362804883570891e-04 1.758909930301678264e-03 2.476729044351965239e-03 1.596145306381031425e-03
3.992015968063872842e-08 3.178872746674636196e-05 5.574457163694485160e-04 1.045519886615267494e-03 1.861685404853904383e-03 2.706597554400393037e-03 2.652725661722568542e-03 1.622475142907677838e-03 -1.564744374781019552e-04 -2.010161986522615227e-03 -2.602661266279006260e-03 -9.677968540869975661e-04 2.030180444212832669e-03 3.510485288075796545e-03 1.869134185261659255e-03 5.030850240968112556e-04 8.076459299342788429e-04 2.303831180478748807e-03 4.133168029997865735e-03 5.532256380009330579e-03 3.144897520829420187e-03
4.990019960079840887e-08 -2.308731681110199067e-04 7.518952781702180170e-04 1.670657299387363296e-03 3.236628470549013890e-03 4.945402343519591896e-03 5.081980347991112319e-03 3.270944542149129865e-03 -1.271888106541985294e-04 -3.724112450208056507e-03 -4.900177923996897576e-03 -1.825442694165737949e-03 3.878900379291995611e-03 6.464472795471442809e-03 3.037607361784243516e-03 5.402235338537562806e-04 1.365076745431325397e-03 4.330445608860019301e-03 7.642424289404696480e-03 9.745738019027058024e-03 4.826515441729774258e-03
5.988023952095809594e-08 -8.897453308895420573e-04 8.085254607751442106e-04 2.316632262298344829e-03 4.926605658587181885e-03 7.911342396256848541e-03 8.453127994826422145e-03 5.696905419818649834e-03 4.566846932826761204e-05 -6.040724859986535029e-03 -8.075714101219544361e-03 -2.997717835507077589e-03 6.457365564799156729e-03 1.043123143830133014e-02 4.337418411825127822e-03 2.972018379928613300e-04 2.027572142411776437e-03 7.126682157057170723e-03 1.232962241944353041e-02 1.506156521424099892e-02 6.331459973294770519e-03
6.986027944111777639e-08 -2.027664335281040980e-03 6.498923235520848683e-04 2.914300296826544123e-03 6.883015991822514883e-03 1.161652150070544703e-02 1.285881485025710570e-02 9.016555622336129561e-03 4.262211196274282542e-04 -8.996142167649679236e-03 -1.220744045251789464e-02 -4.504165258174322277e-03 9.828358334943660193e-03 1.546413155354215557e-02 5.685311861911394871e-03 -3.490958410964655921e-04 2.778984269473783100e-03 1.076991171576205386e-02 1.827301056618517092e-02 2.139831488720075892e-02 7.364884594227102781e-03
7.984031936127745685e-08 -3.750671320295728434e-03 2.070992095573714593e-04 3.396582896923241394e-03 9.079542989416445817e-03 1.605513354172840440e-02 1.834956575795580400e-02 1.333034592919057904e-02 1.066815267436767214e-03 -1.262424626007904553e-02 -1.735312869017400367e-02 -6.372742500241082748e-03 1.402828149862582474e-02 2.160116650157143867e-02 6.979241274383219881e-03 -1.524347705437078225e-03 3.607376795346072668e-03 1.533111009303782073e-02 2.552912920948436845e-02 2.865861970947964840e-02 7.624307974337904067e-03
8.982035928143713730e-08 -6.165565664670517865e-03 -5.780651321621806159e-04 3.699416040662622650e-03 1.150069873678955662e-02 2.120175255205187029e-02 2.474569219293004316e-02 1.872056847911975075e-02 2.021193557267702157e-03 -1.694368737803007494e-02 -2.355122068356127127e-02 -8.615035455195515016e-03 1.902231851088316897e-02 2.886281235875414949e-02 8.121636838147778398e-03 -3.326915148457196790e-03 4.505594908324634176e-03 2.087341800807819212e-02 3.412323580448301669e-02 3.672411168676262966e-02 6.858570180691792723e-03
9.980039920159681775e-08 -9.375570913684957292e-03 -1.760745549068809274e-03 3.762755565362343319e-03 1.405858657539375139e-02 2.701046247762802291e-02 3.216272026612562729e-02 2.524921091271421433e-02 3.338915968020739981e-03 -2.195495175848766536e-02 -3.082291769813214413e-02 -1.127357660349884161e-02 2.486450283928309107e-02 3.726286627690676007e-02 9.039690695753365909e-03 -5.851601854716166444e-03 5.470989039106449736e-03 2.745065920805615789e-02 4.405761576762840664e-02 4.548457790616791674e-02 4.831825985045490150e-03
1.097804391217564982e-07 -1.344823374337102487e-02 -3.383469755413258048e-03 3.531608331298993330e-03 1.670381315271863426e-02 3.341433875401671888e-02 4.056337368163197982e-02 3.295612687636844534e-02 5.064159108275983166e-03 -2.765031052540637205e-02 -3.916943577191060039e-02 -1.438623367445996185e-02 3.154404337302863653e-02 4.678159479786693498e-02 9.659386207141565026e-03 -9.179498938364399549e-03 6.504853248879862576e-03 3.510329197120057310e-02 5.531596293435276507e-02 5.477446760966139111e-02 1.624265501412427808e-03
1.197604790419161919e-07 -1.843767972239977737e-02 -6.006170756148955861e-03 2.957052783255720210e-03 1.933931720660742384e-02 4.032565397183536515e-02 4.988294715652672601e-02 4.185756948472837968e-02 7.234460786319844156e-03 -3.404046723413117065e-02 -4.857243116638643166e-02 -1.791123884701086716e-02 3.902992699021167605e-02 5.737184937367589832e-02 9.918076035635220097e-03 -1.337944862478050029e-02 7.611613564823600797e-03 4.383184740993105455e-02 6.786003038273856480e-02 6.439179048308016351e-02 -3.109326472475195183e-03
1.297405189620758723e-07 -2.431570744272143828e-02 -9.475851172480995177e-03 1.997209521159592702e-03 2.188863842556836373e-02 4.763663792674559944e-02 6.002959688692696694e-02 5.194512872200598985e-02 9.879449769186076161e-03 -4.108656040272903182e-02 -5.899206581806219762e-02 -2.191745723868091314e-02 4.727063121393326045e-02 6.896577952740694240e-02 9.751789378796657526e-03 -1.850599342434970651e-02 8.797813308181913830e-03 5.366557907131714461e-02 8.162989363724094949e-02 7.417164213385962768e-02 -9.658331213121347861e-03
1.397205588822355528e-07 -3.099085038999451966e-02 -1.369936928145152472e-02 6.726104126229102585e-04 2.427046238412995660e-02 5.522081769196176410e-02 7.088529449020933293e-02 6.326063163580036841e-02 1.301960593540926574e-02 -4.874044841121016186e-02 -7.036983454773398927e-02 -2.635277518725443260e-02 5.619432132976572014e-02 8.147208165827743431e-02 9.108627935807715389e-03 -2.458957572504195596e-02 1.007095191500242959e-02 6.460912364279094988e-02 9.654469989802645646e-02 8.391911680049873867e-02 -1.801577474104505694e-02
1.497005988023952332e-07 -3.850688710864184211e-02 -1.868062021252606814e-02 -1.149770858337306008e-03 2.640486675095645927e-02 6.291532372143635032e-02 8.230742282368977425e-02 7.570376959697946995e-02 1.666509967905156417e-02 -5.695041238466145433e-02 -8.263179876205829777e-02 -3.095844777950544635e-02 6.570954470544529413e-02 9.477472987228538481e-02 7.947427507385909293e-03 -3.164499130370743846e-02 1.143824070401381135e-02 7.664684120536474632e-02 1.125038721293306204e-01 9.343223534089316329e-02 -2.821543180260615777e-02
1.596806387225549137e-07 -4.692950006431637761e-02 -2.443761924079301123e-02 -3.476207498191139639e-03 2.820743325958366757e-02 7.055829225632324897e-02 9.418171701983160671e-02 8.916213973229976386e-02 2.081476129493258290e-02 -6.565488190007170988e-02 -9.569596968100141376e-02 -3.588206460102734419e-02 7.570642115924670901e-02 1.087277076837161460e-01 6.209384406112680894e-03 -3.945528221439306704e-02 1.290534326667034347e-02 8.974666418388535516e-02 1.294167085622843216e-01 1.025301017259388908e-01 -4.025553134636739722e-02
1.696606786427145941e-07 -5.623976219935211684e-02 -3.095125048878841212e-02 -6.182894537578920158e-03 2.959484770841914678e-02 7.788301109495190944e-02 1.066647321566285139e-01 1.035198808022207012e-01 2.545523104559162253e-02 -7.476473984533374417e-02 -1.094546264825262821e-01 -4.117413438206819765e-02 8.601139182175568387e-02 1.230988837098913602e-01 3.845480571474825006e-03 -4.813875945954852742e-02 1.447516939836595608e-02 1.038596807529535704e-01 1.472090912348623382e-01 1.110339773811434838e-01 -5.432127877423947870e-02
1.796407185628742746e-07 -6.640008822049904558e-02 -3.819214123632483360e-02 -9.288971775231087691e-03 3.049052475947346130e-02 8.480622064281671812e-02 1.193153739463164581e-01 1.186368727610390833e-01 3.056033860086243906e-02 -8.413755472971190530e-02 -1.237898769444029518e-01 -4.695585520333980106e-02 9.647264238725550278e-02 1.377516244054250716e-01 8.633338721958795214e-04 -5.768501613013938406e-02 1.614678959605109904e-02 1.189086690785592093e-01 1.656324772267002976e-01 1.187088715764074986e-01 -7.060305692861580662e-02
1.896207584830339550e-07 -7.736792240435581836e-02 -4.612049430353825502e-02 -1.283004340278361827e-02 3.082147716990765035e-02 9.109518362069093933e-02 1.319414449986043014e-01 1.343506379538647877e-01 3.609075653617286467e-02 -9.374771962960906646e-02 -1.386090890625438499e-01 -5.303125092321771955e-02 1.069633256528963877e-01 1.524761707438153646e-01 -2.747579819256587477e-03 -6.805621989725650633e-02 1.791453213990867530e-02 1.347844725544673217e-01 1.845313916129993348e-01 1.252203837413272125e-01 -8.910944446400032026e-02
1.996007984031936355e-07 -8.907986261413859685e-02 -5.468535855075435520e-02 -1.678532334147291027e-02 3.052176812547484699e-02 9.651842026472069735e-02 1.443383962536906873e-01 1.504787168120340080e-01 4.199396664414927621e-02 -1.035054024153890112e-01 -1.537546995981364517e-01 -5.931900934251517488e-02 1.173189707187275999e-01 1.670447313142504608e-01 -6.999550098259393893e-03 -7.919034693511542433e-02 1.976483752190940496e-02 1.514183655418253893e-01 2.037604912827176984e-01 1.305587361606029007e-01 -1.086013904208139869e-01
2.095808383233533159e-07 -1.014579089609895651e-01 -6.382605332061468129e-02 -2.112570399660314985e-02 2.953413051118447541e-02 1.011868074252535166e-01 1.562604809580592502e-01 1.666977177587392889e-01 4.820457011197198244e-02 -1.133183896107991667e-01 -1.691200855858211727e-01 -6.583848153514292034e-02 1.273673212705273561e-01 1.812144263453235871e-01 -1.189615444414883656e-02 -9.101206832465093266e-02 2.167684849634172670e-02 1.686969768056185981e-01 2.231459174539733026e-01 1.354550956870393952e-01 -1.299176912255193272e-01
2.195608782435129964e-07 -1.144059914001725742e-01 -7.330827752261953600e-02 -2.581454526584347001e-02 2.781142580302764858e-02 1.047590478828755306e-01 1.675361109667672377e-01 1.815653597023430543e-01 5.464496336775431784e-02 -1.230938183850259771e-01 -1.846068552354941938e-01 -7.255432754262919337e-02 1.369334538323537798e-01 1.947307172645629247e-01 -1.742763219077963013e-02 -1.034341968458743904e-01 2.363201953343843295e-02 1.862092109495770975e-01 2.424612194849974645e-01 1.395397573159383176e-01 -1.530023080686574166e-01
2.295409181636726768e-07 -1.278073244742231329e-01 -8.289903251973025633e-02 -3.088974875234528489e-02 2.531790668161312818e-02 1.070892117198660870e-01 1.779608155537979186e-01 1.959542153910900641e-01 6.122639087404310038e-02 -1.327398804511587260e-01 -2.000261785017111715e-01 -7.937083159204320892e-02 1.458433684482695059e-01 2.073312802017404921e-01 -2.360012145664983074e-02 -1.163593963035208789e-01 2.560187098093689301e-02 2.037314630364574775e-01 2.614963485916287911e-01 1.433933133290291040e-01 -1.777243178116293676e-01
2.395209580838323838e-07 -1.415683693911109486e-01 -9.268737380753308552e-02 -3.674544022192038906e-02 2.201437670403686570e-02 1.080261520656475849e-01 1.873371919193883295e-01 2.096287550376445818e-01 6.785037464798937545e-02 -1.421765980843920085e-01 -2.155124900598370530e-01 -8.611093979055126080e-02 1.539276506546319589e-01 2.185988998037188269e-01 -3.041101957018515697e-02 -1.296821184254355053e-01 2.755294501702808957e-02 2.213670463326657400e-01 2.801896455641176287e-01 1.459270398356076193e-01 -2.042133394106952493e-01
2.495009980039920378e-07 -1.555805069766477144e-01 -1.018014165426413264e-01 -4.288935780444631807e-02 1.816163391100733548e-02 1.081808724365695418e-01 1.955307909720370996e-01 2.227641635341515436e-01 7.441050813959505794e-02 -1.515236734493513038e-01 -2.306586590235366885e-01 -9.306980981890412841e-02 1.610251234326977032e-01 2.282801765102864533e-01 -3.785287484887023268e-02 -1.432840978104111263e-01 2.944773057253533347e-02 2.389539058551619077e-01 2.983564417580185646e-01 1.470554257710298962e-01 -2.321334735738013189e-01
2.594810379241517447e-07 -1.697166061879131493e-01 -1.109132710133073629e-01 -4.927350827360044150e-02 1.361781942372637146e-02 1.083549160763393054e-01 2.023969702206147303e-01 2.348365822182999496e-01 8.079458965691202477e-02 -1.605137725121457692e-01 -2.453901008731657341e-01 -1.004003298896156138e-01 1.666542412265816508e-01 2.361992348298063982e-01 -4.592047415170323610e-02 -1.570425909167993961e-01 3.123676817527034147e-02 2.562955801851444781e-01 3.158127965920047298e-01 1.467114621783410788e-01 -2.612823178447257200e-01
2.694610778443113987e-07 -1.838046168922284895e-01 -1.199453912955077417e-01 -5.593634954504291684e-02 8.340949351553149718e-03 1.074379478622042861e-01 2.077212289179972693e-01 2.456320883948283074e-01 8.688705819059862334e-02 -1.690657429550425639e-01 -2.595739030009298065e-01 -1.078646841211059748e-01 1.709458258192775026e-01 2.421036609989520028e-01 -5.462460632068839861e-02 -1.708560716912094490e-01 3.288326364424595111e-02 2.730900026659381363e-01 3.323995152753232429e-01 1.448468991133405326e-01 -2.917647143813756894e-01
2.794411177644711056e-07 -1.976868450361987939e-01 -1.288249628158573412e-01 -6.277288412414597230e-02 2.935139463050360879e-03 1.052535850035353215e-01 2.113690495677564285e-01 2.549504156215878226e-01 9.257168271154891936e-02 -1.771105303196545133e-01 -2.730839874983114202e-01 -1.153579519284852473e-01 1.737793563364196381e-01 2.457885924870525651e-01 -6.397163112611732594e-02 -1.846086416064859625e-01 3.428794114969777040e-02 2.893737437596496376e-01 3.479723407188717310e-01 1.414420582696292450e-01 -3.233722751601058598e-01
2.894211576846307596e-07 -2.112278029432061999e-01 -1.374734095091983133e-01 -6.970103515340606015e-02 -3.214778795458686066e-03 1.017726183779446153e-01 2.132257266284346975e-01 2.626068532553748613e-01 9.773444528208330428e-02 -1.845962909591319923e-01 -2.864397398821064145e-01 -1.228413153275442204e-01 1.750550298385932513e-01 2.469567061835517274e-01 -7.397026850526013109e-02 -1.981873684290587911e-01 3.536702539372772736e-02 3.049506908408079475e-01 3.623992426705259229e-01 1.364956139555350834e-01 -3.558987398150849080e-01
2.994011976047904665e-07 -2.240997318182937348e-01 -1.458236903970752951e-01 -7.667021575030957825e-02 -9.993970216149981184e-03 9.705255120563949234e-02 2.132605891935491493e-01 2.696982880003842009e-01 1.022614325406267233e-01 -1.914722709306389548e-01 -2.989808404002887166e-01 -1.302722020506413558e-01 1.746969120057819680e-01 2.454558913881970117e-01 -8.462037746944209293e-02 -2.114844467995213029e-01 3.616371710240476323e-02 3.196413254542498361e-01 3.755616341957718207e-01 1.299962333486135990e-01 -3.891196379242684023e-01
3.093812375249501205e-07 -2.359581810207689867e-01 -1.538357046660868976e-01 -8.373168604723593700e-02 -1.727104322277107917e-02 9.109633216144881473e-02 2.115851549925045760e-01 2.752363990780431480e-01 1.060556135765953062e-01 -1.976960548700254228e-01 -3.107411138547722662e-01 -1.375982260552870984e-01 1.726550858094705876e-01 2.411458157524624113e-01 -9.595709903485308279e-02 -2.243672623497394714e-01 3.664893869887019678e-02 3.333013303184558795e-01 3.872549989276471982e-01 1.219644537001289830e-01 -4.223926554661249222e-01
3.193612774451098274e-07 -2.469514979536802934e-01 -1.614656169042321399e-01 -9.277298595576362328e-02 -2.504647586843519041e-02 8.399375670478301248e-02 2.078400298482932507e-01 2.789253479134685687e-01 1.090284476561392824e-01 -2.032333515452941497e-01 -3.216607583802270076e-01 -1.447621667835667369e-01 1.689061324211613702e-01 2.339042074689299255e-01 -1.079900053975503815e-01 -2.367440125817164287e-01 3.680107579859117489e-02 3.459631035086908613e-01 3.972271803501289944e-01 1.124345195473038100e-01 -4.555310945165089720e-01
3.293413173652695343e-07 -2.569153882834869784e-01 -1.686813047071031302e-01 -1.018143378749304800e-01 -3.319785242669864161e-02 7.576241951811747699e-02 2.020621652127315704e-01 2.806675654182838042e-01 1.111049085711475065e-01 -2.080316154229374659e-01 -3.315713580793792081e-01 -1.517332841674191857e-01 1.633527792707506476e-01 2.236473930080976336e-01 -1.207442584416660164e-01 -2.485554921621887514e-01 3.663370066568120975e-02 3.573588681797986166e-01 4.056352792396374363e-01 1.014524606439871218e-01 -4.885512425917025170e-01
3.393213572854291883e-07 -2.654477937819627043e-01 -1.755746185131120962e-01 -1.107985096283294613e-01 -4.160442819041632045e-02 6.648762419327595985e-02 1.952443712720532409e-01 2.803197863750889751e-01 1.122268979302820102e-01 -2.120882925592290358e-01 -3.403444739040175637e-01 -1.584600435921274808e-01 1.561508685517719042e-01 2.103334718842245765e-01 -1.342278754886505887e-01 -2.597312168161135526e-01 3.622137891282520283e-02 3.670500863014354853e-01 4.128290382580530049e-01 8.907402041557097028e-02 -5.211858704806936471e-01
3.493013972055888952e-07 -2.728967361567570249e-01 -1.820536458669834712e-01 -1.196748445598846133e-01 -5.116286073688183778e-02 5.633375654627419821e-02 1.872474483602183104e-01 2.779362758488023721e-01 1.123556738890374995e-01 -2.154947144799077008e-01 -3.476708058024421955e-01 -1.648874282075624143e-01 1.473496094812400958e-01 1.953269625073149884e-01 -1.481640063348557967e-01 -2.702129580041276458e-01 3.549604981749119453e-02 3.752665323984991641e-01 4.184928247687281777e-01 7.536251182857318931e-02 -5.531646050945345783e-01
3.592814371257485492e-07 -2.786824139542625201e-01 -1.880998042020196603e-01 -1.284000436776775445e-01 -6.143262275889699309e-02 4.550616460618342463e-02 1.776734188837701678e-01 2.735174576237195398e-01 1.114739239378815805e-01 -2.183545791726360374e-01 -3.538428747060335944e-01 -1.709566762567021891e-01 1.371443013897561680e-01 1.785800322893534020e-01 -1.615388011708508709e-01 -2.799551151602521215e-01 3.453001100781794702e-02 3.820545033458159767e-01 4.225302455343634689e-01 6.018024923677534749e-02 -5.841908620554021603e-01
3.692614770459082561e-07 -2.821015521550339633e-01 -1.936849683134237443e-01 -1.369386527270597953e-01 -7.179245793269005416e-02 3.418432876305724927e-02 1.685391128499735547e-01 2.670951936950353711e-01 1.095887970319406324e-01 -2.205175983381755800e-01 -3.582965357175564303e-01 -1.766051007042623300e-01 1.272537980638686339e-01 1.592035528850505310e-01 -1.755094605031710386e-01 -2.889246908845435891e-01 3.329705282149074408e-02 3.877169420090220142e-01 4.250482911053085067e-01 4.381066413640792578e-02 -6.139068920456070000e-01
3.792415169660679101e-07 -2.833051041370626688e-01 -1.980636457411620588e-01 -1.452632413179947846e-01 -8.212498258534055295e-02 2.281616763238959386e-02 1.582161238763356015e-01 2.588312659444057529e-01 1.067397644458664835e-01 -2.223442525602252196e-01 -3.611728535054986033e-01 -1.817660130662666906e-01 1.165512321571880172e-01 1.373304981851327100e-01 -1.901077170442365960e-01 -2.971008736674725093e-01 3.188458069553894852e-02 3.918592744914706216e-01 4.270491713006899781e-01 2.631280051193760419e-02 -6.421454174176006724e-01
3.892215568862276170e-07 -2.827716903443471264e-01 -2.014697122261902007e-01 -1.533542710767424044e-01 -9.231111774895760236e-02 1.100707661910302337e-02 1.468950777526759066e-01 2.487317543741235093e-01 1.029721120659163602e-01 -2.237413851064539716e-01 -3.627638748343588460e-01 -1.863687710346565163e-01 1.050329082731082803e-01 1.134320877537233208e-01 -2.053374013629004624e-01 -3.046558793812990662e-01 3.036322837939378280e-02 3.944965971532538029e-01 4.273891074163726489e-01 9.261890641226325563e-03 -6.686515325942521404e-01
3.992015968063872710e-07 -2.802796304792857240e-01 -2.044435103050242786e-01 -1.606662649668195719e-01 -1.022318519240103807e-01 2.343160430075580565e-04 1.365954570491334785e-01 2.369200091091225868e-01 9.858368717225668432e-02 -2.244565673444658127e-01 -3.630698269384792232e-01 -1.903389663447638547e-01 9.195848761144749528e-02 8.769803718532291625e-02 -2.211938459980371530e-01 -3.111960156735812388e-01 2.881687597824661787e-02 3.956683097458737475e-01 4.265097609890390884e-01 -7.347529114169571579e-03 -6.931819508621591686e-01
4.091816367265469779e-07 -2.756842140743124281e-01 -2.070107018587794279e-01 -1.672114700176966229e-01 -1.120540771579926764e-01 -9.636627345229664340e-03 1.270174193076734626e-01 2.241212050089689545e-01 9.403654161515082044e-02 -2.244216711381635254e-01 -3.620943419080913661e-01 -1.936530469356566586e-01 7.756632026932137880e-02 6.016619660047656942e-02 -2.375493662149956164e-01 -3.167856638975352079e-01 2.734147854155176416e-02 3.954375815082620260e-01 4.243407600590023421e-01 -2.427047571597911943e-02 -7.165491810922195448e-01
4.191616766467066319e-07 -2.684402356340757079e-01 -2.091974797481486736e-01 -1.734740785128656981e-01 -1.214773431876288307e-01 -1.925921846118106712e-02 1.172150416296793701e-01 2.096256080352053575e-01 8.894036579597021375e-02 -2.236452526148741959e-01 -3.598428269389555845e-01 -1.952854730541564998e-01 6.301628935186971703e-02 3.288165621456348026e-02 -2.542363925911368394e-01 -3.215705928307487360e-01 2.614669598682774210e-02 3.940238289659369064e-01 4.205566781140335775e-01 -4.205304869860753553e-02 -7.381445637669112880e-01
4.291417165668663388e-07 -2.589526387997805879e-01 -2.110290596023880472e-01 -1.794665662480341706e-01 -1.303266370516215911e-01 -2.972219153352751234e-02 1.073087461900664591e-01 1.952656479173190684e-01 8.322049602250047862e-02 -2.221157773596339757e-01 -3.563209153266315710e-01 -1.959246630420272139e-01 4.814155967536484781e-02 7.170948939060816860e-03 -2.715356993534655539e-01 -3.255708314311793194e-01 2.522086819061849020e-02 3.920493714308938005e-01 4.152036608306586829e-01 -6.053049357220511434e-02 -7.574099968239328406e-01
4.391217564870259928e-07 -2.477669091192600814e-01 -2.125282516463796456e-01 -1.852047253823539685e-01 -1.385010357740340536e-01 -3.932424945914016201e-02 9.753618934166966015e-02 1.838415027263116674e-01 7.695158555087201757e-02 -2.197980002769318875e-01 -3.515330549263029347e-01 -1.955119294357798021e-01 3.315602839405254465e-02 -1.938644624719157786e-02 -2.893923301360847855e-01 -3.288099407103984850e-01 2.347007925261124228e-02 3.906788628542409714e-01 4.083147164414882013e-01 -7.965588087670757989e-02 -7.749775163974887970e-01
4.491017964071856997e-07 -2.361159124146245403e-01 -2.136186232577340638e-01 -1.887795738850268357e-01 -1.459041347551509327e-01 -4.787896174860921394e-02 8.778481550998312732e-02 1.723712262707883247e-01 7.053293111290051542e-02 -2.162356021204291379e-01 -3.454280942033844393e-01 -1.939796066988563050e-01 1.864529314986657776e-02 -4.494470152987617428e-02 -3.076344006715673318e-01 -3.313130287638428317e-01 2.210925377434022621e-02 3.881037713756851915e-01 3.999305196687605313e-01 -9.937621599911235226e-02 -7.901875052768642105e-01
4.590818363273453537e-07 -2.223077843807013676e-01 -2.138932875471963035e-01 -1.917481721326092237e-01 -1.524701361936353639e-01 -5.521477059308046303e-02 7.763459355032630016e-02 1.598546291583471113e-01 6.539494456633454522e-02 -2.104595912499681032e-01 -3.380351925860574092e-01 -1.913612941694959046e-01 7.743046144584505783e-03 -6.775772227395396308e-02 -3.261689043009101674e-01 -3.331047909043803879e-01 2.080172778076620418e-02 3.847006690977174959e-01 3.900989618002328463e-01 -1.195972403172367998e-01 -8.025955508225124380e-01
4.690618762475050606e-07 -2.063741906674669835e-01 -2.120683252910429417e-01 -1.944841326274271975e-01 -1.581122507776544228e-01 -6.117813326974062826e-02 6.812971648012622339e-02 1.472747464977771092e-01 6.414458253326493775e-02 -2.031034419892251697e-01 -3.293466282542683587e-01 -1.875053284789384156e-01 -9.952961349732059038e-04 -8.816410024492774000e-02 -3.409143071927329682e-01 -3.342076486677265645e-01 2.049077224645911438e-02 3.806064224873974000e-01 3.788747648844936755e-01 -1.396881658601641651e-01 -8.118240957949647285e-01
4.790419161676647675e-07 -1.885710074216922771e-01 -2.098555537371645796e-01 -1.967813717488874903e-01 -1.627517940447457956e-01 -6.566969742399826615e-02 5.886283398567672409e-02 1.347408457828065120e-01 6.302613209339776035e-02 -1.946007059540097173e-01 -3.193615549708674894e-01 -1.823061691814666374e-01 -8.610381717353758277e-03 -1.031264220730351427e-01 -3.522144677492444198e-01 -3.324600966673513236e-01 2.287138203744700643e-02 3.759657472689930113e-01 3.663191627445964715e-01 -1.591896111898808697e-01 -8.169909426434072142e-01
4.890219560878244215e-07 -1.699213388019196469e-01 -2.072629570144032263e-01 -1.987183447920603530e-01 -1.659580752192869879e-01 -6.855419364161795259e-02 5.059284409189852838e-02 1.255964878741484270e-01 6.217152035288851103e-02 -1.848999016930454875e-01 -3.080744879584936813e-01 -1.756918960689879405e-01 -1.561379649853937915e-02 -1.168270696186636537e-01 -3.627355482849774493e-01 -3.291080667390922643e-01 2.691070269174133250e-02 3.707267601597895035e-01 3.524996476510620091e-01 -1.773778664673309746e-01 -8.188122980625461844e-01
4.990019960079840755e-07 -1.494437179470682331e-01 -2.042589436469750552e-01 -2.004933509334457797e-01 -1.671843658927310572e-01 -6.974025940712819116e-02 4.347641178729171746e-02 1.184306547922230751e-01 6.134194779920737473e-02 -1.739474646408801228e-01 -2.954674527993517152e-01 -1.675968479344028539e-01 -1.882586657463763968e-02 -1.281515225969880323e-01 -3.712113996629068380e-01 -3.248593748866846487e-01 3.193877394300820988e-02 3.651790726523281294e-01 3.374897774766361103e-01 -1.956873250736889669e-01 -8.170022817583544317e-01
5.089820359281438354e-07 -1.272598410234614952e-01 -1.998303970778344818e-01 -2.021172373538450695e-01 -1.672355625692741321e-01 -6.916935557990920580e-02 3.760916933346366425e-02 1.120656939117594397e-01 6.130796043295260594e-02 -1.616893231519014318e-01 -2.815190983934271474e-01 -1.579557313213889314e-01 -2.043063204294531116e-02 -1.374940258140337213e-01 -3.784525214907578650e-01 -3.195879542945325724e-01 3.802429597461226551e-02 3.592110063515348561e-01 3.213690341267175232e-01 -2.140897563428982020e-01 -8.119978264438054705e-01
5.189620758483034893e-07 -1.035153296258119471e-01 -1.949015561550837550e-01 -2.035916826066514751e-01 -1.661005095175747681e-01 -6.603212982787141916e-02 3.312908167528156450e-02 1.066906532253282802e-01 6.367228499075401615e-02 -1.480926320188379053e-01 -2.660031019365716176e-01 -1.466409455117284044e-01 -2.026170395985154790e-02 -1.441943058448480197e-01 -3.846041817712991251e-01 -3.130833203820869715e-01 4.522271378267695568e-02 3.522811276283218662e-01 3.042227203392963708e-01 -2.323418950635413871e-01 -8.010665996122298127e-01
5.289421157684631433e-07 -7.837896563309573739e-02 -1.893815599767467717e-01 -2.049084648806306919e-01 -1.637986565216007218e-01 -5.972901723121576412e-02 3.002709995350628241e-02 1.020807528539214443e-01 6.711548550030431437e-02 -1.331336946447693459e-01 -2.485935384465004783e-01 -1.333829394273046143e-01 -1.812422643219266383e-02 -1.493271989019844259e-01 -3.895415327981240350e-01 -3.056370764529567352e-01 5.357443021804241673e-02 3.453300815439126481e-01 2.861550478398061648e-01 -2.499481632527144614e-01 -7.856484985641862817e-01
5.389221556886227973e-07 -5.204153668666895716e-02 -1.827529041284844669e-01 -2.060490777271066498e-01 -1.603319571360861395e-01 -5.165173116978990370e-02 2.847479319593916244e-02 9.785433708774851636e-02 7.156661962176552594e-02 -1.170749239044402285e-01 -2.297451077904429095e-01 -1.183567276581354299e-01 -1.389715021638910503e-02 -1.521489183907085430e-01 -3.931404187335180156e-01 -2.966329323713916000e-01 6.314312128728515050e-02 3.386026365178491093e-01 2.692734418168439281e-01 -2.661813625870681488e-01 -7.653593069567725671e-01
5.489021956087825572e-07 -2.483030316774934715e-02 -1.757545732320502097e-01 -2.069847110950666091e-01 -1.555634788006635405e-01 -4.185991598399642355e-02 2.853422166831538070e-02 9.516478293158980861e-02 7.564515683414087255e-02 -9.964127386584081814e-02 -2.095530286639316619e-01 -1.014761941890471725e-01 -6.748026870168446698e-03 -1.528705127325856172e-01 -3.952799308193493677e-01 -2.843579622884905289e-01 7.398173336539082268e-02 3.322184585403816226e-01 2.521209825295765428e-01 -2.812770862162016217e-01 -7.389412349964793458e-01
5.588822355289422112e-07 -9.168067879485840288e-04 -1.686813753359398538e-01 -2.076766039123063290e-01 -1.487072760218925149e-01 -3.036359452793867264e-02 3.145165273182203708e-02 9.364863956057722927e-02 8.137736408318145542e-02 -8.066800607201586593e-02 -1.886315654098598138e-01 -8.403164423056030952e-02 3.547216857986898279e-03 -1.511684737739491247e-01 -3.952538688956058754e-01 -2.672998525987113072e-01 8.565288848562618851e-02 3.262823506752943747e-01 2.342915500334380174e-01 -2.957561811017869746e-01 -7.096193638027252781e-01
5.688622754491018651e-07 2.337019839524974787e-02 -1.612534267294098989e-01 -2.080767625666693210e-01 -1.408070850157920328e-01 -1.636004851166659654e-02 3.712698640534072697e-02 9.388793779904572312e-02 8.865688206072282196e-02 -6.082806840366036111e-02 -1.668679608576861817e-01 -6.584848024047394721e-02 1.558411526851125398e-02 -1.466702545052382956e-01 -3.912909491017679264e-01 -2.494709612532966247e-01 9.883903951035988289e-02 3.208822510230626701e-01 2.157610470176716533e-01 -3.098800419067433420e-01 -6.770431524367535037e-01
5.788423153692615191e-07 4.796415028261966085e-02 -1.531577706403376704e-01 -2.081290280956636374e-01 -1.319333908591256987e-01 -6.855386589039785469e-04 4.436846183807051369e-02 9.599387089650575355e-02 9.763238175014304909e-02 -4.140671812712917732e-02 -1.438660499538996496e-01 -4.655982199050667791e-02 3.005046187159543178e-02 -1.394905215192052406e-01 -3.793908791014823922e-01 -2.304982923433546438e-01 1.131721318509236324e-01 3.168691242991800716e-01 1.969113570761021614e-01 -3.225856860844655838e-01 -6.417468679308501178e-01
5.888223552894212790e-07 7.215408540762591194e-02 -1.451713550380929196e-01 -2.077704642958824177e-01 -1.221657451972986003e-01 1.627120294046450685e-02 5.312377552200885089e-02 9.997425103984644568e-02 1.086642988329675485e-01 -2.106848166535749481e-02 -1.208045362413572993e-01 -2.644931900802419134e-02 4.743731661141573769e-02 -1.297066378360530459e-01 -3.635478068324147216e-01 -2.100678385948448190e-01 1.275477146024173725e-01 3.147372427154972452e-01 1.778563360114871483e-01 -3.328014167104773047e-01 -6.043256329900633661e-01
5.988023952095809330e-07 9.572177134011494726e-02 -1.376484532217716605e-01 -2.069330297673522834e-01 -1.115915306321484113e-01 3.431930066156556325e-02 6.392882440060958238e-02 1.058120902795542384e-01 1.216382162422550983e-01 8.047399084941601172e-05 -9.621575169472192102e-02 -4.250473810748005461e-03 6.685905403539353642e-02 -1.173570302948935273e-01 -3.456045480620512089e-01 -1.882922382034267761e-01 1.434738585256605525e-01 3.133483841505324552e-01 1.587134013793964904e-01 -3.396807417014565122e-01 -5.655003702145959821e-01
6.087824351297405869e-07 1.179884346367464087e-01 -1.312413269561449880e-01 -2.065857851040379112e-01 -1.003046447791510198e-01 5.325241791706460809e-02 7.618824946321306468e-02 1.134786822510724796e-01 1.362189848452223795e-01 2.265506523930130994e-02 -6.996695794386842415e-02 2.133705011154087006e-02 8.818741466879730095e-02 -1.014923160836042892e-01 -3.257981628140464991e-01 -1.657164375442392035e-01 1.601870416097049554e-01 3.127205037298749213e-01 1.397449040088304673e-01 -3.412303523640312086e-01 -5.255795658478867871e-01
6.187624750499002409e-07 1.386040007601438417e-01 -1.252151507465080194e-01 -2.067314544864244652e-01 -8.840412876431073819e-02 7.285213378166689735e-02 8.977191974456458223e-02 1.241572693775732372e-01 1.524280112058671033e-01 4.666737060586201996e-02 -4.316831863197649610e-02 4.917799514201647015e-02 1.116873866722983000e-01 -8.046207290829515690e-02 -3.041484827292292303e-01 -1.419200142678464227e-01 1.776912399531585807e-01 3.128200143603298566e-01 1.226775535179555759e-01 -3.414481006487035675e-01 -4.844967100058433229e-01
6.287425149700600008e-07 1.583564807668424168e-01 -1.186171440018178591e-01 -2.058310768329467966e-01 -7.599276583041041089e-02 9.287303582582973061e-02 1.045293651165208337e-01 1.370000769474775948e-01 1.692450147689481266e-01 7.204690814706207758e-02 -1.271938298644362947e-02 7.808832613426656966e-02 1.379809129717091687e-01 -5.773969447927439214e-02 -2.808223056552322516e-01 -1.177332555896073857e-01 1.960852785109075402e-01 3.135985464725856153e-01 1.074529201325691158e-01 -3.383402627555843756e-01 -4.425892670161096221e-01
6.387225548902196548e-07 1.770688361183875015e-01 -1.114597779269576733e-01 -2.027372857973175069e-01 -6.311409265166111060e-02 1.144131560694488514e-01 1.211153838320313675e-01 1.514461655108617633e-01 1.873576244029117321e-01 9.955991630976285256e-02 1.953289050566720669e-02 1.078561147786106234e-01 1.649412796526287528e-01 -3.331245664391184469e-02 -2.559875010368355963e-01 -9.303656108793736945e-02 2.148922875507331964e-01 3.150737797931750239e-01 9.277181588348423769e-02 -3.343176703279120421e-01 -4.005411378928423471e-01
6.487025948103793087e-07 1.947225945843500394e-01 -1.038296326256126778e-01 -1.967464815013543478e-01 -4.939599272679862096e-02 1.365212247199997786e-01 1.387603932328119738e-01 1.675304270976054610e-01 2.068473149169055836e-01 1.297560829110267766e-01 5.288245746814697335e-02 1.387072936133101064e-01 1.933088185355793520e-01 -7.395446473537898094e-03 -2.299902540017397801e-01 -6.777748555898112370e-02 2.342331311109601966e-01 3.174655977736725032e-01 7.914622871670290438e-02 -3.296678756090984375e-01 -3.591990966274320463e-01
6.586826347305390686e-07 2.111917150691827449e-01 -9.571325576102814037e-02 -1.846521411628046783e-01 -3.407180441103061647e-02 1.588649850117858087e-01 1.572645055536873171e-01 1.861127525222918966e-01 2.274576941599658619e-01 1.611717702671137120e-01 8.734888097763857107e-02 1.710081915764213589e-01 2.228985450299789117e-01 1.985863973792385828e-02 -2.029529590212183210e-01 -4.221253307497054019e-02 2.543139709808675542e-01 3.207213775006449996e-01 6.758616319397443839e-02 -3.243837673668144572e-01 -3.185195619835829994e-01
6.686626746506987226e-07 2.263394465326696858e-01 -8.709514924362893318e-02 -1.715973588015992646e-01 -1.820325352055918861e-02 1.810236913199925746e-01 1.764870933558751465e-01 2.061361868704711942e-01 2.491763878280785771e-01 1.912298066609727232e-01 1.229357296875772110e-01 2.067244044639485190e-01 2.535299962981321098e-01 4.828916597087105911e-02 -1.744408637707420551e-01 -1.603622845090107302e-02 2.747117939541205978e-01 3.272908680581761987e-01 5.690828464830349070e-02 -3.184235529110796548e-01 -2.777935679744556463e-01
6.786427145708583766e-07 2.398947051453508283e-01 -7.836569761515523036e-02 -1.568662145280371178e-01 -2.297656308578251844e-03 2.028450552701971665e-01 1.965448880341288673e-01 2.275156607151308519e-01 2.720319249993920496e-01 2.240253799363924048e-01 1.609487466024048241e-01 2.437138099274724357e-01 2.850116687500507950e-01 7.767648876233133881e-02 -1.439664116310447328e-01 1.049078110680580142e-02 2.953467951533594871e-01 3.348796599072814129e-01 4.886755174984352273e-02 -3.117422015152678250e-01 -2.363541055478016184e-01
6.886227544910180305e-07 2.517243300444333975e-01 -7.215490197223670132e-02 -1.410316361367464633e-01 1.357403726051089471e-02 2.241798045985388954e-01 2.175710244843681584e-01 2.500235813019108244e-01 2.958923073031332063e-01 2.600146262369105177e-01 1.990653566041496181e-01 2.800320556127311455e-01 3.153638880884904183e-01 1.074453027041320508e-01 -1.130204638204568984e-01 3.718406183014982824e-02 3.174197369382404932e-01 3.451704503869919560e-01 4.428552571262588805e-02 -3.043391104874763053e-01 -1.959057794460011270e-01
6.986027944111777904e-07 2.618644819701330673e-01 -6.547932406120141047e-02 -1.241309071755591076e-01 2.999424832449848130e-02 2.449061170949831112e-01 2.406131499836975107e-01 2.734978743506235599e-01 3.211512176776005756e-01 2.971272242750816472e-01 2.381388666096014572e-01 3.161490753806758258e-01 3.453774408521390615e-01 1.361570532188186022e-01 -8.273217932198076441e-02 6.397670702350560790e-02 3.408159290131411723e-01 3.564421678289067530e-01 4.075594099714914542e-02 -2.947015830344781873e-01 -1.560340484135877559e-01
7.085828343313374444e-07 2.702036308791895269e-01 -5.835082745010133909e-02 -1.071916668750783480e-01 5.187394015233252886e-02 2.668463530863213196e-01 2.640615122334090126e-01 2.976544361781557346e-01 3.481275545717797959e-01 3.355569272533605041e-01 2.803928080055710370e-01 3.539286362413361919e-01 3.754346495528708139e-01 1.646130611614069206e-01 -5.199786548599156372e-02 9.214607482975663288e-02 3.640937082075713649e-01 3.683493735642332512e-01 4.049182920362961319e-02 -2.876350808203151366e-01 -1.155665907852599372e-01
7.185628742514970984e-07 2.766388355099956842e-01 -5.094179806199683469e-02 -8.947398998932831748e-02 7.631634441558171611e-02 2.892278481648063448e-01 2.874098693239028890e-01 3.222703046767978474e-01 3.757228907898063075e-01 3.754298889797643701e-01 3.232600441431678906e-01 3.934620105969325321e-01 4.059989197372243508e-01 1.932588070187798435e-01 -2.097065265935564929e-02 1.203721205097376123e-01 3.871349407717818436e-01 3.838388681047010254e-01 4.445007992150919185e-02 -2.811433528985968766e-01 -7.591669976101864115e-02
7.285429141716567524e-07 2.810721392208914704e-01 -4.353829982233155260e-02 -7.115733453891065485e-02 1.000946471658663989e-01 3.118815578205182959e-01 3.104738608466362515e-01 3.471280218540010454e-01 4.041449905240442897e-01 4.154668741910536034e-01 3.671840113852217202e-01 4.330976940222007188e-01 4.367350494175914477e-01 2.218808095515993062e-01 1.136526160822243919e-02 1.509619953242441748e-01 4.103126824564025110e-01 4.029513301868791197e-01 5.101457251823206945e-02 -2.733157393165353555e-01 -3.767503447936718791e-02
7.385229540918165122e-07 2.833919936755005531e-01 -3.575381772695349070e-02 -5.179492388190826135e-02 1.233043067575131657e-01 3.379194651130897897e-01 3.330708406014654677e-01 3.719525017015603008e-01 4.337943350800152476e-01 4.561282620086054007e-01 4.127075065563935441e-01 4.731049068552345416e-01 4.691048682052216257e-01 2.502582485363346043e-01 4.549125756584631447e-02 1.811587843670081910e-01 4.332787640199552426e-01 4.236432236433212428e-01 5.917005935253721871e-02 -2.645152606296655717e-01 -1.616039926319264020e-03
7.485029940119761662e-07 2.835582130159850500e-01 -2.765471510789837412e-02 -3.139015619717935163e-02 1.538129823527722984e-01 3.625562026598955767e-01 3.559032159922918548e-01 3.982486553223599790e-01 4.636762939117543558e-01 4.976219133272126727e-01 4.588523340472974166e-01 5.139233183958997753e-01 5.026001218502571533e-01 2.802222941910719189e-01 7.966257356554121150e-02 2.108343678278599975e-01 4.573120350532934308e-01 4.479442189855199485e-01 6.897354854333052898e-02 -2.555154189383606056e-01 3.193343231245755753e-02
7.584830339321358202e-07 2.820477894429398447e-01 -1.929952398905105185e-02 -9.989167652401473307e-03 1.840480746248759347e-01 3.856809176171513975e-01 3.808579409934093607e-01 4.245908985797393065e-01 4.924766737092970414e-01 5.396754320665739790e-01 5.056007627883623012e-01 5.546621701807783467e-01 5.354958409356539439e-01 3.094544183040471297e-01 1.140808013258315934e-01 2.398514264105658933e-01 4.845088471721373247e-01 4.738704791415896400e-01 8.015803334116874956e-02 -2.451448163479940934e-01 6.278872612168553968e-02
7.684630738522954742e-07 2.790247527823545015e-01 -1.135362518120576654e-02 1.234394625623324443e-02 2.135575785406532701e-01 4.078330669125068142e-01 4.052978180473166825e-01 4.503362504336554384e-01 5.208337265578717457e-01 5.817158328872231721e-01 5.523236694947827319e-01 5.939235181552268150e-01 5.681540769462259943e-01 3.376931041839558167e-01 1.481900948949000929e-01 2.699387971832188926e-01 5.168808884539268789e-01 4.995571206131521058e-01 9.160089706580287761e-02 -2.329459701192554688e-01 9.077251471260729121e-02
7.784431137724552340e-07 2.738776944537230085e-01 -3.991945705812854558e-03 3.265127221012836811e-02 2.411338796790372385e-01 4.283006470038033253e-01 4.285223297462619763e-01 4.751673710174441623e-01 5.485067832276678823e-01 6.234769729740152755e-01 5.984975677823983764e-01 6.324047696561384546e-01 5.999933894259144029e-01 3.645891223080270915e-01 1.811997357614084647e-01 2.997301475059799269e-01 5.527037969492850644e-01 5.254277447959170289e-01 1.038194015788596741e-01 -2.197873603340306514e-01 1.157156410092600868e-01
7.884231536926148880e-07 2.665264667465330750e-01 3.438303363985571043e-03 5.024958476668888591e-02 2.684937613527547673e-01 4.467094544353785168e-01 4.503464494525729611e-01 4.988271656752227279e-01 5.752483162899530988e-01 6.633875611886188572e-01 6.419098262934719301e-01 6.691734379408229572e-01 6.305159834208294845e-01 3.903605863432391687e-01 2.128648166774983752e-01 3.294156698127869154e-01 5.877001825856269512e-01 5.503435774933329583e-01 1.194440446377126042e-01 -2.056453944495238717e-01 1.374580139770531784e-01
7.984031936127745420e-07 2.568832600183887371e-01 1.071021958237310459e-02 6.824245439310674954e-02 2.972494755448197856e-01 4.631625835850831097e-01 4.705884871199855768e-01 5.210592377364607897e-01 6.008051481781265801e-01 7.005692692321168202e-01 6.843423851771054389e-01 7.043527235816153809e-01 6.583656213320436823e-01 4.159362714693733420e-01 2.431947425029675758e-01 3.583443025992801290e-01 6.223556393583719037e-01 5.745657132801411660e-01 1.392544818800088013e-01 -1.904371971480285919e-01 1.558495628314457704e-01
8.083832335329343018e-07 2.449458102019132777e-01 1.786460246560806625e-02 8.598485805068738219e-02 3.251955399011116077e-01 4.787305090748419367e-01 4.889682913515230323e-01 5.416095994081997489e-01 6.249197909976729193e-01 7.368536256181096311e-01 7.256557060658526126e-01 7.381478548861613032e-01 6.828977494612039623e-01 4.419605105009609125e-01 2.738431996500143017e-01 3.879956231275175083e-01 6.554441159799730965e-01 5.979917212173008201e-01 1.610704536495209116e-01 -1.743668157320224232e-01 1.707512467708973969e-01
8.183632734530939558e-07 2.307331389849255898e-01 2.481548449283554544e-02 1.040598203027070651e-01 3.520796066348025888e-01 4.969556726596907059e-01 5.045917127814087966e-01 5.602283866011038560e-01 6.493374430948364306e-01 7.709845826128609581e-01 7.655119807784559471e-01 7.700945461301139661e-01 7.054813112299219702e-01 4.645283011140841078e-01 3.027247376921349264e-01 4.169309377168285979e-01 6.867567584422591409e-01 6.204910019668637977e-01 1.760427953448869265e-01 -1.574898323910697007e-01 1.820361139029253450e-01
8.283433133732536098e-07 2.144010733129720625e-01 3.146235110659248435e-02 1.223290696673363515e-01 3.775009408538606004e-01 5.142676795774431264e-01 5.179259882540415694e-01 5.766715657910949089e-01 6.727825405708477424e-01 8.027096511155494829e-01 8.035025768477529473e-01 7.998256182290585103e-01 7.258788922827833501e-01 4.849510948896826878e-01 3.294436826227517545e-01 4.442073030162310143e-01 7.160769957742334491e-01 6.416926325989110724e-01 1.918774269607850802e-01 -1.398759267494138481e-01 1.895926340216843309e-01
8.383233532934132638e-07 1.959709631095964688e-01 3.781664129138989638e-02 1.406345242535681772e-01 4.004603179274672242e-01 5.300627667658363018e-01 5.290086549075005973e-01 5.907226238322748069e-01 6.926668966773876779e-01 8.322858110166383439e-01 8.387878393763156248e-01 8.292331565672282911e-01 7.438551548915750544e-01 5.036382033798564306e-01 3.567754277428309417e-01 4.713894497925066318e-01 7.431794535552014302e-01 6.646070269384090068e-01 2.087293511706948546e-01 -1.191421272061358172e-01 1.939011129906342834e-01
8.483033932135730236e-07 1.753232113735956055e-01 4.376509535933719580e-02 1.588154937004122025e-01 4.219103771090269017e-01 5.477431801954401047e-01 5.376922017339312854e-01 6.016884853014340395e-01 7.120104475140165423e-01 8.606804429885345220e-01 8.749650284287262547e-01 8.568879177942868575e-01 7.582692312779120147e-01 5.203300622818601839e-01 3.818585258439636254e-01 4.965437028805250730e-01 7.678950310041214866e-01 6.878556895096507029e-01 2.265191885932884563e-01 -9.735157194497941202e-02 1.942975301532580135e-01
8.582834331337326776e-07 1.525132093518417331e-01 4.909479103821326462e-02 1.768001870407899800e-01 4.414954000339622597e-01 5.628299173092433660e-01 5.438359961561324285e-01 6.097251206760104791e-01 7.294991199276027460e-01 8.891924406149496196e-01 9.090870931173924419e-01 8.836968267500773244e-01 7.714903761491367362e-01 5.375440903379841151e-01 4.038741336361255652e-01 5.192418528654366705e-01 7.900602487962776754e-01 7.096954637121298815e-01 2.451569373191982426e-01 -7.518347434892548586e-02 1.920915339563633029e-01
8.682634730538923316e-07 1.278633082555051814e-01 5.370116177237727745e-02 1.959388704165479222e-01 4.596162668382686722e-01 5.751616758236169913e-01 5.474424569238062199e-01 6.147160828399200749e-01 7.439668657075692026e-01 9.137075135100672929e-01 9.408960746038197431e-01 9.076073549094414439e-01 7.837635811437779765e-01 5.534104402427054703e-01 4.232606420501468514e-01 5.405110182291027465e-01 8.144592836732623686e-01 7.300328423286914781e-01 2.645421623609888195e-01 -5.318758585565324520e-02 1.858608282944221868e-01
8.782435129740519856e-07 1.021189189715418638e-01 5.748229480499473382e-02 2.139844541231127051e-01 4.762062376638799277e-01 5.846498052863809969e-01 5.503149472290761457e-01 6.161731717416654153e-01 7.551457671416402784e-01 9.346326577601603569e-01 9.678150929660033208e-01 9.297545629573652493e-01 7.956887767461175986e-01 5.692913965670657328e-01 4.429636363672558308e-01 5.592163752958488887e-01 8.366236423649578979e-01 7.487846215764156765e-01 2.845643411529915068e-01 -3.123853335972242434e-02 1.754136747224561699e-01
8.882235528942117455e-07 7.581844320627462164e-02 6.005835208481248577e-02 2.300075116975000833e-01 4.876307956373116537e-01 5.915277376438025092e-01 5.550799576561308291e-01 6.150981031045903435e-01 7.660797911807928351e-01 9.515934867698484512e-01 9.903873056530733132e-01 9.477222666635596315e-01 8.043612414951807343e-01 5.822344473847786972e-01 4.597312891828801984e-01 5.757938206378241386e-01 8.556551222937596179e-01 7.629465586499842855e-01 3.051033613254512389e-01 -9.372502016958496676e-03 1.607286059882039875e-01
8.982035928143713994e-07 4.902845260617842010e-02 6.151817218279127808e-02 2.443589612499360575e-01 4.939983888084400476e-01 5.958017210485487825e-01 5.587640075857899236e-01 6.143839137511444282e-01 7.742108895444288486e-01 9.635444595726492256e-01 1.008414894784574134e+00 9.615350311628965141e-01 8.095647085921665598e-01 5.916767603496588812e-01 4.722148788614065618e-01 5.885771309968303999e-01 8.715536953459015468e-01 7.706262867496070923e-01 3.260301638259296975e-01 1.226644283674744804e-02 1.428079741605484398e-01
9.081836327345310534e-07 2.061473040827005790e-02 6.191187532079400757e-02 2.571279790042035884e-01 4.984329798842755399e-01 5.974808518984133787e-01 5.642738548450288993e-01 6.141618487113027491e-01 7.782445382268825540e-01 9.720413937057293952e-01 1.020744551821319401e+00 9.700104526296287055e-01 8.097290328153863292e-01 5.970942076204175386e-01 4.801622310383933390e-01 5.973336938287279185e-01 8.840118244262687996e-01 7.763100969746407065e-01 3.472075218245709860e-01 3.350714179825827616e-02 1.209594788095556261e-01
9.181636726546907074e-07 -1.045670252126221222e-02 6.115677113567359602e-02 2.684016268690650464e-01 5.009700661595487547e-01 5.965758540282710687e-01 5.654616927460722753e-01 6.097646595079101450e-01 7.779485474129621547e-01 9.760488179003056208e-01 1.028697528816842288e+00 9.734418894285764567e-01 8.056488668591417213e-01 5.982498237329305635e-01 4.833380390656223380e-01 6.018390383119042175e-01 8.928755166228156126e-01 7.799701455483256662e-01 3.684909437214693995e-01 5.417391569874536322e-02 9.504639382245053114e-02
9.281437125748504673e-07 -4.542097931316222553e-02 5.934661734302718039e-02 2.779514861229864797e-01 5.015651074696048095e-01 5.930322571596513548e-01 5.622708057059032649e-01 6.054953068143302808e-01 7.729755102932598376e-01 9.748628228407241192e-01 1.031201490438947044e+00 9.717670358561588673e-01 7.972699761448266420e-01 5.949467992272124972e-01 4.815260826466343236e-01 6.046619871196386997e-01 8.980212235693083578e-01 7.815871300902182961e-01 3.897296868941115267e-01 7.408851848586697764e-02 6.513354800082245266e-02
9.381237524950101212e-07 -8.189252730249439727e-02 5.665466030293059979e-02 2.857058739658092095e-01 5.001666773112097841e-01 5.856356671196546460e-01 5.546799293749438142e-01 5.968232962315435097e-01 7.624357561181674958e-01 9.675161933916842649e-01 1.028077190967971788e+00 9.657445467032310660e-01 7.839130982795652347e-01 5.870093118287277312e-01 4.745313839573614412e-01 6.079512910464553999e-01 8.993373044162088492e-01 7.811494161204145525e-01 4.110132285844568245e-01 9.320344609828365434e-02 3.130943618580751819e-02
9.481037924151697752e-07 -1.164872188876833470e-01 5.462095006393730828e-02 2.912570518324809066e-01 4.967237192573487614e-01 5.749738697427405620e-01 5.429751200878430994e-01 5.828987174801184556e-01 7.458714619069906071e-01 9.530320385678165973e-01 1.018620163834436543e+00 9.544003790968239587e-01 7.660741352438644736e-01 5.741436386949367865e-01 4.636292282860614011e-01 6.065938793211547164e-01 8.921422399186916818e-01 7.786521382242328482e-01 4.319779495249867485e-01 1.112669073296733285e-01 -5.155128820896569611e-03
9.580838323353295351e-07 -1.516468250832186671e-01 5.112463367908438860e-02 2.949344231546118245e-01 4.881867697587153887e-01 5.617195454064570770e-01 5.271065600726069222e-01 5.642661493111493787e-01 7.240930929353113221e-01 9.326006727384172912e-01 1.002529732693135722e+00 9.373539021157746287e-01 7.434145523789932319e-01 5.558616125579347589e-01 4.473706817669548252e-01 5.998510398023092494e-01 8.789099512251691282e-01 7.740962947532622485e-01 4.524409039816743028e-01 1.280436317247918010e-01 -4.252332274251102023e-02
9.680638722554891891e-07 -1.877577081870229203e-01 4.614661641088110139e-02 2.966605238521178300e-01 4.773412344065064983e-01 5.361523218986791184e-01 5.070458001004276571e-01 5.408735618997035921e-01 6.971696238749462982e-01 9.058502297132534631e-01 9.794221478915572376e-01 9.137236825268613138e-01 7.158278575013996559e-01 5.373567531950229625e-01 4.305808314143994009e-01 5.879388069078240742e-01 8.612990675606622126e-01 7.674878544857418605e-01 4.718520197011600859e-01 1.433645760993461638e-01 -8.310300789658510434e-02
9.780439121756488430e-07 -2.246683985021174779e-01 3.968225798194621734e-02 2.963553609287150614e-01 4.642700853255197768e-01 5.073274154779411349e-01 4.827863563383875678e-01 5.127946952801700764e-01 6.650857696783383233e-01 8.726099863220063702e-01 9.476168262611970317e-01 8.826417346283798038e-01 6.832124136285232519e-01 5.140275971958148116e-01 4.089069060100600783e-01 5.730746862893048021e-01 8.392843850987046217e-01 7.588368931659462691e-01 4.894705671831856009e-01 1.593057825948330786e-01 -1.233424743496489839e-01
9.880239520958084970e-07 -2.607831641176300286e-01 3.157656885905824745e-02 2.938515149351050293e-01 4.489863430786797394e-01 4.758392846556497857e-01 4.543441412600510709e-01 4.798217323738204199e-01 6.278152872515494476e-01 8.330001395988072543e-01 9.085131649626170258e-01 8.449655422547729389e-01 6.454894073638594021e-01 4.853647467806005977e-01 3.839334544206988720e-01 5.549279114678492553e-01 8.128824611322013061e-01 7.481567773083720452e-01 5.060821821192269532e-01 1.738464302747982637e-01 -1.666187779247622902e-01
9.980039920159681510e-07 -2.970724863532162030e-01 2.189269629006670298e-02 2.885871423230860766e-01 4.314665499688441486e-01 4.417321652293244583e-01 4.217413626484104450e-01 4.418991416320989796e-01 5.853603171976460295e-01 7.869423313246574070e-01 8.621144008800679659e-01 8.005620039055338921e-01 6.040964525145556818e-01 4.513703312059142436e-01 3.535105678848215471e-01 5.293906326851152144e-01 7.817679254753451268e-01 7.354634120746342818e-01 5.213357194590021448e-01 1.865349264125345519e-01 -2.127011395001645877e-01
1.007984031936127805e-06 -3.337522587182640277e-01 1.080052551732254770e-02 2.810659053125202922e-01 4.116933984536335633e-01 4.032434397262361081e-01 3.838123745237811968e-01 3.992845402147621181e-01 5.377542297521259451e-01 7.343282906643148200e-01 8.088387902075313551e-01 7.495344934166716655e-01 5.576897247883791930e-01 4.118637181960839166e-01 3.217411976345523339e-01 4.934966940626863696e-01 7.462354350193759478e-01 7.207745693699506573e-01 5.352404671484172205e-01 1.972289952491717013e-01 -2.596466428483307221e-01
1.017964071856287671e-06 -3.715110744629617767e-01 -1.211923735949187175e-03 2.717868446108385183e-01 3.900401350066847739e-01 3.608503070943163693e-01 3.418342772437601429e-01 3.520960080204750819e-01 4.850634092279234033e-01 6.751844433163575188e-01 7.480612307978199427e-01 6.919906703594211894e-01 5.062527500442121076e-01 3.682179371574628157e-01 2.860550723329698952e-01 4.502000318385769861e-01 7.062296313341747123e-01 7.038956718599707063e-01 5.473234639559544368e-01 2.062841000964148186e-01 -3.045688747239011507e-01
1.027944111776447325e-06 -4.098546186154746196e-01 -1.449285787746370895e-02 2.605795635909257113e-01 3.666033112701128083e-01 3.159690150107465900e-01 2.905959652924563485e-01 3.002726255075365835e-01 4.268508582422705921e-01 6.093375069596430604e-01 6.803357074739719845e-01 6.271130956649414445e-01 4.499551699199628163e-01 3.234298334718656021e-01 2.433457630705039287e-01 3.993939412942908995e-01 6.618994011605393579e-01 6.825483929734309507e-01 5.572321481126256693e-01 2.134788734507518104e-01 -3.436082133663710403e-01
1.037924151696606979e-06 -4.469665647790697083e-01 -2.913841098042640673e-02 2.470150817395612430e-01 3.410361332745048268e-01 2.686582039974070857e-01 2.308901876134211995e-01 2.409067955270115247e-01 3.627136071368491366e-01 5.363180620644497631e-01 6.050212902461959974e-01 5.554151539601056564e-01 3.881096796432466078e-01 2.743677852226508174e-01 1.983285144076425144e-01 3.425025655865224228e-01 6.133172356503924227e-01 6.586654604700278304e-01 5.654049634883969722e-01 2.190736950140233508e-01 -3.807787138678176420e-01
1.047904191616766633e-06 -4.811531472532122877e-01 -4.165472740077585945e-02 2.297813279325240376e-01 3.133177505918479100e-01 2.223723264472622085e-01 1.619178458380848284e-01 1.769569488423346770e-01 2.928633105447941420e-01 4.569203721403261031e-01 5.222016987712438940e-01 4.769776277670462750e-01 3.210854270145346856e-01 2.201506043555558345e-01 1.477748093631169879e-01 2.807446232059240265e-01 5.605689334897546727e-01 6.328361047613605406e-01 5.716111429727911419e-01 2.233437131254926988e-01 -4.176750451378521967e-01
1.057884231536926287e-06 -5.144680550372655592e-01 -5.226873986882505513e-02 2.102587710056700310e-01 2.831520825737269820e-01 1.720566754442579838e-01 9.079783381992610758e-02 1.088410210840642378e-01 2.179795090662579038e-01 3.713055618686328940e-01 4.320436147974048291e-01 3.919270001799115555e-01 2.489811380876304769e-01 1.604349545383808862e-01 8.698465842386852998e-02 2.117848768407313564e-01 5.037374111761268036e-01 6.050905902506478196e-01 5.757736153273828039e-01 2.265175690310905487e-01 -4.563211313953294823e-01
1.067864271457085941e-06 -5.466965264493951482e-01 -6.283559887678767664e-02 1.887379669312578001e-01 2.504655150981431877e-01 1.166637432023709953e-01 1.645045644827069706e-02 3.695825072033278452e-02 1.387353068369773235e-01 2.795135718120103641e-01 3.349210331136802665e-01 2.994927904885445469e-01 1.705972624639098267e-01 9.542699255685067883e-02 1.777844083174441939e-02 1.357403745550902763e-01 4.429463745862318169e-01 5.751249420072780394e-01 5.768858434904347021e-01 2.269134160998974581e-01 -4.961135944403229359e-01
1.077844311377245595e-06 -5.776454137363593588e-01 -7.422951504949146240e-02 1.645785208441388758e-01 2.156467938274124752e-01 5.921055902781595381e-02 -5.766371258356668694e-02 -3.841821668932091094e-02 5.539547065789698216e-02 1.813693830840455434e-01 2.284305701637181218e-01 1.994041706209797038e-01 8.376699958533491419e-02 2.085017796295482798e-02 -5.858119867071983483e-02 5.277959856453281334e-02 3.783383691372904090e-01 5.420208878777887929e-01 5.757811594168519287e-01 2.244772074786441085e-01 -5.368149559512598312e-01
1.087824351297405249e-06 -6.070370516344635314e-01 -8.557671299333288739e-02 1.385928496331668702e-01 1.787192436363899128e-01 5.014542119647530036e-03 -1.328806433713844715e-01 -1.169896781982005252e-01 -3.174742013529481544e-02 7.775387794723426227e-02 1.143664323316962717e-01 9.327706348738330766e-02 -7.763446339080990084e-03 -5.919034443787388883e-02 -1.421033553670979777e-01 -3.687702728261691570e-02 3.090379526974039726e-01 5.071140628207311263e-01 5.724215040821091227e-01 2.205896462079756370e-01 -5.781820789758782553e-01
1.097804391217565114e-06 -6.347415395598248189e-01 -9.614096193127989742e-02 1.164117930119261679e-01 1.397004288110975101e-01 -4.945588734057222019e-02 -2.111362814381989028e-01 -2.035986299795482790e-01 -1.223746894801440166e-01 -3.735718798325680934e-02 -6.378031892344274145e-03 -1.857007133893337492e-02 -1.037315262487764483e-01 -1.438798577874766393e-01 -2.325156413196976246e-01 -1.321241783377817836e-01 2.338896984272960944e-01 4.704444039321730719e-01 5.667236563472257682e-01 2.138321493578866084e-01 -6.199682259674910156e-01
1.107784431137724768e-06 -6.605923897271855916e-01 -1.067702650442545614e-01 9.544749794991841396e-02 9.894551106814972186e-02 -1.056976624684728555e-01 -2.905266017281230573e-01 -2.987336412141313180e-01 -2.161433852407130818e-01 -1.585138305076477239e-01 -1.334690136045356412e-01 -1.357743402667522803e-01 -2.038376458844916583e-01 -2.327532284568477328e-01 -3.294898714139317675e-01 -2.329085475469758193e-01 1.554975001393930356e-01 4.320540761398856677e-01 5.582991558415250077e-01 2.043581328062722413e-01 -6.619250830400790209e-01
1.117764471057884422e-06 -6.843612685228731563e-01 -1.169413753044894616e-01 7.341172457140508756e-02 5.887638361014395361e-02 -1.634587219350976117e-01 -3.709819356292711756e-01 -3.936595275026667506e-01 -3.226801998617003231e-01 -2.842719258025120932e-01 -2.660913411893997549e-01 -2.581716775222627214e-01 -3.077459476458639931e-01 -3.254874010450817257e-01 -4.326450602757696551e-01 -3.393891380176092265e-01 7.369573142440317970e-02 3.919881855322291386e-01 5.472736414168114516e-01 1.967766990331006327e-01 -7.038047118826135096e-01
1.127744510978044076e-06 -7.057150658835544821e-01 -1.269663757824268102e-01 5.338431068141595570e-02 2.094326967579102777e-02 -2.227107836960906528e-01 -4.524165837415567437e-01 -4.908222767582690049e-01 -4.349926214983476647e-01 -4.141399943355840718e-01 -4.037348760606703779e-01 -3.854999867562385885e-01 -4.155539929149780765e-01 -4.217331723150783973e-01 -5.415538555325180026e-01 -4.511476668832230530e-01 -1.118706326879511173e-02 3.502155431325163493e-01 5.338179705478139914e-01 1.865754810168376021e-01 -7.463090395344936789e-01
1.137724550898203730e-06 -7.246681809142472286e-01 -1.368492512784955928e-01 3.866231107500125996e-02 -1.042109120659287687e-02 -2.832983006060407205e-01 -5.334102894165521080e-01 -5.895790021742608467e-01 -5.495607895000682586e-01 -5.475886038658203114e-01 -5.458436855358684836e-01 -5.168396857919848042e-01 -5.264391697280427218e-01 -5.211166596622590630e-01 -6.557445677468112244e-01 -5.670695366140013904e-01 -9.823627300634019122e-02 3.068419016197987403e-01 5.179162727477671924e-01 1.729442341642260239e-01 -7.894286299992129274e-01
1.147704590818363384e-06 -7.410864444717193411e-01 -1.464673331465194683e-01 2.429279422635865007e-02 -4.283379771799257496e-02 -3.443111900085210064e-01 -6.140967422247867180e-01 -6.892804384279427321e-01 -6.659075372075663468e-01 -6.840532113653218227e-01 -6.919217591297945891e-01 -6.516646836813564381e-01 -6.399053631337494608e-01 -6.234403402819155282e-01 -7.747035530091671562e-01 -6.819100172662283521e-01 -1.873416141720023187e-01 2.619550647443320557e-01 4.994937663987473186e-01 1.635889953829123833e-01 -8.316291233790008564e-01
1.157684630738523038e-06 -7.548209296508251454e-01 -1.556999541886875116e-01 9.331193653229825913e-03 -7.617681512403384758e-02 -4.012793932334801084e-01 -6.948628656434985285e-01 -7.893117497697644813e-01 -7.836151839879198500e-01 -8.229372836981583283e-01 -8.417921794902959443e-01 -7.905182952470781732e-01 -7.554851009875963586e-01 -7.281249653172572334e-01 -8.976693743653446633e-01 -7.953017294413209370e-01 -2.782513246858294709e-01 2.153038280641308977e-01 4.785868920276249994e-01 1.610359395967064233e-01 -8.726421983524759174e-01
1.167664670658682904e-06 -7.657336451255885024e-01 -1.654314102704650957e-01 -4.311794436020589295e-03 -1.060194797427888719e-01 -4.606727305073626821e-01 -7.747094574048848381e-01 -8.888427951813878680e-01 -9.029257760340235750e-01 -9.639221437939681225e-01 -9.942235109123723769e-01 -9.317499176028235519e-01 -8.726838598172045325e-01 -8.346884092500418406e-01 -1.023161707103390938e+00 -9.073752903247573887e-01 -3.688196604540694978e-01 1.672316510314882099e-01 4.553276185817557442e-01 1.604991401530253547e-01 -9.117145113325864081e-01
1.177644710578842558e-06 -7.736984032864882010e-01 -1.747711611742308602e-01 -1.687252241132521785e-02 -1.320174306695212352e-01 -5.141927405231594417e-01 -8.497989849268904328e-01 -9.805322665272950822e-01 -1.023090399505159453e+00 -1.102467677584121120e+00 -1.147855244261534402e+00 -1.074697226106750003e+00 -9.916820042724944217e-01 -9.426733679724228487e-01 -1.149867480187612534e+00 -1.021538939321062101e+00 -4.613574848932905925e-01 1.198082584811429735e-01 4.297726417729545445e-01 1.620261033022970809e-01 -9.486907867574392306e-01
1.187624750499002212e-06 -7.786015963551877750e-01 -1.839274253703165607e-01 -2.975253102114824855e-02 -1.562623441595494822e-01 -5.618253957203908078e-01 -9.228594255305685445e-01 -1.069607026035701791e+00 -1.142423882131317070e+00 -1.233600426933098460e+00 -1.289429884535659765e+00 -1.218706467212583355e+00 -1.112285732821431283e+00 -1.051606154591362197e+00 -1.272654001893002151e+00 -1.137147428396610316e+00 -5.504147058648433122e-01 7.111976790753192501e-02 4.049665592142848713e-01 1.629846252991199174e-01 -9.827064296270792143e-01
1.197604790419161866e-06 -7.812255991089813723e-01 -1.921817487434264726e-01 -4.287330515711990087e-02 -1.794693756853658895e-01 -6.089149952824913781e-01 -9.930476775135055334e-01 -1.157455317243124115e+00 -1.254642049311254226e+00 -1.367176481414877243e+00 -1.431047058550452000e+00 -1.362065434370551387e+00 -1.232892767146403168e+00 -1.160998465173928018e+00 -1.390458848229154443e+00 -1.253185733678449543e+00 -6.398232587191201581e-01 2.092662642288340910e-02 3.782035618992147796e-01 1.623387591063010782e-01 -1.014642476796088211e+00
1.207584830339321520e-06 -7.806383066546952465e-01 -1.994331134569292119e-01 -5.616100501395836914e-02 -2.020968354511923637e-01 -6.541773879582338802e-01 -1.060310978103619517e+00 -1.243894448550250109e+00 -1.355675130370509018e+00 -1.499232453927632491e+00 -1.571987833699233006e+00 -1.495972562607803313e+00 -1.352921039630015976e+00 -1.270739372830819391e+00 -1.504214670277508992e+00 -1.367417225479853782e+00 -7.292818720821697687e-01 -3.152001483433272688e-02 3.509895088577727473e-01 1.599807404719269244e-01 -1.044329540185656269e+00
1.217564870259481174e-06 -7.767265388913962010e-01 -2.055894181368197737e-01 -6.947155621991840668e-02 -2.238070722966161719e-01 -6.984170682786446926e-01 -1.125743539057018960e+00 -1.329489339383136404e+00 -1.455490403842397473e+00 -1.629016214689997577e+00 -1.712695982028108688e+00 -1.626126271454357619e+00 -1.471776233078872176e+00 -1.381730472616966576e+00 -1.618430174262249333e+00 -1.476416026262833192e+00 -8.182350314219543064e-01 -8.626250971223110853e-02 3.302831626006292876e-01 1.559795292639349351e-01 -1.071563768940886563e+00
1.227544910179640828e-06 -7.699018170033732344e-01 -2.105681678505666732e-01 -8.274660156285584822e-02 -2.456149515391982119e-01 -7.406242131276918883e-01 -1.188467659315765479e+00 -1.412761790307500487e+00 -1.552697580454105886e+00 -1.757084405766108803e+00 -1.850816101872599928e+00 -1.754355537821859823e+00 -1.588855009684306374e+00 -1.494401140015740426e+00 -1.731078424169621544e+00 -1.575475571563243360e+00 -8.995865075079773066e-01 -1.369302794632499543e-01 3.065608066023579603e-01 1.520909446927085074e-01 -1.095915925593449858e+00
1.237524950099800482e-06 -7.596955276876404817e-01 -2.142970221837210698e-01 -9.600513466438859167e-02 -2.689209352048058110e-01 -7.813565251047756011e-01 -1.245992395877220771e+00 -1.489264089316640005e+00 -1.646057111151688623e+00 -1.876918474991505548e+00 -1.983311763731204103e+00 -1.880567190692579382e+00 -1.703548210412644481e+00 -1.605215345917878178e+00 -1.836275249968442047e+00 -1.668023883194546197e+00 -9.792743198523977677e-01 -1.842685773925469561e-01 2.802926525549329084e-01 1.477441826968448058e-01 -1.117431113761446104e+00
1.247504990019960348e-06 -7.472021420336956155e-01 -2.167142034067343070e-01 -1.091984354001270391e-01 -2.921055215165268559e-01 -8.203789290335958828e-01 -1.300173512653786334e+00 -1.559553713583558654e+00 -1.735899734261321825e+00 -1.987730840851433589e+00 -2.112463807402767735e+00 -2.001243829286184717e+00 -1.814478106220521081e+00 -1.713837896855894050e+00 -1.933693113693190080e+00 -1.757262622399859087e+00 -1.057520712653885919e+00 -2.298210702118395621e-01 2.525904182074364401e-01 1.419051065088086372e-01 -1.135655003702575661e+00
1.257485029940120002e-06 -7.321479866049681595e-01 -2.177687703006424558e-01 -1.222845755534926609e-01 -3.149532468847144884e-01 -8.573990278106409235e-01 -1.350544951408976235e+00 -1.625285982994683076e+00 -1.822561875307627810e+00 -2.091212291531897360e+00 -2.236811828239173128e+00 -2.118182717845436880e+00 -1.913621387471205360e+00 -1.819762830728525627e+00 -2.022429136865025345e+00 -1.842699990064556648e+00 -1.133833836900691727e+00 -2.754362194542866460e-01 2.294067733511158114e-01 1.347964431164151988e-01 -1.150957149145149794e+00
1.267465069860279656e-06 -7.136634624560110884e-01 -2.174207663475488939e-01 -1.355310035628279064e-01 -3.372106352736252699e-01 -8.921666108493532255e-01 -1.396851628926914834e+00 -1.686737451213936811e+00 -1.904727726676372690e+00 -2.188929776112954695e+00 -2.348346545616416314e+00 -2.230240390647427517e+00 -2.008489960325883228e+00 -1.922426572895242325e+00 -2.104939294743239930e+00 -1.922754266559554504e+00 -1.205026786285282148e+00 -3.210831274692859116e-01 2.094133369497382380e-01 1.264269085045912899e-01 -1.163237776690501324e+00
1.277445109780439310e-06 -6.917940653175665977e-01 -2.180718074210785118e-01 -1.486415083440315310e-01 -3.588325203168645228e-01 -9.234757933271605657e-01 -1.438826985393560687e+00 -1.742107693141547564e+00 -1.981902186309435487e+00 -2.281008461782993102e+00 -2.451195593544633233e+00 -2.335833438052731914e+00 -2.098307631219615832e+00 -2.019679106867933616e+00 -2.181055930417758137e+00 -1.998194204294790222e+00 -1.267903757473797688e+00 -3.658581201229148538e-01 1.899005486480378480e-01 1.166372576558053487e-01 -1.172068206681879721e+00
1.287425149700598964e-06 -6.665231745558174437e-01 -2.192115491248110837e-01 -1.627338358206665558e-01 -3.796710361386259613e-01 -9.502903008067010715e-01 -1.476155656044484177e+00 -1.791731954446200481e+00 -2.053332040968118832e+00 -2.367153238871307686e+00 -2.547456390480889787e+00 -2.434846003852132235e+00 -2.180126211783508072e+00 -2.106688176082043285e+00 -2.251996782175444078e+00 -2.068488861937789913e+00 -1.327430731039331846e+00 -4.051033270021932031e-01 1.701177630217631798e-01 1.056133331555467042e-01 -1.177275367743904733e+00
1.297405189620758617e-06 -6.378900836294583154e-01 -2.218599227727539314e-01 -1.763409377884644358e-01 -3.996327010853884532e-01 -9.740288201968078097e-01 -1.508530206886962821e+00 -1.835430330861493431e+00 -2.115229799722853965e+00 -2.445426272857686545e+00 -2.637750971840224334e+00 -2.521629191229902922e+00 -2.252944547600366221e+00 -2.181249248451324618e+00 -2.314645068445790876e+00 -2.132077261742778784e+00 -1.383653696948447642e+00 -4.405819878974471249e-01 1.501150961400439521e-01 9.364669970139868904e-02 -1.179216355347238565e+00
1.307385229540918271e-06 -6.059825837354118061e-01 -2.232012485843407890e-01 -1.889850443011927006e-01 -4.185746146720338845e-01 -9.944259175870644452e-01 -1.535652562208308369e+00 -1.873011146855273035e+00 -2.169604478122455937e+00 -2.515665301660376052e+00 -2.720540468899870667e+00 -2.599891744423383333e+00 -2.319216129677744043e+00 -2.238980097725586038e+00 -2.369723503209865356e+00 -2.189262921438213549e+00 -1.436163183681596678e+00 -4.752729026958515401e-01 1.300490765867219345e-01 8.092038650909702535e-02 -1.178409101395187619e+00
1.317365269461078137e-06 -5.708494731646618359e-01 -2.232760627818817789e-01 -2.007682359318589127e-01 -4.358882717368191551e-01 -1.011230558536711843e+00 -1.557235540640742322e+00 -1.904057174941872210e+00 -2.216985222351096407e+00 -2.577974007462193740e+00 -2.797051321980743577e+00 -2.670241808765675184e+00 -2.377644279684049788e+00 -2.285323017078526586e+00 -2.418052898838994658e+00 -2.241011631626003808e+00 -1.484379283692185414e+00 -5.084856579488802319e-01 1.112637212019982613e-01 6.757405867936698562e-02 -1.174522465151410122e+00
1.327345309381237791e-06 -5.328125981577837011e-01 -2.221341028003464002e-01 -2.112001182376684882e-01 -4.516895511191698076e-01 -1.024322566814845459e+00 -1.572312853961857604e+00 -1.928248005200351889e+00 -2.256941541380139693e+00 -2.632120573007433961e+00 -2.863861139905109265e+00 -2.732118768441994749e+00 -2.426000452309938993e+00 -2.324521512853874317e+00 -2.459215123627031208e+00 -2.285790500724202090e+00 -1.527355106968360188e+00 -5.391722296871657161e-01 9.245372585937171317e-02 5.374810057226726834e-02 -1.167265310254311572e+00
1.337325349301397445e-06 -4.930855457975443223e-01 -2.201095768184211932e-01 -2.204041937963675812e-01 -4.659016458222713375e-01 -1.035060393363528064e+00 -1.581359535675886940e+00 -1.945283949913466204e+00 -2.289076780243747056e+00 -2.677619127494851980e+00 -2.920220392044925006e+00 -2.785596673988619099e+00 -2.466872059807393214e+00 -2.353658818894861504e+00 -2.492772261879514062e+00 -2.322505915628052975e+00 -1.564320938889373069e+00 -5.679290766562019588e-01 7.306655368191897204e-02 3.958218750146740017e-02 -1.156611581686017409e+00
1.347305389221557099e-06 -4.566895971198558501e-01 -2.175401137210284663e-01 -2.289504979558545927e-01 -4.783434549571145555e-01 -1.041564118636741254e+00 -1.584147215568217693e+00 -1.954887769694602317e+00 -2.313154481361773929e+00 -2.714595449651452164e+00 -2.966815691698851509e+00 -2.829979770496341640e+00 -2.499644429940312218e+00 -2.375293782693048250e+00 -2.518043026536378015e+00 -2.351688846604131022e+00 -1.595663197779102260e+00 -5.939482047709151447e-01 5.325164200344365689e-02 2.521386206561725823e-02 -1.142546471033689004e+00
1.357285429141716753e-06 -4.177566869816837780e-01 -2.143812145704437067e-01 -2.368455794780459089e-01 -4.889998207431774935e-01 -1.043620997443731380e+00 -1.579358585001743087e+00 -1.956806415935603560e+00 -2.328743301029392754e+00 -2.741969781373487791e+00 -3.003254718709483129e+00 -2.863932575341495923e+00 -2.522924357892299518e+00 -2.389817795948066870e+00 -2.533454975351397742e+00 -2.373026273315906653e+00 -1.620218425116109140e+00 -6.173038866345896825e-01 3.316572205616970248e-02 1.077713289943444883e-02 -1.125067100078500415e+00
1.367265469061876407e-06 -3.764077711791586345e-01 -2.100247382172284738e-01 -2.453098638410513566e-01 -4.977685577841849951e-01 -1.041035088191681668e+00 -1.566940292686132441e+00 -1.950812785403045035e+00 -2.336423104944279405e+00 -2.759409226123985537e+00 -3.028732696093087817e+00 -2.888740191043766448e+00 -2.536130423054816063e+00 -2.396151159627748495e+00 -2.540300458647133830e+00 -2.386237935977626901e+00 -1.639381497121763287e+00 -6.372330297433599355e-01 1.297135427901897897e-02 -3.598885556463432209e-03 -1.103375331383788627e+00
1.377245508982036061e-06 -3.327796142396097778e-01 -2.044515536973287584e-01 -2.575269090380029047e-01 -5.043384483960934306e-01 -1.033629598890880574e+00 -1.547783019490009959e+00 -1.936707479055457259e+00 -2.335388250340629579e+00 -2.766553718760322855e+00 -3.042877709317316715e+00 -2.902710960419215169e+00 -2.540123748513789526e+00 -2.393988351374383594e+00 -2.538314350876250458e+00 -2.391078057596758732e+00 -1.652963925959030522e+00 -6.542281268016766349e-01 -7.164661483060390419e-03 -1.779127298697698312e-02 -1.077366027323136022e+00
1.387225548902195715e-06 -2.870094998370997796e-01 -1.976200608660759195e-01 -2.670248009359130759e-01 -5.088563709556109815e-01 -1.021163412055945185e+00 -1.521745270622030910e+00 -1.914320553180086870e+00 -2.324935726500898081e+00 -2.763114385739034340e+00 -3.045365827754810351e+00 -2.905798738014136795e+00 -2.533244963750692857e+00 -2.383168949512244783e+00 -2.527266826016723478e+00 -2.387336906751069687e+00 -1.660746492598973445e+00 -6.695743154768192262e-01 -2.683663684438788305e-02 -3.165096237236355442e-02 -1.047731704760518356e+00
1.397205588822355581e-06 -2.396609289087522354e-01 -1.897286264067937767e-01 -2.733820968843940769e-01 -5.112553898669816022e-01 -1.003603756387834611e+00 -1.488711487142699630e+00 -1.883513247264543500e+00 -2.304854231136834297e+00 -2.748854164318667248e+00 -3.034882372021463492e+00 -2.897316790090156857e+00 -2.516199610659245245e+00 -2.363369428528199201e+00 -2.506965285186818715e+00 -2.374805486924216336e+00 -1.662527601156485346e+00 -6.850059890783065653e-01 -4.604282819035501739e-02 -4.498353322377102170e-02 -1.014764101240694272e+00
1.407185628742515235e-06 -1.922802747389644740e-01 -1.812082583727052665e-01 -2.786728887306498814e-01 -5.114732468474662008e-01 -9.808470849038708472e-01 -1.448594098024890142e+00 -1.844179670066707688e+00 -2.275186512629029600e+00 -2.724302771108165544e+00 -3.011276392929052470e+00 -2.876324291216458384e+00 -2.489131280742573171e+00 -2.334191121242434441e+00 -2.477256156035346990e+00 -2.353066175403168980e+00 -1.658120640125089862e+00 -6.986211173924437023e-01 -6.469045747347042241e-02 -5.780734709730005194e-02 -9.785357199098222436e-01
1.417165668662674889e-06 -1.433026710795640424e-01 -1.721535034835829925e-01 -2.832030929318857804e-01 -5.094605688727453785e-01 -9.528147773459949565e-01 -1.401335521170853804e+00 -1.796248423365612412e+00 -2.235408023536885391e+00 -2.687893930325043979e+00 -2.975594938084953789e+00 -2.841147708381939196e+00 -2.451675860451416611e+00 -2.295439785810587718e+00 -2.438026546885613488e+00 -2.322231791216283536e+00 -1.647368916578315634e+00 -7.093403590579087092e-01 -8.262034901713477542e-02 -7.002704701995424164e-02 -9.400303028361783886e-01
1.427145708582834543e-06 -9.290246702736998374e-02 -1.623003420027614718e-01 -2.866354132799587839e-01 -5.051850915289161081e-01 -9.194568908604150437e-01 -1.346910079202910726e+00 -1.739643777934035906e+00 -2.185089118898510652e+00 -2.639943095845045828e+00 -2.927524863165712254e+00 -2.793805107764375961e+00 -2.404317731298687200e+00 -2.246898957816379383e+00 -2.389205737708927746e+00 -2.282211818386451707e+00 -1.630140228812195335e+00 -7.171749545537513537e-01 -9.968260569100889645e-02 -8.156668291310438523e-02 -9.003694933838541914e-01
1.437125748502994197e-06 -4.136113850263611891e-02 -1.517010860279968953e-01 -2.885096313596937079e-01 -5.053097178387174759e-01 -8.807534929565906667e-01 -1.285325794772270047e+00 -1.674406794514737173e+00 -2.124686270870492777e+00 -2.580578785220753790e+00 -2.867352127634255510e+00 -2.734872086100674782e+00 -2.346322312722060488e+00 -2.188248521709207139e+00 -2.331665321988154460e+00 -2.233080069192078465e+00 -1.606323743143870386e+00 -7.222569281695517818e-01 -1.157049302346051523e-01 -9.247251575830388315e-02 -8.579104173956713097e-01
1.447105788423153851e-06 1.176011731964088890e-02 -1.408421220503438265e-01 -2.910405806460798495e-01 -5.029241978121166134e-01 -8.362678130931129328e-01 -1.216626028885519295e+00 -1.600580612164095529e+00 -2.055810068112567279e+00 -2.509797150065497195e+00 -2.794375247155051145e+00 -2.663590843918490325e+00 -2.278140263555084477e+00 -2.122431569850635746e+00 -2.265352663851776249e+00 -2.174869471947820543e+00 -1.575836101832645886e+00 -7.238723041215561205e-01 -1.324703813380376238e-01 -1.027484443888902477e-01 -8.127878396144285755e-01
1.457085828343313505e-06 6.643480059800328796e-02 -1.300756482833677896e-01 -2.939396776284274315e-01 -4.983076620761576203e-01 -7.843729270578297941e-01 -1.140799879032089015e+00 -1.519271991608356576e+00 -1.976929830641858565e+00 -2.427654535348224840e+00 -2.708960068645327013e+00 -2.579879082698222525e+00 -2.200065496631178785e+00 -2.047162975055128342e+00 -2.188932592753215278e+00 -2.107655691659617414e+00 -1.538621463929950695e+00 -7.215238095481928404e-01 -1.490793438539931293e-01 -1.156974455402245555e-01 -7.671045743259953253e-01
1.467065868263473370e-06 1.232992696938834815e-01 -1.180309821555756283e-01 -2.977158170817146843e-01 -4.916952743165471928e-01 -7.272108011095215208e-01 -1.057805038020754207e+00 -1.429563897876801271e+00 -1.888146922397831107e+00 -2.334261629497063950e+00 -2.611332380941835396e+00 -2.484978195966448755e+00 -2.111271030583037334e+00 -1.962220179127566189e+00 -2.102955310771188469e+00 -2.031557335994137681e+00 -1.494647551942909658e+00 -7.154043657197011186e-01 -1.642605498926872076e-01 -1.335015893284327571e-01 -7.210403945736530984e-01
1.477045908183633024e-06 1.805462535209435004e-01 -1.046964774990523928e-01 -3.010122719031265159e-01 -4.823842393107842796e-01 -6.734930177384603756e-01 -9.693384146114587541e-01 -1.331582499927662866e+00 -1.789479457317118882e+00 -2.229784420448984061e+00 -2.501690182863744560e+00 -2.378014637846309842e+00 -2.011844825561012851e+00 -1.867668847088905126e+00 -2.007570068883048009e+00 -1.946735968997889588e+00 -1.443930071489606171e+00 -7.054317422875270305e-01 -1.778403759620863778e-01 -1.504248653113312295e-01 -6.728146186311618759e-01
1.487025948103792678e-06 2.379765154297404650e-01 -9.091232239009425231e-02 -3.038338232134180084e-01 -4.712268630883236220e-01 -6.239303922220515997e-01 -8.753245400325841974e-01 -1.225531735678864642e+00 -1.680301951645990499e+00 -2.114444879869072480e+00 -2.380268210556769404e+00 -2.258870533711017980e+00 -1.902012516407559195e+00 -1.763635515544928145e+00 -1.902961330285521946e+00 -1.853395924550611751e+00 -1.386535781618543739e+00 -6.914985840663173677e-01 -1.911561109999735941e-01 -1.664449365923951485e-01 -6.230889736154706648e-01
1.497005988023952332e-06 2.953521054611256691e-01 -7.846597677600120058e-02 -3.059442546456482281e-01 -4.586871446707648792e-01 -5.710834565561134779e-01 -7.750156081256921459e-01 -1.111658343442596175e+00 -1.561717751538562071e+00 -1.988521341548735943e+00 -2.245574037046078164e+00 -2.126055042541799889e+00 -1.781838335119196648e+00 -1.650293691157118214e+00 -1.789403074504773539e+00 -1.751783910778062836e+00 -1.322558643460143513e+00 -6.735186416073786209e-01 -2.057559478769051542e-01 -1.810311097837651595e-01 -5.716149899282827462e-01
1.506986027944111986e-06 3.526349506365540898e-01 -6.661903872216529132e-02 -3.076050247623238754e-01 -4.439784883441763585e-01 -5.186458819906869522e-01 -6.686941143580411584e-01 -9.891318634026571299e-01 -1.434032902317624592e+00 -1.852348541462496501e+00 -2.099685161892550500e+00 -1.981499517452545156e+00 -1.649482969624025186e+00 -1.527865531642125241e+00 -1.667167219369805942e+00 -1.642191354752001953e+00 -1.252076580330584665e+00 -6.526124870973292191e-01 -2.276098243845464664e-01 -1.933472978307305135e-01 -5.184490935537747758e-01
1.516966067864271640e-06 4.116891209602767110e-01 -5.477809012593618659e-02 -3.088807636270385903e-01 -4.271497980250056337e-01 -4.648153755876009985e-01 -5.580866741088613692e-01 -8.595056090632735568e-01 -1.297600043816430349e+00 -1.706317290062224767e+00 -1.942011467412493975e+00 -1.825418382734083078e+00 -1.506389772502886748e+00 -1.396545715112090802e+00 -1.536584256292275130e+00 -1.524945222825155877e+00 -1.175237172389018259e+00 -6.307267580665290030e-01 -2.476749758851571892e-01 -2.038911452549934666e-01 -4.636569084378425187e-01
1.526946107784431294e-06 4.702032990045536542e-01 -4.357102327968121608e-02 -3.098661989413714624e-01 -4.082715595885293980e-01 -4.076697137395287607e-01 -4.569409891687438718e-01 -7.250845005199784143e-01 -1.152806248123279476e+00 -1.550873752011092899e+00 -1.772644512786301307e+00 -1.658984880953884966e+00 -1.353863591519079534e+00 -1.255776270997405186e+00 -1.398050457853636352e+00 -1.400414779029051537e+00 -1.092370927386783652e+00 -6.047409312408147386e-01 -2.648687776578346198e-01 -2.131096111744872068e-01 -4.086258935173078810e-01
1.536926147704590948e-06 5.280037230192732300e-01 -3.297169743306786749e-02 -3.103853494672653701e-01 -3.873613017878574927e-01 -3.477415861418036713e-01 -3.554530244749091739e-01 -5.843679624410899054e-01 -1.000120209567511909e+00 -1.386518314429307175e+00 -1.593716652245274368e+00 -1.482693430204757190e+00 -1.192279722519815177e+00 -1.104530329567099622e+00 -1.252018229677085204e+00 -1.269007827777989261e+00 -1.003691782352450490e+00 -5.746493899835419805e-01 -2.779915741181976929e-01 -2.215397063261980437e-01 -3.515848398966573418e-01
1.546906187624750814e-06 5.850982715109439569e-01 -2.283462180118553397e-02 -3.103020091957491289e-01 -3.643230527111999684e-01 -2.843922248367266592e-01 -2.547145311629214759e-01 -4.378089411933058783e-01 -8.413124559582020323e-01 -1.212606059204904607e+00 -1.405847819383631014e+00 -1.297203144009273057e+00 -1.022127543136157390e+00 -9.455689783348195654e-01 -1.098958034248825655e+00 -1.131178620855196160e+00 -9.115966736979431717e-01 -5.491647668166025342e-01 -2.889504966308783507e-01 -2.292132623274466263e-01 -2.921675868332284653e-01
1.556886227544910468e-06 6.405970804837437527e-01 -1.247660074810617338e-02 -3.096369078000410502e-01 -3.419199352616245635e-01 -2.180908931372428083e-01 -1.501105614371615049e-01 -2.867197338811151019e-01 -6.776235088968165510e-01 -1.028387870962734540e+00 -1.209709096467001421e+00 -1.103173629521991383e+00 -8.442459053974527006e-01 -7.793626850543232676e-01 -9.379859396204726085e-01 -9.874136873675686266e-01 -8.150287191631018224e-01 -5.240666884562413808e-01 -2.982226438663376222e-01 -2.353177292626593142e-01 -2.329791711272111709e-01
1.566866267465070122e-06 6.942288398625594548e-01 -2.352528140076568831e-03 -3.084131315334556755e-01 -3.184030492644124299e-01 -1.489073676976245264e-01 -4.206240109630654533e-02 -1.357663704600912125e-01 -5.054210053323552332e-01 -8.370107802034485456e-01 -1.006135042549954450e+00 -9.012875918001765907e-01 -6.596800764505382775e-01 -6.063530750863931340e-01 -7.706509468226971915e-01 -8.381204996249594918e-01 -7.144243887585736141e-01 -4.948512893342292274e-01 -3.056808543344726736e-01 -2.378216118622400455e-01 -1.728829182817624988e-01
1.576846307385229776e-06 7.455868647796383142e-01 7.572260554071679958e-03 -3.066885281099806515e-01 -2.927282050741446540e-01 -7.718494363068718889e-02 6.944420967230442721e-02 1.838274523525820076e-02 -3.270954014042898317e-01 -6.392140281565098503e-01 -7.971491382642483803e-01 -6.937510198438051612e-01 -4.681146750751672414e-01 -4.271439374811805134e-01 -5.978800280503516751e-01 -6.836488293589816356e-01 -6.096965964230159907e-01 -4.618449701427332355e-01 -3.111183376647861376e-01 -2.389370898940140764e-01 -1.100228593368294677e-01
1.586826347305389430e-06 7.943979679854419329e-01 1.752290053284017574e-02 -3.057532640121656264e-01 -2.653872050110734349e-01 -3.367142465339783251e-03 1.839822500027320229e-01 1.627918326189827514e-01 -1.460562621905017455e-01 -4.357661872925309154e-01 -5.823081627065743726e-01 -4.799202055764002495e-01 -2.703110661953599947e-01 -2.423774757349896891e-01 -4.203435512685216313e-01 -5.246693152926956705e-01 -5.020710036383618791e-01 -4.251251905077843563e-01 -3.145679114716036784e-01 -2.393717674126065176e-01 -4.286704301130246642e-02
1.596806387225549084e-06 8.405969852918329099e-01 2.945314596843329191e-02 -3.053477064476596836e-01 -2.368316100202416397e-01 7.218514278531133754e-02 3.021062025474626211e-01 3.058765025377710445e-01 3.891890927504736142e-02 -2.276624065493063898e-01 -3.622703411766391990e-01 -2.617185728734922057e-01 -6.691722855112430812e-02 -5.270358261836920188e-02 -2.386889089899260075e-01 -3.623340661580233824e-01 -4.021365842322536244e-01 -3.848223679797191932e-01 -3.158675228614706842e-01 -2.373617929102771196e-01 2.842695961921537853e-02
1.606786427145708738e-06 8.839540029913807162e-01 4.358784909450116873e-02 -3.045352745191777788e-01 -2.071268024036105604e-01 1.495742853160547670e-01 4.226435008070772992e-01 4.517757087289361873e-01 2.271612518025205862e-01 -1.599144155159672523e-02 -1.366521824960103548e-01 -3.754409181299727533e-02 1.431288663506209979e-01 1.442624023705587621e-01 -5.345819892937946072e-02 -1.969642047313845956e-01 -2.987829181205325924e-01 -3.410800979851334458e-01 -3.151409816249448048e-01 -2.327580428846190985e-01 1.034647484199599787e-01
1.616766467065868604e-06 9.242517716338263245e-01 5.673983483590319676e-02 -3.015542797094768468e-01 -1.765354553208282884e-01 2.283101699362645176e-01 5.448866551521316381e-01 6.002700930117449429e-01 4.191779095943402034e-01 1.996147173605578307e-01 9.244026107247384216e-02 1.914723767118550468e-01 3.571126522004273718e-01 3.446918841745323925e-01 1.394964587512332876e-01 -3.012610086752918331e-02 -1.924330563970009789e-01 -2.940675391927628501e-01 -3.122628494124274345e-01 -2.251499290167101874e-01 1.773144898703341299e-01
1.626746506986028258e-06 9.613188424732619364e-01 6.873949128333188552e-02 -2.969882284055453403e-01 -1.435877119164265248e-01 3.081076851434686459e-01 6.678188834260914142e-01 7.502346749192698727e-01 6.053867747724339665e-01 4.158533309460017979e-01 3.213398101938973461e-01 4.190855435392719097e-01 5.697535588004477569e-01 5.474059904496825224e-01 3.349769481947467709e-01 1.358374605844558103e-01 -8.305521120901201981e-02 -2.439905676643010501e-01 -3.072922288777084621e-01 -2.160960440323649312e-01 2.497322903463065902e-01
1.636726546906187912e-06 9.950098668748116326e-01 7.959238639536023174e-02 -2.920303046774266331e-01 -1.095575182942842563e-01 3.905966266955041566e-01 7.900564120360245024e-01 9.009566466959330056e-01 7.888872868118942394e-01 6.250199296101636159e-01 5.489505822045137595e-01 6.469894609562314436e-01 7.783589700619603091e-01 7.505563084600213042e-01 5.327711046254439697e-01 2.962913606469277927e-01 2.944947337663663539e-02 -1.910576720253270855e-01 -2.993686626855553978e-01 -2.066347072163259579e-01 3.203890500882720094e-01
1.646706586826347566e-06 1.025082383666841235e+00 8.959594889840659382e-02 -2.867612164913744266e-01 -7.483376755395479418e-02 4.732067110333245119e-01 9.110903233735576645e-01 1.051690888314032346e+00 9.731476040878651590e-01 8.426266898030067010e-01 7.868526760671734621e-01 8.776546285116509916e-01 9.888434888489450181e-01 9.436800595748985332e-01 7.236893395302614884e-01 4.575441074073016701e-01 1.450354442805120436e-01 -1.361180509319906695e-01 -2.888572325590375023e-01 -1.947513475626438950e-01 3.890487247176440677e-01
1.656686626746507220e-06 1.051382003553248179e+00 9.832341916663163428e-02 -2.792599563181997202e-01 -3.955601746283781556e-02 5.581514429149276868e-01 1.030821372202935793e+00 1.201492514858369942e+00 1.156500767806155183e+00 1.059235917386887937e+00 1.030810126584229325e+00 1.119903097044217644e+00 1.210160145790892816e+00 1.141844766182736670e+00 9.089312540737767288e-01 6.185123162772830918e-01 2.623190094566360542e-01 -7.959807347239636344e-02 -2.768106513949069591e-01 -1.808852867541431708e-01 4.565614523400037261e-01
1.666666666666666874e-06 1.073772293560743440e+00 1.057142244507712908e-01 -2.692573030047155092e-01 -3.865778791654212940e-03 6.427511099416465257e-01 1.151162479151239149e+00 1.349621919197294906e+00 1.338068599080294074e+00 1.274273537043380422e+00 1.271098815904284862e+00 1.359739285692217692e+00 1.432360436613146160e+00 1.345758740663651087e+00 1.096083575594670068e+00 7.786246420896936193e-01 3.803288660301368806e-01 -2.107451489343136614e-02 -2.623744046863383805e-01 -1.621825840693062182e-01 5.285836032238399040e-01
1.676646706586826528e-06 1.092135209627668857e+00 1.117490489385429692e-01 -2.557773633204008523e-01 3.215242080011086745e-02 7.278454925629136429e-01 1.274184347527719030e+00 1.496852553922708218e+00 1.517432858035763887e+00 1.486483191778718904e+00 1.506510782773403667e+00 1.595660789087668396e+00 1.652638937106399641e+00 1.547889166992563625e+00 1.287909085762215522e+00 9.372578175385104515e-01 4.985477345925526382e-01 3.916535951711946906e-02 -2.455312993508266817e-01 -1.403071165570902168e-01 6.004582142001355649e-01
1.686626746506986182e-06 1.106371312644831129e+00 1.166522626229637982e-01 -2.406863176109328151e-01 6.903762401432761431e-02 8.116834712252950501e-01 1.399785884299386440e+00 1.643784527071091350e+00 1.693773437645458735e+00 1.694942260299731496e+00 1.737893205176472389e+00 1.830079435484383898e+00 1.870004962904999513e+00 1.747356396860153316e+00 1.478098230879871577e+00 1.097453326144034902e+00 6.186498795356327740e-01 1.008190657019442660e-01 -2.262024388017729870e-01 -1.183671491052590147e-01 6.729556146734078093e-01
1.696606786427146047e-06 1.116399778136677456e+00 1.202690168435885665e-01 -2.221341943395880314e-01 1.061302515739745433e-01 8.940421494474282138e-01 1.526772934035048435e+00 1.788304261139322504e+00 1.866032064790550837e+00 1.899072713020098391e+00 1.967713310639853219e+00 2.063086779081651834e+00 2.083445958244428464e+00 1.943276418966882080e+00 1.664442478777226953e+00 1.264316807286689492e+00 7.392591907376709903e-01 1.653444448548417600e-01 -2.048746879031613233e-01 -9.644416666288278817e-02 7.460920958686211302e-01
1.706586826347305701e-06 1.122158214272208854e+00 1.224675492810837762e-01 -2.008890578084676359e-01 1.450432504447128623e-01 9.755903414691888820e-01 1.650798726065605848e+00 1.931381978889552320e+00 2.033429487338030750e+00 2.097984020708278496e+00 2.200815854487724099e+00 2.297978944871270190e+00 2.291893482637707535e+00 2.134765304747209491e+00 1.846521633153653585e+00 1.431070249141685569e+00 8.587756033268171274e-01 2.304748498818003921e-01 -1.811349293955801520e-01 -7.461323529508820385e-02 8.154904446073514279e-01
1.716566866267465355e-06 1.123602306178153043e+00 1.232470258128804674e-01 -1.797827732578985704e-01 1.881173900971882529e-01 1.054919085623134078e+00 1.772685647789305374e+00 2.068976903586150939e+00 2.195199953751571620e+00 2.290954923000286136e+00 2.428850825513128697e+00 2.525289349922055671e+00 2.494406405684918671e+00 2.320943689224817863e+00 2.027555639911175156e+00 1.596918365001172235e+00 9.764052506843551305e-01 2.955802672955549215e-01 -1.531013681445353714e-01 -5.294325766368790376e-02 8.809774616717124252e-01
1.726546906187625009e-06 1.120705307339613377e+00 1.226167552199381311e-01 -1.588614362220540366e-01 2.355290153838693334e-01 1.142283099332404239e+00 1.893721007968755199e+00 2.202132830460671098e+00 2.351114085011222432e+00 2.487543586189020939e+00 2.649209800888623345e+00 2.744884141317854187e+00 2.690031584006230769e+00 2.500922206302365502e+00 2.203705685309015561e+00 1.761066839006222295e+00 1.091986511249958047e+00 3.594435817812740575e-01 -1.206573574555433043e-01 -3.149736739097977467e-02 9.423960399733334325e-01
1.736526946107784663e-06 1.113457401900869392e+00 1.205956648989331137e-01 -1.380403822363704402e-01 2.903350282228011614e-01 1.236851287581267167e+00 2.008456288335965123e+00 2.333527883305597683e+00 2.504800791865526399e+00 2.678009011689407526e+00 2.860955127830506761e+00 2.955801603530936905e+00 2.878602208739577506e+00 2.673956798094931031e+00 2.374746405526729998e+00 1.920349000518817961e+00 1.204653432877781816e+00 4.236839661609176910e-01 -8.731657427892987322e-02 -1.037629459841488307e-02 9.996035239539129424e-01
1.746506986027944317e-06 1.101860481062075570e+00 1.184235470758078640e-01 -1.168146833711921628e-01 3.438328542497967599e-01 1.327075844948424788e+00 2.116300703039754261e+00 2.459791455419086059e+00 2.653467578255261028e+00 2.859103077657431324e+00 3.063181784199038304e+00 3.157113626902798842e+00 3.065847773070389248e+00 2.839110882582715600e+00 2.538505134124079188e+00 2.074025100396669874e+00 1.314641224644747197e+00 4.896726633440822152e-01 -5.327830712116237571e-02 1.122674800989424161e-02 1.052721615452848702e+00
1.756487025948103971e-06 1.085897448331099469e+00 1.148626688117647954e-01 -9.453055631573852036e-02 3.965923783238404221e-01 1.412546034680497886e+00 2.216693013383938204e+00 2.578185481917082189e+00 2.801786062744330064e+00 3.031107831966608046e+00 3.256776896600946714e+00 3.347929154536612995e+00 3.243619764051946852e+00 2.995567066235194531e+00 2.695536317651017200e+00 2.226681244407945126e+00 1.421206192128016799e+00 5.562319496306804556e-01 -1.847787534934942216e-02 3.351954015124519043e-02 1.101371452099847881e+00
1.766467065868263837e-06 1.065645131355336117e+00 1.099058420711234996e-01 -7.265848180956964442e-02 4.478264049646722422e-01 1.492876953247986416e+00 2.309104210579076444e+00 2.687880731881054697e+00 2.939009040293622643e+00 3.192757426932211207e+00 3.439509949554348633e+00 3.529095717390403397e+00 3.410770228103847668e+00 3.143265028172611331e+00 2.850334560762217251e+00 2.381346928766695736e+00 1.524678211337018530e+00 6.246042770274040645e-01 1.674494444241728455e-02 5.977065518889718154e-02 1.145427901058051035e+00
1.776447105788423491e-06 1.041153713316848473e+00 1.035988615813142749e-01 -5.123088400007316107e-02 4.971355665497371734e-01 1.568076529524169205e+00 2.393040017290503751e+00 2.787398714209466721e+00 3.067844502114903449e+00 3.343317719594322668e+00 3.610069516293462399e+00 3.698138022233171451e+00 3.566459912155656831e+00 3.283854591376463627e+00 2.997211397753448914e+00 2.530664824420540970e+00 1.626027580875600398e+00 6.923565334358847689e-01 5.213038265606143723e-02 8.705042000325323437e-02 1.185254309704347975e+00
1.786427145708583145e-06 1.012486256832378473e+00 9.599346186759669108e-02 -3.027719502676243582e-02 5.447245967495404351e-01 1.637665378910715841e+00 2.468154761255659135e+00 2.876714354861423129e+00 3.185777259852488719e+00 3.482097512036546494e+00 3.766107290522510365e+00 3.854251920988256419e+00 3.709896579882605128e+00 3.415980521698640082e+00 3.136233965473818053e+00 2.672919914393328433e+00 1.726639099729023519e+00 7.591345913020456360e-01 8.747659108494014457e-02 1.134430767269152401e-01 1.221936650047964479e+00
1.796407185628742799e-06 9.799560219568203001e-01 8.714632074123006278e-02 -9.824660383594948157e-03 5.910775936750028992e-01 1.701129604639397552e+00 2.534020072275748880e+00 2.955462356191712381e+00 3.291491780699997260e+00 3.612812771802913048e+00 3.907369187338331606e+00 3.996716883812046817e+00 3.840338633654070133e+00 3.539066351168636881e+00 3.268243938117772807e+00 2.804682189750246746e+00 1.826198487217796984e+00 8.237802521211001761e-01 1.226104120142704201e-01 1.390229671215226781e-01 1.253945233748187560e+00
1.806387225548902453e-06 9.431855077000237397e-01 7.711807028459019553e-02 1.010084619759189783e-02 6.350552291302460350e-01 1.758353928035664371e+00 2.589972013141144558e+00 3.023126262050444435e+00 3.383825362549125249e+00 3.734379232491616740e+00 4.034489011331476860e+00 4.124862949819042335e+00 3.957098332677148278e+00 3.650934949458312762e+00 3.388978456180518961e+00 2.927299493989706569e+00 1.920162123443404090e+00 8.855566918579689251e-01 1.573326764956948232e-01 1.634248334717672280e-01 1.280587047465836514e+00
1.816367265469062107e-06 9.022977045849759348e-01 6.597234189127096360e-02 3.011806572835025453e-02 6.762956047297691287e-01 1.808938670308092078e+00 2.635814862735004205e+00 3.079245885225312840e+00 3.463442090536750229e+00 3.842089107447054896e+00 4.151398959817111489e+00 4.238388462815757762e+00 4.065287528675821882e+00 3.750926731384767177e+00 3.499443649541712720e+00 3.038482228950321495e+00 2.008135507250071505e+00 9.449832699958735649e-01 1.942847588076119236e-01 1.866357919735470161e-01 1.301768434885760772e+00
1.826347305389221761e-06 8.575595332402122795e-01 5.377487008245340760e-02 4.980210586450888044e-02 7.145609989538690421e-01 1.852693817563433765e+00 2.671287571226244495e+00 3.123412836668016723e+00 3.529992394999460714e+00 3.935411108253203061e+00 4.257961411525321260e+00 4.345150852938792774e+00 4.160332133528911847e+00 3.839397801326678739e+00 3.597188031451589829e+00 3.137453911743333101e+00 2.090188234273723022e+00 1.006289483316846312e+00 2.321122288899718500e-01 2.085976112846240071e-01 1.317401028199392421e+00
1.836327345309381415e-06 8.090890909022532274e-01 4.059267727722312702e-02 6.880605340954162874e-02 7.500619635152570019e-01 1.889447812559258422e+00 2.696147093532427430e+00 3.155394201536816823e+00 3.582962063286125876e+00 4.013868069734081168e+00 4.348496894169947780e+00 4.432657259147941176e+00 4.239774395099010107e+00 3.922404588563658479e+00 3.681449050880582163e+00 3.223741722196372006e+00 2.169980849405291679e+00 1.063491865183123330e+00 2.689642800651142474e-01 2.292542129219285740e-01 1.327402178758893436e+00
1.846307385229541281e-06 7.570144714706479316e-01 2.649335873824820720e-02 8.709956135906622710e-02 7.829620103709399315e-01 1.919062971443824761e+00 2.709642706579003413e+00 3.175060799653334875e+00 3.622060677801077322e+00 4.077297501717140449e+00 4.422544859522943739e+00 4.503060464634073945e+00 4.303134660928498612e+00 3.993615796443038768e+00 3.751607388343598526e+00 3.302728317074847819e+00 2.243019376181865088e+00 1.116179977636195142e+00 3.063928592933902739e-01 2.485515663639809025e-01 1.331695777706186856e+00
1.856287425149700935e-06 7.014607034987072609e-01 1.154448373702937625e-02 1.046632998838016027e-01 8.139847704706560938e-01 1.941280753011079607e+00 2.711250110937760471e+00 3.181859519395841218e+00 3.646950528671260905e+00 4.125314185400151601e+00 4.479704455494044169e+00 4.556343630286944446e+00 4.349893290802351764e+00 4.049282572707362249e+00 3.807721347507365905e+00 3.373168871796379253e+00 2.306379683209405229e+00 1.164090995777944837e+00 3.415878599599519450e-01 2.664377159753157920e-01 1.330213446932921206e+00
1.866267465069860588e-06 6.425876013382628704e-01 -4.186874391413314238e-03 1.214129278420467695e-01 8.418228029644825305e-01 1.956238764557657328e+00 2.701819547840826008e+00 3.175591185583910736e+00 3.657345586658363956e+00 4.157351623983027267e+00 4.519636060630417340e+00 4.592161018031993613e+00 4.380619742106839354e+00 4.091354458763555968e+00 3.854889925910467419e+00 3.429005271730236171e+00 2.359698552534282179e+00 1.206992208389353394e+00 3.744672913480782683e-01 2.828629399708101899e-01 1.322931039878082693e+00
1.876247504990020242e-06 5.805551042418477525e-01 -2.063447033680861770e-02 1.373110076121200895e-01 8.672854757771309986e-01 1.964291130234643745e+00 2.681313761816774388e+00 3.156117308109410935e+00 3.653010045879087730e+00 4.173161608559384561e+00 4.542062765137971247e+00 4.610231937028510529e+00 4.395121247393704245e+00 4.116936216413837890e+00 3.891534881475458896e+00 3.468959219448983777e+00 2.402568127520703367e+00 1.247051531157084892e+00 4.058965123123295937e-01 2.977800359442737688e-01 1.309778422873459025e+00
1.886227544910179896e-06 5.155067346251661631e-01 -3.772924656920843833e-02 1.523347153012759858e-01 8.895320559111901115e-01 1.961569380167943022e+00 2.649746791661721446e+00 3.123360603386101442e+00 3.633815287540529848e+00 4.172557133226508341e+00 4.547598602774296950e+00 4.610342488982126063e+00 4.392207655879554196e+00 4.124275607894504425e+00 3.910638690187264288e+00 3.491635481640855687e+00 2.434797805540656501e+00 1.282912354796739374e+00 4.354166877481999709e-01 3.111447219272681086e-01 1.290707596134610613e+00
1.896207584830339550e-06 4.472096231450861104e-01 -5.546884399690762274e-02 1.664082693830450099e-01 9.087652401754988674e-01 1.951471182296393714e+00 2.607184315258773921e+00 3.077307560078357263e+00 3.599672355554496050e+00 4.155413686286117070e+00 4.535631434069402168e+00 4.592038211438092432e+00 4.371710450926747704e+00 4.113619962763971571e+00 3.912513929524426004e+00 3.498587216213030704e+00 2.456165598107836079e+00 1.313165119910383316e+00 4.628442693669568841e-01 3.229161369617735700e-01 1.265698627027129763e+00
1.906187624750499204e-06 3.768076544242210391e-01 -7.391514747069610758e-02 1.795418745657788306e-01 9.247069548205344436e-01 1.934068520149482273e+00 2.553743749127623364e+00 3.018010569063655613e+00 3.550560491164520549e+00 4.121670511978059004e+00 4.505664266620180491e+00 4.556291254489869047e+00 4.333506160398060914e+00 4.084636078724930286e+00 3.896295153822811219e+00 3.489590171934672913e+00 2.466722998651223797e+00 1.337695324436028788e+00 4.880889465307671204e-01 3.330574211203298218e-01 1.235488012739072827e+00
1.916167664670659070e-06 3.042480521785999037e-01 -9.282653757936724925e-02 1.916399504325636827e-01 9.372734508830877775e-01 1.909465237759599310e+00 2.489594084733878887e+00 2.945695924337028870e+00 3.486529032004027417e+00 4.071298162220502448e+00 4.457680661885839335e+00 4.502701656732059021e+00 4.277680109869812952e+00 4.037434489502841117e+00 3.861931740377066991e+00 3.464472432984410766e+00 2.466190718614535982e+00 1.356422633144249934e+00 5.110768025565878281e-01 3.415363519780276746e-01 1.200658267559643555e+00
1.926147704590818512e-06 2.297042774792813769e-01 -1.121430217713605682e-01 2.027446128917176349e-01 9.464659099875764037e-01 1.877796063358288636e+00 2.416345327433778944e+00 2.860433930101986100e+00 3.407698946349057234e+00 4.004392232469590418e+00 4.391501863614605483e+00 4.430953696726991353e+00 4.204307616661689728e+00 3.972055134647777042e+00 3.809142977227138349e+00 3.423116710637931437e+00 2.454377207376500891e+00 1.369300618375640655e+00 5.317507112449092466e-01 3.483260127265551676e-01 1.160240924420283148e+00
1.936127744510978378e-06 1.553798759086170156e-01 -1.318043061813688743e-01 2.127353329250266101e-01 9.522986867424476642e-01 1.839225505976020303e+00 2.334348870648763175e+00 2.762475564708219977e+00 3.314263948422727868e+00 3.921097994473312642e+00 4.307324101167223418e+00 4.341187298542732442e+00 4.113537435581143598e+00 3.888588029902728671e+00 3.737860665698963913e+00 3.365462772223757337e+00 2.431251167093922749e+00 1.376316185795750657e+00 5.500705091936061164e-01 3.534054663050931744e-01 1.115377382128160955e+00
1.946107784431137820e-06 7.942944981066404897e-02 -1.505059756743534760e-01 2.215014770214571438e-01 9.547989956251896615e-01 1.793946629932647419e+00 2.242550321794917423e+00 2.652138619094016825e+00 3.206491144429718609e+00 3.821677799194551639e+00 4.205515098374547733e+00 4.233695445844593230e+00 4.005592032090855348e+00 3.787211493460509448e+00 3.648114233585596722e+00 3.291509966902099737e+00 2.396830819958841730e+00 1.377330128665419817e+00 5.660129294371727404e-01 3.567604099499676051e-01 1.066382773420895935e+00
1.956087824351297686e-06 2.564912082164581483e-03 -1.666717197006090390e-01 2.295044960389636679e-01 9.540065702220883459e-01 1.742179709495162987e+00 2.141299988629507212e+00 2.530744918532761289e+00 3.084721164570880525e+00 3.706352241985426232e+00 4.086425841083127786e+00 4.108691603346034782e+00 3.879706073697441138e+00 3.668192687926980611e+00 3.537803036527685130e+00 3.201319798055418886e+00 2.351184034309824700e+00 1.369866632302635168e+00 5.795712882564794111e-01 3.583837853233131088e-01 1.012520941522549567e+00
1.966067864271457552e-06 -7.219545545735508996e-02 -1.863024595001901984e-01 2.363378337612384306e-01 9.499732974772924221e-01 1.684170765119148205e+00 2.030994093099224518e+00 2.397877638801683808e+00 2.949367743291711363e+00 3.575401572091135183e+00 3.950399465271433375e+00 3.966539894336872596e+00 3.736595356009776658e+00 3.530260134252639403e+00 3.405003056156130192e+00 3.095018483420637345e+00 2.294428215047210617e+00 1.356087724881581913e+00 5.907549240219680531e-01 3.582763208773348529e-01 9.537012378733177309e-01
1.976047904191616994e-06 -1.477320460807047264e-01 -2.058586475607498967e-01 2.417255086161464173e-01 9.426303856703478479e-01 1.619940327499449939e+00 1.913505027806423842e+00 2.253627359331201507e+00 2.800707399470335091e+00 3.429297820816417541e+00 3.797757533267130725e+00 3.807684666291405673e+00 3.577413341635920396e+00 3.372241887368571778e+00 3.254227002401245183e+00 2.972799436768437165e+00 2.226729949700315458e+00 1.338089993016993162e+00 5.995883942100882491e-01 3.564469854344265998e-01 8.900840885658823920e-01
1.986027944111776860e-06 -2.237856599116687384e-01 -2.252946325592749821e-01 2.458510847076156858e-01 9.320681539971096274e-01 1.547984905899058017e+00 1.786678882876937102e+00 2.098875740198050011e+00 2.639614202999123194e+00 3.268506866664901978e+00 3.630163937122524942e+00 3.633213325893829282e+00 3.403872209604798638e+00 3.197687879189446303e+00 3.085880963435318591e+00 2.834925599179203282e+00 2.151451602530945362e+00 1.314624831074720168e+00 6.061104438001586603e-01 3.529141056255484798e-01 8.218821305235516350e-01
1.996007984031936302e-06 -2.998414329135744572e-01 -2.445427228182002477e-01 2.488250351564406659e-01 9.182078135244411410e-01 1.467391565069880333e+00 1.651800618048311797e+00 1.937231387447213127e+00 2.469064357466320025e+00 3.093394910806657183e+00 3.447375298731184312e+00 3.443711801147713469e+00 3.216416344161896479e+00 3.007360464235831365e+00 2.900542474001744253e+00 2.681991517957098115e+00 2.067930222460199641e+00 1.285884013255314873e+00 6.103203896416523611e-01 3.477075933110528316e-01 7.494147513803380845e-01
2.005988023952096168e-06 -3.757914277753933163e-01 -2.635279893018054320e-01 2.505230716654727741e-01 8.989773774081319946e-01 1.380816966628208631e+00 1.508970736311072924e+00 1.767545725193944595e+00 2.287344636511741136e+00 2.904797612673046370e+00 3.249438889093795080e+00 3.239194186821233945e+00 3.014631030695955616e+00 2.802841015688255499e+00 2.699768964094308998e+00 2.516128301277058554e+00 1.974686760077950076e+00 1.252021448716702734e+00 6.123261526391626797e-01 3.408589886113704837e-01 6.732434661317053814e-01
2.015968063872255610e-06 -4.511967175979386124e-01 -2.821975880404172243e-01 2.509247989656829825e-01 8.754476805894511049e-01 1.289656546118643998e+00 1.359825515307313770e+00 1.589742375956618270e+00 2.092870178387812086e+00 2.703776254273663859e+00 3.036700995323773355e+00 3.019520290898758397e+00 2.798260145680300237e+00 2.585067786363435705e+00 2.484349739082533315e+00 2.338440882889480488e+00 1.872060812233745430e+00 1.213448243892792267e+00 6.151943075569277219e-01 3.328801750213215560e-01 5.961122635003989201e-01
2.025948103792415476e-06 -5.258654426581761410e-01 -3.004923898538860438e-01 2.429864022315703920e-01 8.471776276155449370e-01 1.194305217409902253e+00 1.205449948090095091e+00 1.405989602907653957e+00 1.887839476718318421e+00 2.490911627723964017e+00 2.810290874477129108e+00 2.786225377603674946e+00 2.569147971602045111e+00 2.353911945227967539e+00 2.256537646516288742e+00 2.149152267925853454e+00 1.760433756611360367e+00 1.170540128919772771e+00 6.160775474329931445e-01 3.256449432051614079e-01 5.205738132862258727e-01
2.035928143712575341e-06 -6.052135397957272289e-01 -3.183086223410648841e-01 2.327224885283633027e-01 8.149243636326227724e-01 1.095166729483771251e+00 1.046147590675158279e+00 1.215459958671692320e+00 1.674127161531462793e+00 2.266887507072837149e+00 2.571153785241513390e+00 2.539518559434705391e+00 2.328157150269257514e+00 2.110336375738214976e+00 2.018705570571871277e+00 1.956210642453304782e+00 1.640102635200618053e+00 1.123639693829922681e+00 6.124466179401980570e-01 3.176182800780480431e-01 4.441488360080559916e-01
2.045908183632734784e-06 -6.836918888624750057e-01 -3.356923522433965523e-01 2.195688829271222331e-01 7.779364693495361971e-01 9.926670619715413091e-01 8.820918943840615478e-01 1.022354276011227858e+00 1.453671613128911577e+00 2.032573240336994935e+00 2.320362770053225443e+00 2.282558790272887883e+00 2.075044950702336521e+00 1.858197977903115694e+00 1.776993048444296841e+00 1.752394887351869990e+00 1.511387034879620783e+00 1.072539576608335654e+00 6.066271662119745445e-01 3.131775629830934049e-01 3.660300064011191012e-01
2.055888223552894649e-06 -7.610606834984519065e-01 -3.544997308827273486e-01 2.054685041839472426e-01 7.245301225654221522e-01 8.864576970565497538e-01 7.160104517409298097e-01 8.245995927348364063e-01 1.226292869833310872e+00 1.788824517378851509e+00 2.058886916874419715e+00 2.016232821796808405e+00 1.808974416200474833e+00 1.603697563766807166e+00 1.529822962986264967e+00 1.537912388497661764e+00 1.375011920299929802e+00 1.017277754706384041e+00 5.990154784086846318e-01 3.092387436786094845e-01 2.936249371787231777e-01
2.065868263473054092e-06 -8.357453198982380815e-01 -3.727317575706747266e-01 1.918058521561340213e-01 6.710836901732440962e-01 7.758209806954718957e-01 5.537272873989713684e-01 6.234157334666456940e-01 9.934106808355891438e-01 1.536676246190623818e+00 1.787753255298979216e+00 1.740657997473154861e+00 1.541855426647244842e+00 1.348790150025726220e+00 1.280632932469439211e+00 1.318021956435466491e+00 1.232454658794967850e+00 9.568911019487024161e-01 5.923405374470407381e-01 3.042352884018230674e-01 2.207996899726811513e-01
2.075848303393213957e-06 -9.079065655019417092e-01 -3.902024329317487772e-01 1.784332535187959645e-01 6.166157340227460537e-01 6.405073641455114597e-01 3.929189604771493038e-01 4.194748642339548028e-01 7.623276376951872990e-01 1.278275648325740033e+00 1.511499600700112245e+00 1.469393442464022259e+00 1.272094570000704250e+00 1.087248957769967106e+00 1.029274904580574024e+00 1.100032331928506357e+00 1.084939279218557706e+00 8.915286932174952828e-01 5.844425780432935813e-01 2.983550097072563689e-01 1.466062830186174726e-01
2.085828343313373400e-06 -9.776175847161204802e-01 -4.067971980117596198e-01 1.686790374762085765e-01 5.639383353917137853e-01 5.081368344865649922e-01 2.364155270147524635e-01 2.140427825084247337e-01 5.282379521314832793e-01 1.020572669745509531e+00 1.241144882548169015e+00 1.192522520878356085e+00 9.966344821059405223e-01 8.184625355948755843e-01 7.710854775566416963e-01 8.807566418850757417e-01 9.335124637102051315e-01 8.202616334968754197e-01 5.734843926088987187e-01 2.917451100516637030e-01 7.124352719718032856e-02
2.095808383233533265e-06 -1.044975101820628138e+00 -4.226270701412466746e-01 1.623576432987398621e-01 5.096104229391306140e-01 3.728095562591160483e-01 7.840529230143990225e-02 1.243823803006859595e-02 2.951423162530749100e-01 7.640073646366317695e-01 9.643368565775173318e-01 9.054056148031174311e-01 7.156059006866992700e-01 5.475899484164182818e-01 5.075039017000203545e-01 6.556687025981856598e-01 7.797533785637000836e-01 7.493284936021977760e-01 5.607016943047170576e-01 2.844078095012293472e-01 -4.531724844400527794e-03
2.105788423153693131e-06 -1.111782456069849712e+00 -4.346184370983612322e-01 1.517288188005721516e-01 4.539589517929251694e-01 2.351662522904268693e-01 -9.801115832561162200e-02 -1.930711206476703190e-01 6.207404823185619369e-02 5.031713323596588294e-01 6.808773183768733750e-01 6.123224292156519422e-01 4.321990820730896576e-01 2.784758486551069945e-01 2.449903473823577815e-01 4.266663518155252022e-01 6.239884649830537144e-01 6.785207446108157958e-01 5.408789459967924262e-01 2.760673639087736775e-01 -7.863177950115113335e-02
2.115768463073852573e-06 -1.174392834744679703e+00 -4.414456084656300794e-01 1.410972586318545718e-01 3.968808397925034925e-01 9.799534665237896736e-02 -2.811879323129689023e-01 -4.031370835403220720e-01 -1.747897314798987078e-01 2.388378064289541358e-01 3.965931288529814247e-01 3.171319153111985534e-01 1.513856501049526959e-01 1.672342913087141586e-02 -5.020538327483352672e-03 2.021897395643099671e-01 4.636830677391189370e-01 5.977365300779039492e-01 5.095881089594525015e-01 2.617409059779786107e-01 -1.470974928546155414e-01
2.125748502994012439e-06 -1.232357031314102569e+00 -4.455007745459046986e-01 1.333843874144740038e-01 3.386715094143883942e-01 -3.653951579764491697e-02 -4.700011200791951449e-01 -6.144795514629284305e-01 -4.152962483680821548e-01 -3.016347340116651288e-02 1.054692158732038892e-01 1.305775525060928755e-02 -1.267223045368079670e-01 -2.449716589309619830e-01 -2.454753125288654803e-01 -1.671988125355061694e-02 3.053349881560221135e-01 5.032565028610366253e-01 4.772122972610979841e-01 2.367231034679925517e-01 -2.137245575614355464e-01
2.135728542914171881e-06 -1.286152336334300150e+00 -4.480978819958856829e-01 1.258244093133761010e-01 2.794964592619293975e-01 -1.673058149758515634e-01 -6.583711434761995163e-01 -8.266699896565975481e-01 -6.573126308375544236e-01 -3.009807159086466677e-01 -1.929368002572277030e-01 -2.896955486371370347e-01 -3.999287264440755663e-01 -5.057367046645310227e-01 -4.855165836618017816e-01 -2.286209717002752606e-01 1.458713836432559141e-01 4.065287850906947331e-01 4.438360369457808319e-01 2.110059823248493227e-01 -2.800776779963461416e-01
2.145708582834331747e-06 -1.335536932425246626e+00 -4.493196579351750874e-01 1.195191083118767178e-01 2.241872552333505908e-01 -2.914528674780528239e-01 -8.436062790032878844e-01 -1.058610869464774229e+00 -8.939184920693846736e-01 -5.932193830318225336e-01 -4.924502946349631483e-01 -5.865896160072281429e-01 -6.808341557439485658e-01 -7.660392750539407603e-01 -7.248177673550334488e-01 -4.407810944255490249e-01 -2.378630831082852518e-02 3.056543134571007569e-01 4.081355258379850137e-01 1.853437694806206737e-01 -3.420294322997453618e-01
2.155688622754491189e-06 -1.380300664815429013e+00 -4.490282202191104299e-01 1.149968623134414031e-01 1.709002930490053085e-01 -4.177212494325354686e-01 -1.025336631824594447e+00 -1.286906042419799556e+00 -1.142858098291650526e+00 -8.909646248300292504e-01 -7.924966424115807984e-01 -8.768226585253297012e-01 -9.605030291480375348e-01 -1.024961687020644829e+00 -9.630356052303343795e-01 -6.505468741073026084e-01 -2.013006330129882004e-01 2.038943121922255630e-01 3.708664864570123121e-01 1.595592952583506363e-01 -4.067441825301761904e-01
2.165668662674651055e-06 -1.420265351511337260e+00 -4.469368083956579141e-01 1.111050117240309498e-01 1.172673458935481611e-01 -5.413396017637428503e-01 -1.202409556087311149e+00 -1.511798246736955953e+00 -1.393429494399679003e+00 -1.171805534909239332e+00 -1.090723723144626067e+00 -1.162773107257775385e+00 -1.237063679245797188e+00 -1.276935954402464546e+00 -1.195112454392060819e+00 -8.594834598447160801e-01 -3.797944565728156863e-01 1.016026365545587701e-01 3.328075430546655333e-01 1.343246854715429983e-01 -4.703881469046209962e-01
2.175648702594810497e-06 -1.455275338200771928e+00 -4.433608275770042351e-01 1.069934344707402368e-01 6.406480182745347141e-02 -6.610250542732135637e-01 -1.374798162357059317e+00 -1.730669606520975012e+00 -1.639747288710687201e+00 -1.443041683130395159e+00 -1.389585943847772453e+00 -1.449051504925260137e+00 -1.510076194731980737e+00 -1.534425221456798161e+00 -1.424655843892072005e+00 -1.063678459959103151e+00 -5.500930251813859195e-01 -9.027961582706595794e-04 2.939626626543871413e-01 1.092613690753990729e-01 -5.361236217124671910e-01
2.185628742514970363e-06 -1.485198081961409677e+00 -4.401218099205472245e-01 1.035043180540842211e-01 1.742865146030660173e-02 -7.780354330182580602e-01 -1.541867785773521682e+00 -1.942647945211747773e+00 -1.880113722166487422e+00 -1.709699160773233473e+00 -1.684059020333959600e+00 -1.741278365690835495e+00 -1.781830365560063578e+00 -1.789866900593064747e+00 -1.649532626597137508e+00 -1.275504709621680943e+00 -7.181997767989901638e-01 -1.037409168552828193e-01 2.542673260308960792e-01 8.390332399340877378e-02 -5.982701836732671197e-01
2.195608782435130229e-06 -1.509924488577823798e+00 -4.363730623160249067e-01 1.008401244833253274e-01 -2.882498357090089447e-02 -8.917677734285534008e-01 -1.702991527295722562e+00 -2.146898092355689069e+00 -2.113096001584275907e+00 -1.970170415539327147e+00 -1.971531173623314981e+00 -2.030637723352415769e+00 -2.054590647098125888e+00 -2.039488419553855625e+00 -1.882503821670001187e+00 -1.484020419475690522e+00 -8.816310234397789491e-01 -2.068906011105260123e-01 2.140142777027754517e-01 5.839276840766203375e-02 -6.584471930561385244e-01
2.205588822355289671e-06 -1.529969260890968075e+00 -4.306205586834069843e-01 9.858035001177145595e-02 -7.461202876126372951e-02 -1.000378837898555862e+00 -1.857744069582863755e+00 -2.342928470779254813e+00 -2.337718819991452701e+00 -2.223147881404513360e+00 -2.250438321834846711e+00 -2.313955045269871391e+00 -2.328458178719797989e+00 -2.285298135269104414e+00 -2.112299702374540900e+00 -1.687932456137742454e+00 -1.036862165974304917e+00 -3.092017065369061513e-01 1.695572771716266358e-01 3.609751810741157474e-02 -7.164285952097808607e-01
2.215568862275449537e-06 -1.546504749759257447e+00 -4.202205954469268034e-01 9.585829731610376325e-02 -1.176379765712331771e-01 -1.101986237354616982e+00 -2.004589562946376802e+00 -2.529983640990123295e+00 -2.553123890776590965e+00 -2.467137781700662114e+00 -2.520593911368554707e+00 -2.588492486324668107e+00 -2.595494308456667731e+00 -2.525735104151180632e+00 -2.334636712385172785e+00 -1.886172665182409558e+00 -1.189104738501779224e+00 -4.087258652224264877e-01 1.254670899147917740e-01 1.644995907794625373e-02 -7.719957107097773497e-01
2.225548902195608979e-06 -1.557582327884570184e+00 -4.084896390721024506e-01 9.297960633042723355e-02 -1.599885101193788683e-01 -1.199447471405426624e+00 -2.143700689704444162e+00 -2.707045333583917746e+00 -2.758479548567318140e+00 -2.701306820327844083e+00 -2.780862727597150030e+00 -2.852958474506490649e+00 -2.852383447056343613e+00 -2.764392813513009362e+00 -2.550098018379252984e+00 -2.075952043342276010e+00 -1.337866785943806258e+00 -5.079241315310993876e-01 8.338310467576433294e-02 -2.937764679709826011e-03 -8.249406635742854155e-01
2.235528942115768845e-06 -1.563179880507545194e+00 -3.952507269745220708e-01 8.980916807032722493e-02 -2.016913516657561634e-01 -1.292422065689484700e+00 -2.274619580455656820e+00 -2.873452934797871894e+00 -2.953071240414959497e+00 -2.925041792958533726e+00 -3.030155037684136854e+00 -3.106281628058152666e+00 -3.095909559760142038e+00 -2.991950277008009529e+00 -2.757517975599827142e+00 -2.259511836700393239e+00 -1.482213559248265922e+00 -6.054114279817174316e-01 4.112177044871084819e-02 -2.198277873161820148e-02 -8.750667357454672279e-01
2.245508982035928287e-06 -1.563297460136617412e+00 -3.805343961142469422e-01 8.678400335791486286e-02 -2.425190914096316541e-01 -1.380613158068192847e+00 -2.396866961587543532e+00 -3.029001455990168790e+00 -3.137658412101098637e+00 -3.137439027897905852e+00 -3.266646607800951063e+00 -3.347439577145206346e+00 -3.326480194451167716e+00 -3.207921840630440613e+00 -2.956627902810058828e+00 -2.436628540091509088e+00 -1.621551102169039638e+00 -7.001789766902447587e-01 -1.149132513292852424e-03 -4.103594958389151365e-02 -9.208551171788890155e-01
2.255489021956088153e-06 -1.557956495567819566e+00 -3.643805617574457090e-01 8.368670660209671930e-02 -2.823587995172853748e-01 -1.463712451796231218e+00 -2.509997410300803811e+00 -3.172528372558216958e+00 -3.310021420256519686e+00 -3.337670294682321348e+00 -3.486461553182826023e+00 -3.575462961878054458e+00 -3.544014763557409520e+00 -3.411550692127313766e+00 -3.148741293399450303e+00 -2.604830662754813009e+00 -1.755320921828675607e+00 -7.888244595053053310e-01 -4.191915147611396247e-02 -5.848768349719513093e-02 -9.622067113382787307e-01
2.265469061876248018e-06 -1.547198907652210798e+00 -3.468352098807113704e-01 8.044313221278794057e-02 -3.211020564585972958e-01 -1.541445599737855110e+00 -2.613832155518387879e+00 -3.302133955613271610e+00 -3.469513152978578763e+00 -3.525022130606445980e+00 -3.692557748616499325e+00 -3.789439086151507929e+00 -3.748712989408591767e+00 -3.601956834284214093e+00 -3.328689233794400515e+00 -2.763383575252788216e+00 -1.882619304346279332e+00 -8.741130172324641512e-01 -8.024196482086173865e-02 -7.388606209128588398e-02 -1.000335990938029163e+00
2.275449101796407461e-06 -1.531086169063928581e+00 -3.279579890831577083e-01 7.705044942087881099e-02 -3.586231788421223032e-01 -1.613591355892498802e+00 -2.707700254448321076e+00 -3.418964039382450970e+00 -3.615557851458989003e+00 -3.698663349073968210e+00 -3.884142853245514448e+00 -3.987133330557746547e+00 -3.939041143658301269e+00 -3.778422559923966251e+00 -3.495768620912384161e+00 -2.915493300337919980e+00 -2.002716596674733562e+00 -9.553105464326916429e-01 -1.182994539342987622e-01 -8.860424076820376527e-02 -1.035101909663889819e+00
2.285429141716567326e-06 -1.509948689841881686e+00 -3.078158457917554158e-01 7.351623737812558457e-02 -3.947697181591331428e-01 -1.679418697726998255e+00 -2.791268607139647528e+00 -3.522620744019180794e+00 -3.747509487795176231e+00 -3.857917313871211284e+00 -4.060447742488735301e+00 -4.167505922904988225e+00 -4.113916873357417181e+00 -3.940291198057117583e+00 -3.649327823223671441e+00 -3.057118664120415108e+00 -2.116108103739716029e+00 -1.033703156753093433e+00 -1.563042174948597041e-01 -1.019020411720239633e-01 -1.066241117135308780e+00
2.295409181636726768e-06 -1.483958239556046443e+00 -2.865211482657452069e-01 6.982966134023915750e-02 -4.357476827827609922e-01 -1.738932493321038164e+00 -2.864302125050963266e+00 -3.612759429549594614e+00 -3.863461882017225957e+00 -4.002173077788979683e+00 -4.220770927836364095e+00 -4.331049555149707686e+00 -4.272687765212141997e+00 -4.086970546479279598e+00 -3.788778100167005114e+00 -3.188811726257525958e+00 -2.221956309231433835e+00 -1.109066475882450886e+00 -1.938654232183200377e-01 -1.151764844571231267e-01 -1.093112027382381113e+00
2.305389221556886634e-06 -1.452916999275482901e+00 -2.640958121295715610e-01 6.596757951337513248e-02 -4.777940987151743091e-01 -1.792224054052218962e+00 -2.927008960661936499e+00 -3.689089689343270084e+00 -3.964618684925558689e+00 -4.130880690624673335e+00 -4.364481098851096696e+00 -4.477709364506622158e+00 -4.414771979415355929e+00 -4.217933058060019391e+00 -3.913595637010493622e+00 -3.310276841872047182e+00 -2.319819599162193491e+00 -1.181144239756766856e+00 -2.304118687005658472e-01 -1.279595763916012152e-01 -1.116443351436341880e+00
2.315369261477046076e-06 -1.416952567968493781e+00 -2.403081915316971628e-01 6.191788332675913359e-02 -5.180057475323127658e-01 -1.839103911857704166e+00 -2.979351030745261752e+00 -3.751374962880207775e+00 -4.050637038578367211e+00 -4.242618787110564504e+00 -4.491019309258152958e+00 -4.606915826609773390e+00 -4.539659361475603561e+00 -4.332717343107723273e+00 -4.023323183638107814e+00 -3.418653302592219667e+00 -2.409285135767902375e+00 -1.249680375940762200e+00 -2.666460456133589174e-01 -1.398872904485315427e-01 -1.136371211066922182e+00
2.325349301397205942e-06 -1.376207593881558111e+00 -2.154295220231767782e-01 5.766749661040571767e-02 -5.562715055017737331e-01 -1.878966353934122369e+00 -3.020408876625513273e+00 -3.799432062484710215e+00 -4.121230969118724552e+00 -4.337855980116644972e+00 -4.599900826980585222e+00 -4.718170328944154335e+00 -4.646912152852199718e+00 -4.430929185307505236e+00 -4.117569078066095400e+00 -3.513518324091553957e+00 -2.489971002916155030e+00 -1.313664395504490878e+00 -3.021044917104444560e-01 -1.516886023706866538e-01 -1.152448340383576131e+00
2.335329341317365808e-06 -1.329653145085815558e+00 -1.898103820163420663e-01 5.320292616302237793e-02 -5.919316183614784510e-01 -1.911525983376851201e+00 -3.050040006605900356e+00 -3.833131199997617422e+00 -4.176171712940107916e+00 -4.416365574058837673e+00 -4.690401470455612731e+00 -4.811039724762068204e+00 -4.736165348215816806e+00 -4.512242177079494709e+00 -4.196004914984708734e+00 -3.594516865224265612e+00 -2.562358797605545302e+00 -1.372631785444430763e+00 -3.369576043335653637e-01 -1.633060188949465863e-01 -1.164614483547320445e+00
2.345309381237525250e-06 -1.277445300812297235e+00 -1.635375082142893066e-01 4.851079255392740791e-02 -6.253466776652588655e-01 -1.937224984354296131e+00 -3.068144165515411803e+00 -3.852396783451321305e+00 -4.215288022906120702e+00 -4.477877272936953368e+00 -4.762373960200235068e+00 -4.885175476040240383e+00 -4.806962942608878464e+00 -4.576398091698236748e+00 -4.258390224390910639e+00 -3.661361158613710476e+00 -2.626063008789981001e+00 -1.425982101049896089e+00 -3.711223043007836342e-01 -1.746848175317032570e-01 -1.172824947040675303e+00
2.355289421157685116e-06 -1.220985105728753073e+00 -1.367180105503134069e-01 4.357832649945750370e-02 -6.566892702494590006e-01 -1.955969524802653403e+00 -3.074663824302297233e+00 -3.857205782105660230e+00 -4.238466467004869287e+00 -4.522190936667429106e+00 -4.815808943699313893e+00 -4.940306070081208922e+00 -4.857861258134831495e+00 -4.623207014777117152e+00 -4.304543174276123985e+00 -3.713831472291557301e+00 -2.679970780194307345e+00 -1.474433781456969239e+00 -4.047164283636480175e-01 -1.857738319697008200e-01 -1.177051433435349903e+00
2.365269461077844558e-06 -1.160477028654570919e+00 -1.094606942848189296e-01 3.839381891270386010e-02 -6.857766531156309631e-01 -1.967667733066066793e+00 -3.069440277599020384e+00 -3.847587921467906291e+00 -4.245651723921745280e+00 -4.549176871681158474e+00 -4.850533077060998899e+00 -4.976231383547736087e+00 -4.889646396390707750e+00 -4.652547257184647123e+00 -4.334351362521538853e+00 -3.751776444502214591e+00 -2.723840850754981169e+00 -1.517293793250620970e+00 -4.373056272757031571e-01 -1.965262117658727603e-01 -1.176997258343050579e+00
2.375249500998004424e-06 -1.096138044818611990e+00 -8.187658679352441404e-02 3.294701599681067877e-02 -7.125199096973707791e-01 -1.972249358591113610e+00 -3.052450798663915776e+00 -3.823664636227085190e+00 -4.236871722404478291e+00 -4.558775916169865994e+00 -4.866451335981936133e+00 -4.992828685323805971e+00 -4.902601378511739050e+00 -4.664365070170341632e+00 -4.347771464394836194e+00 -3.775113011350767600e+00 -2.757956116415543502e+00 -1.554749756948597517e+00 -4.687444603939306953e-01 -2.069001288426748630e-01 -1.172411977883841994e+00
2.385229540918163866e-06 -1.028263808626717513e+00 -5.412659172411136282e-02 2.722900333895139288e-02 -7.368340937477194652e-01 -1.969719487081454723e+00 -3.023942581949445430e+00 -3.785527849821417767e+00 -4.212468800062606711e+00 -4.550995764851953673e+00 -4.863547229198093014e+00 -4.990053404740987020e+00 -4.896730685945275496e+00 -4.658674181464072639e+00 -4.344828620095934291e+00 -3.783825949426403046e+00 -2.783220574389600355e+00 -1.586713466539405371e+00 -4.987515989183387566e-01 -2.168594027250291822e-01 -1.163913959419251132e+00
2.395209580838323732e-06 -9.571109478121955227e-01 -2.669508626333278248e-02 2.123255463832929291e-02 -7.585913814837353941e-01 -1.960082380750709730e+00 -2.984033423153333864e+00 -3.733263978977181541e+00 -4.172269259665517538e+00 -4.525921104512579340e+00 -4.841882777376432578e+00 -4.967939714446805155e+00 -4.872109570745803531e+00 -4.635555168523235459e+00 -4.325615579630156304e+00 -3.777967057006876406e+00 -2.797788445211414565e+00 -1.613271196434239219e+00 -5.272351739110310298e-01 -2.263740170941977992e-01 -1.151270633894582840e+00
2.405189620758483598e-06 -8.828467076817438919e-01 6.784431702727632650e-04 1.495489649971475793e-02 -7.774033856325578418e-01 -1.943256241113464622e+00 -2.932884799941718246e+00 -3.667195230983505194e+00 -4.116451661593819367e+00 -4.483705264936685531e+00 -4.801501005573909353e+00 -4.926600912988316594e+00 -4.828825736588892248e+00 -4.595154682076552533e+00 -4.290291619702054859e+00 -3.757653997999830686e+00 -2.802137569311542897e+00 -1.634240138969380141e+00 -5.541296847913517176e-01 -2.354205020685879168e-01 -1.134220680846467655e+00
2.415169660678643040e-06 -8.057348454305989227e-01 2.809514402209695172e-02 8.394331330628194629e-03 -7.935832414387261613e-01 -1.919449598056729656e+00 -2.870701654201901043e+00 -3.587637547247059633e+00 -4.045253684548375084e+00 -4.424568354190190789e+00 -4.742630712695151018e+00 -4.866229587560185088e+00 -4.767053606373415242e+00 -4.537684529833375002e+00 -4.239081244645343638e+00 -3.723068832552521634e+00 -2.796744504524221409e+00 -1.649452377790799007e+00 -5.792868821002827850e-01 -2.439821595162665613e-01 -1.113610425743304821e+00
2.425149700598802906e-06 -7.281859788263504996e-01 5.532059639351630254e-02 1.551690926748119318e-03 -8.069325815105395927e-01 -1.888549091470623109e+00 -2.797735573622186500e+00 -3.495029750438692240e+00 -3.958972070869939408e+00 -4.348087572808738699e+00 -4.665612965774403875e+00 -4.787097533512086223e+00 -4.687131032361244287e+00 -4.463420626888612297e+00 -4.172272680825506619e+00 -3.674456257406276904e+00 -2.780737788031118374e+00 -1.658757119218266185e+00 -6.025930598188918852e-01 -2.520491125094756479e-01 -1.089549209751335734e+00
2.435129740518962348e-06 -6.533624054910371903e-01 8.221819450905605564e-02 -5.569609133303201481e-03 -8.163616420723525113e-01 -1.850586263469619075e+00 -2.714278627537577204e+00 -3.389591043146105154e+00 -3.857962402157323112e+00 -4.255083794811034714e+00 -4.570820161082489008e+00 -4.689555404073419531e+00 -4.589409136051082250e+00 -4.372701816057676716e+00 -4.090216171602148343e+00 -3.612121577767815506e+00 -2.754485643161432407e+00 -1.662164610428174649e+00 -6.242921435274351172e-01 -2.598721986023718733e-01 -1.062166253650560277e+00
2.445109780439122213e-06 -5.779569472931269658e-01 1.086960656698040956e-01 -1.296355304069614529e-02 -8.216927123893116303e-01 -1.805669569969522437e+00 -2.620863031238021446e+00 -3.271755411636221744e+00 -3.742619448072684207e+00 -4.146198649593102914e+00 -4.458634515176511215e+00 -4.574032061314968090e+00 -4.474305567576005060e+00 -4.265928558167559892e+00 -3.993322077856078955e+00 -3.536428430945106172e+00 -2.717416243910202756e+00 -1.659556428778585113e+00 -6.438676852948362894e-01 -2.640240481735353084e-01 -1.031610399574867110e+00
2.455089820359281656e-06 -5.009436479871053338e-01 1.346384651954491418e-01 -2.062153672763048992e-02 -8.210991660982750462e-01 -1.753380254511999858e+00 -2.517869986856949183e+00 -3.142003858621449819e+00 -3.612925631402823967e+00 -4.021919411022687463e+00 -4.329253286865868411e+00 -4.441033597732535476e+00 -4.342303523986094760e+00 -4.143561489245907836e+00 -3.881992428018886887e+00 -3.447795924571025683e+00 -2.671754457332066846e+00 -1.650709865605303195e+00 -6.611868084832119852e-01 -2.674593775102815929e-01 -9.980495662201864793e-01
2.465069860279441521e-06 -4.225309524366654967e-01 1.599298191307054195e-01 -2.853239774572205803e-02 -8.134706327803079562e-01 -1.692886526103811073e+00 -2.406208342498756370e+00 -3.000863038853680109e+00 -3.469050097056610493e+00 -3.882802475632219252e+00 -4.183598058855663382e+00 -4.291141997232011285e+00 -4.193950696180282378e+00 -4.006119838665833655e+00 -3.756773873555621091e+00 -3.346455091432499973e+00 -2.615669389003773215e+00 -1.635564036573103008e+00 -6.761234950532135635e-01 -2.703180703028099097e-01 -9.616699003111565114e-01
2.475049900199600964e-06 -3.430811028109411742e-01 1.844549732044098445e-01 -3.636952418314463170e-02 -8.026700121452090553e-01 -1.625914257037729627e+00 -2.287115706477648391e+00 -2.848903686507797683e+00 -3.314055655903623610e+00 -3.729461912881138375e+00 -4.022334404362920779e+00 -4.125013405046490611e+00 -4.029858111285484767e+00 -3.854179120056394847e+00 -3.618287559723482261e+00 -3.233160305788676858e+00 -2.549422390038321051e+00 -1.614085940959240517e+00 -6.885596319404408971e-01 -2.733903194827498884e-01 -9.226746152369426079e-01
2.485029940119760829e-06 -2.634003574563590910e-01 2.080866886644975600e-01 -4.421251817701879472e-02 -7.887113671716973196e-01 -1.554340782101117036e+00 -2.159462564974472976e+00 -2.686591324278861936e+00 -3.147835747689591734e+00 -3.562570668341823676e+00 -3.846194946919566870e+00 -3.943375978507035473e+00 -3.852183977351109956e+00 -3.688464795572540922e+00 -3.467169857568506153e+00 -3.108483325571575584e+00 -2.473323711401927305e+00 -1.588075475853376384e+00 -6.983859863894683606e-01 -2.753701962269386461e-01 -8.811343991445940160e-01
2.495009980039920695e-06 -1.839022493484767373e-01 2.308767706825790578e-01 -5.221210080929047925e-02 -7.732284491805938575e-01 -1.476155984327038428e+00 -2.021131081870166213e+00 -2.507744390892476360e+00 -2.970320062257815419e+00 -3.382521235035399254e+00 -3.655976367584657716e+00 -3.747024780424424772e+00 -3.660619299584066511e+00 -3.509298434050873272e+00 -3.304080235437703017e+00 -2.973039780093257534e+00 -2.387731232863702147e+00 -1.557150901972524704e+00 -7.052205667864691607e-01 -2.766102208034290633e-01 -8.373217212711382418e-01
2.504990019960080137e-06 -1.045269747674838628e-01 2.531287963059048463e-01 -5.847481643793075307e-02 -7.538498365305745796e-01 -1.391860196732007005e+00 -1.876655834948827817e+00 -2.319705905388001810e+00 -2.782140617340907784e+00 -3.189911690488249185e+00 -3.452505777165649103e+00 -3.534106165419660606e+00 -3.455626874975700424e+00 -3.317628301331929652e+00 -3.129617747910626857e+00 -2.827485739037415513e+00 -2.293690377065657149e+00 -1.521355095103953836e+00 -7.101537445621805000e-01 -2.773799238530912925e-01 -7.915701338230722861e-01
2.514970059880240003e-06 -2.413026359059958909e-02 2.743065808957618756e-01 -6.430212961984810294e-02 -7.305794463060730770e-01 -1.302167321365521158e+00 -1.724649171434152306e+00 -2.123528795273044167e+00 -2.582230893368017810e+00 -2.986095160655941605e+00 -3.235406394091300264e+00 -3.307531953155366189e+00 -3.235112522912051869e+00 -3.112960089466028979e+00 -2.943695299033590285e+00 -2.672514139597634397e+00 -2.192413282986741763e+00 -1.478958889840052526e+00 -7.087116783019131727e-01 -2.777229244698838362e-01 -7.436298604306956772e-01
2.524950099800399445e-06 5.637903247921647459e-02 2.945468039493985835e-01 -6.771637546169140265e-02 -7.031738706272588901e-01 -1.207466053217608692e+00 -1.559934113656672450e+00 -1.921881988716062306e+00 -2.373167341983287937e+00 -2.772036500247375024e+00 -3.003809228969886114e+00 -3.068891879191911087e+00 -3.002465581673417816e+00 -2.892136756184269686e+00 -2.747149936624012412e+00 -2.508339096998754236e+00 -2.083825836633839579e+00 -1.431029945583400131e+00 -7.028208233479662503e-01 -2.776806831213792792e-01 -6.942277891828354530e-01
2.534930139720559311e-06 1.360033155374469893e-01 3.145709581748969974e-01 -6.808061812805392410e-02 -6.711478596625850557e-01 -1.109132402156259634e+00 -1.389292317144311451e+00 -1.714302337825927669e+00 -2.152418834160704009e+00 -2.543144537329343979e+00 -2.761767963137942150e+00 -2.820716413425763847e+00 -2.760196099341963638e+00 -2.662146769574915250e+00 -2.540654617135019055e+00 -2.335437199041722867e+00 -1.967835424242441178e+00 -1.380899011777563690e+00 -6.956444485267250233e-01 -2.749678208466438956e-01 -6.436600387749203955e-01
2.544910179640718753e-06 2.148537249006181871e-01 3.337877444283099404e-01 -6.640434565408340206e-02 -6.365710381268342433e-01 -1.008305305224526993e+00 -1.214495266501308013e+00 -1.495827402432815090e+00 -1.920954422849024734e+00 -2.305321675066873688e+00 -2.510419470925576935e+00 -2.563162597098680884e+00 -2.508482192556342749e+00 -2.421659008911873467e+00 -2.324360706985575398e+00 -2.154916584315281991e+00 -1.844901027752983147e+00 -1.325624824585676320e+00 -6.852045774475300499e-01 -2.698605662165800556e-01 -5.916567828508016991e-01
2.554890219560878619e-06 2.936613954827732020e-01 3.515693094931058305e-01 -6.586063204957230688e-02 -6.007419256604392688e-01 -9.019145024250524445e-01 -1.031902554411855633e+00 -1.270480333577229448e+00 -1.681584559263241019e+00 -2.058624640684813656e+00 -2.250882048496734456e+00 -2.297752290762415495e+00 -2.245212396390718013e+00 -2.170011626370961455e+00 -2.100090430597824742e+00 -1.968062694202372231e+00 -1.715122188877293397e+00 -1.264814872908161636e+00 -6.698592191478713875e-01 -2.617881638455085147e-01 -5.386260417018730040e-01
2.564870259481038485e-06 3.714211359765361431e-01 3.694351687135538076e-01 -6.322398855877306434e-02 -5.592970172650515437e-01 -7.918616763640516920e-01 -8.400369463014406568e-01 -1.040773354006342855e+00 -1.436774571104430409e+00 -1.802973573116385619e+00 -1.984368891709202609e+00 -2.021807005936822943e+00 -1.968511662889854463e+00 -1.908270606074914166e+00 -1.867939095633881719e+00 -1.773812441172241350e+00 -1.579238100909750475e+00 -1.198617356399954259e+00 -6.513624853185810970e-01 -2.484754110109281544e-01 -4.851652064286571808e-01
2.574850299401197927e-06 4.473821622006877718e-01 3.857980883044693221e-01 -6.057958559601420850e-02 -5.207006664115120254e-01 -6.721731345165575799e-01 -6.365839600806999510e-01 -8.060047891225177175e-01 -1.187605070374195160e+00 -1.540550197617075234e+00 -1.711583957854993843e+00 -1.727204760554586604e+00 -1.676844090925048381e+00 -1.633503157489115010e+00 -1.629985323490422910e+00 -1.573205318008610520e+00 -1.436605661055515570e+00 -1.126952912133360796e+00 -6.327223457819071140e-01 -2.333456766970821161e-01 -4.298445439944462154e-01
2.584830339321357793e-06 5.207979296342456488e-01 4.031066804167286466e-01 -5.768307889382275760e-02 -4.789882226699455070e-01 -5.425382371662721415e-01 -4.308017351543305118e-01 -5.650141195926821069e-01 -9.352051201432010075e-01 -1.273747878459434490e+00 -1.423729391945993683e+00 -1.424250866519098269e+00 -1.380590025021311451e+00 -1.353736805692621337e+00 -1.376374114801417692e+00 -1.371170117002818101e+00 -1.289437707093888275e+00 -1.049259695508611756e+00 -6.130464107123031470e-01 -2.161075916687399956e-01 -3.746612458160111792e-01
2.594810379241517235e-06 5.989748259401405095e-01 4.187876373125298257e-01 -5.633731578081556390e-02 -4.341929143952855674e-01 -4.073125432786069422e-01 -2.236500038211458596e-01 -3.230054300139308388e-01 -6.800717891993579567e-01 -1.000872297881829187e+00 -1.126530340471746605e+00 -1.119721167486855240e+00 -1.081287207811075790e+00 -1.064885310863091794e+00 -1.117067656878709236e+00 -1.166241870307733519e+00 -1.135923487006168076e+00 -9.671518087245959405e-01 -5.903142745606899666e-01 -2.011495186597287155e-01 -3.200137166618903239e-01
2.604790419161677101e-06 6.749127530024534583e-01 4.321195351514650618e-01 -5.123076907019256249e-02 -3.863285058286778928e-01 -2.701836543209511499e-01 -1.065153839526541274e-02 -7.897878282955009266e-02 -4.233753893102433219e-01 -7.173853911493944802e-01 -8.293229571788185428e-01 -8.129685559037941323e-01 -7.788650200250020195e-01 -7.666919571086506791e-01 -8.483130208716771481e-01 -9.549372851506147120e-01 -9.739192647783609935e-01 -8.784295950771742190e-01 -5.651555988423289101e-01 -1.873098902368638685e-01 -2.644680281801251032e-01
2.614770459081836543e-06 7.463430683937071208e-01 4.432010612903337088e-01 -4.892932210318293867e-02 -3.355399970487835115e-01 -1.271951197250085486e-01 2.024430474334576180e-01 1.719379881083611394e-01 -1.566072935003406941e-01 -4.301930002344246939e-01 -5.349898004566358001e-01 -5.088727684610669932e-01 -4.747721921870353690e-01 -4.668548221394378528e-01 -5.795377602687930008e-01 -7.242140366888335512e-01 -8.117520491580618724e-01 -8.004737805661473748e-01 -5.374525036715098736e-01 -1.736443784164612147e-01 -2.092043465384758050e-01
2.624750499001996409e-06 8.141558602150774648e-01 4.512964695870502196e-01 -4.692268389659027400e-02 -2.791893488826163727e-01 9.311800633746980527e-03 3.977160280250735536e-01 4.114055325767076443e-01 1.246013875103479385e-01 -1.437882868139249148e-01 -2.470668155000567412e-01 -2.089351772244095462e-01 -1.783763359430655115e-01 -1.644511565191078828e-01 -3.089237520446526664e-01 -4.902715359639095438e-01 -6.585972280078273844e-01 -7.228399427033690428e-01 -5.069004906224096052e-01 -1.535952599337466196e-01 -1.412357711844603736e-01
2.634730538922156274e-06 8.781418183482398998e-01 4.567462924536860869e-01 -4.520337306657482013e-02 -2.278490014247223361e-01 1.244329908475565599e-01 5.749030654252718087e-01 6.452903368678540863e-01 3.983578289393782113e-01 1.396040988260817961e-01 4.070783075252720762e-02 9.285961919279296650e-02 1.196713691119374035e-01 1.293957021601352397e-01 -3.586233030072780159e-02 -2.566770899622504709e-01 -5.050727816266518122e-01 -6.424245867549075450e-01 -4.906140479422589351e-01 -1.310200446524127094e-01 -7.177706223509061623e-02
2.644710578842315717e-06 9.383224445474188657e-01 4.572000286260997637e-01 -4.375749435396224934e-02 -1.857974927736778248e-01 2.317747332283731920e-01 7.426259487126111170e-01 8.737202901518587028e-01 6.632890012423650061e-01 4.197292715080720438e-01 3.339942808220178749e-01 3.924234932777889706e-01 4.136671485881711630e-01 4.068485734104760332e-01 2.493568979284369880e-01 -3.544462376154932509e-02 -3.518352946209560850e-01 -5.596621841113759155e-01 -4.717152898477225964e-01 -1.087989751393273613e-01 -2.330803621922809474e-03
2.654690618762475582e-06 9.945710601873584134e-01 4.547983572371603334e-01 -4.297809905055061802e-02 -1.424632529673173220e-01 3.382484776334890308e-01 9.069202250965763268e-01 1.073959931382828081e+00 8.978930479742036619e-01 6.949221656538203673e-01 6.361366243071470139e-01 6.914086303408909506e-01 6.952493908792314325e-01 6.769655651514141503e-01 5.203322419690057377e-01 1.790895269104430809e-01 -1.992028910215042359e-01 -4.754376493361336942e-01 -4.503017512171897940e-01 -8.437861607871338654e-02 7.279770585598921429e-02
2.664670658682635025e-06 1.046452657355553706e+00 4.500201707562679343e-01 -5.239262503692793810e-02 -9.782055630395510015e-02 4.433689788484429517e-01 1.066779431203142448e+00 1.266909546811499476e+00 1.128141681256830786e+00 9.646039181511063543e-01 9.349926586673237283e-01 9.970784907910608119e-01 9.828690674549408479e-01 9.515899557654594609e-01 7.915685635932655506e-01 3.950940211790655021e-01 -4.727338927071950136e-02 -3.898044604812250791e-01 -4.243154033190960073e-01 -5.873558075270031431e-02 1.655916109882036580e-01
2.674650698602794890e-06 1.093837486288318006e+00 4.418445737939263873e-01 -6.530478860711287636e-02 -5.225465552550121601e-02 5.466568350123613973e-01 1.221371422865748402e+00 1.452121730164890767e+00 1.351764578864425026e+00 1.227921356027080524e+00 1.225081319431012394e+00 1.291634850807165558e+00 1.265880783931138787e+00 1.230008666659685668e+00 1.057517138288742720e+00 6.285946290917127088e-01 1.061621285991025676e-01 -3.042994472700670805e-01 -3.960060331120572319e-01 -4.069150363699838152e-02 2.568563578539948544e-01
2.684630738522954333e-06 1.136621101311787729e+00 4.297122782530223284e-01 -7.724432787242321852e-02 -6.525236544317142805e-03 6.476410678434251222e-01 1.370288598685938553e+00 1.630439875900336455e+00 1.567672479023961785e+00 1.483828105578653966e+00 1.503565375232120083e+00 1.571160123598544844e+00 1.541430964614509680e+00 1.498110102662774556e+00 1.322406164779132753e+00 8.610340851719028299e-01 2.613354933115576428e-01 -2.192445427663503588e-01 -3.657634593422156577e-01 -3.178836913682603349e-02 3.413680337087068306e-01
2.694610778443114198e-06 1.174483233991519437e+00 4.184088922379005093e-01 -8.859260082793991853e-02 2.855099708163034988e-02 7.458616537755782261e-01 1.512934246603330424e+00 1.801202351307426675e+00 1.774707630054951801e+00 1.731325422176029916e+00 1.766987281381086738e+00 1.840202340636368339e+00 1.806304073779437580e+00 1.752582056150052470e+00 1.583918533535903839e+00 1.088679144512084029e+00 4.199975918370712491e-01 -1.335819945381115925e-01 -3.345891664034259527e-01 -2.306823588441246284e-02 4.226365516842127690e-01
2.704590818363273641e-06 1.207191669377657206e+00 4.041463151572022849e-01 -9.936001606403620234e-02 6.352550827279025702e-02 8.410154536367066003e-01 1.649846136558585696e+00 1.963791048513152449e+00 1.972064717232772546e+00 1.958945006890808083e+00 2.019258666484929243e+00 2.097787980169675048e+00 2.059453643519587374e+00 1.997525692632916128e+00 1.836438251961888257e+00 1.310960865937883080e+00 5.742618752629922163e-01 -4.572857311678297371e-02 -3.024297246160208008e-01 -1.441250364188596117e-02 5.000911852257615697e-01
2.714570858283433506e-06 1.235086868632319534e+00 3.845430153684619157e-01 -1.094668244833949117e-01 9.836270320052060978e-02 9.326124026511573017e-01 1.779349236623806174e+00 2.117742092759092642e+00 2.156380577709100077e+00 2.173838891356485892e+00 2.257923684246471385e+00 2.342276590331635600e+00 2.301894285231399273e+00 2.231933465250636850e+00 2.077675532383314927e+00 1.534278934905227487e+00 7.241583934328502670e-01 4.114445075435897020e-02 -2.689181136327322141e-01 -5.055229948525781850e-03 5.737224345472801135e-01
2.724550898203593372e-06 1.257318903855704662e+00 3.629337870834851154e-01 -1.188351850507362722e-01 1.327698569217888869e-01 1.020085701364398911e+00 1.900867628103274365e+00 2.262282432748595085e+00 2.327829691765159748e+00 2.377098781636410418e+00 2.483213121114772104e+00 2.574060700540234503e+00 2.532643787605064034e+00 2.454370396784705921e+00 2.304190543599397678e+00 1.746094447927510229e+00 8.681138938247293657e-01 1.266272068825211317e-01 -2.343571605881884790e-01 4.689699903920147364e-03 6.434828882139259632e-01
2.734530938123752814e-06 1.273397882001016557e+00 3.393715427922045502e-01 -1.273905564958036363e-01 1.666544427509400184e-01 1.102996523471567958e+00 2.013985896085530580e+00 2.395493387796363116e+00 2.487163154241223584e+00 2.569156963421642903e+00 2.696480385576011329e+00 2.792230143747652882e+00 2.748659116920256995e+00 2.663975174881680008e+00 2.517296678764007645e+00 1.946942921615822497e+00 1.005137941404605550e+00 2.078159207592082669e-01 -1.990050584085124585e-01 1.383594005968810832e-02 7.098751204970813466e-01
2.744510978043912680e-06 1.284827252166566680e+00 3.141102474225568875e-01 -1.352491977645441934e-01 1.998649776262735600e-01 1.181034583552416750e+00 2.118280865282759606e+00 2.517497571892734598e+00 2.635391431948022056e+00 2.748075166063349783e+00 2.897006338018546234e+00 2.997051103934318395e+00 2.951473546577226159e+00 2.860430599527262974e+00 2.717005421915720031e+00 2.134796536519315335e+00 1.134332204950384559e+00 2.846225084835452002e-01 -1.632813085638986916e-01 2.300392782045210596e-02 7.728915420535509284e-01
2.754491017964072122e-06 1.291660828564906272e+00 2.874891478225117258e-01 -1.422054938208210662e-01 2.322270782378978715e-01 1.253853626964459345e+00 2.213371444155411982e+00 2.628398410431822096e+00 2.772000235617013697e+00 2.914593029799176893e+00 3.084142637804332843e+00 3.187830638474546507e+00 3.139607737567589485e+00 3.042973465272146516e+00 2.902658291954139269e+00 2.308634733268261741e+00 1.260008242068094697e+00 3.595381275862171711e-01 -1.275133970175802434e-01 3.250159268110157373e-02 8.250885878810170215e-01
2.764471057884231988e-06 1.293910989639871501e+00 2.643840168164673932e-01 -1.481669519511129296e-01 2.635568356310242222e-01 1.321479533792164762e+00 2.298621239216229739e+00 2.725675907510380913e+00 2.896533612194708063e+00 3.068241599392846464e+00 3.257313246324924361e+00 3.363951876425766319e+00 3.313079124736173942e+00 3.210911277900164063e+00 3.073665542811875984e+00 2.469739046905435664e+00 1.387975546275382221e+00 4.313604182502289164e-01 -9.178332256542261203e-02 4.196802568280831591e-02 8.732941404078685688e-01
2.774451097804391430e-06 1.290092705058468292e+00 2.414096815230568072e-01 -1.530847806395246591e-01 2.936469236321546106e-01 1.383324709917447271e+00 2.374081113736579596e+00 2.811643813432254113e+00 3.008590567442837038e+00 3.208567983828291226e+00 3.415355090026114482e+00 3.524335053149769692e+00 3.471333245940417367e+00 3.363625762984856049e+00 3.229506900714056439e+00 2.617889960451209586e+00 1.507796171616142322e+00 4.991724083984231397e-01 -5.638473037192735793e-02 5.138996749072525377e-02 9.175604847657585772e-01
2.784431137724551296e-06 1.279981311833899404e+00 2.175253606678649587e-01 -1.569204019520669680e-01 3.223736950347532160e-01 1.439084061155644800e+00 2.439472564171184299e+00 2.886021788193976700e+00 3.107833022096758047e+00 3.335170883170817557e+00 3.558528163386454946e+00 3.668878009368344184e+00 3.613592868759704313e+00 3.500790305866157137e+00 3.369732389797861050e+00 2.752803606145167059e+00 1.618570134810195960e+00 5.626070674848835385e-01 -2.161666872287960200e-02 6.073839914299582199e-02 9.579484188063545069e-01
2.794411177644711162e-06 1.265309303189174672e+00 1.929225774641716296e-01 -1.596445299640923965e-01 3.495756659013781742e-01 1.488527695881547430e+00 2.494228618431686417e+00 2.948580467592099463e+00 3.193977991917203330e+00 3.447733562339740931e+00 3.686482709205739727e+00 3.797459868747952605e+00 3.737518116736096907e+00 3.623091988224369064e+00 3.493962953295100871e+00 2.874182711281112912e+00 1.720001898669646589e+00 6.213780222747108395e-01 9.931886073988243496e-03 6.996752564916557116e-02 9.945416218226343918e-01
2.804391217564870604e-06 1.247233005409684514e+00 1.677940332656073230e-01 -1.612369693806304516e-01 3.750973525721665869e-01 1.531617749078779456e+00 2.537924602814702890e+00 2.999142292186462555e+00 3.266801984966575922e+00 3.546419181540352739e+00 3.798938838277879260e+00 3.909739275284236815e+00 3.844912817557021079e+00 3.728502995596705727e+00 3.601891372891784737e+00 2.981790463352227416e+00 1.811847307126811080e+00 6.752039555245330504e-01 3.906664965553808405e-02 7.907020366288580737e-02 1.027408122773110888e+00
2.814371257485030470e-06 1.226108003567695004e+00 1.423313512555603455e-01 -1.616290075434714812e-01 3.987904966506629623e-01 1.568085413718591115e+00 2.571168271513390557e+00 3.037582164677449459e+00 3.326140935273967703e+00 3.629345303151561009e+00 3.895689083740993208e+00 4.005491470402374965e+00 3.935515424505117821e+00 3.815956928184762731e+00 3.693279497648385146e+00 3.075449423592676368e+00 1.893913079935939381e+00 7.241926898543503688e-01 6.682221032351429169e-02 8.791787759291162796e-02 1.057128876592895450e+00
2.824351297405189912e-06 1.201268048991301463e+00 1.167227596728687283e-01 -1.608849277820746659e-01 4.204937223354952014e-01 1.597800219195716354e+00 2.593904407665178269e+00 3.063827940392879867e+00 3.371881030007245705e+00 3.698132866423956777e+00 3.976584562235138343e+00 4.084568337689099771e+00 4.009104127952909380e+00 3.886287128836602989e+00 3.767960580528000314e+00 3.155040215988131003e+00 1.966056025168454680e+00 7.678757405548977122e-01 9.280780499395235861e-02 9.640456031898836375e-02 1.087971341985938478e+00
2.834331337325349778e-06 1.172896653912015807e+00 8.662323583148257011e-02 -1.590517851627502588e-01 4.399671716766839769e-01 1.620677615785618420e+00 2.606125097571120541e+00 3.077860752756490736e+00 3.403816282868171950e+00 3.752256500161728514e+00 4.041165974567312524e+00 4.146897158802089756e+00 4.065573606820914065e+00 3.939366360132765532e+00 3.825837949231566615e+00 3.220500031813723130e+00 2.028181995264296322e+00 8.199380487505903981e-01 1.167590423879114048e-01 1.044157822224361237e-01 1.116301456391681102e+00
2.844311377245509220e-06 1.141133956730035148e+00 5.541399435505035831e-02 -1.561692673590758806e-01 4.572337259250959240e-01 1.636663202721788668e+00 2.606076744670923873e+00 3.079715172691452008e+00 3.422079714155502828e+00 3.791690721619598747e+00 4.089477294685309516e+00 4.192210492248714893e+00 4.104970055479840063e+00 3.975199804068870968e+00 3.866889916277415296e+00 3.271820988685071097e+00 2.080236986624401929e+00 8.690374785484343834e-01 1.384257948106369651e-01 1.113725397309942716e-01 1.141050094203014842e+00
2.854291417165669086e-06 1.106300663818782670e+00 2.477636969891284721e-02 -1.522906268172585509e-01 4.721745896491277295e-01 1.645834420703724099e+00 2.594306605443292391e+00 3.069398507059621473e+00 3.426737769340909789e+00 3.816518552654952767e+00 4.121479661297295038e+00 4.219333016246960000e+00 4.127367180686227321e+00 3.994862727465712471e+00 3.891156499415660441e+00 3.309044695576310424e+00 2.122228742543148527e+00 9.123960477316077622e-01 1.599169766367720957e-01 1.175302250775832613e-01 1.162253237269161854e+00
2.864271457085828951e-06 1.068567494568882781e+00 -5.118640771736078510e-03 -1.499045077778325963e-01 4.846089112434350255e-01 1.648115013877790913e+00 2.572412744726627398e+00 3.047055797867769034e+00 3.417787944814056900e+00 3.826889625661011873e+00 4.137759885037334939e+00 4.229913819476305292e+00 4.132918278377914589e+00 3.997219853588156457e+00 3.898744098450804607e+00 3.332268941706649557e+00 2.154201440052716965e+00 9.505456075601079746e-01 1.802961229579633506e-01 1.232073685089445231e-01 1.179940547859696487e+00
2.874251497005988393e-06 1.027671690358928025e+00 -3.411502580367135884e-02 -1.463634437082428907e-01 4.944601824968103410e-01 1.643547534870366311e+00 2.540596011474506533e+00 3.012075374727391619e+00 3.394972701388578429e+00 3.822944005736732098e+00 4.136046455386613196e+00 4.226053121284511604e+00 4.121853754866236841e+00 3.982539125313658168e+00 3.889905939441669069e+00 3.341642191944524054e+00 2.176217476595887046e+00 9.842783112012705171e-01 1.978577792871399066e-01 1.278546957206053436e-01 1.193867118435596009e+00
2.884231536926148259e-06 9.840784646234433941e-01 -6.207307889256076516e-02 -1.421890861513954440e-01 5.022440409805692951e-01 1.632283745913331474e+00 2.499116947617104234e+00 2.965421137544074881e+00 3.359484713162350200e+00 3.804972501785788275e+00 4.117612818668569652e+00 4.213029806483617357e+00 4.102780958889486129e+00 3.951015582621706823e+00 3.864900845949970520e+00 3.337350397899072618e+00 2.188400904516140333e+00 1.013388696749971452e+00 2.138178506780949173e-01 1.329651249699355386e-01 1.204048315028527716e+00
2.894211576846307701e-06 9.385162122501805593e-01 -8.887040544812603582e-02 -1.374400073067927885e-01 5.103252268798202929e-01 1.614655247922319292e+00 2.448246595577710405e+00 2.907511143212388127e+00 3.313577703933068719e+00 3.770885684257531345e+00 4.084153246760106271e+00 4.185609997668388260e+00 4.070895054079470832e+00 3.902905105955535081e+00 3.824170760584777895e+00 3.319632455692103079e+00 2.190773654489256650e+00 1.036777996540561464e+00 2.284510065015441793e-01 1.383232340432181684e-01 1.210792433229783249e+00
2.904191616766467567e-06 8.923235979587609279e-01 -1.144026074899350820e-01 -1.321809093210268571e-01 5.172613538589707627e-01 1.590557773689071919e+00 2.388298058064725726e+00 2.838701125032486061e+00 3.255810831327373034e+00 3.718992526684940181e+00 4.043148078751561236e+00 4.143065658264752038e+00 4.023737377392701653e+00 3.838781370744402288e+00 3.767957200182205924e+00 3.288779778262669318e+00 2.183687717830873787e+00 1.054469054351509616e+00 2.401586690344609532e-01 1.423385332692154170e-01 1.214105930551445889e+00
2.914171656686627009e-06 8.442130079682598209e-01 -1.386888136345240941e-01 -1.266266007127341275e-01 5.171476796723281089e-01 1.560237016441867741e+00 2.320053589861610810e+00 2.759396542232992466e+00 3.185349709865596957e+00 3.652832604977189757e+00 3.991875450187268637e+00 4.087874085955268910e+00 3.963051672162989369e+00 3.760442805250348908e+00 3.697601049941851237e+00 3.245250520520920112e+00 2.167164809360087929e+00 1.065546717597426030e+00 2.572593944327881688e-01 1.448433063349560124e-01 1.213990727193403618e+00
2.924151696606786875e-06 7.943954132318863381e-01 -1.623545947612168305e-01 -1.207334045680217016e-01 5.139013855391425523e-01 1.522188781121917911e+00 2.243483609508827303e+00 2.670048355570518339e+00 3.100009330991467582e+00 3.573347081479864240e+00 3.927316739056617045e+00 4.016780133385192464e+00 3.890669925508634552e+00 3.671827053022915788e+00 3.616003738273650736e+00 3.189280149357387462e+00 2.141595207988933325e+00 1.070216337565480957e+00 2.783902649485279768e-01 1.456761245235979330e-01 1.210445255077040816e+00
2.934131736526946741e-06 7.430818170538137091e-01 -1.846774903402321755e-01 -1.145503242304262426e-01 5.086457057304503149e-01 1.473143819169018709e+00 2.159613991127635302e+00 2.575724640121955122e+00 2.999351876696930042e+00 3.490136385882900427e+00 3.850930641650981201e+00 3.932946479781195048e+00 3.804896219480088604e+00 3.588201428609586685e+00 3.520589490226276652e+00 3.121252563580099171e+00 2.107251507403804514e+00 1.074971291194530831e+00 2.970024948989649638e-01 1.446851520393905022e-01 1.203465635066136130e+00
2.944111776447106183e-06 6.923545977987368705e-01 -2.055200344027336423e-01 -1.073058526789935907e-01 5.010332112207913635e-01 1.417955430184270282e+00 2.069015222752252026e+00 2.472631688380208193e+00 2.899234511507231993e+00 3.400785717281767706e+00 3.761968281068021724e+00 3.835934314351695740e+00 3.711136057571696512e+00 3.497493402317877642e+00 3.414734477521043310e+00 3.041616156636972157e+00 2.064353071016855168e+00 1.075368160681528629e+00 3.095259452034154757e-01 1.417313916441391708e-01 1.193046945479073306e+00
2.954091816367266049e-06 6.419061597129172014e-01 -2.248333153090354697e-01 -9.952033726804020153e-02 4.932117176529913216e-01 1.359356460383696730e+00 1.971534297698954941e+00 2.359602837733211000e+00 2.793982132847563804e+00 3.307138939336493610e+00 3.662384018631430482e+00 3.726340551157591552e+00 3.605418361245901426e+00 3.394883465096306896e+00 3.300682309194288067e+00 2.951405210301127902e+00 2.012037609867753485e+00 1.070863368552398720e+00 3.222070854203794021e-01 1.402934390239758411e-01 1.179184549397080950e+00
2.964071856287425491e-06 5.864891557384455112e-01 -2.427842783919424985e-01 -9.407308017541110567e-02 4.871677389355302812e-01 1.301522944623911160e+00 1.867682046839071353e+00 2.243377018544351120e+00 2.682647706048971958e+00 3.204064267334404637e+00 3.552273738375848477e+00 3.608789128209523245e+00 3.488481768650823156e+00 3.286490450344297098e+00 3.176026604825834987e+00 2.852060326081726327e+00 1.954491591069692058e+00 1.061646046353918793e+00 3.360372892672326972e-01 1.396398537098641479e-01 1.161875453028026861e+00
2.974051896207585357e-06 5.287113310486283302e-01 -2.575472607890344490e-01 -9.092893462785815728e-02 4.822076114311987793e-01 1.239522536202972480e+00 1.758919872917047433e+00 2.124376440324174720e+00 2.568205297790695507e+00 3.092961605996210395e+00 3.437590700699952428e+00 3.482762230347314247e+00 3.360388883885920830e+00 3.169897938450502828e+00 3.046331229843856292e+00 2.744649294197498257e+00 1.894286620971299850e+00 1.047267163374003607e+00 3.466351698691271244e-01 1.376770688700700573e-01 1.141119671912660172e+00
2.984031936127744799e-06 4.703995081898926234e-01 -2.707958980964470519e-01 -8.647213658761572497e-02 4.797759821938430425e-01 1.174042472221527245e+00 1.649129559368037956e+00 2.001661185773822016e+00 2.446256644530353963e+00 2.972569853421206609e+00 3.311554860076353357e+00 3.346391153485667402e+00 3.220205531049901815e+00 3.044146356587020819e+00 2.919752362577068716e+00 2.631920855371257861e+00 1.833651696572880185e+00 1.025690567503602990e+00 3.540566973093934866e-01 1.383906205583924354e-01 1.117285638219746247e+00
2.994011976047904665e-06 4.117585422915451820e-01 -2.825872673234475774e-01 -7.936611714224933722e-02 4.769097623748181358e-01 1.110559746412308924e+00 1.536904659844460896e+00 1.872788652407613164e+00 2.317909422567646427e+00 2.844316565788330031e+00 3.175830917485653160e+00 3.199856791640355969e+00 3.069166748490670837e+00 2.909198571992934301e+00 2.790087637640893625e+00 2.513400506672383905e+00 1.772907689124588515e+00 1.000116094840406866e+00 3.581537580403565402e-01 1.371324478708662586e-01 1.090104850748204957e+00
3.003992015968064107e-06 3.531919260628384460e-01 -2.949454795806289442e-01 -7.183451779336441634e-02 4.733339934673182481e-01 1.049878282569352672e+00 1.426505652311138128e+00 1.743233452058708277e+00 2.183672736650622781e+00 2.708512312581557335e+00 3.030775325076325633e+00 3.042301688826620332e+00 2.913329545264725873e+00 2.766305740664125601e+00 2.659599879318242710e+00 2.388998977618480790e+00 1.708604328323317878e+00 9.708230460822936392e-01 3.584480761957711814e-01 1.338540934351823419e-01 1.059507157202867811e+00
3.013972055888223973e-06 2.928470839900731981e-01 -3.069367409900132793e-01 -6.289773139250391665e-02 4.697169347508901027e-01 9.889019629455132465e-01 1.315934544311502030e+00 1.610518666222757522e+00 2.043864458117123473e+00 2.565790604580992174e+00 2.877511585470264421e+00 2.876236612179860153e+00 2.748569316075895941e+00 2.617499865802821013e+00 2.521923867652450024e+00 2.269624649834795171e+00 1.640123340301552712e+00 9.353457999749512641e-01 3.540354755406785459e-01 1.322124252430530722e-01 1.025516823371391162e+00
3.023952095808383838e-06 2.313351172463163075e-01 -3.200024739886526137e-01 -5.271717130658347406e-02 4.664852704724913868e-01 9.276740512723046228e-01 1.207005043935899469e+00 1.477062011694932675e+00 1.899269324795993308e+00 2.416874368260460315e+00 2.717066008478765227e+00 2.701817802450603434e+00 2.576844473892121012e+00 2.461839327352950413e+00 2.378263144587948297e+00 2.150264439516678117e+00 1.569388496655976351e+00 8.948082490592933480e-01 3.465497252803749206e-01 1.395637201021735774e-01 9.881675280925955596e-01
3.033932135728543281e-06 1.703764103941660668e-01 -3.296212762602468982e-01 -4.097800942300042215e-02 4.626577768513053801e-01 8.654673217226831472e-01 1.098391530460816057e+00 1.339820691085549909e+00 1.750696423784447564e+00 2.262505969134650741e+00 2.550212677647402337e+00 2.521269954798968094e+00 2.399019561104928755e+00 2.300160082388755356e+00 2.231469778807962712e+00 2.032224186825028145e+00 1.496615609758551235e+00 8.515337783954408657e-01 3.365078603466171714e-01 1.486299369643369894e-01 9.475034984771438795e-01
3.043912175648703146e-06 1.104492656410078627e-01 -3.365776934520171015e-01 -2.858986804279163574e-02 4.575988417401082309e-01 8.021184184173206777e-01 9.895102944687745872e-01 1.199591938861789275e+00 1.598884807222628268e+00 2.103428647584525191e+00 2.377741227888811704e+00 2.338436316681403948e+00 2.215971154179396052e+00 2.133035414029397447e+00 2.082854603616281164e+00 1.910809429337362086e+00 1.419908794302866317e+00 8.060674483873847551e-01 3.242197086204091083e-01 1.596225401522651521e-01 9.035805888269954345e-01
3.053892215568862589e-06 5.180776956175261322e-02 -3.420066741457912785e-01 -1.191070631125640267e-02 4.508414521251377094e-01 7.390121123505400957e-01 8.806948488903935113e-01 1.057333894278826625e+00 1.442402591541731560e+00 1.941721999311150082e+00 2.200476541582844447e+00 2.150911865985740690e+00 2.029190064103167046e+00 1.961096053585662302e+00 1.931643127741994981e+00 1.785387813956226477e+00 1.339653619898355963e+00 7.584657876264685461e-01 3.099054377323477993e-01 1.688561627217397554e-01 8.564673040765703460e-01
3.063872255489022454e-06 -5.909189055419584308e-03 -3.459212005958703928e-01 4.226957807256489889e-03 4.405643782032487299e-01 6.745954399692505321e-01 7.706368160463290540e-01 9.132801781789501305e-01 1.283333332437824437e+00 1.777281142356906818e+00 2.021294306689239484e+00 1.959564295909153708e+00 1.839474439437030373e+00 1.783729402001379194e+00 1.776295206788064185e+00 1.658563371875164894e+00 1.256293704663503208e+00 7.090372894915459856e-01 2.937938984349506288e-01 1.797180126790750565e-01 8.062457680539266702e-01
3.073852295409181897e-06 -6.464795007611305599e-02 -3.476838478412156985e-01 2.362478433362810021e-02 4.286067107101342311e-01 6.090799084711840949e-01 6.594325844743217369e-01 7.673338736231806179e-01 1.122276991290176884e+00 1.607686681086401670e+00 1.839656335713227175e+00 1.765263135116084570e+00 1.646703712170410450e+00 1.603142096464913013e+00 1.615292275299697211e+00 1.531779327977388361e+00 1.170695571397981860e+00 6.580839135145609697e-01 2.761193601546436671e-01 1.883928903867033711e-01 7.530126347922716512e-01
3.083832335329341762e-06 -1.218206100175968920e-01 -3.485932517356628568e-01 4.691798324835044776e-02 4.154087266643577969e-01 5.428222621071866483e-01 5.476115513890665865e-01 6.211097923966267809e-01 9.584676420418459797e-01 1.433997210094116070e+00 1.654836366526912350e+00 1.569079096740314094e+00 1.451887913806045427e+00 1.419049384361573463e+00 1.451644295715327715e+00 1.402272528896753245e+00 1.081733199199709672e+00 6.058989315741243331e-01 2.557500091096989170e-01 1.941915202420095021e-01 6.968799379026597851e-01
3.093812375249501628e-06 -1.774214447293848140e-01 -3.475798919840567547e-01 6.942187792595271023e-02 3.996743533166436935e-01 4.760223816712998435e-01 4.361585001819448526e-01 4.752237731926449160e-01 7.932784941785910870e-01 1.255957146787694878e+00 1.462545613173451109e+00 1.371151425834815418e+00 1.256180575941301836e+00 1.232846782610442338e+00 1.285874569720117711e+00 1.270278511853561332e+00 9.904617323125523010e-01 5.521866380790579898e-01 2.341711893957214574e-01 1.964351478479796353e-01 6.379758692638046735e-01
3.103792415169661070e-06 -2.294362669493143769e-01 -3.459479579719444420e-01 9.118203475933103763e-02 3.819740966648375591e-01 4.090481652227974108e-01 3.258365645434199709e-01 3.308700994027404807e-01 6.290644347915534951e-01 1.075123759124769540e+00 1.265949236914965192e+00 1.164721306502610076e+00 1.052131834625847473e+00 1.041718010806998551e+00 1.116957117713868186e+00 1.135579239777181559e+00 8.975103991377441082e-01 4.971113825610161685e-01 2.120328296542122182e-01 1.960473055618384697e-01 5.925682765701618671e-01
3.113772455089820936e-06 -2.780731212013404230e-01 -3.428932621282839710e-01 1.122489491020614155e-01 3.635455972379423306e-01 3.422869154645972745e-01 2.166916062756700234e-01 1.885072715365758711e-01 4.665913108464275760e-01 8.943128301276651593e-01 1.065593511076536437e+00 9.517208323674652970e-01 8.411594649510907296e-01 8.455877583391184782e-01 9.483562513752967771e-01 9.960283670700113001e-01 8.031237760411811255e-01 4.414419751459737751e-01 1.892455324749884871e-01 1.940897198160595472e-01 5.470559383575042123e-01
3.123752495009980378e-06 -3.268561924739923907e-01 -3.327319922305305711e-01 1.319871174165482830e-01 3.445480526133290478e-01 2.762326105237467577e-01 1.089159856395009313e-01 4.789534340431379073e-02 3.065309101424726346e-01 7.145756673698355765e-01 8.644598830832542768e-01 7.389405206777073243e-01 6.306284424670405286e-01 6.495304096146146122e-01 7.758798608921361195e-01 8.571118007332660937e-01 7.071098091753574844e-01 3.851191291183945764e-01 1.655354222064946423e-01 1.910116941729272932e-01 5.031042771297217220e-01
3.133732534930140244e-06 -3.746068477573187838e-01 -3.214602465825854294e-01 1.490675856534381116e-01 3.263853960148919708e-01 2.110218626922127916e-01 3.204721372748045322e-03 -8.960184229849446624e-02 1.485178290474952201e-01 5.366300999900596169e-01 6.644943626028571027e-01 5.280885438606869320e-01 4.224667888438569108e-01 4.556475725951882882e-01 6.032837898513738750e-01 7.189547261460810246e-01 6.094163147683367976e-01 3.288252329485034098e-01 1.395561205078286737e-01 1.874976971857668651e-01 4.683380431499973295e-01
3.143712574850299686e-06 -4.207146459870736432e-01 -3.024422749128536370e-01 1.654462184125500279e-01 3.094505858490976813e-01 1.467544048108564980e-01 -9.992924969169109106e-02 -2.232131437606127145e-01 -6.038674228679912631e-03 3.611689069267909891e-01 4.666658260973129413e-01 3.199841138786430061e-01 2.174951152652944142e-01 2.645732886483304069e-01 4.326013156743612198e-01 5.774331328028318167e-01 5.098959295277858406e-01 2.727852366917248861e-01 1.133463762409782638e-01 1.831999573335097165e-01 4.385076724137820792e-01
3.153692614770459552e-06 -4.649068512652169693e-01 -2.821082813705864112e-01 1.808290280752562762e-01 2.920039169135578705e-01 8.371242361208416916e-02 -2.000872237808999088e-01 -3.524195677606259403e-01 -1.563974868036692445e-01 1.887411633118638299e-01 2.705071751464067087e-01 1.132111598169315281e-01 1.650026322716476729e-02 7.564131894209508156e-02 2.643876535066185252e-01 4.359985245145002741e-01 4.106399369663473742e-01 2.172095489237210464e-01 8.727652245768885431e-02 1.777749888421890079e-01 4.087467737182421956e-01
3.163672654690619418e-06 -5.063751425022440245e-01 -2.591754196372600405e-01 1.954810399414307065e-01 2.741496870203173897e-01 2.210523184736780736e-02 -2.969861900599046756e-01 -4.767394967934356353e-01 -3.024358405833033059e-01 1.956119656836859122e-02 7.502411899569179365e-02 -9.037376325038044833e-02 -1.803852882665687440e-01 -1.097298360288368746e-01 9.939626133043348577e-02 2.955494730045848395e-01 3.120177461501308924e-01 1.622940245051890384e-01 6.154102663530051920e-02 1.720841755563546349e-01 3.774933863897404485e-01
3.173652694610778860e-06 -5.429810601048785657e-01 -2.360880893831042160e-01 2.074506406953231241e-01 2.561343605720065031e-01 -3.904222925176963066e-02 -3.902742817833477762e-01 -5.984133517729000040e-01 -4.431592186791176169e-01 -1.505952411969026794e-01 -1.160371866664950957e-01 -2.891928430489516533e-01 -3.765651968084471890e-01 -2.899714127652841533e-01 -6.203227186839339186e-02 1.567785823110609544e-01 2.126501349756787784e-01 1.082201381690004183e-01 3.629780224844855047e-02 1.657956906756268556e-01 3.413820629825322084e-01
3.183632734530938726e-06 -5.777790267922480183e-01 -2.127661517382650469e-01 2.215800566183855347e-01 2.374548063730042846e-01 -1.039863905493112056e-01 -4.853044092209853888e-01 -7.165452126475754246e-01 -5.785615506672835417e-01 -3.229233134287156637e-01 -3.020114076047365481e-01 -4.821951461885565782e-01 -5.691785661190131851e-01 -4.644516920010526295e-01 -2.198773501215235682e-01 2.111589369091762536e-02 1.124954815248487422e-01 5.286995423976552366e-02 1.168823333950745440e-02 1.585543383412204854e-01 3.126837050453204481e-01
3.193612774451098168e-06 -6.099156528330430538e-01 -1.892126665670059715e-01 2.350707114119394425e-01 2.181672919127103927e-01 -1.725105891230361288e-01 -5.879118978656425742e-01 -8.286274244690461366e-01 -7.139214606149274500e-01 -4.897195043072992138e-01 -4.822725867651369569e-01 -6.687370465082694837e-01 -7.562358934102261232e-01 -6.324715679620331876e-01 -3.716004602703344983e-01 -1.114912905337606952e-01 1.399958096899645357e-02 -1.538841932763409040e-03 -1.138879014095573426e-02 1.510368766092111681e-01 2.971704619205365328e-01
3.203592814371258034e-06 -6.365551467870017577e-01 -1.655602098793592103e-01 2.478108590111293419e-01 1.990291039851957988e-01 -2.381714329886537029e-01 -6.916314013009646766e-01 -9.426424303842396712e-01 -8.556982769597055727e-01 -6.501877975608468807e-01 -6.562364688359539899e-01 -8.477685352724992907e-01 -9.353779871544224411e-01 -7.889373569959374777e-01 -5.130864446355307695e-01 -2.404009324058160868e-01 -8.199060392020524057e-02 -5.469909510767702321e-02 -3.326356843877428804e-02 1.432195851778469142e-01 2.833482878372256542e-01
3.213572854291417476e-06 -6.583876074170771364e-01 -1.418505459952682513e-01 2.599559364300337849e-01 1.747463782328085302e-01 -3.087043385143236063e-01 -7.899393978734233768e-01 -1.059645013063421182e+00 -9.901487607022827486e-01 -8.039671889288572126e-01 -8.232755335692623078e-01 -1.018617210681412422e+00 -1.104981755287273382e+00 -9.453329506569467799e-01 -6.481317112718953943e-01 -3.635590701980171424e-01 -1.752279058330167560e-01 -1.061632234902686045e-01 -5.381213359733773294e-02 1.360592762539189760e-01 2.675974025566819625e-01
3.223552894211577342e-06 -6.750974241228768769e-01 -1.183537850196789976e-01 2.715856763302090249e-01 1.473781954413386219e-01 -3.793644178246242671e-01 -8.828497323475542613e-01 -1.169030388613978344e+00 -1.116869135456348694e+00 -9.505801166530791768e-01 -9.835979310185140045e-01 -1.180374831813762571e+00 -1.266111465074800435e+00 -1.096599862454269214e+00 -7.767552955141433513e-01 -4.804617028275124935e-01 -2.658983740178541000e-01 -1.582217781157661540e-01 -7.322682548081577147e-02 1.282924928022907973e-01 2.501594541111913927e-01
3.233532934131737207e-06 -6.897154391369303417e-01 -9.389722559068834629e-02 2.823432507762735355e-01 1.207298789232569558e-01 -4.468080573515536003e-01 -9.698414028596399339e-01 -1.270403827817629505e+00 -1.235833866448773355e+00 -1.089685978394410171e+00 -1.135770202611061208e+00 -1.334869443181712523e+00 -1.418294719335400078e+00 -1.239405744697714473e+00 -8.986452508980188325e-01 -5.926910324609749869e-01 -3.537326038869070821e-01 -2.096482810798545593e-01 -9.308918029217996826e-02 1.197827621774318757e-01 2.320999685644332677e-01
3.243512974051896650e-06 -7.023168901878401593e-01 -7.075264208089297735e-02 2.919374253875730019e-01 9.548700439921684047e-02 -5.108931359843399411e-01 -1.050699112148732794e+00 -1.363705698490419449e+00 -1.346661358944059694e+00 -1.220799286279471874e+00 -1.279261114206847738e+00 -1.480088410060091286e+00 -1.561076983486419989e+00 -1.373410762130515828e+00 -1.013356589407487407e+00 -6.998112351194039071e-01 -4.384551309216329074e-01 -2.593805929398741439e-01 -1.121747383792429387e-01 1.112477135842806081e-01 2.123962072539245516e-01
3.253493013972056515e-06 -7.110934032335954891e-01 -4.829203031112336286e-02 3.007945852081927440e-01 7.109155868699758296e-02 -5.712043598285356794e-01 -1.125255535071212787e+00 -1.448828251906249642e+00 -1.448572516783770192e+00 -1.343626513740976414e+00 -1.414280668514156014e+00 -1.616014695968960968e+00 -1.694134065881188311e+00 -1.498522484706254376e+00 -1.124641791754431130e+00 -8.015848612477116664e-01 -5.198241940438519393e-01 -3.073188523782550141e-01 -1.303931404355406776e-01 1.027776479363850803e-01 1.904557122484040743e-01
3.263473053892215958e-06 -7.177083051892301224e-01 -2.690467241026273104e-02 3.091799110520528360e-01 4.747442303879657183e-02 -6.276605087871679478e-01 -1.193379310895081646e+00 -1.525573578738343539e+00 -1.541750077101878169e+00 -1.457921599648230648e+00 -1.540396001899678957e+00 -1.742792535974468260e+00 -1.816882311581546672e+00 -1.614689082626629579e+00 -1.233162681867560062e+00 -8.977241922301640864e-01 -5.976423369697947408e-01 -3.540446746709693393e-01 -1.476239244300792952e-01 9.444943488217458216e-02 1.674028282373860033e-01
3.273453093812375823e-06 -7.222973923885633862e-01 -5.949725782116430106e-03 3.171315549932807731e-01 1.120985129869652742e-02 -6.804297946055203328e-01 -1.254974765005927084e+00 -1.593673378469694146e+00 -1.626310526243352594e+00 -1.563485386007760880e+00 -1.657547760659513703e+00 -1.860403330865080695e+00 -1.929303588548674009e+00 -1.721014719533612514e+00 -1.333644062505153549e+00 -9.879787025225162944e-01 -6.738536189877271099e-01 -4.092167562851369844e-01 -1.636799968416866036e-01 8.632117938236265331e-02 1.434140026738363605e-01
3.283433133732535266e-06 -7.250307080780309388e-01 1.458093517070103637e-02 3.192556749964679530e-01 -2.496341030273646969e-02 -7.290074065364343658e-01 -1.310102634454873849e+00 -1.652471776368245715e+00 -1.700316891256186125e+00 -1.660173332698963167e+00 -1.765488803870694179e+00 -1.967983643056409049e+00 -2.031356075379223025e+00 -1.815969043340998290e+00 -1.425927159895549634e+00 -1.080701201970844405e+00 -7.534689065355727466e-01 -4.646793084890857295e-01 -1.812264000802258079e-01 7.845224210542330046e-02 1.186731376958529149e-01
3.293413173652695131e-06 -7.238238191371332286e-01 3.491684143149511449e-02 3.200143406872690832e-01 -6.020896170654632673e-02 -7.735745198648429355e-01 -1.359304578493291560e+00 -1.702976205101061069e+00 -1.762737318580402945e+00 -1.747825819624729160e+00 -1.863931839856167283e+00 -2.063600199972921878e+00 -2.119798058342809544e+00 -1.900971204477072130e+00 -1.509901711032996863e+00 -1.167000817954144454e+00 -8.284587392941727968e-01 -5.177416411736338597e-01 -1.990179302567252340e-01 6.933016962184890275e-02 9.336910494969277718e-02
3.303393213572854573e-06 -7.192722643952029760e-01 5.762407663439293032e-02 3.204800257174418854e-01 -9.449122462455589178e-02 -8.144061565339114628e-01 -1.401848735591828987e+00 -1.744433060616328079e+00 -1.814926102844878875e+00 -1.821798322326678266e+00 -1.947696333655916323e+00 -2.146513377701842806e+00 -2.197876102822460265e+00 -1.973807702919112117e+00 -1.585504821228389982e+00 -1.246485314139167633e+00 -8.987190363406007965e-01 -5.679470128762453829e-01 -2.270660363940103510e-01 6.040739073742162207e-02 6.802066638590079095e-02
3.313373253493014439e-06 -7.129982933487619690e-01 7.858043546318138617e-02 3.206572664134507145e-01 -1.277912706629855955e-01 -8.516876448343492223e-01 -1.437427295773378466e+00 -1.777693164107848833e+00 -1.858831339935635762e+00 -1.885686341432156299e+00 -2.021689132919759047e+00 -2.219424510749395729e+00 -2.266027931145113694e+00 -2.036489004705504868e+00 -1.652826432257260558e+00 -1.318842377778919106e+00 -9.641393193542678874e-01 -6.152464195116079670e-01 -2.535090477712739210e-01 5.178106430964346529e-02 4.335100889330035373e-02
3.323353293413174305e-06 -7.048129769729537530e-01 9.840303645883073658e-02 3.205356472635260690e-01 -1.601347664137872107e-01 -8.851617822676673963e-01 -1.466622914372730291e+00 -1.803070254994051602e+00 -1.894455995561707073e+00 -1.940623381997345298e+00 -2.085087779868737279e+00 -2.281189042905131359e+00 -2.322789601438476126e+00 -2.089825790665303273e+00 -1.712293607242747706e+00 -1.384141914588081113e+00 -1.024615960944405657e+00 -6.595600813513904370e-01 -2.820634649271563377e-01 4.345841964755323833e-02 1.853866621055438868e-02
3.333333333333333747e-06 -6.949867650025123300e-01 1.177997729872094779e-01 3.200960049339569014e-01 -1.914578582879802593e-01 -9.147703930685185947e-01 -1.489384503351613986e+00 -1.820716603662202449e+00 -1.921931373867504123e+00 -1.985865921756690078e+00 -2.138870041872035888e+00 -2.332633730941177319e+00 -2.367245589522782190e+00 -2.132923287152500791e+00 -1.763480690908735937e+00 -1.442408548462978057e+00 -1.080035045975653807e+00 -7.008167984017807939e-01 -3.091006375709478560e-01 3.543280634034227938e-02 -6.971931511967405758e-03
3.343313373253493613e-06 -6.835808560048992621e-01 1.351715823616114198e-01 3.193089461858091282e-01 -2.198664726727634355e-01 -9.405438769190188619e-01 -1.505723218753397097e+00 -1.830830703621759703e+00 -1.941419687986989384e+00 -2.020995745677157007e+00 -2.183358892630323123e+00 -2.374314189849462853e+00 -2.400243140256342222e+00 -2.166449900138116558e+00 -1.805475013562888309e+00 -1.493647687736698204e+00 -1.130317665859651433e+00 -7.389142736942811984e-01 -3.345037036359408966e-01 2.769048422340956300e-02 -2.975474754753098736e-02
3.353293413173653055e-06 -6.712361505098446424e-01 1.479367728121098180e-01 3.194420298341391073e-01 -2.460694594374453759e-01 -9.625034225048829661e-01 -1.515910619330023801e+00 -1.833675374376080747e+00 -1.953112065607195191e+00 -2.045635124844608299e+00 -2.216534667168982509e+00 -2.405720250734596721e+00 -2.422958704901662763e+00 -2.190180339194857329e+00 -1.838362346503259026e+00 -1.537901100800262766e+00 -1.175410644491746481e+00 -7.737439933488768906e-01 -3.583632981005375751e-01 1.964926460161028204e-02 -5.145000632358766313e-02
3.363273453093812921e-06 -6.604966831947137740e-01 1.602318520435073168e-01 3.070425282999713623e-01 -2.708967114183373770e-01 -9.806528584512217428e-01 -1.520122935644127926e+00 -1.829507658885599186e+00 -1.957226556464781275e+00 -2.060490910887691651e+00 -2.240202827489941040e+00 -2.424724135997838204e+00 -2.436423133662824814e+00 -2.205202582089733188e+00 -1.863529008250663255e+00 -1.575245170163458885e+00 -1.215282627246669023e+00 -8.053579210502361807e-01 -3.805517546326655509e-01 6.772071703644366898e-03 -7.255897236612651735e-02
3.373253493013972363e-06 -6.483442810184687488e-01 1.720544577779309914e-01 2.940020836927936254e-01 -2.946410831970678323e-01 -9.947596379923641097e-01 -1.518558916342095610e+00 -1.818606882101914790e+00 -1.953262448043340038e+00 -2.067460889228376342e+00 -2.251255022961324848e+00 -2.432120420250255322e+00 -2.440883983804451152e+00 -2.212049875968971957e+00 -1.881106365877115216e+00 -1.605168193851787883e+00 -1.249923830971081840e+00 -8.337206715324230188e-01 -4.010925850493888278e-01 -1.536978032967163676e-02 -9.196181146485717106e-02
3.383233532934132229e-06 -6.365688038568146911e-01 1.833397519025947164e-01 2.804121792562073168e-01 -3.171583914205310939e-01 -1.005354349717788365e+00 -1.511392723046014686e+00 -1.800097647088177544e+00 -1.940008053503323282e+00 -2.066776104694040939e+00 -2.253912922069118974e+00 -2.429303590462733364e+00 -2.436640324495283672e+00 -2.210340854214078110e+00 -1.889658276494128986e+00 -1.628319752285334099e+00 -1.279345713863255352e+00 -8.584977285870556418e-01 -4.190808499660095277e-01 -3.727096170785353102e-02 -1.105427722519908978e-01
3.393213572854292095e-06 -6.253068603463614039e-01 1.941042875489947805e-01 2.662611637307640833e-01 -3.383577383373612135e-01 -1.011875416370539016e+00 -1.498702131258491166e+00 -1.772964352335721472e+00 -1.919996356687617922e+00 -2.058691638746157349e+00 -2.247627427665915611e+00 -2.416826970363142202e+00 -2.424899668943867326e+00 -2.200652829076487738e+00 -1.890815634007140478e+00 -1.644930924463758215e+00 -1.303580563758295341e+00 -8.798944645976366496e-01 -4.343986210152568916e-01 -5.777292255464271109e-02 -1.293706714217991993e-01
3.403193612774451537e-06 -6.130045379706429154e-01 2.043347184201129429e-01 2.519899705077558449e-01 -3.569895654236135973e-01 -1.014472491851301728e+00 -1.480857648747567978e+00 -1.739691634052305647e+00 -1.893547930726370954e+00 -2.043484586167391370e+00 -2.233092909271744197e+00 -2.397369367352854663e+00 -2.405988639606148727e+00 -2.184731111305215911e+00 -1.885512595684344150e+00 -1.654748065951606062e+00 -1.322700495280303645e+00 -8.980223924929993107e-01 -4.480544514016021052e-01 -7.769777358631008157e-02 -1.475604287317241470e-01
3.413173652694611403e-06 -5.993010855470555232e-01 2.140045843332939457e-01 2.373523889317630808e-01 -3.724746588454063700e-01 -1.013283693838605837e+00 -1.458232143966012861e+00 -1.701056031955276104e+00 -1.861074671450401175e+00 -2.022297780000074763e+00 -2.211472203791582825e+00 -2.370210049664501994e+00 -2.377312216745232742e+00 -2.162914142870882905e+00 -1.874068936400603125e+00 -1.657034691870395982e+00 -1.336767496155609525e+00 -9.128866954198711081e-01 -4.602223015836505726e-01 -9.603202805106131335e-02 -1.648378439114872307e-01
3.423153692614770845e-06 -5.842202908474016798e-01 2.230826885583318819e-01 2.221735412788455877e-01 -3.862828113438239730e-01 -1.007703623978622343e+00 -1.431110463911344333e+00 -1.657434907961685244e+00 -1.822299963385107802e+00 -1.994994312308172368e+00 -2.182920447519717033e+00 -2.335315272004508280e+00 -2.339905060079545240e+00 -2.130158996948005257e+00 -1.856820886481085564e+00 -1.653335859308341815e+00 -1.345869199067769584e+00 -9.245027699554730916e-01 -4.711228976630105758e-01 -1.129332514628663270e-01 -1.811696426955273775e-01
3.433133732534930711e-06 -5.677902705978571385e-01 2.315334295386359820e-01 2.068945321831289208e-01 -3.973827954047822186e-01 -9.983224567573287800e-01 -1.399784560264213829e+00 -1.609213419002528012e+00 -1.777144651348033788e+00 -1.961503838559083723e+00 -2.147469444843448372e+00 -2.293527711962353166e+00 -2.296247272548512353e+00 -2.091492774618076034e+00 -1.833165812078042300e+00 -1.643955228394443857e+00 -1.350134117870914974e+00 -9.328963927969305958e-01 -4.808111132355615269e-01 -1.294741099216570324e-01 -1.965416094710006334e-01
3.443113772455090153e-06 -5.500442256135568142e-01 2.393820944391836791e-01 1.924720684660943537e-01 -4.028608307194297411e-01 -9.847678564217087205e-01 -1.364033482283387055e+00 -1.556782415643116702e+00 -1.727384735510499647e+00 -1.922432687670200480e+00 -2.104758854758427500e+00 -2.245366939927380123e+00 -2.245362545590972481e+00 -2.047466997274311584e+00 -1.802900463493134486e+00 -1.628760267921615545e+00 -1.349692309303279769e+00 -9.381038289570067246e-01 -4.889933878033121961e-01 -1.455789484667538436e-01 -2.115012479780026267e-01
3.453093812375250018e-06 -5.310211232689222571e-01 2.466279243673607513e-01 1.776370256611511933e-01 -4.053020086020723278e-01 -9.682749640877776898e-01 -1.324439256793079833e+00 -1.500536424715306127e+00 -1.674262048804165959e+00 -1.876293412611766742e+00 -2.049536265082007702e+00 -2.189992477104468094e+00 -2.186085567305398047e+00 -1.998175881697257905e+00 -1.767910877989777196e+00 -1.606734406438587781e+00 -1.344687486383350894e+00 -9.401718734316503179e-01 -4.956662793827300573e-01 -1.608489840877052324e-01 -2.330911520234895951e-01
3.463073852295409884e-06 -5.107645063322497903e-01 2.527176312618175102e-01 1.646844607101316804e-01 -4.003281982790087290e-01 -9.492003121920991049e-01 -1.281142586824899565e+00 -1.440576317158293262e+00 -1.617131666856184813e+00 -1.820634207332026522e+00 -1.987452629693271744e+00 -2.122581606376237051e+00 -2.121357334088269653e+00 -1.944028880400852977e+00 -1.728581078199961540e+00 -1.579873136449787330e+00 -1.334915439601433329e+00 -9.390250876665940938e-01 -4.982345773514088583e-01 -1.758119236410906616e-01 -2.535073961007874854e-01
3.473053892215569326e-06 -4.892203098792651250e-01 2.566331323731608771e-01 1.510102891190921448e-01 -3.930686808159962742e-01 -9.277009619513117977e-01 -1.231981077946790348e+00 -1.376227247830640543e+00 -1.554104386061111898e+00 -1.758896351297206229e+00 -1.917541814318501237e+00 -2.045116164812237347e+00 -2.046454780093042825e+00 -1.885626011949063985e+00 -1.685297807612377019e+00 -1.548700108530608466e+00 -1.319757896693507293e+00 -9.341317940394514574e-01 -4.976534700835359981e-01 -1.906652116892975923e-01 -2.738838650421163146e-01
3.483033932135729192e-06 -4.665271480972706386e-01 2.602829483653510412e-01 1.413398837271536146e-01 -3.803679755347724734e-01 -9.025676825744144427e-01 -1.178509071035418243e+00 -1.307738681501489753e+00 -1.483109253017883544e+00 -1.692300659291350096e+00 -1.842859055348512243e+00 -1.961121125964985445e+00 -1.965371140413604278e+00 -1.816424485645142362e+00 -1.637395164493051558e+00 -1.513553985468143015e+00 -1.301358538147773913e+00 -9.227477840823716804e-01 -4.947492194206532523e-01 -2.054535013509652674e-01 -2.945329944963365199e-01
3.493013972055888634e-06 -4.427374046651586514e-01 2.637285426299530444e-01 1.349273077733139925e-01 -3.592302051321952239e-01 -8.707007542624979335e-01 -1.121191272412367379e+00 -1.234515774604940885e+00 -1.407409937843937531e+00 -1.620199039077064640e+00 -1.763829805304478970e+00 -1.873917105261894145e+00 -1.879508693256684904e+00 -1.738120253165148288e+00 -1.585630151582560377e+00 -1.474776194368802695e+00 -1.278438657671653766e+00 -9.037258549306589339e-01 -4.888676459419864506e-01 -2.200767452942115066e-01 -3.142506940104764501e-01
3.502994011976048500e-06 -4.178476130857104454e-01 2.662585021811799679e-01 1.347853109593413479e-01 -3.373589445022339151e-01 -8.353437248577767482e-01 -1.058046682124060833e+00 -1.152137866032899582e+00 -1.329335046348490756e+00 -1.544778618301788198e+00 -1.680889353165778477e+00 -1.782963022968530709e+00 -1.789695421584873269e+00 -1.654984083723086696e+00 -1.527978760890815080e+00 -1.431199925137930151e+00 -1.249917118697397855e+00 -8.776824005548943264e-01 -4.766825626711702069e-01 -2.335081769300439702e-01 -3.331026352753354569e-01
3.512974051896207942e-06 -3.919131580694674155e-01 2.678217079558416480e-01 1.378751453674152139e-01 -3.148421371226787224e-01 -7.937633350934886201e-01 -9.865963548186406085e-01 -1.068501707995357597e+00 -1.249004460590564802e+00 -1.465728311089655511e+00 -1.593176425162820875e+00 -1.678491766767786997e+00 -1.692520216266367727e+00 -1.565045329189459933e+00 -1.457039429146089082e+00 -1.383718291187441718e+00 -1.214134275210272174e+00 -8.427954961489387831e-01 -4.545020330771725736e-01 -2.337221720699753091e-01 -3.503254094894004411e-01
3.522954091816367808e-06 -3.650608378694367162e-01 2.683691886972100482e-01 1.406303606248460736e-01 -2.909500040105563734e-01 -7.447299997214464895e-01 -9.091160113560899925e-01 -9.858705578029525185e-01 -1.167377140215243081e+00 -1.384040626103846705e+00 -1.495852238470519957e+00 -1.568832402966600759e+00 -1.587147918005716196e+00 -1.464003972983555002e+00 -1.380105323305815368e+00 -1.332464698667220615e+00 -1.169591638949400769e+00 -8.054633490984228761e-01 -4.231950441688915876e-01 -2.310159379988469264e-01 -3.653247699135034332e-01
3.532934131736527674e-06 -3.374706026905641698e-01 2.678552804577900015e-01 1.459148680513704943e-01 -2.663030075770426719e-01 -6.881789025989150099e-01 -8.307710287441721908e-01 -9.028049665333126583e-01 -1.087448318765571464e+00 -1.300352044611783997e+00 -1.396476293958095027e+00 -1.457088248565375110e+00 -1.476972811463066915e+00 -1.361835246967957547e+00 -1.291461957515036341e+00 -1.268252348553475795e+00 -1.118270372610443930e+00 -7.656842271455589488e-01 -3.908599863312696154e-01 -2.283247269248226408e-01 -3.766380603100469848e-01
3.542914171656687116e-06 -3.092803016599768307e-01 2.662387973010856279e-01 1.516591334615862985e-01 -2.412649387044011051e-01 -6.312250151887671690e-01 -7.514303424979535961e-01 -8.196885649971776822e-01 -1.008296703359931268e+00 -1.215120042122919131e+00 -1.294250672149737103e+00 -1.345302904566938018e+00 -1.366851724368813192e+00 -1.259716326452417157e+00 -1.202135499570439858e+00 -1.197172941554407455e+00 -1.062186466234173343e+00 -7.241925379730514978e-01 -3.600884392147620239e-01 -2.229334832743753436e-01 -3.798051696393067722e-01
3.552894211576846982e-06 -2.806222084006961826e-01 2.648282393041200278e-01 1.564528401837287086e-01 -2.159263040369304720e-01 -5.737411092828997861e-01 -6.665597387131616536e-01 -7.368774890121431165e-01 -9.287707997878080768e-01 -1.127067877560824494e+00 -1.190702642656514820e+00 -1.233086078338967662e+00 -1.255915638700200399e+00 -1.154286653438989951e+00 -1.109669157250326110e+00 -1.122075756965105420e+00 -1.002459073141374502e+00 -6.821331079343503356e-01 -3.390136882905852023e-01 -2.182878800266751518e-01 -3.825334586688508565e-01
3.562874251497006424e-06 -2.515150374807185174e-01 2.648070225643355258e-01 1.604251742672619385e-01 -1.892169034871703515e-01 -5.147239665149080379e-01 -5.822682116156701060e-01 -6.546069425742673253e-01 -8.495336124470825867e-01 -1.033284500365352798e+00 -1.086669145851966167e+00 -1.120244948798259976e+00 -1.144889850028067535e+00 -1.048961512325807810e+00 -1.010618188705872944e+00 -1.042876501506607045e+00 -9.396207946622410212e-01 -6.416093498971584541e-01 -3.180403516388255469e-01 -2.137400238598599345e-01 -3.849793957407462441e-01
3.572854291417166290e-06 -2.221889895848632723e-01 2.690015843369258364e-01 1.633771843460581630e-01 -1.645416062659603718e-01 -4.556699969325001542e-01 -4.995358980941420057e-01 -5.728617366573176550e-01 -7.710467846145926396e-01 -9.393982813890254802e-01 -9.823160742976967397e-01 -1.008374037198236151e+00 -1.034102767585850291e+00 -9.442837143712760062e-01 -9.121496673691410484e-01 -9.637826394198693025e-01 -8.716459729535933620e-01 -6.023074754170784084e-01 -2.972399773737269824e-01 -1.784190827651857270e-01 -3.872915212389552719e-01
3.582834331337325732e-06 -1.931166540802630172e-01 2.746489823986927870e-01 1.652110099517600794e-01 -1.396862175946414764e-01 -3.968236146138273690e-01 -4.191574128608051009e-01 -4.881675118946615655e-01 -6.938318430707262063e-01 -8.458133641003124925e-01 -8.784744530806274376e-01 -8.977719733839684135e-01 -9.203371292526700831e-01 -8.400678177298709359e-01 -8.152440216535871143e-01 -8.845372105337179214e-01 -8.046587782876792883e-01 -5.665090116060416126e-01 -2.766784410771174763e-01 -1.485527605710293131e-01 -3.896085971629258404e-01
3.592814371257485598e-06 -1.640989059726094823e-01 2.797273231701908891e-01 1.658772659948410388e-01 -1.148414405736738197e-01 -3.384179342198322393e-01 -3.407796850066365790e-01 -4.059071011347105684e-01 -6.178965205502587876e-01 -7.529207310713909029e-01 -7.753861328615211379e-01 -7.879619844999568024e-01 -8.073482346689261346e-01 -7.330112491167091182e-01 -7.195818179001086667e-01 -7.981352658857221449e-01 -7.373403700584617582e-01 -5.302514296741314137e-01 -2.564162902886528150e-01 -1.244538771754432616e-01 -3.916967556309424170e-01
3.602794411177645040e-06 -1.359821153712321151e-01 2.843312482786486961e-01 1.651948940152793976e-01 -9.448629854831018526e-02 -2.806740031413964553e-01 -2.641905112918287446e-01 -3.271089896116406992e-01 -5.431667659796457492e-01 -6.617101486390686294e-01 -6.733117620315866025e-01 -6.776008844626800753e-01 -6.961308603228758551e-01 -6.278708671445788481e-01 -6.254722511476296098e-01 -7.108961496432528726e-01 -6.700934889153632446e-01 -4.933192608428785264e-01 -2.372902762364643148e-01 -1.015067260118987930e-01 -3.936576380292262645e-01
3.612774451097804906e-06 -1.099333228604370966e-01 2.875370166847531772e-01 1.668377853025262147e-01 -7.630309760105870309e-02 -2.238002263640141154e-01 -1.898205752433786142e-01 -2.511313966119988472e-01 -4.665773217682869234e-01 -5.745773494753639854e-01 -5.726661443826913667e-01 -5.671788836585871518e-01 -5.871126181642077890e-01 -5.247473575134304902e-01 -5.338900741212928569e-01 -6.258071053192491018e-01 -6.031104133654351385e-01 -4.558871439250816171e-01 -2.189904621169267152e-01 -7.998300557764698171e-02 -3.959176865782156884e-01
3.622754491017964771e-06 -8.546617559494198990e-02 2.885139506716050128e-01 1.669801672874331178e-01 -5.823514317587902278e-02 -1.679919853304892574e-01 -1.178122873604779269e-01 -1.791233810644859425e-01 -3.887685897678554992e-01 -4.879873119668131642e-01 -4.717713471939846137e-01 -4.591076875522208112e-01 -4.801996287288223253e-01 -4.265080476087948491e-01 -4.452197674755087320e-01 -5.433934617961057034e-01 -5.376041578990062852e-01 -4.181297670593607796e-01 -2.009076655843421433e-01 -6.009347149331330240e-02 -3.985569944235305417e-01
3.632734530938124214e-06 -6.158868862330350857e-02 2.878824150878671051e-01 1.660480188413497871e-01 -4.032934785356108442e-02 -1.175634852665989466e-01 -4.829059300285692274e-02 -1.105242029620163852e-01 -3.148452092415425785e-01 -4.025108421641704348e-01 -3.734435761625078398e-01 -3.532938549844251153e-01 -3.757853421301498575e-01 -3.314612820418121331e-01 -3.538890554799244414e-01 -4.633871088993496978e-01 -4.758600952446589982e-01 -3.802213280935317630e-01 -1.832174067360855529e-01 -4.126881310787176849e-02 -4.016378790766227391e-01
3.642714570858284079e-06 -3.831809354981718235e-02 2.857231852595435440e-01 1.640863215105427264e-01 -2.264419403756915902e-02 -7.033202377143546458e-02 1.498754426629296185e-02 -4.557268749666998353e-02 -2.435329425713163298e-01 -3.204223620665260230e-01 -2.764482545648332956e-01 -2.503628478641016231e-01 -2.780627267076978826e-01 -2.398875580745273295e-01 -2.652475514667340661e-01 -3.854001571620889188e-01 -4.153073879530936319e-01 -3.423350001658201913e-01 -1.657746312813858369e-01 -2.417357359822271817e-02 -4.044057093729855890e-01
3.652694610778443522e-06 -1.551384102932279289e-02 2.821381847948263855e-01 1.586319521709115554e-01 -5.237162313420277646e-03 -2.396614964082886823e-02 7.509296366715621784e-02 1.536040843406576498e-02 -1.756002577809258336e-01 -2.464098763734876296e-01 -1.825113121713726749e-01 -1.504374627613786208e-01 -1.844388515560399233e-01 -1.523103000810860086e-01 -1.803300836848346633e-01 -3.073218263106241022e-01 -3.562036724694697676e-01 -3.046423965070488848e-01 -1.460331812770380155e-01 -8.817605539517457680e-03 -4.060580995598248588e-01
3.662674650698603387e-06 6.565135978989864590e-03 2.770082979870948092e-01 1.516146091532509788e-01 1.183548685970549873e-02 2.125327743911804845e-02 1.320605402502066095e-01 7.189593797693084876e-02 -1.111449481625293723e-01 -1.760490716637275466e-01 -9.305852590927557455e-02 -5.356168740867461864e-02 -9.499137153220153784e-02 -6.925012632114388444e-02 -9.917586771836608972e-02 -2.320975024572012602e-01 -2.987898478916994338e-01 -2.673130278903996238e-01 -1.261239122016395431e-01 4.803849317027956631e-03 -4.071050269483763584e-01
3.672654690618762830e-06 2.785413089516818735e-02 2.705488453046139830e-01 1.437847444259671703e-01 2.851893838591905428e-02 6.471913625839055551e-02 1.857628994495424957e-01 1.271760750442818000e-01 -5.009576420267341373e-02 -1.085147029682061587e-01 -6.836880850443188135e-03 3.964334186047735464e-02 -9.238961817064558768e-03 9.879125299507456048e-03 -2.208059713135798741e-02 -1.594168429629780892e-01 -2.432890406851675735e-01 -2.305137465158195453e-01 -1.064369401357218858e-01 1.670895983702559012e-02 -4.004734492671679358e-01
3.682634730538922695e-06 4.914780870040270228e-02 2.626648089707526168e-01 1.347675950234814846e-01 4.476004379394014215e-02 1.021753027572120526e-01 2.360910327805960385e-01 1.790260272922463980e-01 4.633869999817069076e-03 -4.400773590216501552e-02 7.606015742065962149e-02 1.279844494438162339e-01 7.338395270245984259e-02 8.662238025530642760e-02 5.160333207413664303e-02 -9.035932253320248797e-02 -1.899590419975953348e-01 -1.946228188929571834e-01 -8.679286487875444156e-02 2.692799724178158993e-02 -3.786968264735104395e-01
3.692614770459082561e-06 7.113077005032010514e-02 2.503220644901516523e-01 1.251270107013727761e-01 6.037527608146977393e-02 1.335818953768174722e-01 2.829511081765589964e-01 2.270978026089948421e-01 4.731941609952727140e-02 1.731428050065858884e-02 1.551795498069095947e-01 2.117789300506531525e-01 1.522263409132346423e-01 1.549168859034396883e-01 1.257880739798324377e-01 -2.505020949118380927e-02 -1.389910423219768154e-01 -1.606941364115337112e-01 -6.737804031433462792e-02 3.550194065121169140e-02 -3.483409863883278335e-01
3.702594810379242003e-06 9.414873262880042726e-02 2.367481972834473425e-01 1.145210422533162048e-01 7.370181870874362162e-02 1.631613099930143695e-01 3.191771074598688807e-01 2.713155685244475479e-01 8.639420981781174846e-02 7.632979875009902881e-02 2.304231211268188695e-01 2.917862598984172218e-01 2.266831253989964878e-01 2.168763187996246289e-01 1.955087095321395574e-01 3.636983706092883351e-02 -8.987166789506714770e-02 -1.304646546963132703e-01 -4.827905696161233218e-02 4.248101756855038325e-02 -3.236157664165670300e-01
3.712574850299401869e-06 1.155224170736583733e-01 2.218685545903734402e-01 1.029414926936669666e-01 8.096097128608753524e-02 1.908582700308752989e-01 3.489944192712325921e-01 2.994274878150309793e-01 1.224072600254596938e-01 1.315805954109763587e-01 3.021791609970354009e-01 3.671224362418967213e-01 2.964046568152363115e-01 2.745003733921779765e-01 2.600061549216071688e-01 9.497291561994940234e-02 -4.420148534053207345e-02 -1.044019294371744261e-01 -2.985622231092605397e-02 4.790064187716722155e-02 -3.025251307253636335e-01
3.722554890219561311e-06 1.360900365471870710e-01 2.061905658734944358e-01 9.004475017513306756e-02 8.583049714222450166e-02 2.166055080655854004e-01 3.753118968853728643e-01 3.236460011162702322e-01 1.555214287137955398e-01 1.831436426483701585e-01 3.663209497409140036e-01 4.375500445633353497e-01 3.613158239619333467e-01 3.277111885127790281e-01 3.187013741330238514e-01 1.503716591107542022e-01 -1.440877253913253400e-03 -7.906726081078233048e-02 -1.267912979683722893e-02 5.189480249833457182e-02 -2.828265009178494993e-01
3.732534930139721177e-06 1.559664787657524254e-01 1.898869029426086819e-01 7.607182760374756048e-02 8.888393042570334746e-02 2.400727946515960887e-01 3.982059142036976640e-01 3.430420527526589769e-01 1.856275303895753015e-01 2.308333143863329495e-01 4.251977098385332776e-01 5.027519540133547071e-01 4.212837179091893924e-01 3.764522146735346797e-01 3.732179294389377233e-01 1.999097879662720956e-01 3.816714233882724516e-02 -5.501401960265628333e-02 3.491356931630284783e-03 5.476893490264962694e-02 -2.644542795163152826e-01
3.742514970059880619e-06 1.744478111241024032e-01 1.730885229556887728e-01 6.174169124694759564e-02 9.072610804252261019e-02 2.606693376557672193e-01 4.176161701783285274e-01 3.574506824006323802e-01 2.123784782632983648e-01 2.742516194360997139e-01 4.790964704017522391e-01 5.628072427781160014e-01 4.755555535734266592e-01 4.206756960141879720e-01 4.194485089581554971e-01 2.454358372815788614e-01 6.957664603154807559e-02 -3.235414042357643433e-02 1.188291544704945732e-02 5.632046145926155462e-02 -2.474520110121313787e-01
3.752495009980040485e-06 1.913913237571118753e-01 1.557697347514100938e-01 4.735066093538123355e-02 9.211558260836399947e-02 2.792832181839449701e-01 4.336109913061551024e-01 3.684424639938850832e-01 2.358087511077796017e-01 3.137296065091945141e-01 5.283729240995000964e-01 6.157248409413268453e-01 5.222723287725863361e-01 4.624001742261456549e-01 4.569340329872472184e-01 2.869832477715556496e-01 9.808197210447643088e-02 -1.118881287358329188e-02 2.003687072757879759e-02 5.692708212794086314e-02 -2.317798230813316318e-01
3.762475049900200351e-06 2.068046548036351628e-01 1.378549742214892904e-01 3.304635474619356528e-02 9.305197480911436836e-02 2.958908706472282435e-01 4.461650599927166061e-01 3.760825780601186330e-01 2.559680617264883384e-01 3.493275334033089097e-01 5.729493883742369231e-01 6.615980836203275706e-01 5.639136167055109894e-01 5.006761238858815632e-01 4.903933600139369076e-01 3.218834166361763671e-01 1.234808936893980053e-01 6.716827836867503981e-03 2.803907085147384556e-02 6.010127936300981716e-02 -2.173856325565228509e-01
3.772455089820359793e-06 2.209039943321159383e-01 1.197917288514262490e-01 1.892992594014684948e-02 9.353510907477832759e-02 3.103869988177701544e-01 4.549148074098942618e-01 3.802772672589307956e-01 2.729201919413734023e-01 3.805825851485952205e-01 6.133487960868797551e-01 7.022756405210829334e-01 6.004488012095522409e-01 5.344689751782831788e-01 5.192910560114307739e-01 3.494726884503753794e-01 1.458679539325090369e-01 2.151269987475549691e-02 3.543401260502845873e-02 6.818251280745998844e-02 -2.042069464872971196e-01
3.782435129740519659e-06 2.336292370166993815e-01 1.037594802813093242e-01 5.109247476571439350e-03 9.342509006620587642e-02 3.228408622003262618e-01 4.597485816782304058e-01 3.823386311933832937e-01 2.889917854458249336e-01 4.072302784084504412e-01 6.469611820809008096e-01 7.362863450344532268e-01 6.310545332138030039e-01 5.637649303898226716e-01 5.469056640888833032e-01 3.734215670585992464e-01 1.654862703342674657e-01 3.456302579757458693e-02 4.096338410667226676e-02 7.581163733477164213e-02 -1.921726379530898365e-01
3.792415169660679101e-06 2.449385928253329514e-01 8.801281102131199019e-02 -1.241150726167420879e-02 9.408575114479456047e-02 3.332414278463469715e-01 4.591364895604992391e-01 3.846492014506326385e-01 3.025232411595796256e-01 4.300639898031744512e-01 6.756632838578479072e-01 7.628779187192196165e-01 6.548889363267463848e-01 5.886048770403554675e-01 5.712434075431849223e-01 3.938551734377517821e-01 1.820972022882452468e-01 4.582015741102597045e-02 4.347085428361160270e-02 8.334761434933658786e-02 -1.812046698808586764e-01
3.802395209580838967e-06 2.547927541753488567e-01 7.115982129113607169e-02 -3.132395525405109321e-02 9.425880859136546996e-02 3.414681958633716818e-01 4.535641537086358976e-01 3.840393584288828710e-01 3.127295926180834185e-01 4.501699581988931609e-01 6.996735331583029405e-01 7.842158727968047138e-01 6.764307696841702633e-01 6.094135847187436283e-01 5.917605112077696239e-01 4.109117633225615740e-01 1.958621937441773764e-01 5.525469681040518638e-02 4.526217730456081473e-02 9.097921456997409839e-02 -1.712197447081393320e-01
3.812375249500998409e-06 2.632409508973049261e-01 5.424076429902244256e-02 -4.937310518811956206e-02 9.393252442592220364e-02 3.472347264986200832e-01 4.452264515632098907e-01 3.806309916489358791e-01 3.199449919080334936e-01 4.673283652667343802e-01 7.191757541535275244e-01 8.008093961413180750e-01 6.970521573263580573e-01 6.262759567717171016e-01 6.085475028030037370e-01 4.248046850519530682e-01 2.068522321973576272e-01 6.367580811475898050e-02 4.619887768911867809e-02 9.837684103494843957e-02 -1.619522477654426473e-01
3.822355289421158275e-06 2.703435137133554100e-01 3.786314538263722829e-02 -6.698714030972048594e-02 9.315240667193534774e-02 3.507117328598114980e-01 4.342791157097626309e-01 3.748376679553141466e-01 3.243990423015538083e-01 4.809561336429499789e-01 7.348505533770604004e-01 8.127687764294654338e-01 7.127196233195676189e-01 6.424461221731317950e-01 6.217316981894850381e-01 4.385031875305862581e-01 2.153636294673348939e-01 7.021616005221170687e-02 4.621730455343906613e-02 1.053364957995185230e-01 -1.531712330870932115e-01
3.832335329341318140e-06 2.755471637331801671e-01 2.199528451008089802e-02 -8.379819207701330597e-02 9.192560550135982222e-02 3.518959604809578923e-01 4.207671122450265533e-01 3.666402487728916970e-01 3.262862168568111954e-01 4.937189680225637645e-01 7.464163811279705962e-01 8.272848505227110572e-01 7.244948933599254515e-01 6.548075262246407791e-01 6.314475485363266749e-01 4.497288062575123258e-01 2.216929828655235801e-01 7.479875560988517857e-02 4.525684359600871953e-02 1.106914275031326417e-01 -1.450679442848285261e-01
3.842315369261478006e-06 2.775794533600405845e-01 8.050972035375409189e-03 -9.969083802725070553e-02 9.015877114583963070e-02 3.507199753602106562e-01 4.067280949973544057e-01 3.560227145210816957e-01 3.269488067100034256e-01 5.035630044797638760e-01 7.586301938024909708e-01 8.378341977300503007e-01 7.304090676530535786e-01 6.631689991906111192e-01 6.378354592227778452e-01 4.582097680800799600e-01 2.269736474825720107e-01 7.719035312804715943e-02 4.241166926011746829e-02 1.083042116463762555e-01 -1.374725714762886630e-01
3.852295409181637025e-06 2.786273470064968283e-01 -4.278850466882281808e-03 -1.146201047436560400e-01 8.783930874610008932e-02 3.475061053866694283e-01 3.939032048749540049e-01 3.431140768822095732e-01 3.252872886210673165e-01 5.102546335462120330e-01 7.666942393012317059e-01 8.438264055536699448e-01 7.316234629960862712e-01 6.676489747166061139e-01 6.414194456873921757e-01 4.641033445630180498e-01 2.299427013979287449e-01 7.722636059467341552e-02 3.822587440324489577e-02 1.055326158905393885e-01 -1.303307778789314364e-01
3.862275449101796891e-06 2.788538237137830889e-01 -1.548756381106458982e-02 -1.285508856288819224e-01 8.495323620772431139e-02 3.419874828431425096e-01 3.791520421899348126e-01 3.280895089754564675e-01 3.214358582220885330e-01 5.139239877341699181e-01 7.707203676313016949e-01 8.451901800143969412e-01 7.302021219986313261e-01 6.683776850303299044e-01 6.421667952235278198e-01 4.680687600236579371e-01 2.321620891385780538e-01 7.532155455330995231e-02 3.288743308043261260e-02 1.023815965267877576e-01 -1.230413105448875943e-01
3.872255489021956756e-06 2.784533148821883852e-01 -2.550274837103747375e-02 -1.413241724361546658e-01 8.148517182984675589e-02 3.277181774676194426e-01 3.624866776101261512e-01 3.111155423460303382e-01 3.155330362082424678e-01 5.147401800695188268e-01 7.706653022367678796e-01 8.436076489311108428e-01 7.261270642960865329e-01 6.652307360990183938e-01 6.400089492991758444e-01 4.730462750373946590e-01 2.372784371286016936e-01 7.185417168023441881e-02 2.616605669076121216e-02 9.885113994999362996e-02 -1.160390557818484492e-01
3.882235528942116622e-06 2.774381651061801901e-01 -3.614146212800560531e-02 -1.530391059626295402e-01 7.740753650217385706e-02 3.119251795277322437e-01 3.439921030489062614e-01 2.923568237173141959e-01 3.082236894697145124e-01 5.128561598416083722e-01 7.673076095655415596e-01 8.371854721966816015e-01 7.207760296748506601e-01 6.578257954935399221e-01 6.351594414404190259e-01 4.770587180755291312e-01 2.410015753159613361e-01 6.591040050098111169e-02 1.661783299549138976e-02 9.493069983572394177e-02 -1.079680185820584282e-01
3.892215568862275641e-06 2.751394935278448362e-01 -4.857333744631714412e-02 -1.637061882221775289e-01 7.276224125098344764e-02 2.955490736623954118e-01 3.239024271101962338e-01 2.719813780188448660e-01 2.993451543603352638e-01 5.083830290197421942e-01 7.614127781551363050e-01 8.262861114789247230e-01 7.117169550391262423e-01 6.459032525606190900e-01 6.294224716215944815e-01 4.797093951208754037e-01 2.429516992280471299e-01 6.033990225933228563e-02 8.213362803106154589e-03 9.060670770492293413e-02 -9.988769452300508278e-02
3.902195608782435506e-06 2.710429168881280937e-01 -5.983059298974743173e-02 -1.733265164805223579e-01 6.805480221015705600e-02 2.811836614019986857e-01 3.021004414452592712e-01 2.513195717321753397e-01 2.887544989151875074e-01 5.017293538032885358e-01 7.523519436137281469e-01 8.116022905921074226e-01 6.977250381843231875e-01 6.307740353962038027e-01 6.225997303157381202e-01 4.819124515488465987e-01 2.436639803471590815e-01 5.652138186332757164e-02 -1.559975187678436497e-03 8.543151287959215023e-02 -7.755069297166704290e-02
3.912175648702595372e-06 2.666110199010701121e-01 -6.957488531260788700e-02 -1.790138606768635343e-01 6.267602100702529544e-02 2.653373120181916067e-01 2.814987387684963482e-01 2.327149160416699392e-01 2.765812858830146714e-01 4.932134028112309942e-01 7.410626082340020515e-01 7.935067678554866832e-01 6.808938946085537625e-01 6.127114843998084925e-01 6.153928985016962061e-01 4.839880448067178098e-01 2.447432854622121068e-01 5.230276866199520813e-02 -1.104243225919405470e-02 7.893748536934483417e-02 -5.298248181951693142e-02
3.922155688622755238e-06 2.619853568264303156e-01 -7.776916886741645774e-02 -1.815494518654875711e-01 5.660536966110843449e-02 2.496361009967004996e-01 2.625888229688500553e-01 2.137653964403815887e-01 2.630389377823704744e-01 4.826512524298568474e-01 7.269323864618402187e-01 7.722121193768457514e-01 6.606955101452192114e-01 5.926643295287827851e-01 6.059984210045995523e-01 4.849519206389942827e-01 2.468134207986640849e-01 4.719429895905795369e-02 -2.042902078252533185e-02 7.196460635543650008e-02 -2.796577112847119934e-02
3.932135728542915104e-06 2.569618958653629992e-01 -8.438822847051649645e-02 -1.830559212560507742e-01 4.982286423033434331e-02 2.348519511877717736e-01 2.446799299888590407e-01 1.951374130359889436e-01 2.482748680639978722e-01 4.701204803034767510e-01 7.095480697725938812e-01 7.471444123510770918e-01 6.368025859109394116e-01 5.727629124797442017e-01 5.945645588067596243e-01 4.849068028990412005e-01 2.473753836996748223e-01 4.173753656193982670e-02 -3.119885024365891268e-02 6.445781180213412676e-02 -2.528410845585351771e-03
3.942115768463074122e-06 2.506514495398753373e-01 -8.941834479023541560e-02 -1.835795627788879003e-01 4.285968601338570327e-02 2.194666887639407094e-01 2.258911839354967865e-01 1.746510628147224242e-01 2.324367118227853024e-01 4.557775376494928032e-01 6.896043404111545927e-01 7.192651443169107983e-01 6.102312955476122402e-01 5.506044863779538945e-01 5.812409518206457237e-01 4.834348240753878478e-01 2.463944441061627355e-01 3.475248753283726594e-02 -3.893159475341158998e-02 5.639198175020240095e-02 2.497149186545502553e-02
3.952095808383233988e-06 2.441364282223859594e-01 -9.285685766163048749e-02 -1.837222662958384600e-01 3.584986872062489310e-02 2.029607000038988474e-01 2.059107405486957088e-01 1.532565625871098736e-01 2.156719041527963565e-01 4.397790195280815162e-01 6.672951931930249936e-01 6.888018353810961836e-01 5.812407626458671039e-01 5.270272016736941012e-01 5.668194167119140481e-01 4.806391026382252907e-01 2.440813713789462269e-01 2.669544678465948437e-02 -4.632100624862828947e-02 4.774188720801957747e-02 5.375182427696795218e-02
3.962075848303393854e-06 2.378243566379491247e-01 -9.471163966048085081e-02 -1.829924643145722507e-01 2.291252600598709527e-02 1.882993263527908967e-01 1.850384469646134400e-01 1.314356503430415546e-01 1.987405773269282361e-01 4.222798988101821305e-01 6.421972283374526302e-01 6.559844009223755323e-01 5.501755429436230305e-01 5.018418941248607990e-01 5.513478121322012981e-01 4.766197715237043830e-01 2.405249673598470750e-01 1.753695728301928047e-02 -5.259226220436857835e-02 3.848327082561282114e-02 7.498912948173665216e-02
3.972055888223553720e-06 2.317362977569858151e-01 -9.500049328131249249e-02 -1.806049993805891318e-01 9.720372380538475424e-03 1.724580657906753800e-01 1.628231096788252397e-01 1.092896141592051423e-01 1.818259549689937027e-01 4.035053637570497620e-01 6.151032589552843932e-01 6.210440571285962275e-01 5.178150872557276685e-01 4.753596780372443265e-01 5.344239055326194254e-01 4.714738076065591588e-01 2.358132269796248404e-01 1.103679722126904572e-02 -5.822933425894812748e-02 3.292728181955144329e-02 9.651593347870511541e-02
3.982035928143712738e-06 2.258554312380458562e-01 -9.375048552577872063e-02 -1.763093818819256309e-01 -3.731758970771791896e-03 1.554417180704463775e-01 1.397202619608133578e-01 8.687166074021632212e-02 1.660864316797726337e-01 3.840675697535640420e-01 5.862570305292438277e-01 5.861022423303817730e-01 4.840528211008214843e-01 4.519081045030006738e-01 5.161968465179687104e-01 4.652949476380011662e-01 2.300327513421702164e-01 3.527996488045277192e-03 -6.434712416544710600e-02 3.140875560625718682e-02 1.182840288076973528e-01
3.992015968063872604e-06 2.204472038857092364e-01 -9.245381248653228301e-02 -1.713800755030447376e-01 -1.474836414710709726e-02 1.373186730375153541e-01 1.160660910130710682e-01 6.497840288396450337e-02 1.499924458445255904e-01 3.636902933112520220e-01 5.560943038883120471e-01 5.531202973396479594e-01 4.532739501060577547e-01 4.271289649581070935e-01 4.975067931900087892e-01 4.582188092226855414e-01 2.236203433387691231e-01 -4.668564371445959107e-03 -6.959798862228122607e-02 2.939386236665853316e-02 1.402380386999957929e-01
4.001996007984032470e-06 2.155561183443821249e-01 -9.018967255571525010e-02 -1.658809131324489039e-01 -2.590203659691016694e-02 1.181624733858517851e-01 9.225184522390142416e-02 4.502176795909260121e-02 1.340443401149405689e-01 3.425601831543641507e-01 5.261759599538148313e-01 5.185872435923815083e-01 4.209059295989077687e-01 4.005295541734926745e-01 4.793464489500028902e-01 4.534070693952277353e-01 2.179323210130438560e-01 -1.243828618404260386e-02 -7.561157534951333525e-02 2.527891880015874920e-02 1.623156973119625757e-01
4.011976047904192336e-06 2.112710539666936560e-01 -8.650495707807492884e-02 -1.598757291363302746e-01 -3.739990217327953531e-02 9.797764802486445823e-02 6.875363714728499609e-02 2.565010983207937495e-02 1.183901274247915469e-01 3.208360931879623013e-01 4.972628408605223593e-01 4.826966393872268446e-01 3.870109319303419171e-01 3.763859432345893485e-01 4.604999839297864161e-01 4.481685877326090917e-01 2.127288432261606743e-01 -2.147465442729129537e-02 -8.118419771654961092e-02 1.634822962854435083e-02 1.844478421403223378e-01
4.021956087824352201e-06 2.076484677988265082e-01 -8.519269415495436815e-02 -1.578391984775920076e-01 -4.923973659790938789e-02 7.676381341781879364e-02 4.500675785207472468e-02 6.471132966123049717e-03 1.036755527345752104e-01 2.984502258668582653e-01 4.672868925178745303e-01 4.457352493982900121e-01 3.535360797727055138e-01 3.537042443724038865e-01 4.446112665324484237e-01 4.427165253178306226e-01 2.084140044890121224e-01 -3.294941265973362621e-02 -8.829198744450468539e-02 1.286061166386394394e-02 2.065646317476460825e-01
4.031936127744511220e-06 2.047297659080708487e-01 -8.259275262119646077e-02 -1.548578728448457009e-01 -6.141272941580280115e-02 5.483742290101194239e-02 2.151603921308814504e-02 -1.232876723336670879e-02 8.891858180140906065e-02 2.778843212825041764e-01 4.364292426288054472e-01 4.075773279280906491e-01 3.197973977367008502e-01 3.325351661484755028e-01 4.326642830930224060e-01 4.363798006448273981e-01 2.044192045002733438e-01 -4.429969862452849683e-02 -9.657307905058380715e-02 1.829768639710344438e-02 2.286002509640140679e-01
4.041916167664671086e-06 2.025512069628408740e-01 -7.844721910090494965e-02 -1.490939134061200211e-01 -7.391442763509241398e-02 3.226801338975345684e-02 -5.856373944546066366e-04 -3.062923955272584681e-02 7.411510950165978162e-02 2.574780011766115706e-01 4.047554373179621523e-01 3.686954224840124361e-01 2.853725704614599179e-01 3.106200953664300379e-01 4.223980531174040265e-01 4.302047185736145307e-01 1.992772391743411198e-01 -5.612345116176254561e-02 -1.057714138812196614e-01 2.561984718757930046e-02 2.507650827603040700e-01
4.051896207584830951e-06 2.011401839731438435e-01 -7.319492380030317991e-02 -1.385114695743661639e-01 -8.647975748031493104e-02 9.125561394355254097e-03 -2.214629053033766171e-02 -4.839000121961878342e-02 5.946826997240465401e-02 2.388749764219840199e-01 3.724654260005261230e-01 3.321874868851584228e-01 2.504431776007068344e-01 2.878651650007265639e-01 4.129552128024499003e-01 4.243481218041584846e-01 1.927272557694134636e-01 -6.823314438526724424e-02 -1.158008846660342761e-01 3.308131439550689168e-02 2.727592756025744580e-01
4.061876247504990817e-06 2.005153670042785219e-01 -6.689360006927699831e-02 -1.249550542432304179e-01 -9.358346885598256559e-02 -1.452086704575475049e-02 -4.366922880333753282e-02 -6.550042283431627144e-02 4.512601478874127270e-02 2.200842630249250642e-01 3.399508683344272253e-01 2.953504799097189104e-01 2.151860467070306482e-01 2.645011379726699974e-01 4.031291919959914538e-01 4.189995924846491859e-01 1.856994739499688296e-01 -8.055514521440676479e-02 -1.265689222822415361e-01 3.950539886272474988e-02 2.943755271916528859e-01
4.071856287425150683e-06 2.006869305071131149e-01 -5.916902640998173563e-02 -1.135399747093154971e-01 -9.524654593733850039e-02 -3.779483783927009566e-02 -6.436692685669442859e-02 -8.185486820169451949e-02 3.099202019698218263e-02 2.011482291896524721e-01 3.100704743995333912e-01 2.583730755045547389e-01 1.797728217475793311e-01 2.407685569714033968e-01 3.926621280382645018e-01 4.127969488484612981e-01 1.787210674685990319e-01 -9.308361171268948742e-02 -1.379776798796773507e-01 4.566666992990616597e-02 3.155145069271437785e-01
4.081836327345309702e-06 2.001741510402276492e-01 -4.849069521726305509e-02 -1.008849416627080747e-01 -9.302392326594167982e-02 -5.782874239780436132e-02 -8.422141558502022063e-02 -9.735320717460954620e-02 1.741672305508798480e-02 1.821687432995933442e-01 2.800863912404015776e-01 2.214370635651542185e-01 1.443695665836182140e-01 2.167883124671780570e-01 3.813904104025865327e-01 4.058500758547696763e-01 1.711351930943429411e-01 -1.057288530596957876e-01 -1.494037685967718743e-01 5.073830013757175961e-02 3.360750511775786320e-01
4.091816367265469567e-06 1.995582741573788954e-01 -3.652027303870955532e-02 -8.659285390509975644e-02 -9.106618517118389433e-02 -7.553624728117201703e-02 -1.037868974818752094e-01 -1.119013280048019032e-01 4.502141691795651449e-03 1.632440812044320122e-01 2.501480848073028840e-01 1.846077093358266530e-01 1.091363994473911747e-01 1.926779190645894480e-01 3.695529836046713701e-01 3.981071014393648966e-01 1.629510720084729469e-01 -1.184063181690918759e-01 -1.607345973112749848e-01 5.546183242641973543e-02 3.560033608421563911e-01
4.101796407185629433e-06 1.997083899043741173e-01 -2.423135604305341056e-02 -7.169071045941695364e-02 -8.989542446025329536e-02 -9.328218674617153039e-02 -1.229745296123577053e-01 -1.254116438111455845e-01 -7.050439205914508026e-03 1.446648528543558743e-01 2.203982757173127693e-01 1.479895750828004175e-01 7.422715481945503513e-02 1.684274060224385527e-01 3.573503882565370326e-01 3.891309039284783777e-01 1.540701176051332000e-01 -1.310371371036331556e-01 -1.723926243619042231e-01 6.002465592626296531e-02 3.752989808045038012e-01
4.111776447105789299e-06 2.006208435713738303e-01 -1.118975521628971792e-02 -5.684322926937968035e-02 -9.109432092737800024e-02 -1.093476133588808519e-01 -1.413824705978163898e-01 -1.376129834960388987e-01 -1.783607165133264949e-02 1.267707555277808318e-01 1.908382047297579598e-01 1.119289177105607519e-01 3.978906950187315050e-02 1.440935663611880579e-01 3.446990117645179486e-01 3.796187358464652162e-01 1.449341800822432913e-01 -1.435485502061144836e-01 -1.853384271207850209e-01 6.349907740208220186e-02 3.924265424821338777e-01
4.121756487025948318e-06 2.022745760612478794e-01 3.066573105269546073e-03 -4.204338748627736710e-02 -9.153191876700367269e-02 -1.257669201084452293e-01 -1.590642907982937615e-01 -1.477769427783051370e-01 -2.778245779886785727e-02 1.092329233611366163e-01 1.617144385192514355e-01 7.649564403726538675e-02 5.962490145987816431e-03 1.199695618126434687e-01 3.316674317014825513e-01 3.691613618576418121e-01 1.354027702134657785e-01 -1.558742221417430962e-01 -1.983795461547946115e-01 6.533223539996463325e-02 4.085509215712532227e-01
4.131736526946108183e-06 2.047400373522812178e-01 1.844428640157030203e-02 -2.772036757569089349e-02 -9.071470379659717087e-02 -1.424248432643512308e-01 -1.760260468326541317e-01 -1.563327786453022616e-01 -3.682324295408712783e-02 9.212528583513540648e-02 1.331732063658910281e-01 4.160280567912331973e-02 -2.711939990442360435e-02 9.624867706763741426e-02 3.185008874532883616e-01 3.580157256793875531e-01 1.254393874757491756e-01 -1.676603180005437621e-01 -2.114142842162995140e-01 6.707138067044438046e-02 4.282266660980784123e-01
4.141716566866268049e-06 2.082487482883492169e-01 3.423059137368464344e-02 -1.493935416384504708e-02 -8.918937148430206019e-02 -1.594522819893102183e-01 -1.919575091749636531e-01 -1.636332354567099912e-01 -4.489731872779618993e-02 7.555778785987452006e-02 1.053269643586025456e-01 7.673012084717418732e-03 -5.962736018768069468e-02 7.382397154141769058e-02 3.073604402162087301e-01 3.463336465440749468e-01 1.177717043902312272e-01 -1.786865714503606539e-01 -2.243444492856519479e-01 6.881621587642883231e-02 4.502592432982726045e-01
4.151696606786427915e-06 2.123649318687633181e-01 5.035718273700981462e-02 -3.146514129575333964e-03 -8.852414074717304682e-02 -1.749671798214937901e-01 -2.071787382542334410e-01 -1.696394720024766711e-01 -5.052881152992941272e-02 5.986760943226161064e-02 7.827979071358805163e-02 -2.519575856932450633e-02 -9.121630381927700593e-02 5.223741006805199955e-02 2.965845817637760562e-01 3.355831086076955794e-01 1.103286628153995752e-01 -1.893675896477974852e-01 -2.370764506868017485e-01 7.030333754374255839e-02 4.762207289998977577e-01
4.161676646706587781e-06 2.170458596444121979e-01 6.650948416082322345e-02 8.356322238895149551e-03 -8.620275081791793637e-02 -1.893211992302121505e-01 -2.216346469025104737e-01 -1.749790368568197030e-01 -5.485314402096827524e-02 4.479764525784369483e-02 5.212725307606303621e-02 -5.688927588751820780e-02 -1.216814625201365629e-01 3.116126446418153451e-02 2.855492904642327745e-01 3.245219394085263054e-01 1.030502465222098013e-01 -1.996680152443170431e-01 -2.487220958339590171e-01 7.130317231867787375e-02 5.051621111063275826e-01
4.171656686626746799e-06 2.222454518570205761e-01 8.154792242197501928e-02 2.001672202226155439e-02 -8.419480567657133818e-02 -2.035284989147632673e-01 -2.352766735437386847e-01 -1.789727683218397258e-01 -5.836503806623647567e-02 3.042033302826303159e-02 2.695634125721405039e-02 -8.731134563035343465e-02 -1.509200200574488948e-01 1.064599751470687514e-02 2.743096366610260906e-01 3.131581573618775760e-01 9.616122378832023254e-02 -2.087661109651033908e-01 -2.594772313149869558e-01 7.143687202828900851e-02 5.351271866899374174e-01
4.181636726546906665e-06 2.278171111099374091e-01 9.649145076091242279e-02 3.121837577217044177e-02 -8.272051940001710901e-02 -2.167833784719042922e-01 -2.480630057197991123e-01 -1.818079238654216612e-01 -6.150653643379116325e-02 1.680161859358977189e-02 2.845466601691489655e-03 -1.163768732964358121e-01 -1.788375510804660340e-01 -9.231754249048996705e-03 2.629200140402755403e-01 3.015677692584025626e-01 8.905450044149341993e-02 -2.169693068510994138e-01 -2.697759751209772294e-01 7.080354091050267140e-02 5.684562305080372857e-01
4.191616766467066531e-06 2.344948948953468615e-01 1.111704196361480296e-01 4.203251595660449647e-02 -8.194224792391929801e-02 -2.299611343043210521e-01 -2.603166397904342344e-01 -1.833041539502104078e-01 -6.427720878994645781e-02 3.983909547248067930e-03 -2.010349934199066879e-02 -1.439921260753055099e-01 -2.053481776722111130e-01 -2.835802808231087380e-02 2.514340026837183495e-01 2.897991407328933122e-01 8.180802181343446722e-02 -2.226375648063136925e-01 -2.795562390157337318e-01 6.946603849337927572e-02 6.035791756765523930e-01
4.201596806387226396e-06 2.404676735374172425e-01 1.258325921217056942e-01 5.138925946487001017e-02 -8.153195710278472730e-02 -2.401363640771212449e-01 -2.716368250970566667e-01 -1.831168404316712295e-01 -6.664718537259335662e-02 -7.967210313130825700e-03 -4.184926532763277168e-02 -1.701010337427839025e-01 -2.303747002330121807e-01 -4.666433580399513559e-02 2.399042409434846701e-01 2.780330610915681122e-01 7.501274936618188005e-02 -2.277854004243041464e-01 -2.887647220838330808e-01 6.743489340129948939e-02 6.369289974572220903e-01
4.211576846307386262e-06 2.460637477288142305e-01 1.399935614090480618e-01 6.004320059182094438e-02 -8.134795927582949560e-02 -2.483442178196390571e-01 -2.810394824828779115e-01 -1.815174846330059044e-01 -6.842001439564500409e-02 -1.902558246539288317e-02 -6.230452314435127453e-02 -1.946374985039798500e-01 -2.538487000738734456e-01 -6.408716054282603825e-02 2.285246957854771277e-01 2.664967945306558339e-01 6.848354506629118765e-02 -2.324239190489654494e-01 -2.973573194181478585e-01 6.479635495817276380e-02 6.683503472851777261e-01
4.221556886227545281e-06 2.523374522889099691e-01 1.535355833516652002e-01 6.814339909448245691e-02 -8.105723070023410082e-02 -2.563005982363254498e-01 -2.847043548412037106e-01 -1.791124549328165783e-01 -6.959458734358187071e-02 -2.920189785619786704e-02 -8.145549511965444189e-02 -2.175852533108183773e-01 -2.760364986653981445e-01 -8.056820857884931797e-02 2.173714881242364283e-01 2.561930759511787392e-01 6.149590072188084594e-02 -2.365682407800093201e-01 -3.052993857239253428e-01 6.176994948187311540e-02 7.021174733688851921e-01
4.231536926147705147e-06 2.595986541106614087e-01 1.668285885391574408e-01 7.566804250998081238e-02 -8.116656605687641579e-02 -2.640014522427366339e-01 -2.872845254610013055e-01 -1.739088220208133140e-01 -7.004901907245744686e-02 -3.895455757271154562e-02 -9.927858244661232068e-02 -2.389116952187320952e-01 -2.966780794921992648e-01 -9.605466039711502146e-02 2.062938105189062732e-01 2.465776784935693466e-01 5.425516636955738520e-02 -2.405211656796297226e-01 -3.125658524433910790e-01 5.881107584494849744e-02 7.336899373689457216e-01
4.241516966067865012e-06 2.663179894811446013e-01 1.799328040331859557e-01 8.280610796178791699e-02 -8.211427201381478469e-02 -2.714552382463953362e-01 -2.895606538369740468e-01 -1.650786697878491860e-01 -6.946109821221933822e-02 -4.787722350491525891e-02 -1.157433724976920653e-01 -2.585933956234259812e-01 -3.156130031565840266e-01 -1.107361819172142658e-01 1.961202742525662845e-01 2.371037445336333649e-01 4.688660882289391596e-02 -2.443021335561391116e-01 -3.191411989541679262e-01 5.564057660476726813e-02 7.628771824417027725e-01
4.251497005988024878e-06 2.730516720779679329e-01 1.928471018855692776e-01 8.944994786424005639e-02 -8.350975957389464299e-02 -2.811105754674728119e-01 -2.908532650656175389e-01 -1.548108116767254461e-01 -6.725122553690611460e-02 -5.599303546559251943e-02 -1.301412042505287747e-01 -2.766154625624564489e-01 -3.330494354864086404e-01 -1.245300187323497010e-01 1.865957622479944567e-01 2.278118013115183749e-01 3.969798772541695969e-02 -2.478348476990121785e-01 -3.249198790708932028e-01 5.204994866098242023e-02 7.892573675229042074e-01
4.261477045908183897e-06 2.801334852406823228e-01 2.055834322979332718e-01 9.567918960670422635e-02 -8.526492197504489945e-02 -2.911086684151264481e-01 -2.912117032081932844e-01 -1.433468758811133059e-01 -6.331239446195231768e-02 -6.359946315098419234e-02 -1.429908412329402856e-01 -2.929654187846129632e-01 -3.486275888507234244e-01 -1.378235796503202992e-01 1.774486534010657479e-01 2.187404340355502685e-01 3.245333673826907017e-02 -2.537449743275388969e-01 -3.271277635003405626e-01 4.809574565716216721e-02 8.129542577265755909e-01
4.271457085828343763e-06 2.880032775520699473e-01 2.177776579330364670e-01 1.014667196179631220e-01 -8.752772718603007984e-02 -3.007705830185840590e-01 -2.906729875850279088e-01 -1.305608832525061158e-01 -5.809150420024852823e-02 -7.037572643455704269e-02 -1.546538030516539930e-01 -3.070292882132346635e-01 -3.627183062761256682e-01 -1.518172410247948800e-01 1.686747207495434275e-01 2.102606036729189887e-01 2.513900758858177847e-02 -2.591899822560813638e-01 -3.291325116117311822e-01 4.383038662171306193e-02 8.341271776099982160e-01
4.281437125748503628e-06 2.960728315053401949e-01 2.293151910252094194e-01 1.068034862409866920e-01 -8.998743646181346645e-02 -3.094340231734316604e-01 -2.898656166141382329e-01 -1.169733045259889609e-01 -5.161093328225220545e-02 -7.593958585479003431e-02 -1.649587001390276642e-01 -3.184562350056402980e-01 -3.752813477389074781e-01 -1.645428086949493607e-01 1.566350453007382959e-01 2.035011313758667839e-01 1.763150019600356888e-02 -2.643325062716892493e-01 -3.329760970419740063e-01 3.946930592770919732e-02 8.527556987026141400e-01
4.291417165668663494e-06 3.041583300117275956e-01 2.408563043813022053e-01 1.117188228673052924e-01 -9.303251971964036915e-02 -3.169025713040709014e-01 -2.891594745938160238e-01 -1.021917515794750070e-01 -4.397369179306349907e-02 -7.972134165060228150e-02 -1.739300656611720008e-01 -3.282970124727138672e-01 -3.859799849579162445e-01 -1.759689779113170482e-01 1.459829556486107738e-01 1.945077033186258797e-01 6.884397773401931472e-03 -2.690700422898218425e-01 -3.360356696708228785e-01 3.751116530407962169e-02 8.688331997811672425e-01
4.301397205588823360e-06 3.121974358763016655e-01 2.524257441125010715e-01 1.161777101835907988e-01 -9.671017604061553363e-02 -3.240333311645649528e-01 -2.873582140945159513e-01 -8.604094617732541139e-02 -3.245317221204552932e-02 -8.217272671253057770e-02 -1.815715788958698895e-01 -3.365733535525197717e-01 -3.948165141347430573e-01 -1.859062784302072946e-01 1.352558639970684040e-01 1.873140432637648567e-01 -3.675220931874357937e-03 -2.733896049134245110e-01 -3.386822810710999332e-01 3.549627915177516746e-02 8.823660624788846052e-01
4.311377245508982378e-06 3.200856844979170224e-01 2.636259171983419414e-01 1.201891759701893270e-01 -1.006934995666438071e-01 -3.300093038552263658e-01 -2.846795565596902944e-01 -6.903629080557253939e-02 -1.953226537945659813e-02 -8.391561947270215205e-02 -1.880278567251011668e-01 -3.441192836025803725e-01 -4.018906011223286057e-01 -1.942365472753352085e-01 1.251031289347393494e-01 1.806092868905800897e-01 -1.419309919446521892e-02 -2.772859477095773184e-01 -3.407322467534442123e-01 3.343816544549200326e-02 8.933727545428152839e-01
4.321357285429142244e-06 3.276824449928626426e-01 2.744275919566805388e-01 1.237599221579096104e-01 -1.048358698784300075e-01 -3.356964189224099782e-01 -2.813226782882983779e-01 -5.123883208430975167e-02 -4.633152070618045890e-03 -8.457745268840625996e-02 -1.945293941798844628e-01 -3.509302112841808374e-01 -4.068771359179328417e-01 -2.012768757062674274e-01 1.155550748751579954e-01 1.742661684975979064e-01 -2.440337160646528780e-02 -2.807823935445643015e-01 -3.421277476775788640e-01 3.134273042268718307e-02 9.018828163216167093e-01
4.331337325349302110e-06 3.348845147468247352e-01 2.848034268761868160e-01 1.268643620278405160e-01 -1.091312788610469126e-01 -3.410931889701507291e-01 -2.762073037022325095e-01 -2.878263576628204909e-02 1.360663894663156556e-02 -8.392484070151935704e-02 -2.004145919736911308e-01 -3.575658129609204927e-01 -4.095385887910389933e-01 -2.070368010609265341e-01 1.083172736058878871e-01 1.687017481471340674e-01 -3.441796454950963452e-02 -2.838984022755990377e-01 -3.429276817411343603e-01 2.920823069654991666e-02 9.079357671988971257e-01
4.341317365269461976e-06 3.417905196723591832e-01 2.947279819704481940e-01 1.295073328734031581e-01 -1.141051243928311587e-01 -3.461991354175910640e-01 -2.702662733324914801e-01 -4.210280297425927909e-03 3.289648971451070159e-02 -8.198830945884194588e-02 -2.063265620093483743e-01 -3.629988745059367083e-01 -4.111079246035473367e-01 -2.115918025489943177e-01 1.039886593426732481e-01 1.637095389392694278e-01 -4.468226307143627341e-02 -2.866770050235175060e-01 -3.431944664876603324e-01 2.702537534441092071e-02 9.115799507066745244e-01
4.351297405189620994e-06 3.482825836609746983e-01 3.041777190701703826e-01 1.316849704629660389e-01 -1.213149261566494747e-01 -3.510148323035882090e-01 -2.636645442041914977e-01 2.185034669176456890e-02 5.460531544832766815e-02 -7.899451703654548906e-02 -2.109673780076334881e-01 -3.672464076764081486e-01 -4.114756015721910964e-01 -2.149158453286784676e-01 1.011532798684102175e-01 1.608026136643992410e-01 -5.468038241777793684e-02 -2.893717128113593162e-01 -3.430181336539899761e-01 2.473725193063515751e-02 9.128713395640906114e-01
4.361277445109780860e-06 3.544774876853366008e-01 3.131309889232835042e-01 1.333811866252879452e-01 -1.286733891344728209e-01 -3.555552015130973853e-01 -2.549924142818301154e-01 4.828354691354581896e-02 7.747875780641100274e-02 -7.475275776172862763e-02 -2.146416507650943661e-01 -3.701482557505769155e-01 -4.107591384944689894e-01 -2.170274602253651208e-01 1.005120309066825507e-01 1.599880546466645459e-01 -6.424188177275101663e-02 -2.916897294259129247e-01 -3.425636009574883900e-01 2.209674259878959685e-02 9.118723241490073184e-01
4.371257485029940726e-06 3.600072533777053940e-01 3.215393263258254364e-01 1.345853068977579670e-01 -1.361640591903033881e-01 -3.597790189919697901e-01 -2.457010251446791471e-01 7.237525167455988173e-02 1.015639485893568700e-01 -6.911046284381282268e-02 -2.164388519413933398e-01 -3.715437491078434906e-01 -4.084728006541079592e-01 -2.179442236380685627e-01 1.024979823931318201e-01 1.626003344210752433e-01 -7.288318731171133935e-02 -2.936077277619223991e-01 -3.417336580982355265e-01 1.934782213457599681e-02 9.085694755838933379e-01
4.381237524950100592e-06 3.645106312123141401e-01 3.290759133326848773e-01 1.351598982931223603e-01 -1.436480254517584765e-01 -3.633479701866246248e-01 -2.351555232867346412e-01 9.383255873475641884e-02 1.231607506009119585e-01 -6.220631437774639533e-02 -2.154650733171074029e-01 -3.696745770836032952e-01 -4.043049095819731820e-01 -2.174158220717249679e-01 1.055503912434445357e-01 1.657016029028950121e-01 -8.070808246667542096e-02 -2.948888651296209251e-01 -3.402871285568582760e-01 1.644201532118785836e-02 9.021949342439699038e-01
4.391217564870260457e-06 3.682471648180081769e-01 3.356197030696335126e-01 1.350672131526153008e-01 -1.510623861679080693e-01 -3.661656448783736639e-01 -2.220061831180712153e-01 1.173378415482287523e-01 1.445953177341134654e-01 -5.413695121003536670e-02 -2.132653216149052178e-01 -3.656335100693482443e-01 -3.978598460816057392e-01 -2.154686991418093833e-01 1.100620392504760986e-01 1.692085925600481933e-01 -8.786338577968307029e-02 -2.954975447121362953e-01 -3.382048233606023691e-01 1.334655677043590158e-02 8.926272487932124244e-01
4.401197604790419476e-06 3.711992507649531925e-01 3.410873109664837588e-01 1.343026521771600035e-01 -1.583764216922239343e-01 -3.682279831767495404e-01 -2.116176243829883674e-01 1.405862429428672289e-01 1.685032203097833470e-01 -4.498428727732874111e-02 -2.096306826519184485e-01 -3.600260447520164386e-01 -3.891385916939600342e-01 -2.122320353996091369e-01 1.203497196942040215e-01 1.731099018088358699e-01 -9.422813717687782142e-02 -2.953340013183369805e-01 -3.357049334193636936e-01 1.003167394663142045e-02 8.796601152535932222e-01
4.411177644710579342e-06 3.733549658051943942e-01 3.454288048795214894e-01 1.328661892554563184e-01 -1.655595615250254893e-01 -3.695350399974097755e-01 -2.035019025113146418e-01 1.633493860562265088e-01 1.942622623225272183e-01 -3.477495234182740452e-02 -2.045830856854185809e-01 -3.528164761628643786e-01 -3.788638412775078290e-01 -2.077884205331800294e-01 1.333064319508636963e-01 1.773909017266223076e-01 -9.978228520704067461e-02 -2.944799226970338246e-01 -3.328583843611871984e-01 3.719148730901221736e-03 8.637142515648459362e-01
4.421157684630739208e-06 3.747077982009547892e-01 3.487063039934359399e-01 1.307625916890104434e-01 -1.719281405178255118e-01 -3.700907557538334891e-01 -1.916273388420737800e-01 1.854087625442265852e-01 2.197766567538647908e-01 -2.377634804791883827e-02 -1.981957067592171884e-01 -3.441978076395791897e-01 -3.666326399106919487e-01 -2.006319716795189612e-01 1.510452494863797901e-01 1.820334588635840745e-01 -1.044665798795329503e-01 -2.929528430796055072e-01 -3.295611056256241844e-01 -3.476903245020984343e-03 8.450049651461122302e-01
4.431137724550899073e-06 3.752563281791706506e-01 3.509059462467342128e-01 1.280016174809504859e-01 -1.780158600192205398e-01 -3.699026654237157485e-01 -1.796077814571410691e-01 2.065585016243159655e-01 2.446638073900700983e-01 -1.210891001980049161e-02 -1.905679249963888044e-01 -3.350052060879020743e-01 -3.516395623627411871e-01 -1.929183474661495257e-01 1.696927178995126795e-01 1.870155679339251253e-01 -1.067119845887112423e-01 -2.906515173539233610e-01 -3.258686532759578203e-01 -1.079866108784991244e-02 8.237057598957255866e-01
4.441117764471058939e-06 3.750038725187675448e-01 3.520210518580042525e-01 1.245981816522193641e-01 -1.838918781220687526e-01 -3.689815560965412078e-01 -1.675505919125052923e-01 2.266078501111410681e-01 2.686262930226419599e-01 1.203548817133851499e-03 -1.815980610575965715e-01 -3.240603448237323048e-01 -3.354216387377377262e-01 -1.845240470630456209e-01 1.882406816784393255e-01 1.923104665392504908e-01 -1.067397873976280720e-01 -2.874168865154170804e-01 -3.218307467088148965e-01 -1.825427308349790792e-02 8.000015562571456407e-01
4.451097804391217958e-06 3.741594561534061780e-01 3.520520429582640332e-01 1.205724833521114869e-01 -1.895294399102392391e-01 -3.673410861521971826e-01 -1.555271977139717210e-01 2.453833327406049480e-01 2.915736667347944566e-01 1.530740234848743109e-02 -1.713598520674901593e-01 -3.117720138119722817e-01 -3.177717744362029140e-01 -1.733656999424648681e-01 2.064879774733228701e-01 1.980550515289221103e-01 -1.058039663105155848e-01 -2.831453613222614796e-01 -3.175148711715474747e-01 -2.581878711441824847e-02 7.740868047671876084e-01
4.461077844311377823e-06 3.720417995237452202e-01 3.510063197422993442e-01 1.159500854121636171e-01 -1.949018188796385886e-01 -3.649973814897378155e-01 -1.436068885675197970e-01 2.621453834165962671e-01 3.132492432027036977e-01 2.977347280128146007e-02 -1.600601219319512103e-01 -2.982029739118119971e-01 -2.992800028092003073e-01 -1.587159123794636140e-01 2.242375331116610027e-01 2.046245399367767892e-01 -1.035217806228524717e-01 -2.781670323677375989e-01 -3.129478009767042712e-01 -3.348902818689727945e-02 7.461637496508365386e-01
4.471057884231537689e-06 3.691763867941562083e-01 3.488980995671368546e-01 1.107619381095008709e-01 -1.999827147148929563e-01 -3.619644509137583399e-01 -1.318409911441905946e-01 2.768563947536203385e-01 3.333888047959386869e-01 4.426832881805388420e-02 -1.477964188497172537e-01 -2.833270244512924863e-01 -2.800120988858028070e-01 -1.436849596421448660e-01 2.414735166524648036e-01 2.113441809758288270e-01 -1.002757463168637009e-01 -2.725072467446301716e-01 -3.081180102888496641e-01 -4.129722040332750588e-02 7.164408530882805382e-01
4.481037924151697555e-06 3.655931701322276961e-01 3.457482248196774854e-01 1.050443393802826531e-01 -2.047439147025454376e-01 -3.582658854017140571e-01 -1.202756149753469589e-01 2.899455693455356142e-01 3.502355275847466309e-01 5.861066597193517747e-02 -1.346762422545948745e-01 -2.672713310352364258e-01 -2.603050447468697737e-01 -1.284492645329918248e-01 2.609456008608999622e-01 2.181497392898854859e-01 -9.611130853771475413e-02 -2.661955677731381309e-01 -3.030333996084301762e-01 -4.923057716567497827e-02 6.851313800257172737e-01
4.491017964071856574e-06 3.613135909325104200e-01 3.415839442830679862e-01 9.877324586840045828e-02 -2.092877533465117845e-01 -3.539234483513792884e-01 -1.093735235723837657e-01 3.013305824168412417e-01 3.653290758167991314e-01 7.247335048845278405e-02 -1.208169853649169734e-01 -2.501408345458811522e-01 -2.403622115674489412e-01 -1.129861087487205873e-01 2.791785207033004035e-01 2.269525324658741572e-01 -8.991864838322330411e-02 -2.592657093937504320e-01 -2.977308347195523064e-01 -5.726824762321423151e-02 6.524521330624961646e-01
4.500998003992016439e-06 3.563613388243309643e-01 3.364386712879071095e-01 9.174309007165845631e-02 -2.134883873263289655e-01 -3.492548587593522491e-01 -9.876803786244377215e-02 3.109822591343440190e-01 3.787683796287517057e-01 8.568389095138567724e-02 -1.063434699705989028e-01 -2.320521819239875772e-01 -2.202640136349734157e-01 -9.749584302385910783e-02 2.959955009312236207e-01 2.375138275358905648e-01 -8.165036897589388054e-02 -2.517554054261260110e-01 -2.922609243596019923e-01 -6.538069297501027111e-02 6.186223180453997994e-01
4.510978043912176305e-06 3.507620697288236777e-01 3.303517203477428499e-01 8.433992006847293443e-02 -2.172889028705768111e-01 -3.460466197685218570e-01 -8.844389575243230550e-02 3.188922143589740243e-01 3.899462452846380045e-01 9.842527094163493195e-02 -9.138698313066338785e-02 -2.131428379406225260e-01 -2.002174319549317183e-01 -8.036999030923024090e-02 3.112392172293685921e-01 2.487639260617115211e-01 -7.268125683325468711e-02 -2.437062168187193734e-01 -2.866120858825207396e-01 -7.352936516638028386e-02 5.838625142937441392e-01
4.520958083832336171e-06 3.444510827036954548e-01 3.233680224729891250e-01 7.662174027288891354e-02 -2.209076592684736107e-01 -3.421516851688413685e-01 -7.865859557496548971e-02 3.249727926750629048e-01 3.987492755847691361e-01 1.106023167615425851e-01 -7.608415552034222817e-02 -1.937705917184139037e-01 -1.806854501883356778e-01 -6.373731368063231817e-02 3.247735371450262143e-01 2.596301472015200007e-01 -6.310602329795551857e-02 -2.351632821551939700e-01 -2.807675409863316096e-01 -8.166671158710818446e-02 5.483937191190180194e-01
4.530938123752496037e-06 3.373882787895935986e-01 3.155378181011838090e-01 6.865035372230031407e-02 -2.242251645610484623e-01 -3.375814088332378948e-01 -6.938279460050203462e-02 3.292266253703115542e-01 4.050970307691507122e-01 1.218442666577568001e-01 -6.057568311349978418e-02 -1.739576586249699242e-01 -1.614539596671386024e-01 -4.658641139455403646e-02 3.364849002311924853e-01 2.702009914263759360e-01 -5.169072442639208870e-02 -2.261750179378891890e-01 -2.747199107864264356e-01 -8.973651870554388843e-02 5.124364342365113068e-01
4.540918163672655055e-06 3.297974692470672653e-01 3.069163256449370936e-01 6.049082462867137744e-02 -2.270952319752520265e-01 -3.323476752359734165e-01 -6.040654356624441251e-02 3.316760955464759797e-01 4.089431484280038331e-01 1.315978167228791518e-01 -4.500489972373264425e-02 -1.537992590905251089e-01 -1.426444658393137832e-01 -2.968855711734878083e-02 3.462833260185903539e-01 2.803845698264530450e-01 -3.762257823757692715e-02 -2.168622584656636210e-01 -2.684588175443051172e-01 -9.767459560244057259e-02 4.762097613019910525e-01
4.550898203592814921e-06 3.217096965344942716e-01 2.975633830311625316e-01 5.221086073620724577e-02 -2.298260595362430492e-01 -3.264693366731967195e-01 -5.174482844579959134e-02 3.323621093697265994e-01 4.102758358457312959e-01 1.398207247672101916e-01 -2.951621395737998033e-02 -1.334619463647387094e-01 -1.243831241692271578e-01 -1.409927034400505069e-02 3.541030451425139502e-01 2.898493054107350031e-01 -2.238141057911340742e-02 -2.072172015250965116e-01 -2.619720420025692942e-01 -1.054097857212588502e-01 4.399304747100313273e-01
4.560878243512974787e-06 3.131567742466573878e-01 2.875430592307608446e-01 4.388011944633214007e-02 -2.320398321958343502e-01 -3.199620786030564212e-01 -4.341183494571895785e-02 3.313414327881626931e-01 4.091177229475782551e-01 1.467403360364310794e-01 -1.425343013640107716e-02 -1.131050082612871377e-01 -1.067856856234916108e-01 9.225739546096702742e-05 3.599027553054495732e-01 2.984856224662827406e-01 -7.301192728069848953e-03 -1.972866809598486926e-01 -2.552467120829028935e-01 -1.128652826651001112e-01 4.038120418250080168e-01
4.570858283433134653e-06 3.041712594480968090e-01 2.769232326010432343e-01 3.556944389452325328e-02 -2.336377025206434754e-01 -3.125843960553694179e-01 -3.542151343137060759e-02 3.286812263039798343e-01 4.055250788335866829e-01 1.523696410743129726e-01 6.420215052997993964e-04 -9.289752172502824257e-02 -8.995655429210137888e-02 1.472171411412217731e-02 3.636655097916579593e-01 3.061864388567384632e-01 7.473409682321208516e-03 -1.871898735874934494e-01 -2.482704868022588274e-01 -1.199602143581654234e-01 3.680635642282051867e-01
4.580838323353293671e-06 2.947864567772734423e-01 2.657751328780881828e-01 2.735003761622806229e-02 -2.345839145761297317e-01 -3.046285110847334887e-01 -2.778800337116174579e-02 3.244773432865206142e-01 3.995864096844020663e-01 1.571245835488053189e-01 1.503291481637154293e-02 -7.300862100497225449e-02 -7.398798694669253551e-02 2.869118199330525365e-02 3.653982519713164789e-01 3.128489115074225002e-01 2.180135243658607586e-02 -1.773956116107276992e-01 -2.410428292069672629e-01 -1.266114499496026891e-01 3.314329358546651005e-01
4.590818363273453537e-06 2.850364469607070683e-01 2.541728439229659631e-01 1.929258895305105762e-02 -2.348460197315144216e-01 -2.961243376514078873e-01 -2.052590559119191194e-02 3.188286868124751150e-01 3.914204701694808941e-01 1.604643607894256085e-01 2.878808291817327308e-02 -5.360530557377051614e-02 -5.895944771490490427e-02 4.065330140910745904e-02 3.651310145784396610e-01 3.183763023659502700e-01 3.554715301836135904e-02 -1.674336768268107345e-01 -2.335488294526968656e-01 -1.327355757837460903e-01 2.948528716246423542e-01
4.600798403193613403e-06 2.749561316092162810e-01 2.421564598728158935e-01 1.146635870640792115e-02 -2.342817211947041123e-01 -2.867658669954685213e-01 -1.365039764775565975e-02 3.118440533568861972e-01 3.811737339638701649e-01 1.623845323723662193e-01 4.178738947487511263e-02 -3.485012755277881735e-02 -4.472142965784766527e-02 5.099298017064141098e-02 3.629158074442231374e-01 3.226774277172545502e-01 4.858277952660394056e-02 -1.573688497209658754e-01 -2.258806035827858605e-01 -1.382741588496603502e-01 2.597583506672717091e-01
4.610778443113773268e-06 2.645812858549676516e-01 2.298167916603589267e-01 3.821749366115527371e-03 -2.325764966932815092e-01 -2.769058966521705245e-01 -7.116892663802916810e-03 3.036401855638366509e-01 3.690173812122186647e-01 1.629125672660818314e-01 5.398285821307782090e-02 -1.681657623701555623e-02 -3.139569642221416018e-02 6.079104002586235150e-02 3.588252217107067987e-01 3.256893252556978813e-01 6.078945587637850367e-02 -1.467410749793402469e-01 -2.180879638325844416e-01 -1.431960429407596325e-01 2.260180782271187239e-01
4.620758483033933134e-06 2.539486104144569878e-01 2.172603864538072971e-01 -2.963074526698137364e-03 -2.301428746774588363e-01 -2.663537961091415052e-01 -6.852303179771777886e-04 2.943398400798537540e-01 3.551438714424252074e-01 1.620967180497770443e-01 6.542490614100231194e-02 3.022380588042139146e-04 -1.922266581683113387e-02 6.855994549623353751e-02 3.529507822294381536e-01 3.273329009251197963e-01 7.205935088397374955e-02 -1.352793479019773759e-01 -2.100086094251893409e-01 -1.472186631871100770e-01 1.937954039106566384e-01
4.630738522954092153e-06 2.430957748966074694e-01 2.045677548810285185e-01 -9.357984781412335626e-03 -2.270022715549431525e-01 -2.547190667791452978e-01 5.273913870317025777e-03 2.840699049267656484e-01 3.397631792710167908e-01 1.605143226684611624e-01 7.608487251777204530e-02 1.632114785099908136e-02 -8.275185290140749106e-03 7.439840844529194142e-02 3.454010828454623372e-01 3.275546157113924384e-01 8.453059934559024879e-02 -1.239207084828548855e-01 -2.016513211336475597e-01 -1.504609380992835421e-01 1.632388986516999652e-01
4.640718562874252019e-06 2.320614445405729531e-01 1.918190060017740395e-01 -1.530909958827767793e-02 -2.232658721526615542e-01 -2.428509961544948470e-01 1.074404085310905199e-02 2.729595973038411727e-01 3.230987770758125266e-01 1.584353957735043783e-01 8.555228207343178182e-02 3.111925684753201471e-02 1.456571365023549836e-03 7.842658068385247039e-02 3.362997416192955447e-01 3.263165949369509211e-01 9.750010317562662898e-02 -1.128438299321825045e-01 -1.930230331459659721e-01 -1.529693594105009935e-01 1.344808222835471578e-01
4.650698602794411884e-06 2.208852830662527966e-01 1.790931117683908502e-01 -2.077332735693881646e-02 -2.188542642445071296e-01 -2.305432913672382511e-01 1.570999560700443720e-02 2.611387684358348338e-01 3.053455387900775864e-01 1.552089278094855307e-01 9.376228812031608961e-02 4.459164504459923323e-02 1.002106109263392608e-02 8.078263194876240949e-02 3.257832147936604583e-01 3.235978227091049764e-01 1.088317001973984899e-01 -1.021047968565916425e-01 -1.840875268909540619e-01 -1.545468558986713981e-01 1.076356249307804103e-01
4.660678642714571750e-06 2.096079250098255853e-01 1.664671529598309163e-01 -2.570927045130938504e-02 -2.136634004226579953e-01 -2.176453965008417757e-01 2.015854364503481821e-02 2.487363373138051226e-01 2.866085026283237136e-01 1.507884919652260347e-01 1.006698703215507806e-01 5.665118918825302191e-02 1.743446119910296854e-02 8.161915599244704000e-02 3.139985094918836817e-01 3.193953160978054706e-01 1.183977625517790983e-01 -9.068047937134689207e-02 -1.749472493825136865e-01 -1.550060948139997119e-01 8.279853188756404470e-02
4.670658682634731616e-06 1.982709118675722859e-01 1.540155567962277205e-01 -3.008261921331435371e-02 -2.077799826839319131e-01 -2.047616753751030361e-01 2.407726269128894481e-02 2.358788701077268735e-01 2.673080111851205420e-01 1.453086873824573633e-01 1.062480234956047348e-01 6.789694410203303554e-02 2.372465860780491320e-02 8.109948759852220190e-02 3.011008357014831605e-01 3.137249759102655466e-01 1.262391912858485399e-01 -7.950384447695074686e-02 -1.656368229776788714e-01 -1.544549639460011670e-01 6.004426492506501067e-02
4.680638722554890635e-06 1.869165876135120696e-01 1.418093380950121440e-01 -3.411224652293629728e-02 -2.010803062568549127e-01 -1.919382990086790364e-01 2.745990082853401459e-02 2.226893168542345425e-01 2.476234578712281087e-01 1.387864025069731611e-01 1.104880850783323126e-01 7.748982865151518573e-02 2.893030640621675753e-02 7.935729453042784931e-02 2.872512379520487102e-01 3.066220738997113004e-01 1.323893885994015529e-01 -6.863692839344852359e-02 -1.561963733937050958e-01 -1.529578195404178442e-01 3.942595415812252813e-02
4.690618762475050500e-06 1.755879506369557863e-01 1.299153572477711183e-01 -3.896651490143595437e-02 -1.934963552600686421e-01 -1.792171547438234369e-01 3.030306041184981786e-02 2.092859119147333913e-01 2.278567887204644427e-01 1.315211101412307737e-01 1.133997373455806340e-01 8.496837097157643182e-02 3.309976173690766521e-02 7.660324156263630113e-02 2.726142461275787299e-01 2.981413459978617952e-01 1.368238968970013070e-01 -5.851674386871331957e-02 -1.464947478177305862e-01 -1.505282100325377459e-01 2.097429368133867794e-02
4.700598802395210366e-06 1.643284607346797710e-01 1.183956094477518206e-01 -4.299306769825372854e-02 -1.854150662974052843e-01 -1.666543353398291516e-01 3.260717450759553770e-02 1.957812398193599923e-01 2.082266813169199593e-01 1.236668237846647728e-01 1.150106783006952377e-01 9.086276145671323690e-02 3.628992799070431680e-02 7.331737860246023697e-02 2.573555829682864227e-01 2.883566718472694301e-01 1.395156617374730956e-01 -4.916745536333952393e-02 -1.367812317948181311e-01 -1.470877357175890410e-01 4.696991013905485457e-03
4.710578842315370232e-06 1.531818013355164543e-01 1.073065604221662694e-01 -4.619400393108625408e-02 -1.769733735989789114e-01 -1.542995321369720618e-01 3.437738523454965389e-02 1.822814636197711835e-01 1.889370138713708513e-01 1.153752135530814737e-01 1.153659630643946027e-01 9.519591701276083895e-02 3.857081987533946682e-02 6.997170872368159433e-02 2.416399629877599708e-01 2.773603322332406362e-01 1.406048298551542675e-01 -4.060521742367362297e-02 -1.271102976813465457e-01 -1.427005481289057576e-01 -9.421445218023237131e-03
4.720558882235529251e-06 1.421915985167425955e-01 9.669854432673996580e-02 -4.858769758291309193e-02 -1.680820324568579049e-01 -1.421817157626758532e-01 3.562390805587047071e-02 1.688857089207065065e-01 1.701739731001593869e-01 1.067944550359858635e-01 1.147390713235199172e-01 9.801765702450480899e-02 4.000774093409630722e-02 6.603392720729313325e-02 2.259490718336426562e-01 2.652625912459230517e-01 1.401687316751903944e-01 -3.217684786374915701e-02 -1.175345277964827961e-01 -1.375197286223460158e-01 -2.141954305844232659e-02
4.730538922155689116e-06 1.314010995459206077e-01 8.661523933018094867e-02 -5.017398827644231618e-02 -1.589708788370756687e-01 -1.303249688675099105e-01 3.636228364226377213e-02 1.556855934718293089e-01 1.521036355135451934e-01 9.806645036126769577e-02 1.139054177563543768e-01 9.938643720713544183e-02 4.067682606284757363e-02 6.167601562924794611e-02 2.103933446208944569e-01 2.521879546055872390e-01 1.382542940837066525e-01 -2.452083927740400862e-02 -1.081073414691851031e-01 -1.315016031052216039e-01 -3.130080180339912810e-02
4.740518962075848982e-06 1.208528146920227753e-01 7.707314419801376826e-02 -5.098372801251246922e-02 -1.498903295878779296e-01 -1.188377547736040873e-01 3.661350253140800703e-02 1.427648896712922222e-01 1.348700616987219270e-01 8.932434614250377158e-02 1.118472613347990252e-01 9.938457461356790812e-02 4.067118179089369151e-02 5.702194213915236926e-02 1.947267856667256880e-01 2.382751105435235162e-01 1.350128788586471007e-01 -1.778178921128514833e-02 -9.888188187443358590e-02 -1.245692419251574895e-01 -3.828440214043411782e-02
4.750499001996008848e-06 1.105881270026867480e-01 6.803140797342951962e-02 -5.105804168712779062e-02 -1.405684666785193826e-01 -1.077654157958743836e-01 3.640399148740339902e-02 1.301993056110664071e-01 1.185815614691132780e-01 8.069004821480157963e-02 1.086738379156855783e-01 9.905406916919930194e-02 4.004902678186174347e-02 5.217342720533318240e-02 1.791005551804090434e-01 2.236744658250790774e-01 1.305849602819871280e-01 -1.190110501590728800e-02 -8.990990703383056060e-02 -1.171527726218422882e-01 -4.356243089284310421e-02
4.760479041916168713e-06 1.006468757388333662e-01 5.961030340444500863e-02 -5.048956760412957184e-02 -1.309836362651308483e-01 -9.716313983226793072e-02 3.576585274232661760e-02 1.180563693807062803e-01 1.034745914854632021e-01 7.227303259456839546e-02 1.045784301054760723e-01 9.755460438984622784e-02 3.889250894618964671e-02 4.724536804585626609e-02 1.636567272747367352e-01 2.085263846747263394e-01 1.251067266757257268e-01 -6.824224265113401112e-03 -8.124071708994876073e-02 -1.092844619313114163e-01 -4.712555712398686092e-02
4.770459081836327732e-06 9.106692023711579487e-02 5.183960177524403468e-02 -4.941159032148099983e-02 -1.211932114018325485e-01 -8.705737178054377690e-02 3.473679589925934147e-02 1.063954012010124711e-01 8.947214952522862530e-02 6.416962724323743705e-02 9.983673684629332246e-02 9.481964479234006316e-02 3.728353522890132804e-02 4.234006500717286264e-02 1.485269197183426426e-01 1.929900725692705321e-01 1.187171883475646034e-01 -2.597278189137263750e-03 -7.292014793262899253e-02 -1.011745723211284614e-01 -4.915663627268179042e-02
4.780439121756487598e-06 8.188369211225604571e-02 4.472319297444798253e-02 -4.776308079623088620e-02 -1.113148192671020581e-01 -7.747899569788982421e-02 3.335551805780235385e-02 9.526755850880801180e-02 7.662291511466158556e-02 5.646062149491605509e-02 9.421250548874871011e-02 9.108806808383122788e-02 3.530175962260742595e-02 3.754635151057424125e-02 1.338311384006236893e-01 1.772865877101414966e-01 1.115451913502096132e-01 8.329496322555174012e-04 -6.491794638027972852e-02 -9.292939347730748423e-02 -4.991232935745867905e-02
4.790419161676647464e-06 7.312974482941149434e-02 3.825738437087186639e-02 -4.559905090105599579e-02 -1.014510307183319610e-01 -6.845822756091499151e-02 3.166716722446123733e-02 8.471594026158724144e-02 6.491645474715695974e-02 4.921146887663091496e-02 8.797281325191096124e-02 8.652010168998061634e-02 3.302632501182414110e-02 3.293910385375869998e-02 1.196768389352802775e-01 1.615695291408558998e-01 1.037677982517258152e-01 3.525817303623110695e-03 -5.732984582827638925e-02 -8.464878512702002367e-02 -4.954272063033396400e-02
4.800399201596807329e-06 6.483431065429764995e-02 3.243126281294555352e-02 -4.289196686617621074e-02 -9.167577800872241112e-02 -6.001967532324242738e-02 2.972097226982435211e-02 7.477573837050281724e-02 5.486780729063303608e-02 4.261640561477274269e-02 8.126614683322005983e-02 8.115013760835429468e-02 3.053227670215242703e-02 2.857912182970294077e-02 1.061582045643794103e-01 1.459952330816328137e-01 9.555984408328829782e-02 5.747517010702517595e-03 -5.022360526356772076e-02 -7.642860971639256484e-02 -4.819798809189807659e-02
4.810379241516967195e-06 5.702287572449658837e-02 2.722691613328467528e-02 -3.978273879853195388e-02 -8.210296453610044232e-02 -5.218185209280424425e-02 2.756762690281864756e-02 6.547442619274020104e-02 4.594597636291838927e-02 3.657189516976133703e-02 7.426801831260965159e-02 7.511027408138909456e-02 2.789034537939479724e-02 2.451336133570490919e-02 9.335645122706030807e-02 1.307226727707052061e-01 8.707626265372321595e-02 7.417812891968250319e-03 -4.361980560911708077e-02 -6.836058626203271593e-02 -4.603199823107803623e-02
4.820359281437126214e-06 4.971678442107098361e-02 2.262039474827059332e-02 -3.647330258885898152e-02 -7.282358175714818971e-02 -4.495682550068186289e-02 2.525922666703925290e-02 5.683197630407346018e-02 3.803598984643576791e-02 3.104994456809847397e-02 6.760507661641255994e-02 6.863930333272599826e-02 2.516640418514832014e-02 2.070806850777920025e-02 8.133731748693755204e-02 1.159019418396749351e-01 7.840119511272547470e-02 8.474408253736579605e-03 -3.753246722170443944e-02 -6.053054474850604744e-02 -4.319947516229134116e-02
4.830339321357286080e-06 4.293288434052633384e-02 1.858320936673826113e-02 -3.300309698368418532e-02 -6.391786641690030968e-02 -3.830906543346430243e-02 2.285719704358772641e-02 4.886110220542250193e-02 3.110232029841197149e-02 2.606358876754148041e-02 6.070646011681413157e-02 6.189219109792506307e-02 2.241268139280342547e-02 1.726127127526932287e-02 7.015235126167455870e-02 1.016715726485063476e-01 6.971644792131190260e-02 9.002311864216721443e-03 -3.196893516394770651e-02 -5.301685826468301860e-02 -3.985316285829219179e-02
4.840319361277445945e-06 3.668322298284043548e-02 1.508153850753354668e-02 -2.945161739995337535e-02 -5.545895240361605610e-02 -3.224979618399263781e-02 2.040428645042582229e-02 4.156752106181037937e-02 2.509660278234258565e-02 2.161369959053618603e-02 5.376705192151315371e-02 5.504409255156861996e-02 1.969384790937106153e-02 1.436814447510962114e-02 5.983965354496397632e-02 8.815611910018138209e-02 6.121346860402727963e-02 9.118281694388104958e-03 -2.692992977543192529e-02 -4.588908928801248288e-02 -3.614105071757743592e-02
4.850299401197605811e-06 3.097480678837473064e-02 1.207783227548173480e-02 -2.589337505876244255e-02 -4.751147050479262446e-02 -2.682666683882944936e-02 1.794729600950327117e-02 3.495023689092710550e-02 1.995992355048365613e-02 1.768629386955582888e-02 4.692490348475324841e-02 4.854825632276520836e-02 1.705848393436806831e-02 1.183571649195262233e-02 5.042351111338474329e-02 7.546406196303351299e-02 5.301566731033419133e-02 8.920689489166411246e-03 -2.240975730627428955e-02 -3.920687930704216256e-02 -3.220373263637581890e-02
4.860279441117764830e-06 2.580943235902327659e-02 9.531736900187704614e-03 -2.239934345725064918e-02 -4.013032322135542257e-02 -2.202008565303659182e-02 1.553398705126967164e-02 2.900184567545075962e-02 1.562519906750056004e-02 1.425984395972737344e-02 4.030454277000901364e-02 4.209595927514222374e-02 1.454782712726736434e-02 9.597362431280566722e-03 4.191475258122767666e-02 6.368608596468376681e-02 4.523091904984220812e-02 8.414148214507054246e-03 -1.839667016798924096e-02 -3.301910324602205793e-02 -2.817454699122764333e-02
4.870259481037924695e-06 2.118359855153953766e-02 7.401044521835740270e-03 -1.903435289101274019e-02 -3.335967042556397394e-02 -1.780510504391466867e-02 1.320830395387966212e-02 2.370886554404304236e-02 1.201957531905813170e-02 1.131458703891585239e-02 3.401049906311148785e-02 3.583169340994328544e-02 1.219556352105855349e-02 7.656140341150049697e-03 3.431166130734381731e-02 5.289376785073360288e-02 3.794858034417974979e-02 7.684616454903681580e-03 -1.487336153152204674e-02 -2.736330213019354599e-02 -2.417004679287168556e-02
4.880239520958084561e-06 1.708850660072716923e-02 5.642642806026829279e-03 -1.586861986482428558e-02 -2.723215665380497238e-02 -1.415199823663640909e-02 1.100963543299640461e-02 1.905209634715641573e-02 9.066778621476081698e-03 8.817515492203074901e-03 2.811707361502837829e-02 2.988129996968858296e-02 1.002875728222631276e-02 5.994827165431099690e-03 2.760051992075633273e-02 4.313870361153959720e-02 3.124235855744181972e-02 6.796906388623432174e-03 -1.181757475589113003e-02 -2.226539932777236649e-02 -2.029331006449539704e-02
4.890219560878244427e-06 1.350686741208117353e-02 4.224937512151655077e-03 -1.292987826488708504e-02 -2.176840473577063353e-02 -1.102693659704696849e-02 8.971514838181236101e-03 1.500701356981105385e-02 6.689352409437949662e-03 6.731644886665686354e-03 2.273350738901678061e-02 2.434463726323861030e-02 8.067916924401391868e-03 4.599385623921759848e-03 2.175650525338629349e-02 3.445209159900021467e-02 2.516936350502437664e-02 5.822230576703841219e-03 -9.202804602912643614e-03 -1.773969777454004540e-02 -1.663422662968216947e-02
4.900199600798404293e-06 1.042431516318596471e-02 3.089255561130473202e-03 -1.025695084373300613e-02 -1.697679347546642709e-02 -8.392432085186314616e-03 7.121169201373441469e-03 1.154247697900260411e-02 4.793249616188619520e-03 5.017582846074655246e-03 1.792357698172135014e-02 1.930241477249871815e-02 6.326882683622643555e-03 3.444971805765376094e-03 1.674480262758577115e-02 2.684477670369192839e-02 1.976952901954281971e-02 4.821262578795660475e-03 -6.999064485615102971e-03 -1.378914809126345273e-02 -1.325959607526314143e-02
4.910179640718563311e-06 7.817065611254923191e-03 2.195372515278288476e-03 -7.884124760124787065e-03 -1.285352944840866506e-02 -6.209086764773895199e-03 5.479016004501133588e-03 8.626047090498543957e-03 3.325875250413490997e-03 3.634307331930459930e-03 1.371092429098509473e-02 1.484034852320816229e-02 4.819207876697487875e-03 2.507087704685009421e-03 1.252176224909021078e-02 2.030774951348352994e-02 1.506542617633198355e-02 3.845667617222220478e-03 -5.172772650904772750e-03 -1.039754716328074313e-02 -1.022716375590886594e-02
4.920159680638723177e-06 5.656605951164133013e-03 1.506696643949178346e-03 -5.834536099722329762e-03 -9.383014911471957223e-03 -4.435647121948009877e-03 4.058357383005268409e-03 6.222381896522070042e-03 2.224040149299394507e-03 2.534743878918184219e-03 1.010153338536408721e-02 1.098322794318995661e-02 3.538817396864431600e-03 1.761180218883687644e-03 9.036896226436195306e-03 1.481308372384133008e-02 1.106187987904570964e-02 2.937541560278347265e-03 -3.678846103302369636e-03 -7.558166622597240099e-03 -7.589296238374507349e-03
4.930139720558883043e-06 3.910606061394665892e-03 9.893186482210088693e-04 -4.115802056243064895e-03 -6.538505590790785228e-03 -3.029683703007332932e-03 2.865288864591598091e-03 4.288997140885011244e-03 1.419988396934792393e-03 1.687969011396787695e-03 7.097160514521479169e-03 7.747809801734074561e-03 2.478445860266583357e-03 1.182746131465042773e-03 6.234213427202939424e-03 1.031528523335088765e-02 7.748594061290453756e-03 2.129124263177287722e-03 -2.501521900892019010e-03 -5.245846788190375136e-03 -5.365290940243325028e-03
4.940119760479042909e-06 2.543474542230935061e-03 6.124448662501658569e-04 -2.725404778165075193e-03 -4.283043972337634286e-03 -1.948635393471125033e-03 1.898833006569916430e-03 2.781743979179871016e-03 8.531247995955004064e-04 1.058878515422686595e-03 4.683203528912748166e-03 5.130469497296950496e-03 1.630365377375865956e-03 7.479917244444619267e-04 4.046541819492076482e-03 6.753017488346145687e-03 5.099216037080587030e-03 1.442805082082736137e-03 -1.601883863518869817e-03 -3.423479840682540614e-03 -3.556061971686412873e-03
4.950099800399201927e-06 1.516984001780651882e-03 3.486871949887389993e-04 -1.651285439775259344e-03 -2.570645920231819873e-03 -1.150519886835620802e-03 1.151300680990586904e-03 1.654679437341624332e-03 4.706117393016165189e-04 6.101542543996321243e-04 2.828959329036613308e-03 3.108694143037901356e-03 9.819083717050947416e-04 4.343497716225648325e-04 2.408923677269422282e-03 4.051159846783008653e-03 3.072925387043817791e-03 8.914295647233286529e-04 -9.417862112764702892e-04 -2.046430575529676124e-03 -2.154896909344595178e-03
4.960079840319361793e-06 7.909539426439437517e-04 1.742034306242905652e-04 -8.727376742860703954e-04 -1.347711232029251199e-03 -5.945573416558935786e-04 6.088744336274747732e-04 8.605770778291892305e-04 2.275287170573450136e-04 3.080510639722940916e-04 1.491445752118089911e-03 1.643319017404456638e-03 5.161802743907735382e-04 2.208560293376083663e-04 1.253905922761320299e-03 2.123149091818945199e-03 1.616667926394318262e-03 4.789059275567326577e-04 -4.846554829418038579e-04 -1.068689246467528298e-03 -1.138224967513552094e-03
4.970059880239521659e-06 3.239781646384390520e-04 6.868833523931066687e-05 -3.615785680808439621e-04 -5.546223327840817076e-04 -2.416916603000188320e-04 2.523995036082569239e-04 3.516575941928497197e-04 8.676807139521116100e-05 1.225081067175407153e-04 6.167177450338050737e-04 6.810785242900880155e-04 2.128480040831062683e-04 8.839392108214194665e-05 5.128677880727105717e-04 8.735487940736075740e-04 6.672575783824519430e-04 2.010980365704204435e-04 -1.961389604594933214e-04 -4.382923977576870414e-04 -4.710777805761055727e-04
4.980039920159681525e-06 7.418269774704360354e-05 1.522321261480859164e-05 -8.356362251418305057e-05 -1.274899048650402899e-04 -5.500125940819116673e-05 5.835894016201206364e-05 8.033962974464016059e-05 1.860327344243367520e-05 2.731635662177545610e-05 1.423356733098459187e-04 1.574926845848994184e-04 4.899125998866300975e-05 1.982163125478771879e-05 1.172972201903767404e-04 2.007870282350152785e-04 1.537464243871124083e-04 4.697836156917703379e-05 -4.445461317277572919e-05 -1.004561039081532288e-04 -1.087355765074763823e-04
4.990019960079841390e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000409e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> tikzpictures/data_cylinder/with_w/all_wavelets_short.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.990019960079840887e-08 -2.308731681110199067e-04 7.518952781702180170e-04 1.670657299387363296e-03 3.236628470549013890e-03 4.945402343519591896e-03 5.081980347991112319e-03 3.270944542149129865e-03 -1.271888106541985294e-04 -3.724112450208056507e-03 -4.900177923996897576e-03 -1.825442694165737949e-03 3.878900379291995611e-03 6.464472795471442809e-03 3.037607361784243516e-03 5.402235338537562806e-04 1.365076745431325397e-03 4.330445608860019301e-03 7.642424289404696480e-03 9.745738019027058024e-03 4.826515441729774258e-03
9.980039920159681775e-08 -9.375570913684957292e-03 -1.760745549068809274e-03 3.762755565362343319e-03 1.405858657539375139e-02 2.701046247762802291e-02 3.216272026612562729e-02 2.524921091271421433e-02 3.338915968020739981e-03 -2.195495175848766536e-02 -3.082291769813214413e-02 -1.127357660349884161e-02 2.486450283928309107e-02 3.726286627690676007e-02 9.039690695753365909e-03 -5.851601854716166444e-03 5.470989039106449736e-03 2.745065920805615789e-02 4.405761576762840664e-02 4.548457790616791674e-02 4.831825985045490150e-03
1.497005988023952332e-07 -3.850688710864184211e-02 -1.868062021252606814e-02 -1.149770858337306008e-03 2.640486675095645927e-02 6.291532372143635032e-02 8.230742282368977425e-02 7.570376959697946995e-02 1.666509967905156417e-02 -5.695041238466145433e-02 -8.263179876205829777e-02 -3.095844777950544635e-02 6.570954470544529413e-02 9.477472987228538481e-02 7.947427507385909293e-03 -3.164499130370743846e-02 1.143824070401381135e-02 7.664684120536474632e-02 1.125038721293306204e-01 9.343223534089316329e-02 -2.821543180260615777e-02
1.996007984031936355e-07 -8.907986261413859685e-02 -5.468535855075435520e-02 -1.678532334147291027e-02 3.052176812547484699e-02 9.651842026472069735e-02 1.443383962536906873e-01 1.504787168120340080e-01 4.199396664414927621e-02 -1.035054024153890112e-01 -1.537546995981364517e-01 -5.931900934251517488e-02 1.173189707187275999e-01 1.670447313142504608e-01 -6.999550098259393893e-03 -7.919034693511542433e-02 1.976483752190940496e-02 1.514183655418253893e-01 2.037604912827176984e-01 1.305587361606029007e-01 -1.086013904208139869e-01
2.495009980039920378e-07 -1.555805069766477144e-01 -1.018014165426413264e-01 -4.288935780444631807e-02 1.816163391100733548e-02 1.081808724365695418e-01 1.955307909720370996e-01 2.227641635341515436e-01 7.441050813959505794e-02 -1.515236734493513038e-01 -2.306586590235366885e-01 -9.306980981890412841e-02 1.610251234326977032e-01 2.282801765102864533e-01 -3.785287484887023268e-02 -1.432840978104111263e-01 2.944773057253533347e-02 2.389539058551619077e-01 2.983564417580185646e-01 1.470554257710298962e-01 -2.321334735738013189e-01
2.994011976047904665e-07 -2.240997318182937348e-01 -1.458236903970752951e-01 -7.667021575030957825e-02 -9.993970216149981184e-03 9.705255120563949234e-02 2.132605891935491493e-01 2.696982880003842009e-01 1.022614325406267233e-01 -1.914722709306389548e-01 -2.989808404002887166e-01 -1.302722020506413558e-01 1.746969120057819680e-01 2.454558913881970117e-01 -8.462037746944209293e-02 -2.114844467995213029e-01 3.616371710240476323e-02 3.196413254542498361e-01 3.755616341957718207e-01 1.299962333486135990e-01 -3.891196379242684023e-01
3.493013972055888952e-07 -2.728967361567570249e-01 -1.820536458669834712e-01 -1.196748445598846133e-01 -5.116286073688183778e-02 5.633375654627419821e-02 1.872474483602183104e-01 2.779362758488023721e-01 1.123556738890374995e-01 -2.154947144799077008e-01 -3.476708058024421955e-01 -1.648874282075624143e-01 1.473496094812400958e-01 1.953269625073149884e-01 -1.481640063348557967e-01 -2.702129580041276458e-01 3.549604981749119453e-02 3.752665323984991641e-01 4.184928247687281777e-01 7.536251182857318931e-02 -5.531646050945345783e-01
3.992015968063872710e-07 -2.802796304792857240e-01 -2.044435103050242786e-01 -1.606662649668195719e-01 -1.022318519240103807e-01 2.343160430075580565e-04 1.365954570491334785e-01 2.369200091091225868e-01 9.858368717225668432e-02 -2.244565673444658127e-01 -3.630698269384792232e-01 -1.903389663447638547e-01 9.195848761144749528e-02 8.769803718532291625e-02 -2.211938459980371530e-01 -3.111960156735812388e-01 2.881687597824661787e-02 3.956683097458737475e-01 4.265097609890390884e-01 -7.347529114169571579e-03 -6.931819508621591686e-01
4.491017964071856997e-07 -2.361159124146245403e-01 -2.136186232577340638e-01 -1.887795738850268357e-01 -1.459041347551509327e-01 -4.787896174860921394e-02 8.778481550998312732e-02 1.723712262707883247e-01 7.053293111290051542e-02 -2.162356021204291379e-01 -3.454280942033844393e-01 -1.939796066988563050e-01 1.864529314986657776e-02 -4.494470152987617428e-02 -3.076344006715673318e-01 -3.313130287638428317e-01 2.210925377434022621e-02 3.881037713756851915e-01 3.999305196687605313e-01 -9.937621599911235226e-02 -7.901875052768642105e-01
4.990019960079840755e-07 -1.494437179470682331e-01 -2.042589436469750552e-01 -2.004933509334457797e-01 -1.671843658927310572e-01 -6.974025940712819116e-02 4.347641178729171746e-02 1.184306547922230751e-01 6.134194779920737473e-02 -1.739474646408801228e-01 -2.954674527993517152e-01 -1.675968479344028539e-01 -1.882586657463763968e-02 -1.281515225969880323e-01 -3.712113996629068380e-01 -3.248593748866846487e-01 3.193877394300820988e-02 3.651790726523281294e-01 3.374897774766361103e-01 -1.956873250736889669e-01 -8.170022817583544317e-01
5.489021956087825572e-07 -2.483030316774934715e-02 -1.757545732320502097e-01 -2.069847110950666091e-01 -1.555634788006635405e-01 -4.185991598399642355e-02 2.853422166831538070e-02 9.516478293158980861e-02 7.564515683414087255e-02 -9.964127386584081814e-02 -2.095530286639316619e-01 -1.014761941890471725e-01 -6.748026870168446698e-03 -1.528705127325856172e-01 -3.952799308193493677e-01 -2.843579622884905289e-01 7.398173336539082268e-02 3.322184585403816226e-01 2.521209825295765428e-01 -2.812770862162016217e-01 -7.389412349964793458e-01
5.988023952095809330e-07 9.572177134011494726e-02 -1.376484532217716605e-01 -2.069330297673522834e-01 -1.115915306321484113e-01 3.431930066156556325e-02 6.392882440060958238e-02 1.058120902795542384e-01 1.216382162422550983e-01 8.047399084941601172e-05 -9.621575169472192102e-02 -4.250473810748005461e-03 6.685905403539353642e-02 -1.173570302948935273e-01 -3.456045480620512089e-01 -1.882922382034267761e-01 1.434738585256605525e-01 3.133483841505324552e-01 1.587134013793964904e-01 -3.396807417014565122e-01 -5.655003702145959821e-01
6.487025948103793087e-07 1.947225945843500394e-01 -1.038296326256126778e-01 -1.967464815013543478e-01 -4.939599272679862096e-02 1.365212247199997786e-01 1.387603932328119738e-01 1.675304270976054610e-01 2.068473149169055836e-01 1.297560829110267766e-01 5.288245746814697335e-02 1.387072936133101064e-01 1.933088185355793520e-01 -7.395446473537898094e-03 -2.299902540017397801e-01 -6.777748555898112370e-02 2.342331311109601966e-01 3.174655977736725032e-01 7.914622871670290438e-02 -3.296678756090984375e-01 -3.591990966274320463e-01
6.986027944111777904e-07 2.618644819701330673e-01 -6.547932406120141047e-02 -1.241309071755591076e-01 2.999424832449848130e-02 2.449061170949831112e-01 2.406131499836975107e-01 2.734978743506235599e-01 3.211512176776005756e-01 2.971272242750816472e-01 2.381388666096014572e-01 3.161490753806758258e-01 3.453774408521390615e-01 1.361570532188186022e-01 -8.273217932198076441e-02 6.397670702350560790e-02 3.408159290131411723e-01 3.564421678289067530e-01 4.075594099714914542e-02 -2.947015830344781873e-01 -1.560340484135877559e-01
7.485029940119761662e-07 2.835582130159850500e-01 -2.765471510789837412e-02 -3.139015619717935163e-02 1.538129823527722984e-01 3.625562026598955767e-01 3.559032159922918548e-01 3.982486553223599790e-01 4.636762939117543558e-01 4.976219133272126727e-01 4.588523340472974166e-01 5.139233183958997753e-01 5.026001218502571533e-01 2.802222941910719189e-01 7.966257356554121150e-02 2.108343678278599975e-01 4.573120350532934308e-01 4.479442189855199485e-01 6.897354854333052898e-02 -2.555154189383606056e-01 3.193343231245755753e-02
7.984031936127745420e-07 2.568832600183887371e-01 1.071021958237310459e-02 6.824245439310674954e-02 2.972494755448197856e-01 4.631625835850831097e-01 4.705884871199855768e-01 5.210592377364607897e-01 6.008051481781265801e-01 7.005692692321168202e-01 6.843423851771054389e-01 7.043527235816153809e-01 6.583656213320436823e-01 4.159362714693733420e-01 2.431947425029675758e-01 3.583443025992801290e-01 6.223556393583719037e-01 5.745657132801411660e-01 1.392544818800088013e-01 -1.904371971480285919e-01 1.558495628314457704e-01
8.483033932135730236e-07 1.753232113735956055e-01 4.376509535933719580e-02 1.588154937004122025e-01 4.219103771090269017e-01 5.477431801954401047e-01 5.376922017339312854e-01 6.016884853014340395e-01 7.120104475140165423e-01 8.606804429885345220e-01 8.749650284287262547e-01 8.568879177942868575e-01 7.582692312779120147e-01 5.203300622818601839e-01 3.818585258439636254e-01 4.965437028805250730e-01 7.678950310041214866e-01 6.878556895096507029e-01 2.265191885932884563e-01 -9.735157194497941202e-02 1.942975301532580135e-01
8.982035928143713994e-07 4.902845260617842010e-02 6.151817218279127808e-02 2.443589612499360575e-01 4.939983888084400476e-01 5.958017210485487825e-01 5.587640075857899236e-01 6.143839137511444282e-01 7.742108895444288486e-01 9.635444595726492256e-01 1.008414894784574134e+00 9.615350311628965141e-01 8.095647085921665598e-01 5.916767603496588812e-01 4.722148788614065618e-01 5.885771309968303999e-01 8.715536953459015468e-01 7.706262867496070923e-01 3.260301638259296975e-01 1.226644283674744804e-02 1.428079741605484398e-01
9.481037924151697752e-07 -1.164872188876833470e-01 5.462095006393730828e-02 2.912570518324809066e-01 4.967237192573487614e-01 5.749738697427405620e-01 5.429751200878430994e-01 5.828987174801184556e-01 7.458714619069906071e-01 9.530320385678165973e-01 1.018620163834436543e+00 9.544003790968239587e-01 7.660741352438644736e-01 5.741436386949367865e-01 4.636292282860614011e-01 6.065938793211547164e-01 8.921422399186916818e-01 7.786521382242328482e-01 4.319779495249867485e-01 1.112669073296733285e-01 -5.155128820896569611e-03
9.980039920159681510e-07 -2.970724863532162030e-01 2.189269629006670298e-02 2.885871423230860766e-01 4.314665499688441486e-01 4.417321652293244583e-01 4.217413626484104450e-01 4.418991416320989796e-01 5.853603171976460295e-01 7.869423313246574070e-01 8.621144008800679659e-01 8.005620039055338921e-01 6.040964525145556818e-01 4.513703312059142436e-01 3.535105678848215471e-01 5.293906326851152144e-01 7.817679254753451268e-01 7.354634120746342818e-01 5.213357194590021448e-01 1.865349264125345519e-01 -2.127011395001645877e-01
1.047904191616766633e-06 -4.811531472532122877e-01 -4.165472740077585945e-02 2.297813279325240376e-01 3.133177505918479100e-01 2.223723264472622085e-01 1.619178458380848284e-01 1.769569488423346770e-01 2.928633105447941420e-01 4.569203721403261031e-01 5.222016987712438940e-01 4.769776277670462750e-01 3.210854270145346856e-01 2.201506043555558345e-01 1.477748093631169879e-01 2.807446232059240265e-01 5.605689334897546727e-01 6.328361047613605406e-01 5.716111429727911419e-01 2.233437131254926988e-01 -4.176750451378521967e-01
1.097804391217565114e-06 -6.347415395598248189e-01 -9.614096193127989742e-02 1.164117930119261679e-01 1.397004288110975101e-01 -4.945588734057222019e-02 -2.111362814381989028e-01 -2.035986299795482790e-01 -1.223746894801440166e-01 -3.735718798325680934e-02 -6.378031892344274145e-03 -1.857007133893337492e-02 -1.037315262487764483e-01 -1.438798577874766393e-01 -2.325156413196976246e-01 -1.321241783377817836e-01 2.338896984272960944e-01 4.704444039321730719e-01 5.667236563472257682e-01 2.138321493578866084e-01 -6.199682259674910156e-01
1.147704590818363384e-06 -7.410864444717193411e-01 -1.464673331465194683e-01 2.429279422635865007e-02 -4.283379771799257496e-02 -3.443111900085210064e-01 -6.140967422247867180e-01 -6.892804384279427321e-01 -6.659075372075663468e-01 -6.840532113653218227e-01 -6.919217591297945891e-01 -6.516646836813564381e-01 -6.399053631337494608e-01 -6.234403402819155282e-01 -7.747035530091671562e-01 -6.819100172662283521e-01 -1.873416141720023187e-01 2.619550647443320557e-01 4.994937663987473186e-01 1.635889953829123833e-01 -8.316291233790008564e-01
1.197604790419161866e-06 -7.812255991089813723e-01 -1.921817487434264726e-01 -4.287330515711990087e-02 -1.794693756853658895e-01 -6.089149952824913781e-01 -9.930476775135055334e-01 -1.157455317243124115e+00 -1.254642049311254226e+00 -1.367176481414877243e+00 -1.431047058550452000e+00 -1.362065434370551387e+00 -1.232892767146403168e+00 -1.160998465173928018e+00 -1.390458848229154443e+00 -1.253185733678449543e+00 -6.398232587191201581e-01 2.092662642288340910e-02 3.782035618992147796e-01 1.623387591063010782e-01 -1.014642476796088211e+00
1.247504990019960348e-06 -7.472021420336956155e-01 -2.167142034067343070e-01 -1.091984354001270391e-01 -2.921055215165268559e-01 -8.203789290335958828e-01 -1.300173512653786334e+00 -1.559553713583558654e+00 -1.735899734261321825e+00 -1.987730840851433589e+00 -2.112463807402767735e+00 -2.001243829286184717e+00 -1.814478106220521081e+00 -1.713837896855894050e+00 -1.933693113693190080e+00 -1.757262622399859087e+00 -1.057520712653885919e+00 -2.298210702118395621e-01 2.525904182074364401e-01 1.419051065088086372e-01 -1.135655003702575661e+00
1.297405189620758617e-06 -6.378900836294583154e-01 -2.218599227727539314e-01 -1.763409377884644358e-01 -3.996327010853884532e-01 -9.740288201968078097e-01 -1.508530206886962821e+00 -1.835430330861493431e+00 -2.115229799722853965e+00 -2.445426272857686545e+00 -2.637750971840224334e+00 -2.521629191229902922e+00 -2.252944547600366221e+00 -2.181249248451324618e+00 -2.314645068445790876e+00 -2.132077261742778784e+00 -1.383653696948447642e+00 -4.405819878974471249e-01 1.501150961400439521e-01 9.364669970139868904e-02 -1.179216355347238565e+00
1.347305389221557099e-06 -4.566895971198558501e-01 -2.175401137210284663e-01 -2.289504979558545927e-01 -4.783434549571145555e-01 -1.041564118636741254e+00 -1.584147215568217693e+00 -1.954887769694602317e+00 -2.313154481361773929e+00 -2.714595449651452164e+00 -2.966815691698851509e+00 -2.829979770496341640e+00 -2.499644429940312218e+00 -2.375293782693048250e+00 -2.518043026536378015e+00 -2.351688846604131022e+00 -1.595663197779102260e+00 -5.939482047709151447e-01 5.325164200344365689e-02 2.521386206561725823e-02 -1.142546471033689004e+00
1.397205588822355581e-06 -2.396609289087522354e-01 -1.897286264067937767e-01 -2.733820968843940769e-01 -5.112553898669816022e-01 -1.003603756387834611e+00 -1.488711487142699630e+00 -1.883513247264543500e+00 -2.304854231136834297e+00 -2.748854164318667248e+00 -3.034882372021463492e+00 -2.897316790090156857e+00 -2.516199610659245245e+00 -2.363369428528199201e+00 -2.506965285186818715e+00 -2.374805486924216336e+00 -1.662527601156485346e+00 -6.850059890783065653e-01 -4.604282819035501739e-02 -4.498353322377102170e-02 -1.014764101240694272e+00
1.447105788423153851e-06 1.176011731964088890e-02 -1.408421220503438265e-01 -2.910405806460798495e-01 -5.029241978121166134e-01 -8.362678130931129328e-01 -1.216626028885519295e+00 -1.600580612164095529e+00 -2.055810068112567279e+00 -2.509797150065497195e+00 -2.794375247155051145e+00 -2.663590843918490325e+00 -2.278140263555084477e+00 -2.122431569850635746e+00 -2.265352663851776249e+00 -2.174869471947820543e+00 -1.575836101832645886e+00 -7.238723041215561205e-01 -1.324703813380376238e-01 -1.027484443888902477e-01 -8.127878396144285755e-01
1.497005988023952332e-06 2.953521054611256691e-01 -7.846597677600120058e-02 -3.059442546456482281e-01 -4.586871446707648792e-01 -5.710834565561134779e-01 -7.750156081256921459e-01 -1.111658343442596175e+00 -1.561717751538562071e+00 -1.988521341548735943e+00 -2.245574037046078164e+00 -2.126055042541799889e+00 -1.781838335119196648e+00 -1.650293691157118214e+00 -1.789403074504773539e+00 -1.751783910778062836e+00 -1.322558643460143513e+00 -6.735186416073786209e-01 -2.057559478769051542e-01 -1.810311097837651595e-01 -5.716149899282827462e-01
1.546906187624750814e-06 5.850982715109439569e-01 -2.283462180118553397e-02 -3.103020091957491289e-01 -3.643230527111999684e-01 -2.843922248367266592e-01 -2.547145311629214759e-01 -4.378089411933058783e-01 -8.413124559582020323e-01 -1.212606059204904607e+00 -1.405847819383631014e+00 -1.297203144009273057e+00 -1.022127543136157390e+00 -9.455689783348195654e-01 -1.098958034248825655e+00 -1.131178620855196160e+00 -9.115966736979431717e-01 -5.491647668166025342e-01 -2.889504966308783507e-01 -2.292132623274466263e-01 -2.921675868332284653e-01
1.596806387225549084e-06 8.405969852918329099e-01 2.945314596843329191e-02 -3.053477064476596836e-01 -2.368316100202416397e-01 7.218514278531133754e-02 3.021062025474626211e-01 3.058765025377710445e-01 3.891890927504736142e-02 -2.276624065493063898e-01 -3.622703411766391990e-01 -2.617185728734922057e-01 -6.691722855112430812e-02 -5.270358261836920188e-02 -2.386889089899260075e-01 -3.623340661580233824e-01 -4.021365842322536244e-01 -3.848223679797191932e-01 -3.158675228614706842e-01 -2.373617929102771196e-01 2.842695961921537853e-02
1.646706586826347566e-06 1.025082383666841235e+00 8.959594889840659382e-02 -2.867612164913744266e-01 -7.483376755395479418e-02 4.732067110333245119e-01 9.110903233735576645e-01 1.051690888314032346e+00 9.731476040878651590e-01 8.426266898030067010e-01 7.868526760671734621e-01 8.776546285116509916e-01 9.888434888489450181e-01 9.436800595748985332e-01 7.236893395302614884e-01 4.575441074073016701e-01 1.450354442805120436e-01 -1.361180509319906695e-01 -2.888572325590375023e-01 -1.947513475626438950e-01 3.890487247176440677e-01
1.696606786427146047e-06 1.116399778136677456e+00 1.202690168435885665e-01 -2.221341943395880314e-01 1.061302515739745433e-01 8.940421494474282138e-01 1.526772934035048435e+00 1.788304261139322504e+00 1.866032064790550837e+00 1.899072713020098391e+00 1.967713310639853219e+00 2.063086779081651834e+00 2.083445958244428464e+00 1.943276418966882080e+00 1.664442478777226953e+00 1.264316807286689492e+00 7.392591907376709903e-01 1.653444448548417600e-01 -2.048746879031613233e-01 -9.644416666288278817e-02 7.460920958686211302e-01
1.746506986027944317e-06 1.101860481062075570e+00 1.184235470758078640e-01 -1.168146833711921628e-01 3.438328542497967599e-01 1.327075844948424788e+00 2.116300703039754261e+00 2.459791455419086059e+00 2.653467578255261028e+00 2.859103077657431324e+00 3.063181784199038304e+00 3.157113626902798842e+00 3.065847773070389248e+00 2.839110882582715600e+00 2.538505134124079188e+00 2.074025100396669874e+00 1.314641224644747197e+00 4.896726633440822152e-01 -5.327830712116237571e-02 1.122674800989424161e-02 1.052721615452848702e+00
1.796407185628742799e-06 9.799560219568203001e-01 8.714632074123006278e-02 -9.824660383594948157e-03 5.910775936750028992e-01 1.701129604639397552e+00 2.534020072275748880e+00 2.955462356191712381e+00 3.291491780699997260e+00 3.612812771802913048e+00 3.907369187338331606e+00 3.996716883812046817e+00 3.840338633654070133e+00 3.539066351168636881e+00 3.268243938117772807e+00 2.804682189750246746e+00 1.826198487217796984e+00 8.237802521211001761e-01 1.226104120142704201e-01 1.390229671215226781e-01 1.253945233748187560e+00
1.846307385229541281e-06 7.570144714706479316e-01 2.649335873824820720e-02 8.709956135906622710e-02 7.829620103709399315e-01 1.919062971443824761e+00 2.709642706579003413e+00 3.175060799653334875e+00 3.622060677801077322e+00 4.077297501717140449e+00 4.422544859522943739e+00 4.503060464634073945e+00 4.303134660928498612e+00 3.993615796443038768e+00 3.751607388343598526e+00 3.302728317074847819e+00 2.243019376181865088e+00 1.116179977636195142e+00 3.063928592933902739e-01 2.485515663639809025e-01 1.331695777706186856e+00
1.896207584830339550e-06 4.472096231450861104e-01 -5.546884399690762274e-02 1.664082693830450099e-01 9.087652401754988674e-01 1.951471182296393714e+00 2.607184315258773921e+00 3.077307560078357263e+00 3.599672355554496050e+00 4.155413686286117070e+00 4.535631434069402168e+00 4.592038211438092432e+00 4.371710450926747704e+00 4.113619962763971571e+00 3.912513929524426004e+00 3.498587216213030704e+00 2.456165598107836079e+00 1.313165119910383316e+00 4.628442693669568841e-01 3.229161369617735700e-01 1.265698627027129763e+00
1.946107784431137820e-06 7.942944981066404897e-02 -1.505059756743534760e-01 2.215014770214571438e-01 9.547989956251896615e-01 1.793946629932647419e+00 2.242550321794917423e+00 2.652138619094016825e+00 3.206491144429718609e+00 3.821677799194551639e+00 4.205515098374547733e+00 4.233695445844593230e+00 4.005592032090855348e+00 3.787211493460509448e+00 3.648114233585596722e+00 3.291509966902099737e+00 2.396830819958841730e+00 1.377330128665419817e+00 5.660129294371727404e-01 3.567604099499676051e-01 1.066382773420895935e+00
1.996007984031936302e-06 -2.998414329135744572e-01 -2.445427228182002477e-01 2.488250351564406659e-01 9.182078135244411410e-01 1.467391565069880333e+00 1.651800618048311797e+00 1.937231387447213127e+00 2.469064357466320025e+00 3.093394910806657183e+00 3.447375298731184312e+00 3.443711801147713469e+00 3.216416344161896479e+00 3.007360464235831365e+00 2.900542474001744253e+00 2.681991517957098115e+00 2.067930222460199641e+00 1.285884013255314873e+00 6.103203896416523611e-01 3.477075933110528316e-01 7.494147513803380845e-01
2.045908183632734784e-06 -6.836918888624750057e-01 -3.356923522433965523e-01 2.195688829271222331e-01 7.779364693495361971e-01 9.926670619715413091e-01 8.820918943840615478e-01 1.022354276011227858e+00 1.453671613128911577e+00 2.032573240336994935e+00 2.320362770053225443e+00 2.282558790272887883e+00 2.075044950702336521e+00 1.858197977903115694e+00 1.776993048444296841e+00 1.752394887351869990e+00 1.511387034879620783e+00 1.072539576608335654e+00 6.066271662119745445e-01 3.131775629830934049e-01 3.660300064011191012e-01
2.095808383233533265e-06 -1.044975101820628138e+00 -4.226270701412466746e-01 1.623576432987398621e-01 5.096104229391306140e-01 3.728095562591160483e-01 7.840529230143990225e-02 1.243823803006859595e-02 2.951423162530749100e-01 7.640073646366317695e-01 9.643368565775173318e-01 9.054056148031174311e-01 7.156059006866992700e-01 5.475899484164182818e-01 5.075039017000203545e-01 6.556687025981856598e-01 7.797533785637000836e-01 7.493284936021977760e-01 5.607016943047170576e-01 2.844078095012293472e-01 -4.531724844400527794e-03
2.145708582834331747e-06 -1.335536932425246626e+00 -4.493196579351750874e-01 1.195191083118767178e-01 2.241872552333505908e-01 -2.914528674780528239e-01 -8.436062790032878844e-01 -1.058610869464774229e+00 -8.939184920693846736e-01 -5.932193830318225336e-01 -4.924502946349631483e-01 -5.865896160072281429e-01 -6.808341557439485658e-01 -7.660392750539407603e-01 -7.248177673550334488e-01 -4.407810944255490249e-01 -2.378630831082852518e-02 3.056543134571007569e-01 4.081355258379850137e-01 1.853437694806206737e-01 -3.420294322997453618e-01
2.195608782435130229e-06 -1.509924488577823798e+00 -4.363730623160249067e-01 1.008401244833253274e-01 -2.882498357090089447e-02 -8.917677734285534008e-01 -1.702991527295722562e+00 -2.146898092355689069e+00 -2.113096001584275907e+00 -1.970170415539327147e+00 -1.971531173623314981e+00 -2.030637723352415769e+00 -2.054590647098125888e+00 -2.039488419553855625e+00 -1.882503821670001187e+00 -1.484020419475690522e+00 -8.816310234397789491e-01 -2.068906011105260123e-01 2.140142777027754517e-01 5.839276840766203375e-02 -6.584471930561385244e-01
2.245508982035928287e-06 -1.563297460136617412e+00 -3.805343961142469422e-01 8.678400335791486286e-02 -2.425190914096316541e-01 -1.380613158068192847e+00 -2.396866961587543532e+00 -3.029001455990168790e+00 -3.137658412101098637e+00 -3.137439027897905852e+00 -3.266646607800951063e+00 -3.347439577145206346e+00 -3.326480194451167716e+00 -3.207921840630440613e+00 -2.956627902810058828e+00 -2.436628540091509088e+00 -1.621551102169039638e+00 -7.001789766902447587e-01 -1.149132513292852424e-03 -4.103594958389151365e-02 -9.208551171788890155e-01
2.295409181636726768e-06 -1.483958239556046443e+00 -2.865211482657452069e-01 6.982966134023915750e-02 -4.357476827827609922e-01 -1.738932493321038164e+00 -2.864302125050963266e+00 -3.612759429549594614e+00 -3.863461882017225957e+00 -4.002173077788979683e+00 -4.220770927836364095e+00 -4.331049555149707686e+00 -4.272687765212141997e+00 -4.086970546479279598e+00 -3.788778100167005114e+00 -3.188811726257525958e+00 -2.221956309231433835e+00 -1.109066475882450886e+00 -1.938654232183200377e-01 -1.151764844571231267e-01 -1.093112027382381113e+00
2.345309381237525250e-06 -1.277445300812297235e+00 -1.635375082142893066e-01 4.851079255392740791e-02 -6.253466776652588655e-01 -1.937224984354296131e+00 -3.068144165515411803e+00 -3.852396783451321305e+00 -4.215288022906120702e+00 -4.477877272936953368e+00 -4.762373960200235068e+00 -4.885175476040240383e+00 -4.806962942608878464e+00 -4.576398091698236748e+00 -4.258390224390910639e+00 -3.661361158613710476e+00 -2.626063008789981001e+00 -1.425982101049896089e+00 -3.711223043007836342e-01 -1.746848175317032570e-01 -1.172824947040675303e+00
2.395209580838323732e-06 -9.571109478121955227e-01 -2.669508626333278248e-02 2.123255463832929291e-02 -7.585913814837353941e-01 -1.960082380750709730e+00 -2.984033423153333864e+00 -3.733263978977181541e+00 -4.172269259665517538e+00 -4.525921104512579340e+00 -4.841882777376432578e+00 -4.967939714446805155e+00 -4.872109570745803531e+00 -4.635555168523235459e+00 -4.325615579630156304e+00 -3.777967057006876406e+00 -2.797788445211414565e+00 -1.613271196434239219e+00 -5.272351739110310298e-01 -2.263740170941977992e-01 -1.151270633894582840e+00
2.445109780439122213e-06 -5.779569472931269658e-01 1.086960656698040956e-01 -1.296355304069614529e-02 -8.216927123893116303e-01 -1.805669569969522437e+00 -2.620863031238021446e+00 -3.271755411636221744e+00 -3.742619448072684207e+00 -4.146198649593102914e+00 -4.458634515176511215e+00 -4.574032061314968090e+00 -4.474305567576005060e+00 -4.265928558167559892e+00 -3.993322077856078955e+00 -3.536428430945106172e+00 -2.717416243910202756e+00 -1.659556428778585113e+00 -6.438676852948362894e-01 -2.640240481735353084e-01 -1.031610399574867110e+00
2.495009980039920695e-06 -1.839022493484767373e-01 2.308767706825790578e-01 -5.221210080929047925e-02 -7.732284491805938575e-01 -1.476155984327038428e+00 -2.021131081870166213e+00 -2.507744390892476360e+00 -2.970320062257815419e+00 -3.382521235035399254e+00 -3.655976367584657716e+00 -3.747024780424424772e+00 -3.660619299584066511e+00 -3.509298434050873272e+00 -3.304080235437703017e+00 -2.973039780093257534e+00 -2.387731232863702147e+00 -1.557150901972524704e+00 -7.052205667864691607e-01 -2.766102208034290633e-01 -8.373217212711382418e-01
2.544910179640718753e-06 2.148537249006181871e-01 3.337877444283099404e-01 -6.640434565408340206e-02 -6.365710381268342433e-01 -1.008305305224526993e+00 -1.214495266501308013e+00 -1.495827402432815090e+00 -1.920954422849024734e+00 -2.305321675066873688e+00 -2.510419470925576935e+00 -2.563162597098680884e+00 -2.508482192556342749e+00 -2.421659008911873467e+00 -2.324360706985575398e+00 -2.154916584315281991e+00 -1.844901027752983147e+00 -1.325624824585676320e+00 -6.852045774475300499e-01 -2.698605662165800556e-01 -5.916567828508016991e-01
2.594810379241517235e-06 5.989748259401405095e-01 4.187876373125298257e-01 -5.633731578081556390e-02 -4.341929143952855674e-01 -4.073125432786069422e-01 -2.236500038211458596e-01 -3.230054300139308388e-01 -6.800717891993579567e-01 -1.000872297881829187e+00 -1.126530340471746605e+00 -1.119721167486855240e+00 -1.081287207811075790e+00 -1.064885310863091794e+00 -1.117067656878709236e+00 -1.166241870307733519e+00 -1.135923487006168076e+00 -9.671518087245959405e-01 -5.903142745606899666e-01 -2.011495186597287155e-01 -3.200137166618903239e-01
2.644710578842315717e-06 9.383224445474188657e-01 4.572000286260997637e-01 -4.375749435396224934e-02 -1.857974927736778248e-01 2.317747332283731920e-01 7.426259487126111170e-01 8.737202901518587028e-01 6.632890012423650061e-01 4.197292715080720438e-01 3.339942808220178749e-01 3.924234932777889706e-01 4.136671485881711630e-01 4.068485734104760332e-01 2.493568979284369880e-01 -3.544462376154932509e-02 -3.518352946209560850e-01 -5.596621841113759155e-01 -4.717152898477225964e-01 -1.087989751393273613e-01 -2.330803621922809474e-03
2.694610778443114198e-06 1.174483233991519437e+00 4.184088922379005093e-01 -8.859260082793991853e-02 2.855099708163034988e-02 7.458616537755782261e-01 1.512934246603330424e+00 1.801202351307426675e+00 1.774707630054951801e+00 1.731325422176029916e+00 1.766987281381086738e+00 1.840202340636368339e+00 1.806304073779437580e+00 1.752582056150052470e+00 1.583918533535903839e+00 1.088679144512084029e+00 4.199975918370712491e-01 -1.335819945381115925e-01 -3.345891664034259527e-01 -2.306823588441246284e-02 4.226365516842127690e-01
2.744510978043912680e-06 1.284827252166566680e+00 3.141102474225568875e-01 -1.352491977645441934e-01 1.998649776262735600e-01 1.181034583552416750e+00 2.118280865282759606e+00 2.517497571892734598e+00 2.635391431948022056e+00 2.748075166063349783e+00 2.897006338018546234e+00 2.997051103934318395e+00 2.951473546577226159e+00 2.860430599527262974e+00 2.717005421915720031e+00 2.134796536519315335e+00 1.134332204950384559e+00 2.846225084835452002e-01 -1.632813085638986916e-01 2.300392782045210596e-02 7.728915420535509284e-01
2.794411177644711162e-06 1.265309303189174672e+00 1.929225774641716296e-01 -1.596445299640923965e-01 3.495756659013781742e-01 1.488527695881547430e+00 2.494228618431686417e+00 2.948580467592099463e+00 3.193977991917203330e+00 3.447733562339740931e+00 3.686482709205739727e+00 3.797459868747952605e+00 3.737518116736096907e+00 3.623091988224369064e+00 3.493962953295100871e+00 2.874182711281112912e+00 1.720001898669646589e+00 6.213780222747108395e-01 9.931886073988243496e-03 6.996752564916557116e-02 9.945416218226343918e-01
2.844311377245509220e-06 1.141133956730035148e+00 5.541399435505035831e-02 -1.561692673590758806e-01 4.572337259250959240e-01 1.636663202721788668e+00 2.606076744670923873e+00 3.079715172691452008e+00 3.422079714155502828e+00 3.791690721619598747e+00 4.089477294685309516e+00 4.192210492248714893e+00 4.104970055479840063e+00 3.975199804068870968e+00 3.866889916277415296e+00 3.271820988685071097e+00 2.080236986624401929e+00 8.690374785484343834e-01 1.384257948106369651e-01 1.113725397309942716e-01 1.141050094203014842e+00
2.894211576846307701e-06 9.385162122501805593e-01 -8.887040544812603582e-02 -1.374400073067927885e-01 5.103252268798202929e-01 1.614655247922319292e+00 2.448246595577710405e+00 2.907511143212388127e+00 3.313577703933068719e+00 3.770885684257531345e+00 4.084153246760106271e+00 4.185609997668388260e+00 4.070895054079470832e+00 3.902905105955535081e+00 3.824170760584777895e+00 3.319632455692103079e+00 2.190773654489256650e+00 1.036777996540561464e+00 2.284510065015441793e-01 1.383232340432181684e-01 1.210792433229783249e+00
2.944111776447106183e-06 6.923545977987368705e-01 -2.055200344027336423e-01 -1.073058526789935907e-01 5.010332112207913635e-01 1.417955430184270282e+00 2.069015222752252026e+00 2.472631688380208193e+00 2.899234511507231993e+00 3.400785717281767706e+00 3.761968281068021724e+00 3.835934314351695740e+00 3.711136057571696512e+00 3.497493402317877642e+00 3.414734477521043310e+00 3.041616156636972157e+00 2.064353071016855168e+00 1.075368160681528629e+00 3.095259452034154757e-01 1.417313916441391708e-01 1.193046945479073306e+00
2.994011976047904665e-06 4.117585422915451820e-01 -2.825872673234475774e-01 -7.936611714224933722e-02 4.769097623748181358e-01 1.110559746412308924e+00 1.536904659844460896e+00 1.872788652407613164e+00 2.317909422567646427e+00 2.844316565788330031e+00 3.175830917485653160e+00 3.199856791640355969e+00 3.069166748490670837e+00 2.909198571992934301e+00 2.790087637640893625e+00 2.513400506672383905e+00 1.772907689124588515e+00 1.000116094840406866e+00 3.581537580403565402e-01 1.371324478708662586e-01 1.090104850748204957e+00
3.043912175648703146e-06 1.104492656410078627e-01 -3.365776934520171015e-01 -2.858986804279163574e-02 4.575988417401082309e-01 8.021184184173206777e-01 9.895102944687745872e-01 1.199591938861789275e+00 1.598884807222628268e+00 2.103428647584525191e+00 2.377741227888811704e+00 2.338436316681403948e+00 2.215971154179396052e+00 2.133035414029397447e+00 2.082854603616281164e+00 1.910809429337362086e+00 1.419908794302866317e+00 8.060674483873847551e-01 3.242197086204091083e-01 1.596225401522651521e-01 9.035805888269954345e-01
3.093812375249501628e-06 -1.774214447293848140e-01 -3.475798919840567547e-01 6.942187792595271023e-02 3.996743533166436935e-01 4.760223816712998435e-01 4.361585001819448526e-01 4.752237731926449160e-01 7.932784941785910870e-01 1.255957146787694878e+00 1.462545613173451109e+00 1.371151425834815418e+00 1.256180575941301836e+00 1.232846782610442338e+00 1.285874569720117711e+00 1.270278511853561332e+00 9.904617323125523010e-01 5.521866380790579898e-01 2.341711893957214574e-01 1.964351478479796353e-01 6.379758692638046735e-01
3.143712574850299686e-06 -4.207146459870736432e-01 -3.024422749128536370e-01 1.654462184125500279e-01 3.094505858490976813e-01 1.467544048108564980e-01 -9.992924969169109106e-02 -2.232131437606127145e-01 -6.038674228679912631e-03 3.611689069267909891e-01 4.666658260973129413e-01 3.199841138786430061e-01 2.174951152652944142e-01 2.645732886483304069e-01 4.326013156743612198e-01 5.774331328028318167e-01 5.098959295277858406e-01 2.727852366917248861e-01 1.133463762409782638e-01 1.831999573335097165e-01 4.385076724137820792e-01
3.193612774451098168e-06 -6.099156528330430538e-01 -1.892126665670059715e-01 2.350707114119394425e-01 2.181672919127103927e-01 -1.725105891230361288e-01 -5.879118978656425742e-01 -8.286274244690461366e-01 -7.139214606149274500e-01 -4.897195043072992138e-01 -4.822725867651369569e-01 -6.687370465082694837e-01 -7.562358934102261232e-01 -6.324715679620331876e-01 -3.716004602703344983e-01 -1.114912905337606952e-01 1.399958096899645357e-02 -1.538841932763409040e-03 -1.138879014095573426e-02 1.510368766092111681e-01 2.971704619205365328e-01
3.243512974051896650e-06 -7.023168901878401593e-01 -7.075264208089297735e-02 2.919374253875730019e-01 9.548700439921684047e-02 -5.108931359843399411e-01 -1.050699112148732794e+00 -1.363705698490419449e+00 -1.346661358944059694e+00 -1.220799286279471874e+00 -1.279261114206847738e+00 -1.480088410060091286e+00 -1.561076983486419989e+00 -1.373410762130515828e+00 -1.013356589407487407e+00 -6.998112351194039071e-01 -4.384551309216329074e-01 -2.593805929398741439e-01 -1.121747383792429387e-01 1.112477135842806081e-01 2.123962072539245516e-01
3.293413173652695131e-06 -7.238238191371332286e-01 3.491684143149511449e-02 3.200143406872690832e-01 -6.020896170654632673e-02 -7.735745198648429355e-01 -1.359304578493291560e+00 -1.702976205101061069e+00 -1.762737318580402945e+00 -1.747825819624729160e+00 -1.863931839856167283e+00 -2.063600199972921878e+00 -2.119798058342809544e+00 -1.900971204477072130e+00 -1.509901711032996863e+00 -1.167000817954144454e+00 -8.284587392941727968e-01 -5.177416411736338597e-01 -1.990179302567252340e-01 6.933016962184890275e-02 9.336910494969277718e-02
3.343313373253493613e-06 -6.835808560048992621e-01 1.351715823616114198e-01 3.193089461858091282e-01 -2.198664726727634355e-01 -9.405438769190188619e-01 -1.505723218753397097e+00 -1.830830703621759703e+00 -1.941419687986989384e+00 -2.020995745677157007e+00 -2.183358892630323123e+00 -2.374314189849462853e+00 -2.400243140256342222e+00 -2.166449900138116558e+00 -1.805475013562888309e+00 -1.493647687736698204e+00 -1.130317665859651433e+00 -7.389142736942811984e-01 -3.345037036359408966e-01 2.769048422340956300e-02 -2.975474754753098736e-02
3.393213572854292095e-06 -6.253068603463614039e-01 1.941042875489947805e-01 2.662611637307640833e-01 -3.383577383373612135e-01 -1.011875416370539016e+00 -1.498702131258491166e+00 -1.772964352335721472e+00 -1.919996356687617922e+00 -2.058691638746157349e+00 -2.247627427665915611e+00 -2.416826970363142202e+00 -2.424899668943867326e+00 -2.200652829076487738e+00 -1.890815634007140478e+00 -1.644930924463758215e+00 -1.303580563758295341e+00 -8.798944645976366496e-01 -4.343986210152568916e-01 -5.777292255464271109e-02 -1.293706714217991993e-01
3.443113772455090153e-06 -5.500442256135568142e-01 2.393820944391836791e-01 1.924720684660943537e-01 -4.028608307194297411e-01 -9.847678564217087205e-01 -1.364033482283387055e+00 -1.556782415643116702e+00 -1.727384735510499647e+00 -1.922432687670200480e+00 -2.104758854758427500e+00 -2.245366939927380123e+00 -2.245362545590972481e+00 -2.047466997274311584e+00 -1.802900463493134486e+00 -1.628760267921615545e+00 -1.349692309303279769e+00 -9.381038289570067246e-01 -4.889933878033121961e-01 -1.455789484667538436e-01 -2.115012479780026267e-01
3.493013972055888634e-06 -4.427374046651586514e-01 2.637285426299530444e-01 1.349273077733139925e-01 -3.592302051321952239e-01 -8.707007542624979335e-01 -1.121191272412367379e+00 -1.234515774604940885e+00 -1.407409937843937531e+00 -1.620199039077064640e+00 -1.763829805304478970e+00 -1.873917105261894145e+00 -1.879508693256684904e+00 -1.738120253165148288e+00 -1.585630151582560377e+00 -1.474776194368802695e+00 -1.278438657671653766e+00 -9.037258549306589339e-01 -4.888676459419864506e-01 -2.200767452942115066e-01 -3.142506940104764501e-01
3.542914171656687116e-06 -3.092803016599768307e-01 2.662387973010856279e-01 1.516591334615862985e-01 -2.412649387044011051e-01 -6.312250151887671690e-01 -7.514303424979535961e-01 -8.196885649971776822e-01 -1.008296703359931268e+00 -1.215120042122919131e+00 -1.294250672149737103e+00 -1.345302904566938018e+00 -1.366851724368813192e+00 -1.259716326452417157e+00 -1.202135499570439858e+00 -1.197172941554407455e+00 -1.062186466234173343e+00 -7.241925379730514978e-01 -3.600884392147620239e-01 -2.229334832743753436e-01 -3.798051696393067722e-01
3.592814371257485598e-06 -1.640989059726094823e-01 2.797273231701908891e-01 1.658772659948410388e-01 -1.148414405736738197e-01 -3.384179342198322393e-01 -3.407796850066365790e-01 -4.059071011347105684e-01 -6.178965205502587876e-01 -7.529207310713909029e-01 -7.753861328615211379e-01 -7.879619844999568024e-01 -8.073482346689261346e-01 -7.330112491167091182e-01 -7.195818179001086667e-01 -7.981352658857221449e-01 -7.373403700584617582e-01 -5.302514296741314137e-01 -2.564162902886528150e-01 -1.244538771754432616e-01 -3.916967556309424170e-01
3.642714570858284079e-06 -3.831809354981718235e-02 2.857231852595435440e-01 1.640863215105427264e-01 -2.264419403756915902e-02 -7.033202377143546458e-02 1.498754426629296185e-02 -4.557268749666998353e-02 -2.435329425713163298e-01 -3.204223620665260230e-01 -2.764482545648332956e-01 -2.503628478641016231e-01 -2.780627267076978826e-01 -2.398875580745273295e-01 -2.652475514667340661e-01 -3.854001571620889188e-01 -4.153073879530936319e-01 -3.423350001658201913e-01 -1.657746312813858369e-01 -2.417357359822271817e-02 -4.044057093729855890e-01
3.692614770459082561e-06 7.113077005032010514e-02 2.503220644901516523e-01 1.251270107013727761e-01 6.037527608146977393e-02 1.335818953768174722e-01 2.829511081765589964e-01 2.270978026089948421e-01 4.731941609952727140e-02 1.731428050065858884e-02 1.551795498069095947e-01 2.117789300506531525e-01 1.522263409132346423e-01 1.549168859034396883e-01 1.257880739798324377e-01 -2.505020949118380927e-02 -1.389910423219768154e-01 -1.606941364115337112e-01 -6.737804031433462792e-02 3.550194065121169140e-02 -3.483409863883278335e-01
3.742514970059880619e-06 1.744478111241024032e-01 1.730885229556887728e-01 6.174169124694759564e-02 9.072610804252261019e-02 2.606693376557672193e-01 4.176161701783285274e-01 3.574506824006323802e-01 2.123784782632983648e-01 2.742516194360997139e-01 4.790964704017522391e-01 5.628072427781160014e-01 4.755555535734266592e-01 4.206756960141879720e-01 4.194485089581554971e-01 2.454358372815788614e-01 6.957664603154807559e-02 -3.235414042357643433e-02 1.188291544704945732e-02 5.632046145926155462e-02 -2.474520110121313787e-01
3.792415169660679101e-06 2.449385928253329514e-01 8.801281102131199019e-02 -1.241150726167420879e-02 9.408575114479456047e-02 3.332414278463469715e-01 4.591364895604992391e-01 3.846492014506326385e-01 3.025232411595796256e-01 4.300639898031744512e-01 6.756632838578479072e-01 7.628779187192196165e-01 6.548889363267463848e-01 5.886048770403554675e-01 5.712434075431849223e-01 3.938551734377517821e-01 1.820972022882452468e-01 4.582015741102597045e-02 4.347085428361160270e-02 8.334761434933658786e-02 -1.812046698808586764e-01
3.842315369261478006e-06 2.775794533600405845e-01 8.050972035375409189e-03 -9.969083802725070553e-02 9.015877114583963070e-02 3.507199753602106562e-01 4.067280949973544057e-01 3.560227145210816957e-01 3.269488067100034256e-01 5.035630044797638760e-01 7.586301938024909708e-01 8.378341977300503007e-01 7.304090676530535786e-01 6.631689991906111192e-01 6.378354592227778452e-01 4.582097680800799600e-01 2.269736474825720107e-01 7.719035312804715943e-02 4.241166926011746829e-02 1.083042116463762555e-01 -1.374725714762886630e-01
3.892215568862275641e-06 2.751394935278448362e-01 -4.857333744631714412e-02 -1.637061882221775289e-01 7.276224125098344764e-02 2.955490736623954118e-01 3.239024271101962338e-01 2.719813780188448660e-01 2.993451543603352638e-01 5.083830290197421942e-01 7.614127781551363050e-01 8.262861114789247230e-01 7.117169550391262423e-01 6.459032525606190900e-01 6.294224716215944815e-01 4.797093951208754037e-01 2.429516992280471299e-01 6.033990225933228563e-02 8.213362803106154589e-03 9.060670770492293413e-02 -9.988769452300508278e-02
3.942115768463074122e-06 2.506514495398753373e-01 -8.941834479023541560e-02 -1.835795627788879003e-01 4.285968601338570327e-02 2.194666887639407094e-01 2.258911839354967865e-01 1.746510628147224242e-01 2.324367118227853024e-01 4.557775376494928032e-01 6.896043404111545927e-01 7.192651443169107983e-01 6.102312955476122402e-01 5.506044863779538945e-01 5.812409518206457237e-01 4.834348240753878478e-01 2.463944441061627355e-01 3.475248753283726594e-02 -3.893159475341158998e-02 5.639198175020240095e-02 2.497149186545502553e-02
3.992015968063872604e-06 2.204472038857092364e-01 -9.245381248653228301e-02 -1.713800755030447376e-01 -1.474836414710709726e-02 1.373186730375153541e-01 1.160660910130710682e-01 6.497840288396450337e-02 1.499924458445255904e-01 3.636902933112520220e-01 5.560943038883120471e-01 5.531202973396479594e-01 4.532739501060577547e-01 4.271289649581070935e-01 4.975067931900087892e-01 4.582188092226855414e-01 2.236203433387691231e-01 -4.668564371445959107e-03 -6.959798862228122607e-02 2.939386236665853316e-02 1.402380386999957929e-01
4.041916167664671086e-06 2.025512069628408740e-01 -7.844721910090494965e-02 -1.490939134061200211e-01 -7.391442763509241398e-02 3.226801338975345684e-02 -5.856373944546066366e-04 -3.062923955272584681e-02 7.411510950165978162e-02 2.574780011766115706e-01 4.047554373179621523e-01 3.686954224840124361e-01 2.853725704614599179e-01 3.106200953664300379e-01 4.223980531174040265e-01 4.302047185736145307e-01 1.992772391743411198e-01 -5.612345116176254561e-02 -1.057714138812196614e-01 2.561984718757930046e-02 2.507650827603040700e-01
4.091816367265469567e-06 1.995582741573788954e-01 -3.652027303870955532e-02 -8.659285390509975644e-02 -9.106618517118389433e-02 -7.553624728117201703e-02 -1.037868974818752094e-01 -1.119013280048019032e-01 4.502141691795651449e-03 1.632440812044320122e-01 2.501480848073028840e-01 1.846077093358266530e-01 1.091363994473911747e-01 1.926779190645894480e-01 3.695529836046713701e-01 3.981071014393648966e-01 1.629510720084729469e-01 -1.184063181690918759e-01 -1.607345973112749848e-01 5.546183242641973543e-02 3.560033608421563911e-01
4.141716566866268049e-06 2.082487482883492169e-01 3.423059137368464344e-02 -1.493935416384504708e-02 -8.918937148430206019e-02 -1.594522819893102183e-01 -1.919575091749636531e-01 -1.636332354567099912e-01 -4.489731872779618993e-02 7.555778785987452006e-02 1.053269643586025456e-01 7.673012084717418732e-03 -5.962736018768069468e-02 7.382397154141769058e-02 3.073604402162087301e-01 3.463336465440749468e-01 1.177717043902312272e-01 -1.786865714503606539e-01 -2.243444492856519479e-01 6.881621587642883231e-02 4.502592432982726045e-01
4.191616766467066531e-06 2.344948948953468615e-01 1.111704196361480296e-01 4.203251595660449647e-02 -8.194224792391929801e-02 -2.299611343043210521e-01 -2.603166397904342344e-01 -1.833041539502104078e-01 -6.427720878994645781e-02 3.983909547248067930e-03 -2.010349934199066879e-02 -1.439921260753055099e-01 -2.053481776722111130e-01 -2.835802808231087380e-02 2.514340026837183495e-01 2.897991407328933122e-01 8.180802181343446722e-02 -2.226375648063136925e-01 -2.795562390157337318e-01 6.946603849337927572e-02 6.035791756765523930e-01
4.241516966067865012e-06 2.663179894811446013e-01 1.799328040331859557e-01 8.280610796178791699e-02 -8.211427201381478469e-02 -2.714552382463953362e-01 -2.895606538369740468e-01 -1.650786697878491860e-01 -6.946109821221933822e-02 -4.787722350491525891e-02 -1.157433724976920653e-01 -2.585933956234259812e-01 -3.156130031565840266e-01 -1.107361819172142658e-01 1.961202742525662845e-01 2.371037445336333649e-01 4.688660882289391596e-02 -2.443021335561391116e-01 -3.191411989541679262e-01 5.564057660476726813e-02 7.628771824417027725e-01
4.291417165668663494e-06 3.041583300117275956e-01 2.408563043813022053e-01 1.117188228673052924e-01 -9.303251971964036915e-02 -3.169025713040709014e-01 -2.891594745938160238e-01 -1.021917515794750070e-01 -4.397369179306349907e-02 -7.972134165060228150e-02 -1.739300656611720008e-01 -3.282970124727138672e-01 -3.859799849579162445e-01 -1.759689779113170482e-01 1.459829556486107738e-01 1.945077033186258797e-01 6.884397773401931472e-03 -2.690700422898218425e-01 -3.360356696708228785e-01 3.751116530407962169e-02 8.688331997811672425e-01
4.341317365269461976e-06 3.417905196723591832e-01 2.947279819704481940e-01 1.295073328734031581e-01 -1.141051243928311587e-01 -3.461991354175910640e-01 -2.702662733324914801e-01 -4.210280297425927909e-03 3.289648971451070159e-02 -8.198830945884194588e-02 -2.063265620093483743e-01 -3.629988745059367083e-01 -4.111079246035473367e-01 -2.115918025489943177e-01 1.039886593426732481e-01 1.637095389392694278e-01 -4.468226307143627341e-02 -2.866770050235175060e-01 -3.431944664876603324e-01 2.702537534441092071e-02 9.115799507066745244e-01
4.391217564870260457e-06 3.682471648180081769e-01 3.356197030696335126e-01 1.350672131526153008e-01 -1.510623861679080693e-01 -3.661656448783736639e-01 -2.220061831180712153e-01 1.173378415482287523e-01 1.445953177341134654e-01 -5.413695121003536670e-02 -2.132653216149052178e-01 -3.656335100693482443e-01 -3.978598460816057392e-01 -2.154686991418093833e-01 1.100620392504760986e-01 1.692085925600481933e-01 -8.786338577968307029e-02 -2.954975447121362953e-01 -3.382048233606023691e-01 1.334655677043590158e-02 8.926272487932124244e-01
4.441117764471058939e-06 3.750038725187675448e-01 3.520210518580042525e-01 1.245981816522193641e-01 -1.838918781220687526e-01 -3.689815560965412078e-01 -1.675505919125052923e-01 2.266078501111410681e-01 2.686262930226419599e-01 1.203548817133851499e-03 -1.815980610575965715e-01 -3.240603448237323048e-01 -3.354216387377377262e-01 -1.845240470630456209e-01 1.882406816784393255e-01 1.923104665392504908e-01 -1.067397873976280720e-01 -2.874168865154170804e-01 -3.218307467088148965e-01 -1.825427308349790792e-02 8.000015562571456407e-01
4.491017964071856574e-06 3.613135909325104200e-01 3.415839442830679862e-01 9.877324586840045828e-02 -2.092877533465117845e-01 -3.539234483513792884e-01 -1.093735235723837657e-01 3.013305824168412417e-01 3.653290758167991314e-01 7.247335048845278405e-02 -1.208169853649169734e-01 -2.501408345458811522e-01 -2.403622115674489412e-01 -1.129861087487205873e-01 2.791785207033004035e-01 2.269525324658741572e-01 -8.991864838322330411e-02 -2.592657093937504320e-01 -2.977308347195523064e-01 -5.726824762321423151e-02 6.524521330624961646e-01
4.540918163672655055e-06 3.297974692470672653e-01 3.069163256449370936e-01 6.049082462867137744e-02 -2.270952319752520265e-01 -3.323476752359734165e-01 -6.040654356624441251e-02 3.316760955464759797e-01 4.089431484280038331e-01 1.315978167228791518e-01 -4.500489972373264425e-02 -1.537992590905251089e-01 -1.426444658393137832e-01 -2.968855711734878083e-02 3.462833260185903539e-01 2.803845698264530450e-01 -3.762257823757692715e-02 -2.168622584656636210e-01 -2.684588175443051172e-01 -9.767459560244057259e-02 4.762097613019910525e-01
4.590818363273453537e-06 2.850364469607070683e-01 2.541728439229659631e-01 1.929258895305105762e-02 -2.348460197315144216e-01 -2.961243376514078873e-01 -2.052590559119191194e-02 3.188286868124751150e-01 3.914204701694808941e-01 1.604643607894256085e-01 2.878808291817327308e-02 -5.360530557377051614e-02 -5.895944771490490427e-02 4.065330140910745904e-02 3.651310145784396610e-01 3.183763023659502700e-01 3.554715301836135904e-02 -1.674336768268107345e-01 -2.335488294526968656e-01 -1.327355757837460903e-01 2.948528716246423542e-01
4.640718562874252019e-06 2.320614445405729531e-01 1.918190060017740395e-01 -1.530909958827767793e-02 -2.232658721526615542e-01 -2.428509961544948470e-01 1.074404085310905199e-02 2.729595973038411727e-01 3.230987770758125266e-01 1.584353957735043783e-01 8.555228207343178182e-02 3.111925684753201471e-02 1.456571365023549836e-03 7.842658068385247039e-02 3.362997416192955447e-01 3.263165949369509211e-01 9.750010317562662898e-02 -1.128438299321825045e-01 -1.930230331459659721e-01 -1.529693594105009935e-01 1.344808222835471578e-01
4.690618762475050500e-06 1.755879506369557863e-01 1.299153572477711183e-01 -3.896651490143595437e-02 -1.934963552600686421e-01 -1.792171547438234369e-01 3.030306041184981786e-02 2.092859119147333913e-01 2.278567887204644427e-01 1.315211101412307737e-01 1.133997373455806340e-01 8.496837097157643182e-02 3.309976173690766521e-02 7.660324156263630113e-02 2.726142461275787299e-01 2.981413459978617952e-01 1.368238968970013070e-01 -5.851674386871331957e-02 -1.464947478177305862e-01 -1.505282100325377459e-01 2.097429368133867794e-02
4.740518962075848982e-06 1.208528146920227753e-01 7.707314419801376826e-02 -5.098372801251246922e-02 -1.498903295878779296e-01 -1.188377547736040873e-01 3.661350253140800703e-02 1.427648896712922222e-01 1.348700616987219270e-01 8.932434614250377158e-02 1.118472613347990252e-01 9.938457461356790812e-02 4.067118179089369151e-02 5.702194213915236926e-02 1.947267856667256880e-01 2.382751105435235162e-01 1.350128788586471007e-01 -1.778178921128514833e-02 -9.888188187443358590e-02 -1.245692419251574895e-01 -3.828440214043411782e-02
4.790419161676647464e-06 7.312974482941149434e-02 3.825738437087186639e-02 -4.559905090105599579e-02 -1.014510307183319610e-01 -6.845822756091499151e-02 3.166716722446123733e-02 8.471594026158724144e-02 6.491645474715695974e-02 4.921146887663091496e-02 8.797281325191096124e-02 8.652010168998061634e-02 3.302632501182414110e-02 3.293910385375869998e-02 1.196768389352802775e-01 1.615695291408558998e-01 1.037677982517258152e-01 3.525817303623110695e-03 -5.732984582827638925e-02 -8.464878512702002367e-02 -4.954272063033396400e-02
4.840319361277445945e-06 3.668322298284043548e-02 1.508153850753354668e-02 -2.945161739995337535e-02 -5.545895240361605610e-02 -3.224979618399263781e-02 2.040428645042582229e-02 4.156752106181037937e-02 2.509660278234258565e-02 2.161369959053618603e-02 5.376705192151315371e-02 5.504409255156861996e-02 1.969384790937106153e-02 1.436814447510962114e-02 5.983965354496397632e-02 8.815611910018138209e-02 6.121346860402727963e-02 9.118281694388104958e-03 -2.692992977543192529e-02 -4.588908928801248288e-02 -3.614105071757743592e-02
4.890219560878244427e-06 1.350686741208117353e-02 4.224937512151655077e-03 -1.292987826488708504e-02 -2.176840473577063353e-02 -1.102693659704696849e-02 8.971514838181236101e-03 1.500701356981105385e-02 6.689352409437949662e-03 6.731644886665686354e-03 2.273350738901678061e-02 2.434463726323861030e-02 8.067916924401391868e-03 4.599385623921759848e-03 2.175650525338629349e-02 3.445209159900021467e-02 2.516936350502437664e-02 5.822230576703841219e-03 -9.202804602912643614e-03 -1.773969777454004540e-02 -1.663422662968216947e-02
4.940119760479042909e-06 2.543474542230935061e-03 6.124448662501658569e-04 -2.725404778165075193e-03 -4.283043972337634286e-03 -1.948635393471125033e-03 1.898833006569916430e-03 2.781743979179871016e-03 8.531247995955004064e-04 1.058878515422686595e-03 4.683203528912748166e-03 5.130469497296950496e-03 1.630365377375865956e-03 7.479917244444619267e-04 4.046541819492076482e-03 6.753017488346145687e-03 5.099216037080587030e-03 1.442805082082736137e-03 -1.601883863518869817e-03 -3.423479840682540614e-03 -3.556061971686412873e-03
4.990019960079841390e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> tikzpictures/data_cylinder/with_w/dir_sim.dat <==
-8.000000000000000000e+01 4.583300491051470540e-03
-7.000000000000000000e+01 8.305511745142834384e-03
-6.000000000000000000e+01 1.001107016583092230e-02
-5.000000000000000000e+01 1.137293086984068197e-02
-4.000000000000000000e+01 1.302478724502521834e-02
-3.000000000000000000e+01 4.794660164743574232e-02
-2.000000000000000000e+01 1.328720154865017100e-01
-1.000000000000000000e+01 2.566802629572950689e-01
0.000000000000000000e+00 3.071246172027399246e-01
1.000000000000000000e+01 2.167490226698828015e-01
2.000000000000000000e+01 1.059337089548790384e-01
3.000000000000000000e+01 4.258712929561792732e-02
4.000000000000000000e+01 1.905866095686105724e-02
5.000000000000000000e+01 1.556580356909150267e-02
6.000000000000000000e+01 1.182439451585224482e-02
7.000000000000000000e+01 8.388665877236713836e-03
8.000000000000000000e+01 3.873177709619052105e-03


==> tikzpictures/data_cylinder/with_w/obj.dat <==
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 8.061892571301167987e-01
2.000000000000000000e+00 6.916400949514288632e-01
3.000000000000000000e+00 6.225181889382508382e-01
4.000000000000000000e+00 5.686925099075355039e-01
5.000000000000000000e+00 5.243744974629847011e-01
6.000000000000000000e+00 4.872339756526457011e-01
7.000000000000000000e+00 4.538062123501483414e-01
8.000000000000000000e+00 4.252267215372719789e-01
9.000000000000000000e+00 3.979057527515483250e-01
1.000000000000000000e+01 3.744589233183205912e-01
1.100000000000000000e+01 1.798898341350690933e-01
1.200000000000000000e+01 1.472843835290855163e-01
1.300000000000000000e+01 1.243681723778802956e-01
1.400000000000000000e+01 9.866037885846773436e-02
1.500000000000000000e+01 9.430783649835126903e-02
1.600000000000000000e+01 8.158773712700419234e-02
1.700000000000000000e+01 7.276369108462990565e-02
1.800000000000000000e+01 6.785897856272886386e-02
1.900000000000000000e+01 6.035227541051123995e-02
2.000000000000000000e+01 5.823154276550204789e-02
2.100000000000000000e+01 5.441814360497822939e-02
2.200000000000000000e+01 5.156459777306926506e-02
2.300000000000000000e+01 4.990826109250433296e-02
2.400000000000000000e+01 4.823519634338398199e-02
2.500000000000000000e+01 4.766534664429211005e-02
2.600000000000000000e+01 4.583752461014187207e-02
2.700000000000000000e+01 4.504478986913816596e-02
2.800000000000000000e+01 4.412267395191365321e-02
2.900000000000000000e+01 4.341817001838054607e-02
3.000000000000000000e+01 4.265457010583796615e-02
3.100000000000000000e+01 4.208586643050090531e-02
3.200000000000000000e+01 4.177685140513769102e-02
3.300000000000000000e+01 4.112306371408266242e-02
3.400000000000000000e+01 4.051523617509976416e-02
3.500000000000000000e+01 4.016103377967212423e-02
3.600000000000000000e+01 3.972931599892556148e-02
3.700000000000000000e+01 3.915357082147528228e-02
3.800000000000000000e+01 3.887447893155254047e-02
3.900000000000000000e+01 3.860469542003112930e-02
4.000000000000000000e+01 3.841519336986656125e-02
4.100000000000000000e+01 3.822646320673615122e-02
4.200000000000000000e+01 3.820635614051477030e-02
4.300000000000000000e+01 3.819134758395447554e-02
4.400000000000000000e+01 3.817506255404258531e-02
4.500000000000000000e+01 3.815757419906676967e-02
4.600000000000000000e+01 3.813782216831276134e-02
4.700000000000000000e+01 3.811551917018090457e-02
4.800000000000000000e+01 3.809072773809175222e-02
4.900000000000000000e+01 3.806325774255010785e-02
5.000000000000000000e+01 3.803150286481975922e-02


==> tikzpictures/data_cylinder/with_w/rec-20_sim.dat <==
2.199999999999999943e-05 3.206129226637175163e-12
2.200998751560549123e-05 1.387575427053610989e-12
2.201997503121098641e-05 -1.146538207729501841e-12
2.202996254681647821e-05 -4.171412155722337253e-12
2.203995006242197340e-05 -7.338875319309031367e-12
2.204993757802746520e-05 -1.020338917716646855e-11
2.205992509363295700e-05 -1.226485390427136723e-11
2.206991260923845218e-05 -1.302557828789602538e-11
2.207990012484394398e-05 -1.205679789856161014e-11
2.208988764044943917e-05 -9.069634729157471857e-12
2.209987515605493097e-05 -3.982537172653321416e-12
2.210986267166042277e-05 3.023806881206637070e-12
2.211985018726591795e-05 1.146742547088024105e-11
2.212983770287140975e-05 2.055790145558669375e-11
2.213982521847690494e-05 2.922064043848446007e-11
2.214981273408239674e-05 3.616247613010492071e-11
2.215980024968788853e-05 3.998141691153361286e-11
2.216978776529338372e-05 3.931757002565981393e-11
2.217977528089887552e-05 3.303910989246312094e-11
2.218976279650436732e-05 2.045095716597801731e-11
2.219975031210986251e-05 1.508497659774678734e-12
2.220973782771535430e-05 -2.300132902251892864e-11
2.221972534332084949e-05 -5.132281674694789999e-11
2.222971285892634129e-05 -8.069612295099139147e-11
2.223970037453183309e-05 -1.074400393174660344e-10
2.224968789013732827e-05 -1.271791255128011335e-10
2.225967540574282007e-05 -1.352377979050158051e-10
2.226966292134831526e-05 -1.271833227397533980e-10
2.227965043695380706e-05 -9.949299096445808947e-11
2.228963795255929886e-05 -5.028230694009503753e-11
2.229962546816479404e-05 1.996036213673706887e-11
2.230961298377028584e-05 1.077920824855316743e-10
2.231960049937578103e-05 2.064266076904312859e-10
2.232958801498127283e-05 3.057115096125479058e-10
2.233957553058676463e-05 3.925563718031591760e-10
2.234956304619225981e-05 4.518404538000290651e-10
2.235955056179775161e-05 4.678694707364179872e-10
2.236953807740324680e-05 4.262843928912571789e-10
2.237952559300873860e-05 3.163257046506998030e-10
2.238951310861423040e-05 1.331861126762195940e-10
2.239950062421972558e-05 -1.196855527916367329e-10
2.240948813982521738e-05 -4.288645082917880102e-10
2.241947565543071257e-05 -7.699693406184236310e-10
2.242946317103620437e-05 -1.107818762116374544e-09
2.243945068664169616e-05 -1.398099393423106363e-09
2.244943820224719135e-05 -1.590487474997189423e-09
2.245942571785268315e-05 -1.633427511120187513e-09
2.246941323345817834e-05 -1.480241647256088422e-09
2.247940074906367014e-05 -1.096285312189040991e-09
2.248938826466916193e-05 -4.662621310630561040e-10
2.249937578027465712e-05 3.986603576644613799e-10
2.250936329588014892e-05 1.455411479354779703e-09
2.251935081148564072e-05 2.626006687641150194e-09
2.252933832709113590e-05 3.797675481281531678e-09
2.253932584269662770e-05 4.827676869869947702e-09
2.254931335830212289e-05 5.552410363686484059e-09
2.255930087390761469e-05 5.801547056008984883e-09
2.256928838951310988e-05 5.416332118955432169e-09
2.257927590511860167e-05 4.271433537557801410e-09
2.258926342072409347e-05 2.297788958124439204e-09
2.259925093632958866e-05 -4.946542364004654655e-10
2.260923845193508046e-05 -3.997814160938662839e-09
2.261922596754057226e-05 -7.993409826922350738e-09
2.262921348314606744e-05 -1.214881604162953130e-08
2.263920099875155924e-05 -1.602658016043719244e-08
2.264918851435705443e-05 -1.910669855908257150e-08
2.265917602996254623e-05 -2.082399075268742503e-08
2.266916354556803803e-05 -2.061960595018656361e-08
2.267915106117353321e-05 -1.800484442658464335e-08
2.268913857677902501e-05 -1.263204810319612563e-08
2.269912609238452020e-05 -4.367983078130206735e-09
2.270911360799001200e-05 6.636732711563337412e-09
2.271910112359550380e-05 1.989552626620423690e-08
2.272908863920099898e-05 3.455149253740855100e-08
2.273907615480649078e-05 4.937846809700920525e-08
2.274906367041198597e-05 6.281930821485479783e-08
2.275905118601747777e-05 7.306611519377214816e-08
2.276903870162296956e-05 7.818846254278634262e-08
2.277902621722846475e-05 7.630235675051559259e-08
2.278901373283395655e-05 6.577530036907330657e-08
2.279900124843945174e-05 4.545185888804929021e-08
2.280898876404494354e-05 1.489107412967020055e-08
2.281897627965043533e-05 -2.542363054370089100e-08
2.282896379525593052e-05 -7.390440839600943163e-08
2.283895131086142232e-05 -1.277512202391135307e-07
2.284893882646691751e-05 -1.829419610132417343e-07
2.285892634207240930e-05 -2.343216941954850403e-07
2.286891385767790110e-05 -2.758385463549265845e-07
2.287890137328339629e-05 -3.009041335438059105e-07
2.288888888888888809e-05 -3.028905194500190338e-07
2.289887640449438328e-05 -2.757385712374013227e-07
2.290886392009987507e-05 -2.146603822669509835e-07
2.291885143570536687e-05 -1.168658093956409546e-07
2.292883895131086206e-05 1.771713542568766965e-08
2.293882646691635386e-05 1.857926230153078809e-07
2.294881398252184566e-05 3.802395866009648494e-07
2.295880149812734084e-05 5.898220877816461565e-07
2.296878901373283264e-05 7.992411490152632038e-07
2.297877652933832783e-05 9.895107905770418089e-07
2.298876404494381963e-05 1.138702343204225707e-06
2.299875156054931143e-05 1.223114147429932067e-06
2.300873907615480661e-05 1.218794711972232741e-06
2.301872659176029841e-05 1.103410141478393767e-06
2.302871410736579360e-05 8.583462276136939834e-07
2.303870162297128540e-05 4.710058610837743125e-07
2.304868913857677719e-05 -6.297967976595995540e-08
2.305867665418227238e-05 -7.375787913495689881e-07
2.306866416978776418e-05 -1.534553280420985777e-06
2.307865168539325937e-05 -2.422167310160473859e-06
2.308863920099875117e-05 -3.354348949833798285e-06
2.309862671660424296e-05 -4.270795006121615015e-06
2.310861423220973815e-05 -5.097707651045387659e-06
2.311860174781522995e-05 -5.749420295234232555e-06
2.312858926342072514e-05 -6.130873447557923619e-06
2.313857677902621693e-05 -6.140673537515127707e-06
2.314856429463170873e-05 -5.674793054002356309e-06
2.315855181023720392e-05 -4.630540655593957877e-06
2.316853932584269572e-05 -2.910652138302756846e-06
2.317852684144819091e-05 -4.270915686081772977e-07
2.318851435705368270e-05 2.895500060929809096e-06
2.319850187265917450e-05 7.117269486043578237e-06
2.320848938826466969e-05 1.228152962059315636e-05
2.321847690387016149e-05 1.841421635110322827e-05
2.322846441947565667e-05 2.552477836323307418e-05
2.323845193508114847e-05 3.360801209270202362e-05
2.324843945068664027e-05 4.264716267555156409e-05
2.325842696629213546e-05 5.261774569225379601e-05
2.326841448189762726e-05 6.349187733448722389e-05
2.327840199750311906e-05 7.524259479458238404e-05
2.328838951310861424e-05 8.784781444104325333e-05
2.329837702871410604e-05 1.012932588353736740e-04
2.330836454431960123e-05 1.155740105359303384e-04
2.331835205992509303e-05 1.306940548953824488e-04
2.332833957553058821e-05 1.466638524218725375e-04
2.333832709113608001e-05 1.634953456699794760e-04
2.334831460674157181e-05 1.811947104185442504e-04
2.335830212234706700e-05 1.997531087768918687e-04
2.336828963795255880e-05 2.191354130606797308e-04
2.337827715355805059e-05 2.392680931370748214e-04
2.338826466916354578e-05 2.600269522220868324e-04
2.339825218476903758e-05 2.812250063459888032e-04
2.340823970037453277e-05 3.026031120857729305e-04
2.341822721598002457e-05 3.238218833101153341e-04
2.342821473158551636e-05 3.444593179971854177e-04
2.343820224719101155e-05 3.640110856306688646e-04
2.344818976279650335e-05 3.818974990873536587e-04
2.345817727840199854e-05 3.974759691953839405e-04
2.346816479400749033e-05 4.100584405619896503e-04
2.347815230961298213e-05 4.189348657520954857e-04
2.348813982521847732e-05 4.234011678545792018e-04
2.349812734082396912e-05 4.227903586413254955e-04
2.350811485642946431e-05 4.165056095487797345e-04
2.351810237203495610e-05 4.040542987213867560e-04
2.352808988764044790e-05 3.850792371901106824e-04
2.353807740324594309e-05 3.593862753909664374e-04
2.354806491885143489e-05 3.269675636694330712e-04
2.355805243445693007e-05 2.880146411146116596e-04
2.356803995006242187e-05 2.429243838551258742e-04
2.357802746566791367e-05 1.922941425522250146e-04
2.358801498127340886e-05 1.369044402001887216e-04
2.359800249687890066e-05 7.769339761813049490e-05
2.360799001248439246e-05 1.571763284998680622e-05
2.361797752808988764e-05 -4.789414987436258739e-05
2.362796504369537944e-05 -1.119957684222050448e-04
2.363795255930087463e-05 -1.754832512746038126e-04
2.364794007490636643e-05 -2.373574459220572795e-04
2.365792759051186161e-05 -2.967853206701100252e-04
2.366791510611735341e-05 -3.531577568972443641e-04
2.367790262172284521e-05 -4.061413492222749584e-04
2.368789013732834040e-05 -4.557174603058478687e-04
2.369787765293383220e-05 -5.022126472721115962e-04
2.370786516853932399e-05 -5.463106990101541677e-04
2.371785268414481918e-05 -5.890494524348965314e-04
2.372784019975031098e-05 -6.318030905775613021e-04
2.373782771535580617e-05 -6.762422565740542875e-04
2.374781523096129796e-05 -7.242821459872271104e-04
2.375780274656678976e-05 -7.780141191895711310e-04
2.376779026217228495e-05 -8.396234895896335449e-04
2.377777777777777675e-05 -9.112998519027540323e-04
2.378776529338327194e-05 -9.951391077101304477e-04
2.379775280898876373e-05 -1.093043827486130971e-03
2.380774032459425553e-05 -1.206623198965345485e-03
2.381772784019975072e-05 -1.337100583491536258e-03
2.382771535580524252e-05 -1.485224611685469469e-03
2.383770287141073770e-05 -1.651196909706445547e-03
2.384769038701622950e-05 -1.834612670909317039e-03
2.385767790262172130e-05 -2.034415529399921825e-03
2.386766541822721649e-05 -2.248877611569860546e-03
2.387765293383270829e-05 -2.475589771671999131e-03
2.388764044943820347e-05 -2.711478173901614268e-03
2.389762796504369527e-05 -2.952840334202923994e-03
2.390761548064918707e-05 -3.195390488299410664e-03
2.391760299625468226e-05 -3.434334239174241001e-03
2.392759051186017406e-05 -3.664445721468709977e-03
2.393757802746566586e-05 -3.880160995702964643e-03
2.394756554307116104e-05 -4.075680483218331596e-03
2.395755305867665284e-05 -4.245076417657325796e-03
2.396754057428214803e-05 -4.382399460843325670e-03
2.397752808988763983e-05 -4.481788408931313729e-03
2.398751560549313501e-05 -4.537580330452196248e-03
2.399750312109862681e-05 -4.544401878824076008e-03
2.400749063670411861e-05 -4.497270168227590972e-03
2.401747815230961380e-05 -4.391670127862299169e-03
2.402746566791510560e-05 -4.223630486736322173e-03
2.403745318352059739e-05 -3.989781964818245666e-03
2.404744069912609258e-05 -3.687406274605949368e-03
2.405742821473158438e-05 -3.314476364925020985e-03
2.406741573033707957e-05 -2.869672358171514344e-03
2.407740324594257136e-05 -2.352407463377375902e-03
2.408739076154806655e-05 -1.762818413458310104e-03
2.409737827715355835e-05 -1.101763323856119834e-03
2.410736579275905015e-05 -3.708030919165540736e-04
2.411735330836454534e-05 4.278257428515431951e-04
2.412734082397003713e-05 1.291244597645963303e-03
2.413732833957552893e-05 2.215971952240101180e-03
2.414731585518102412e-05 3.197971279390309906e-03
2.415730337078651592e-05 4.232704622629585370e-03
2.416729088639201110e-05 5.315189065147377621e-03
2.417727840199750290e-05 6.440053140661378649e-03
2.418726591760299470e-05 7.601609461764211560e-03
2.419725343320848989e-05 8.793911526129570208e-03
2.420724094881398169e-05 1.001082800572102201e-02
2.421722846441947687e-05 1.124610688986879201e-02
2.422721598002496867e-05 1.249344087655809496e-02
2.423720349563046047e-05 1.374652667940647749e-02
2.424719101123595566e-05 1.499913170103232829e-02
2.425717852684144746e-05 1.624514207658414588e-02
2.426716604244693925e-05 1.747860593357904169e-02
2.427715355805243444e-05 1.869377216779326278e-02
2.428714107365792624e-05 1.988511897307953732e-02
2.429712858926342143e-05 2.104735684989479313e-02
2.430711610486891323e-05 2.217546184003339402e-02
2.431710362047440841e-05 2.326464675919237210e-02
2.432709113607990021e-05 2.431036675555164200e-02
2.433707865168539201e-05 2.530828270434231156e-02
2.434706616729088720e-05 2.625423211436278201e-02
2.435705368289637899e-05 2.714421138427830157e-02
2.436704119850187079e-05 2.797432540471226498e-02
2.437702871410736598e-05 2.874076996028523956e-02
2.438701622971285778e-05 2.943978938834682091e-02
2.439700374531835297e-05 3.006766443810026529e-02
2.440699126092384476e-05 3.062067031884492183e-02
2.441697877652933995e-05 3.109508015316400989e-02
2.442696629213483175e-05 3.148715489035781162e-02
2.443695380774032355e-05 3.179316132618332374e-02
2.444694132334581873e-05 3.200936203547343623e-02
2.445692883895131053e-05 3.213206178692634002e-02
2.446691635455680233e-05 3.215760768277030335e-02
2.447690387016229752e-05 3.208240723320639892e-02
2.448689138576778932e-05 3.190295829153964868e-02
2.449687890137328450e-05 3.161587791387770324e-02
2.450686641697877630e-05 3.121788682063095927e-02
2.451685393258426810e-05 3.070585446519706607e-02
2.452684144818976329e-05 3.007677180232801520e-02
2.453682896379525509e-05 2.932776109898801997e-02
2.454681647940075027e-05 2.845608076136934075e-02
2.455680399500624207e-05 2.745909744724830612e-02
2.456679151061173387e-05 2.633430981270522969e-02
2.457677902621722906e-05 2.507933473790508946e-02
2.458676654182272086e-05 2.369195190608097690e-02
2.459675405742821604e-05 2.217010133820313325e-02
2.460674157303370784e-05 2.051196592603340280e-02
2.461672908863919964e-05 1.871600891595186222e-02
2.462671660424469483e-05 1.678107592029092279e-02
2.463670411985018663e-05 1.470649078125402937e-02
2.464669163545568181e-05 1.249217566016533505e-02
2.465667915106117361e-05 1.013876368720358773e-02
2.466666666666666541e-05 7.647736174795508393e-03
2.467665418227216060e-05 5.021522194292355259e-03
2.468664169787765239e-05 2.263624033470627416e-03
2.469662921348314419e-05 -6.213097445313356827e-04
2.470661672908863938e-05 -3.627435554897091418e-03
2.471660424469413118e-05 -6.747691958573705760e-03
2.472659176029962637e-05 -9.973832997630180039e-03
2.473657927590511816e-05 -1.329649355158752169e-02
2.474656679151061335e-05 -1.670528816389252325e-02
2.475655430711610515e-05 -2.018896583559571731e-02
2.476654182272159695e-05 -2.373556648770107011e-02
2.477652933832709213e-05 -2.733263307781799711e-02
2.478651685393258393e-05 -3.096741594584550422e-02
2.479650436953807573e-05 -3.462707511185130621e-02
2.480649188514357092e-05 -3.829888861556499102e-02
2.481647940074906272e-05 -4.197040526810089794e-02
2.482646691635455790e-05 -4.562954485217300682e-02
2.483645443196004970e-05 -4.926474457565822862e-02
2.484644194756554489e-05 -5.286490206047281259e-02
2.485642946317103669e-05 -5.641946813119681076e-02
2.486641697877652849e-05 -5.991827951294789040e-02
2.487640449438202367e-05 -6.335152880779745810e-02
2.488639200998751547e-05 -6.670955283037582895e-02
2.489637952559300727e-05 -6.998267761267686071e-02
2.490636704119850246e-05 -7.316107453112211112e-02
2.491635455680399426e-05 -7.623451943497996930e-02
2.492634207240948944e-05 -7.919230340141783508e-02
2.493632958801498124e-05 -8.202307242643123997e-02
2.494631710362047304e-05 -8.471481499943199489e-02
2.495630461922596823e-05 -8.725475566131214722e-02
2.496629213483146003e-05 -8.962948819887854579e-02
2.497627965043695521e-05 -9.182494504759999843e-02
2.498626716604244701e-05 -9.382665832526682070e-02
2.499625468164793881e-05 -9.561988294435061486e-02
2.500624219725343400e-05 -9.718987837669607055e-02
2.501622971285892579e-05 -9.852214485366776742e-02
2.502621722846441759e-05 -9.960265653222750981e-02
2.503620474406991278e-05 -1.004181020335129099e-01
2.504619225967540458e-05 -1.009561331655295935e-01
2.505617977528089976e-05 -1.012054642082686751e-01
2.506616729088639156e-05 -1.011561389424471130e-01
2.507615480649188675e-05 -1.007994948568855798e-01
2.508614232209737855e-05 -1.001282901811761938e-01
2.509612983770287035e-05 -9.913665686793265985e-02
2.510611735330836553e-05 -9.782008344582188153e-02
2.511610486891385733e-05 -9.617523549592445209e-02
2.512609238451934913e-05 -9.419994782008152268e-02
2.513607990012484432e-05 -9.189308461106682202e-02
2.514606741573033612e-05 -8.925445651014084214e-02
2.515605493133583130e-05 -8.628481689995869119e-02
2.516604244694132310e-05 -8.298577586397390404e-02
2.517602996254681829e-05 -7.935986553234603003e-02
2.518601747815231009e-05 -7.541051367973350406e-02
2.519600499375780189e-05 -7.114217175263787274e-02
2.520599250936329707e-05 -6.656057836513920578e-02
2.521598002496878887e-05 -6.167286925710580708e-02
2.522596754057428067e-05 -5.648779541279303623e-02
2.523595505617977586e-05 -5.101600055505476489e-02
2.524594257178526766e-05 -4.527013322916944443e-02
2.525593008739076284e-05 -3.926508110137690022e-02
2.526591760299625464e-05 -3.301810489861224662e-02
2.527590511860174644e-05 -2.654892977864378029e-02
2.528589263420724163e-05 -1.987979794015322030e-02
2.529588014981273342e-05 -1.303538636638974964e-02
2.530586766541822861e-05 -6.042697643625204867e-03
2.531585518102372041e-05 1.069192636044800655e-03
2.532584269662921221e-05 8.269396634917009631e-03
2.533583021223470740e-05 1.552556062365401460e-02
2.534581772784019919e-05 2.280424536978047437e-02
2.535580524344569099e-05 3.007136531621470293e-02
2.536579275905118618e-05 3.729263717303687303e-02
2.537578027465667798e-05 4.443405414949234272e-02
2.538576779026217316e-05 5.146232924235581013e-02
2.539575530586766496e-05 5.834530046305219653e-02
2.540574282147316015e-05 6.505231032971384164e-02
2.541573033707865195e-05 7.155450403817960325e-02
2.542571785268414375e-05 7.782507307226836646e-02
2.543570536828963893e-05 8.383940698198616426e-02
2.544569288389513073e-05 8.957530302163431435e-02
2.545568039950062253e-05 9.501276620442394849e-02
2.546566791510611772e-05 1.001341922136872731e-01
2.547565543071160952e-05 1.049240502548204890e-01
2.548564294631710470e-05 1.093688504180273802e-01
2.549563046192259650e-05 1.134568194010948800e-01
2.550561797752809169e-05 1.171777173397140076e-01
2.551560549313358349e-05 1.205225261037559809e-01
2.552559300873907529e-05 1.234831625929135313e-01
2.553558052434457047e-05 1.260522247316396283e-01
2.554556803995006227e-05 1.282228044284937085e-01
2.555555555555555407e-05 1.299882872948036616e-01
2.556554307116104926e-05 1.313422227530631758e-01
2.557553058676654106e-05 1.322782806652665344e-01
2.558551810237203624e-05 1.327902179278182826e-01
2.559550561797752804e-05 1.328720154865017100e-01
2.560549313358301984e-05 1.325180364909549768e-01
2.561548064918851503e-05 1.317231627371631131e-01
2.562546816479400682e-05 1.304832587849740488e-01
2.563545568039950201e-05 1.287953293574258529e-01
2.564544319600499381e-05 1.266578660842317683e-01
2.565543071161048561e-05 1.240713008766906184e-01
2.566541822721598080e-05 1.210381782946302054e-01
2.567540574282147259e-05 1.175635110431747510e-01
2.568539325842696778e-05 1.136549878126240087e-01
2.569538077403245958e-05 1.093231106282934184e-01
2.570536828963795138e-05 1.045811745038448815e-01
2.571535580524344656e-05 9.944536739593309860e-02
2.572534332084893836e-05 9.393448218447007780e-02
2.573533083645443355e-05 8.806972818456583474e-02
2.574531835205992535e-05 8.187444113879685514e-02
2.575530586766541715e-05 7.537362520726166581e-02
2.576529338327091233e-05 6.859367901774136855e-02
2.577528089887640413e-05 6.156179213569174663e-02
2.578526841448189593e-05 5.430568150246815190e-02
2.579525593008739112e-05 4.685308306747530682e-02
2.580524344569288292e-05 3.923149750312939638e-02
2.581523096129837810e-05 3.146787692218581955e-02
2.582521847690386990e-05 2.358849772321980343e-02
2.583520599250936509e-05 1.561888531903445933e-02
2.584519350811485689e-05 7.583841540583925733e-03
2.585518102372034869e-05 -4.924553723095592001e-04
2.586516853932584387e-05 -8.586263970695440922e-03
2.587515605493133567e-05 -1.667405927594790144e-02
2.588514357053682747e-05 -2.473228237402908675e-02
2.589513108614232266e-05 -3.273709740051895800e-02
2.590511860174781445e-05 -4.066414992069264378e-02
2.591510611735330964e-05 -4.848841573898021728e-02
2.592509363295880144e-05 -5.618406694632111648e-02
2.593508114856429663e-05 -6.372450398649931458e-02
2.594506866416978843e-05 -7.108241464023801193e-02
2.595505617977528022e-05 -7.822994444379779977e-02
2.596504369538077541e-05 -8.513900560357756664e-02
2.597503121098626721e-05 -9.178149042735612995e-02
2.598501872659175901e-05 -9.812970047052889389e-02
2.599500624219725419e-05 -1.041567569177125202e-01
2.600499375780274599e-05 -1.098369591724270566e-01
2.601498127340823779e-05 -1.151462063436601846e-01
2.602496878901373298e-05 -1.200622855880246892e-01
2.603495630461922817e-05 -1.245651356661307829e-01
2.604494382022471996e-05 -1.286370298616616170e-01
2.605493133583021176e-05 -1.322626753225231711e-01
2.606491885143570695e-05 -1.354292695669445101e-01
2.607490636704119875e-05 -1.381264583623387776e-01
2.608489388264669055e-05 -1.403462684789815729e-01
2.609488139825218573e-05 -1.420829688024103921e-01
2.610486891385767753e-05 -1.433328128719886241e-01
2.611485642946316933e-05 -1.440940482822520574e-01
2.612484394506866452e-05 -1.443666649621163645e-01
2.613483146067415632e-05 -1.441523774732125507e-01
2.614481897627965150e-05 -1.434545398799549065e-01
2.615480649188514330e-05 -1.422781603009602158e-01
2.616479400749063849e-05 -1.406298956045152759e-01
2.617478152309613029e-05 -1.385181189114567946e-01
2.618476903870162209e-05 -1.359529822842963642e-01
2.619475655430711727e-05 -1.329464049803553705e-01
2.620474406991260907e-05 -1.295123231562998189e-01
2.621473158551810087e-05 -1.256666651773867271e-01
2.622471910112359606e-05 -1.214271771626909274e-01
2.623470661672908785e-05 -1.168134930943498517e-01
2.624469413233458304e-05 -1.118468582652804716e-01
2.625468164794007484e-05 -1.065500651442048280e-01
2.626466916354557003e-05 -1.009470322827259181e-01
2.627465667915106183e-05 -9.506263373788292892e-02
2.628464419475655362e-05 -8.892221250436310731e-02
2.629463171036204881e-05 -8.255141463631303356e-02
2.630461922596754061e-05 -7.597567819897305119e-02
2.631460674157303241e-05 -6.922005421581763074e-02
2.632459425717852759e-05 -6.230893827053711476e-02
2.633458177278401939e-05 -5.526594456278006995e-02
2.634456928838951119e-05 -4.811379062442778382e-02
2.635455680399500638e-05 -4.087434441514203876e-02
2.636454431960050157e-05 -3.356871612979234892e-02
2.637453183520599336e-05 -2.621742066688531603e-02
2.638451935081148516e-05 -1.884054410029494669e-02
2.639450686641698035e-05 -1.145804501590722349e-02
2.640449438202247215e-05 -4.089936132940951395e-03
2.641448189762796395e-05 3.243404480507741314e-03
2.642446941323345913e-05 1.052105851207778102e-02
2.643445692883895093e-05 1.772141989702045312e-02
2.644444444444444273e-05 2.482214432750583233e-02
2.645443196004993792e-05 3.180018360342672101e-02
2.646441947565542972e-05 3.863186934321493488e-02
2.647440699126092490e-05 4.529307750702792762e-02
2.648439450686641670e-05 5.175950023924464488e-02
2.649438202247191189e-05 5.800690665513111993e-02
2.650436953807740369e-05 6.401149555182428230e-02
2.651435705368289548e-05 6.975026056159311372e-02
2.652434456928839067e-05 7.520139989876782616e-02
2.653433208489388247e-05 8.034448199474011898e-02
2.654431960049937427e-05 8.516098678686903622e-02
2.655430711610486946e-05 8.963420755337983548e-02
2.656429463171036125e-05 9.374969220865830843e-02
2.657428214731585644e-05 9.749519228860223374e-02
2.658426966292134824e-05 1.008608400626857943e-01
2.659425717852684343e-05 1.038390881496704388e-01
2.660424469413233522e-05 1.064247025852086553e-01
2.661423220973782702e-05 1.086146320564079920e-01
2.662421972534332221e-05 1.104079303209059004e-01
2.663420724094881401e-05 1.118056081592122969e-01
2.664419475655430581e-05 1.128104746698292971e-01
2.665418227215980099e-05 1.134270673585404676e-01
2.666416978776529279e-05 1.136615862560997059e-01
2.667415730337078798e-05 1.135216914180623149e-01
2.668414481897627978e-05 1.130164316168820321e-01
2.669413233458177496e-05 1.121561345485810740e-01
2.670411985018726676e-05 1.109522013758854619e-01
2.671410736579275856e-05 1.094170889700422367e-01
2.672409488139825375e-05 1.075642198498178437e-01
2.673408239700374555e-05 1.054078646496034027e-01
2.674406991260923735e-05 1.029629987749512421e-01
2.675405742821473253e-05 1.002452564566659737e-01
2.676404494382022433e-05 9.727064961365464169e-02
2.677403245942571613e-05 9.405557890352467254e-02
2.678401997503121132e-05 9.061669431684894749e-02
2.679400749063670650e-05 8.697083970699846789e-02
2.680399500624219830e-05 8.313504822840350750e-02
2.681398252184769010e-05 7.912647285952961740e-02
2.682397003745318529e-05 7.496231181775855901e-02
2.683395755305867709e-05 7.065984411467832182e-02
2.684394506866416888e-05 6.623642798892825923e-02
2.685393258426966407e-05 6.170953532463412106e-02
2.686392009987515587e-05 5.709675258238243456e-02
2.687390761548064767e-05 5.241587534601946374e-02
2.688389513108614286e-05 4.768485234167238462e-02
2.689388264669163465e-05 4.292173775589666618e-02
2.690387016229712984e-05 3.814461986167599905e-02
2.691385767790262164e-05 3.337157181865388345e-02
2.692384519350811683e-05 2.862051081369722250e-02
2.693383270911360862e-05 2.390910861615842473e-02
2.694382022471910042e-05 1.925461198620531320e-02
2.695380774032459561e-05 1.467367085043246554e-02
2.696379525593008741e-05 1.018215329891483147e-02
2.697378277153557921e-05 5.794971377488202478e-03
2.698377028714107439e-05 1.525937562067050451e-03
2.699375780274656619e-05 -2.612333742180037582e-03
2.700374531835206138e-05 -6.608522623863612167e-03
2.701373283395755318e-05 -1.045266421072913593e-02
2.702372034956304836e-05 -1.413616622339281849e-02
2.703370786516854016e-05 -1.765180119356411434e-02
2.704369538077403196e-05 -2.099364173858527319e-02
2.705368289637952715e-05 -2.415695291512512041e-02
2.706367041198501895e-05 -2.713810094788982746e-02
2.707365792759051075e-05 -2.993442396595443963e-02
2.708364544319600593e-05 -3.254411117246020640e-02
2.709363295880149773e-05 -3.496611346159418654e-02
2.710362047440698953e-05 -3.719998315550680779e-02
2.711360799001248472e-05 -3.924579093684055220e-02
2.712359550561797990e-05 -4.110401414848884744e-02
2.713358302122347170e-05 -4.277551062469595738e-02
2.714357053682896350e-05 -4.426145741725784344e-02
2.715355805243445869e-05 -4.556338289231381955e-02
2.716354556803995049e-05 -4.668312659255351160e-02
2.717353308364544228e-05 -4.762285207224930400e-02
2.718352059925093747e-05 -4.838509844947311983e-02
2.719350811485642927e-05 -4.897272527067091097e-02
2.720349563046192107e-05 -4.938900215125682086e-02
2.721348314606741625e-05 -4.963768131783297122e-02
2.722347066167290805e-05 -4.972296310145908615e-02
2.723345817727840324e-05 -4.964952871222137049e-02
2.724344569288389504e-05 -4.942254157634036471e-02
2.725343320848939023e-05 -4.904764037226806705e-02
2.726342072409488202e-05 -4.853091350090577016e-02
2.727340823970037382e-05 -4.787896021714981715e-02
2.728339575530586901e-05 -4.709877598902622448e-02
2.729338327091136081e-05 -4.619784006055925596e-02
2.730337078651685261e-05 -4.518393638009287477e-02
2.731335830212234779e-05 -4.406515939049068797e-02
2.732334581772783959e-05 -4.284977608485817518e-02
2.733333333333333478e-05 -4.154621163370186138e-02
2.734332084893882658e-05 -4.016290434718166463e-02
2.735330836454432176e-05 -3.870831254041227215e-02
2.736329588014981356e-05 -3.719072742411783095e-02
2.737328339575530536e-05 -3.561820167937594650e-02
2.738327091136080055e-05 -3.399838665434432722e-02
2.739325842696629235e-05 -3.233848009946058144e-02
2.740324594257178415e-05 -3.064515614184090339e-02
2.741323345817727933e-05 -2.892457117458785421e-02
2.742322097378277113e-05 -2.718239614181100494e-02
2.743320848938826293e-05 -2.542383829676432908e-02
2.744319600499375812e-05 -2.365374557976285264e-02
2.745318352059925330e-05 -2.187667947699099835e-02
2.746317103620474510e-05 -2.009709963284505088e-02
2.747315855181023690e-05 -1.831950301895572675e-02
2.748314606741573209e-05 -1.654867111956607323e-02
2.749313358302122389e-05 -1.478980296777427511e-02
2.750312109862671568e-05 -1.304868858311339710e-02
2.751310861423221087e-05 -1.133173695173747206e-02
2.752309612983770267e-05 -9.645997561219388575e-03
2.753308364544319447e-05 -7.999121842188813142e-03
2.754307116104868965e-05 -6.399268721601168199e-03
2.755305867665418145e-05 -4.854958475699506192e-03
2.756304619225967664e-05 -3.374865461731640665e-03
2.757303370786516844e-05 -1.967540781129818207e-03
2.758302122347066363e-05 -6.411064526595968826e-04
2.759300873907615542e-05 5.970625307864045042e-04
2.760299625468164722e-05 1.740616150787996190e-03
2.761298377028714241e-05 2.784437341246333991e-03
2.762297128589263421e-05 3.724802528299135489e-03
2.763295880149812601e-05 4.559462658846089034e-03
2.764294631710362119e-05 5.287682924709501825e-03
2.765293383270911299e-05 5.910221981823484717e-03
2.766292134831460818e-05 6.429218806545448917e-03
2.767290886392009998e-05 6.848035331394206060e-03
2.768289637952559516e-05 7.170990614653049294e-03
2.769288389513108696e-05 7.403091587545580429e-03
2.770287141073657876e-05 7.549761335852041809e-03
2.771285892634207395e-05 7.616598584800527046e-03
2.772284644194756575e-05 7.609191537810525673e-03
2.773283395755305754e-05 7.532977364779101619e-03
2.774282147315855273e-05 7.393132616513269431e-03
2.775280898876404453e-05 7.194500104670103688e-03
2.776279650436953972e-05 6.941581791093253025e-03
2.777278401997503152e-05 6.638569248790232753e-03
2.778277153558052670e-05 6.289461165590159303e-03
2.779275905118601850e-05 5.898198792221674876e-03
2.780274656679151030e-05 5.468831385935306669e-03
2.781273408239700549e-05 5.005636797246634101e-03
2.782272159800249728e-05 4.513213102923937028e-03
2.783270911360798908e-05 3.996523812811006958e-03
2.784269662921348427e-05 3.460897025357146609e-03
2.785268414481897607e-05 2.912003856635030086e-03
2.786267166042446787e-05 2.355788225044317969e-03
2.787265917602996305e-05 1.798341552177057292e-03
2.788264669163545824e-05 1.245730790622959477e-03
2.789263420724095004e-05 7.037839495685319123e-04
2.790262172284644184e-05 1.778618619922435039e-04
2.791260923845193702e-05 -3.273437524416177610e-04
2.792259675405742882e-05 -8.079668916215467997e-04
2.793258426966292062e-05 -1.261074264965504448e-03
2.794257178526841581e-05 -1.684709314771091516e-03
2.795255930087390761e-05 -2.077898020870930750e-03
2.796254681647939941e-05 -2.440594857952455097e-03
2.797253433208489459e-05 -2.773572660524125603e-03
2.798252184769038639e-05 -3.078257740704791381e-03
2.799250936329588158e-05 -3.356509940116805292e-03
2.800249687890137338e-05 -3.610386067496453022e-03
2.801248439450686856e-05 -3.841911965496488252e-03
2.802247191011236036e-05 -4.052885211918349183e-03
2.803245942571785216e-05 -4.244726569971475280e-03
2.804244694132334735e-05 -4.418385571749357428e-03
2.805243445692883915e-05 -4.574284242678843676e-03
2.806242197253433094e-05 -4.712314804534618179e-03
2.807240948813982613e-05 -4.831872980316250996e-03
2.808239700374531793e-05 -4.931951195201610474e-03
2.809238451935081312e-05 -5.011256461716709527e-03
2.810237203495630492e-05 -5.068355774999517768e-03
2.811235955056180010e-05 -5.101819298570524699e-03
2.812234706616729190e-05 -5.110333049935880841e-03
2.813233458177278370e-05 -5.092799487053123811e-03
2.814232209737827889e-05 -5.048391849309099774e-03
2.815230961298377068e-05 -4.976585119617353732e-03
2.816229712858926248e-05 -4.877181832067688586e-03
2.817228464419475767e-05 -4.750292280210883719e-03
2.818227215980024947e-05 -4.596321860062747150e-03
2.819225967540574127e-05 -4.415926895781864189e-03
2.820224719101123645e-05 -4.209983408546761133e-03
2.821223470661673164e-05 -3.979555056746781824e-03
2.822222222222222344e-05 -3.725880708846101164e-03
2.823220973782771524e-05 -3.450374145401309024e-03
2.824219725343321042e-05 -3.154633725468061929e-03
2.825218476903870222e-05 -2.840455381976363710e-03
2.826217228464419402e-05 -2.509842552258164088e-03
2.827215980024968921e-05 -2.165016300427816381e-03
2.828214731585518101e-05 -1.808414448670647452e-03
2.829213483146067281e-05 -1.442691879234290478e-03
2.830212234706616799e-05 -1.070698296457545063e-03
2.831210986267165979e-05 -6.954424804008806429e-04
2.832209737827715498e-05 -3.200382233914199196e-04
2.833208489388264678e-05 5.235918312964247721e-05
2.834207240948814196e-05 4.186150487387744123e-04
2.835205992509363376e-05 7.756718757049716655e-04
2.836204744069912556e-05 1.120602982868191839e-03
2.837203495630462075e-05 1.450665771208963298e-03
2.838202247191011255e-05 1.763365289639141041e-03
2.839200998751560434e-05 2.056516626477364763e-03
2.840199750312109953e-05 2.328299440640058116e-03
2.841198501872659133e-05 2.577298857894846744e-03
2.842197253433208652e-05 2.802520328776763811e-03
2.843196004993757831e-05 3.003396433039827278e-03
2.844194756554307350e-05 3.179800248839158468e-03
2.845193508114856530e-05 3.332059799575264134e-03
2.846192259675405710e-05 3.460972662087053679e-03
2.847191011235955229e-05 3.567805753173160840e-03
2.848189762796504408e-05 3.654249121209564560e-03
2.849188514357053588e-05 3.722339909254530465e-03
2.850187265917603107e-05 3.774363966115762675e-03
2.851186017478152287e-05 3.812762690418778928e-03
2.852184769038701805e-05 3.840053157329963249e-03
2.853183520599250985e-05 3.858754921048142099e-03
2.854182272159800504e-05 3.871310765875021591e-03
2.855181023720349684e-05 3.879991724333838737e-03
2.856179775280898864e-05 3.886793617370693996e-03
2.857178526841448382e-05 3.893351404406478113e-03
2.858177278401997562e-05 3.900901403905889658e-03
2.859176029962546742e-05 3.910284828278183002e-03
2.860174781523096261e-05 3.921979723445427612e-03
2.861173533083645441e-05 3.936134074936461537e-03
2.862172284644194621e-05 3.952574348879143822e-03
2.863171036204744139e-05 3.970811526100880180e-03
2.864169787765293319e-05 3.990059836617709799e-03
2.865168539325842838e-05 4.009304654812909617e-03
2.866167290886392018e-05 4.027391261105756765e-03
2.867166042446941536e-05 4.043129239905692007e-03
2.868164794007490716e-05 4.055372046954122678e-03
2.869163545568039896e-05 4.063062340264693255e-03
2.870162297128589415e-05 4.065268097948700719e-03
2.871161048689138595e-05 4.061227864874133835e-03
2.872159800249687774e-05 4.050424073078079563e-03
2.873158551810237293e-05 4.032663759884350455e-03
2.874157303370786473e-05 4.008132945995256276e-03
2.875156054931335992e-05 3.977391388526504631e-03
2.876154806491885171e-05 3.941309986121676982e-03
2.877153558052434690e-05 3.900976614770140186e-03
2.878152309612983870e-05 3.857603927337494368e-03
2.879151061173533050e-05 3.812454963914889590e-03
2.880149812734082569e-05 3.766772025340726741e-03
2.881148564294631748e-05 3.721695663873867028e-03
2.882147315855180928e-05 3.678160492520291674e-03
2.883146067415730447e-05 3.636792750471575311e-03
2.884144818976279627e-05 3.597850565497673087e-03
2.885143570536829145e-05 3.561223277524176896e-03
2.886142322097378325e-05 3.526503113605919219e-03
2.887141073657927844e-05 3.493079105612156669e-03
2.888139825218477024e-05 3.460240744896583062e-03
2.889138576779026204e-05 3.427252366544804914e-03
2.890137328339575722e-05 3.393419943601029727e-03
2.891136079900124902e-05 3.358151362414467985e-03
2.892134831460674082e-05 3.321023463475568458e-03
2.893133583021223601e-05 3.281824137859208016e-03
2.894132334581772781e-05 3.240562214499822201e-03
2.895131086142321960e-05 3.197416373209034223e-03
2.896129837702871479e-05 3.152651490614809000e-03
2.897128589263420998e-05 3.106519053598340470e-03
2.898127340823970178e-05 3.059186554808140598e-03
2.899126092384519358e-05 3.010698465899305266e-03
2.900124843945068876e-05 2.960964941452632823e-03
2.901123595505618056e-05 2.909771850193320058e-03
2.902122347066167236e-05 2.856802100292401853e-03
2.903121098626716755e-05 2.801671646769374972e-03
2.904119850187265934e-05 2.744001555125710409e-03
2.905118601747815114e-05 2.683504442035862959e-03
2.906117353308364633e-05 2.620079557514104311e-03
2.907116104868913813e-05 2.553892871649016735e-03
2.908114856429463332e-05 2.485413835435379415e-03
2.909113607990012511e-05 2.415414645531874325e-03
2.910112359550562030e-05 2.344932017404217917e-03
2.911111111111111210e-05 2.275202548676010482e-03
2.912109862671660390e-05 2.207579383174907914e-03
2.913108614232209908e-05 2.143428414234458540e-03
2.914107365792759088e-05 2.084018988264450291e-03
2.915106117353308268e-05 2.030418232834946615e-03
2.916104868913857787e-05 1.983398725607740491e-03
2.917103620474406967e-05 1.943377979711742327e-03
2.918102372034956485e-05 1.910382662554856430e-03
2.919101123595505665e-05 1.884048302716959502e-03
2.920099875156055184e-05 1.863641931547607147e-03
2.921098626716604364e-05 1.848115934317787418e-03
2.922097378277153544e-05 1.836189880611017490e-03
2.923096129837703062e-05 1.826447179595571194e-03
2.924094881398252242e-05 1.817440220783090622e-03
2.925093632958801422e-05 1.807784373882567915e-03
2.926092384519350941e-05 1.796237863202471748e-03
2.927091136079900121e-05 1.781767537550309026e-03
2.928089887640449300e-05 1.763611194357507517e-03
2.929088639200998819e-05 1.741324082428300554e-03
2.930087390761548338e-05 1.714813301124498094e-03
2.931086142322097518e-05 1.684336197601598315e-03
2.932084893882646698e-05 1.650462029772101777e-03
2.933083645443196216e-05 1.614007723411873142e-03
2.934082397003745396e-05 1.575958652564868378e-03
2.935081148564294576e-05 1.537388412661416749e-03
2.936079900124844095e-05 1.499384331652620170e-03
2.937078651685393274e-05 1.462965967929446111e-03
2.938077403245942454e-05 1.429000203672011263e-03
2.939076154806491973e-05 1.398121331999443995e-03
2.940074906367041153e-05 1.370679274568725042e-03
2.941073657927590672e-05 1.346725451730416100e-03
2.942072409488139851e-05 1.326053258850491820e-03
2.943071161048689370e-05 1.308263170793586136e-03
2.944069912609238550e-05 1.292840907941811539e-03
2.945068664169787730e-05 1.279235154418595843e-03
2.946067415730337248e-05 1.266924661591805864e-03
2.947066167290886428e-05 1.255488434407178115e-03
2.948064918851435608e-05 1.244666977205580085e-03
2.949063670411985127e-05 1.234402180567369329e-03
2.950062421972534307e-05 1.224840714893552385e-03
2.951061173533083825e-05 1.216287344792734218e-03
2.952059925093633005e-05 1.209121830409066881e-03
2.953058676654182524e-05 1.203693412032825647e-03
2.954057428214731704e-05 1.200226924974983744e-03
2.955056179775280884e-05 1.198743153679157234e-03
2.956054931335830402e-05 1.199005007870802700e-03
2.957053682896379582e-05 1.200487636201739592e-03
2.958052434456928762e-05 1.202383615382241920e-03
2.959051186017478281e-05 1.203649234644303331e-03
2.960049937578027461e-05 1.203103085145495327e-03
2.961048689138576979e-05 1.199562148959661383e-03
2.962047440699126159e-05 1.191992504433202898e-03
2.963046192259675678e-05 1.179650177982182347e-03
2.964044943820224858e-05 1.162188492595567614e-03
2.965043695380774038e-05 1.139718422785640766e-03
2.966042446941323556e-05 1.112834596276862566e-03
2.967041198501872736e-05 1.082584052242579553e-03
2.968039950062421916e-05 1.050388293334473004e-03
2.969038701622971435e-05 1.017914613657630975e-03
2.970037453183520614e-05 9.869063981441839224e-04
2.971036204744069794e-05 9.590044489914418538e-04
2.972034956304619313e-05 9.355836775621609227e-04
2.973033707865168832e-05 9.176315550899822497e-04
2.974032459425718011e-05 9.056671869402337744e-04
2.975031210986267191e-05 8.997112824050676255e-04
2.976029962546816710e-05 8.992923524577167618e-04
2.977028714107365890e-05 9.035003738457778001e-04
2.978027465667915070e-05 9.110898465012074723e-04
2.979026217228464588e-05 9.206207372412825943e-04
2.980024968789013768e-05 9.306194277046975476e-04
2.981023720349562948e-05 9.397287471135214653e-04
2.982022471910112467e-05 9.468229036484416064e-04
2.983021223470661985e-05 9.510749996432055556e-04
2.984019975031210827e-05 9.519922642686604779e-04
2.985018726591760345e-05 9.494145497674752378e-04
2.986017478152309864e-05 9.434921251157070594e-04
2.987016229712859044e-05 9.346334690952161567e-04
2.988014981273408224e-05 9.234244062917598391e-04
2.989013732833957742e-05 9.105290156513667953e-04
2.990012484394506922e-05 8.965949270337117459e-04
2.991011235955056102e-05 8.821819174358511411e-04
2.992009987515605621e-05 8.677234596254588270e-04
2.993008739076155139e-05 8.535184192228387852e-04
2.994007490636703980e-05 8.397381469040505857e-04
2.995006242197253499e-05 8.264409819768896766e-04
2.996004993757803018e-05 8.135962978476052841e-04
2.997003745318352198e-05 8.011212472551129931e-04
2.998002496878901377e-05 7.889292737155017155e-04
2.999001248439450896e-05 7.769791367997110065e-04
3.000000000000000076e-05 7.653101929463446140e-04


==> tikzpictures/data_cylinder/with_w/rec-40_sim.dat <==
2.199999999999999943e-05 1.720905705646907560e-09
2.200998751560549123e-05 -2.491436074414949857e-10
2.201997503121098641e-05 -2.662357718865969784e-09
2.202996254681647821e-05 -5.195167306373078302e-09
2.203995006242197340e-05 -7.425780063331733614e-09
2.204993757802746520e-05 -8.885343080690715991e-09
2.205992509363295700e-05 -9.128228820825975141e-09
2.206991260923845218e-05 -7.815119548124230708e-09
2.207990012484394398e-05 -4.794910227450860063e-09
2.208988764044943917e-05 -1.753057641363619364e-10
2.209987515605493097e-05 5.635574659857940711e-09
2.210986267166042277e-05 1.193015837232339944e-08
2.211985018726591795e-05 1.774919162973410281e-08
2.212983770287140975e-05 2.198597269052554477e-08
2.213982521847690494e-05 2.353571545142058599e-08
2.214981273408239674e-05 2.147945344792292277e-08
2.215980024968788853e-05 1.527537489137112137e-08
2.216978776529338372e-05 4.937612311990587422e-09
2.217977528089887552e-05 -8.842889299078839715e-09
2.218976279650436732e-05 -2.465375319066700156e-08
2.219975031210986251e-05 -4.042002582589780629e-08
2.220973782771535430e-05 -5.358609721118457252e-08
2.221972534332084949e-05 -6.140502984169707537e-08
2.222971285892634129e-05 -6.132392235860731519e-08
2.223970037453183309e-05 -5.141980526892297560e-08
2.224968789013732827e-05 -3.084096885211446441e-08
2.225967540574282007e-05 -1.657027914501751565e-10
2.226966292134831526e-05 3.835401524217878522e-08
2.227965043695380706e-05 8.076018650472177666e-08
2.228963795255929886e-05 1.215952128708841238e-07
2.229962546816479404e-05 1.543578199213219620e-07
2.230961298377028584e-05 1.722171268887197730e-07
2.231960049937578103e-05 1.689146889729621368e-07
2.232958801498127283e-05 1.397769297008596530e-07
2.233957553058676463e-05 8.270422511069175401e-08
2.234956304619225981e-05 -9.520781709044159140e-10
2.235955056179775161e-05 -1.058537081810621886e-07
2.236953807740324680e-05 -2.225157080258205868e-07
2.237952559300873860e-05 -3.376781348713250558e-07
2.238951310861423040e-05 -4.352630463875048474e-07
2.239950062421972558e-05 -4.978529728704723695e-07
2.240948813982521738e-05 -5.086555184729725013e-07
2.241947565543071257e-05 -4.537666577688633099e-07
2.242946317103620437e-05 -3.245407255137586252e-07
2.243945068664169616e-05 -1.197090676956836262e-07
2.244943820224719135e-05 1.528658367999104938e-07
2.245942571785268315e-05 4.753064875544445278e-07
2.246941323345817834e-05 8.197761402789161172e-07
2.247940074906367014e-05 1.149648761509312580e-06
2.248938826466916193e-05 1.421980020121983383e-06
2.249937578027465712e-05 1.591015458075253640e-06
2.250936329588014892e-05 1.612672497692102263e-06
2.251935081148564072e-05 1.449574709056542955e-06
2.252933832709113590e-05 1.076337329426910284e-06
2.253932584269662770e-05 4.843164134978198943e-07
2.254931335830212289e-05 -3.142903456212640159e-07
2.255930087390761469e-05 -1.283842865105963878e-06
2.256928838951310988e-05 -2.364485023107454140e-06
2.257927590511860167e-05 -3.473154531914086583e-06
2.258926342072409347e-05 -4.507088368898312914e-06
2.259925093632958866e-05 -5.349122411520488447e-06
2.260923845193508046e-05 -5.874913007052138827e-06
2.261922596754057226e-05 -5.961488250091812395e-06
2.262921348314606744e-05 -5.496663320526982567e-06
2.263920099875155924e-05 -4.388471011800709115e-06
2.264918851435705443e-05 -2.574243373674287732e-06
2.265917602996254623e-05 -2.865794750515701359e-08
2.266916354556803803e-05 3.230181402024758866e-06
2.267915106117353321e-05 7.135955380969766623e-06
2.268913857677902501e-05 1.157209533447307038e-05
2.269912609238452020e-05 1.637150032981458619e-05
2.270911360799001200e-05 2.131805499365124274e-05
2.271910112359550380e-05 2.615031579941198622e-05
2.272908863920099898e-05 3.056582213416572761e-05
2.273907615480649078e-05 3.422676921510953710e-05
2.274906367041198597e-05 3.676608391387781985e-05
2.275905118601747777e-05 3.779360098305087026e-05
2.276903870162296956e-05 3.690271254115604251e-05
2.277902621722846475e-05 3.367686949179838593e-05
2.278901373283395655e-05 2.769636668380564100e-05
2.279900124843945174e-05 1.854549039993626548e-05
2.280898876404494354e-05 5.820311076343845338e-06
2.281897627965043533e-05 -1.086307310309103885e-05
2.282896379525593052e-05 -3.185932688185995321e-05
2.283895131086142232e-05 -5.748419985301145985e-05
2.284893882646691751e-05 -8.800479730739852249e-05
2.285892634207240930e-05 -1.236295481447720226e-04
2.286891385767790110e-05 -1.644999614000975513e-04
2.287890137328339629e-05 -2.106833872779228676e-04
2.288888888888888809e-05 -2.621686324124412231e-04
2.289887640449438328e-05 -3.188650568500956393e-04
2.290886392009987507e-05 -3.806045739695979686e-04
2.291885143570536687e-05 -4.471483429952564058e-04
2.292883895131086206e-05 -5.181960646488092655e-04
2.293882646691635386e-05 -5.933986849131055868e-04
2.294881398252184566e-05 -6.723724696988412014e-04
2.295880149812734084e-05 -7.547126379401781614e-04
2.296878901373283264e-05 -8.400060899350470607e-04
2.297877652933832783e-05 -9.278404738411509750e-04
2.298876404494381963e-05 -1.017808532627679195e-03
2.299875156054931143e-05 -1.109505698969741458e-03
2.300873907615480661e-05 -1.202524085627609558e-03
2.301872659176029841e-05 -1.296435900289656922e-03
2.302871410736579360e-05 -1.390777203282054760e-03
2.303870162297128540e-05 -1.485024014716966297e-03
2.304868913857677719e-05 -1.578571425618496143e-03
2.305867665418227238e-05 -1.670710871977936851e-03
2.306866416978776418e-05 -1.760619383100641647e-03
2.307865168539325937e-05 -1.847348584826100917e-03
2.308863920099875117e-05 -1.929832224454790073e-03
2.309862671660424296e-05 -2.006899380449222829e-03
2.310861423220973815e-05 -2.077304929984584870e-03
2.311860174781522995e-05 -2.139768322138338799e-03
2.312858926342072514e-05 -2.193023458733896897e-03
2.313857677902621693e-05 -2.235873624282245890e-03
2.314856429463170873e-05 -2.267248511789006059e-03
2.315855181023720392e-05 -2.286262989089192770e-03
2.316853932584269572e-05 -2.292262373205803273e-03
2.317852684144819091e-05 -2.284862272651305964e-03
2.318851435705368270e-05 -2.263969830498490082e-03
2.319850187265917450e-05 -2.229789635726305182e-03
2.320848938826466969e-05 -2.182814878643144288e-03
2.321847690387016149e-05 -2.123796572692713408e-03
2.322846441947565667e-05 -2.053700879115307777e-03
2.323845193508114847e-05 -1.973658190348958480e-03
2.324843945068664027e-05 -1.884902574478607195e-03
2.325842696629213546e-05 -1.788715000699015465e-03
2.326841448189762726e-05 -1.686368127494457855e-03
2.327840199750311906e-05 -1.579083471619431881e-03
2.328838951310861424e-05 -1.467997754320621989e-03
2.329837702871410604e-05 -1.354150381808368704e-03
2.330836454431960123e-05 -1.238483352827830612e-03
2.331835205992509303e-05 -1.121854680683878657e-03
2.332833957553058821e-05 -1.005062894324424772e-03
2.333832709113608001e-05 -8.888783206949550306e-04
2.334831460674157181e-05 -7.740789358042971012e-04
2.335830212234706700e-05 -6.614776567521284253e-04
2.336828963795255880e-05 -5.519434961145119369e-04
2.337827715355805059e-05 -4.464056858548450641e-04
2.338826466916354578e-05 -3.458468078354414669e-04
2.339825218476903758e-05 -2.512789639439384120e-04
2.340823970037453277e-05 -1.637045505398110898e-04
2.341822721598002457e-05 -8.406292452449271133e-05
2.342821473158551636e-05 -1.317050895927619408e-05
2.343820224719101155e-05 4.833946629939461071e-05
2.344818976279650335e-05 1.000739399250881895e-04
2.345817727840199854e-05 1.419258578354845254e-04
2.346816479400749033e-05 1.741109992840572196e-04
2.347815230961298213e-05 1.971824319693938319e-04
2.348813982521847732e-05 2.120239848792744206e-04
2.349812734082396912e-05 2.198254855075553458e-04
2.350811485642946431e-05 2.220365854547616557e-04
2.351810237203495610e-05 2.203107752617163516e-04
2.352808988764044790e-05 2.164357831000411224e-04
2.353807740324594309e-05 2.122569806969785088e-04
2.354806491885143489e-05 2.096017619084585123e-04
2.355805243445693007e-05 2.102104559564541334e-04
2.356803995006242187e-05 2.156775251073122352e-04
2.357802746566791367e-05 2.274042711353510484e-04
2.358801498127340886e-05 2.465650655959882986e-04
2.359800249687890066e-05 2.740846691603851027e-04
2.360799001248439246e-05 3.106336595925183455e-04
2.361797752808988764e-05 3.566322229004296779e-04
2.362796504369537944e-05 4.122603968833415803e-04
2.363795255930087463e-05 4.774733819624181431e-04
2.364794007490636643e-05 5.520157389789598313e-04
2.365792759051186161e-05 6.354404848318505848e-04
2.366791510611735341e-05 7.271263922736631276e-04
2.367790262172284521e-05 8.262947213826601911e-04
2.368789013732834040e-05 9.320252833494280763e-04
2.369787765293383220e-05 1.043275400660449237e-03
2.370786516853932399e-05 1.158906987923616957e-03
2.371785268414481918e-05 1.277719250102055896e-03
2.372784019975031098e-05 1.398489817910683131e-03
2.373782771535580617e-05 1.520019472149291943e-03
2.374781523096129796e-05 1.641186635227637625e-03
2.375780274656678976e-05 1.761005221021442633e-03
2.376779026217228495e-05 1.878681376043164373e-03
2.377777777777777675e-05 1.993665983373703147e-03
2.378776529338327194e-05 2.105691190388042817e-03
2.379775280898876373e-05 2.214794694673062527e-03
2.380774032459425553e-05 2.321327139162893648e-03
2.381772784019975072e-05 2.425933518322543649e-03
2.382771535580524252e-05 2.529518078866064851e-03
2.383770287141073770e-05 2.633180679995367895e-03
2.384769038701622950e-05 2.738143280425636445e-03
2.385767790262172130e-05 2.845669181605415925e-03
2.386766541822721649e-05 2.956974229729752383e-03
2.387765293383270829e-05 3.073144163270175901e-03
2.388764044943820347e-05 3.195065560111950281e-03
2.389762796504369527e-05 3.323376798712169167e-03
2.390761548064918707e-05 3.458438580982006738e-03
2.391760299625468226e-05 3.600340157429390755e-03
2.392759051186017406e-05 3.748914497674582860e-03
2.393757802746566586e-05 3.903792506543071490e-03
2.394756554307116104e-05 4.064463415090431575e-03
2.395755305867665284e-05 4.230342446808566491e-03
2.396754057428214803e-05 4.400847887382638990e-03
2.397752808988763983e-05 4.575457307536391974e-03
2.398751560549313501e-05 4.753752505887371901e-03
2.399750312109862681e-05 4.935438849261186006e-03
2.400749063670411861e-05 5.120339403560342922e-03
2.401747815230961380e-05 5.308361894262089882e-03
2.402746566791510560e-05 5.499437076368829912e-03
2.403745318352059739e-05 5.693448809491822790e-03
2.404744069912609258e-05 5.890138393860902717e-03
2.405742821473158438e-05 6.089024740134306446e-03
2.406741573033707957e-05 6.289327516508115730e-03
2.407740324594257136e-05 6.489910598751740672e-03
2.408739076154806655e-05 6.689251303528915768e-03
2.409737827715355835e-05 6.885443550435455667e-03
2.410736579275905015e-05 7.076234539790666848e-03
2.411735330836454534e-05 7.259094794117603930e-03
2.412734082397003713e-05 7.431310667411710098e-03
2.413732833957552893e-05 7.590093517213899327e-03
2.414731585518102412e-05 7.732692930317993860e-03
2.415730337078651592e-05 7.856523344560269878e-03
2.416729088639201110e-05 7.959255333829851065e-03
2.417727840199750290e-05 8.038897955249710639e-03
2.418726591760299470e-05 8.093836025028312842e-03
2.419725343320848989e-05 8.122840058047323120e-03
2.420724094881398169e-05 8.125049784073589548e-03
2.421722846441947687e-05 8.099906427561929037e-03
2.422721598002496867e-05 8.047081433106562098e-03
2.423720349563046047e-05 7.966362977402849030e-03
2.424719101123595566e-05 7.857565587002341215e-03
2.425717852684144746e-05 7.720420478710845677e-03
2.426716604244693925e-05 7.554506299615329837e-03
2.427715355805243444e-05 7.359184052822722276e-03
2.428714107365792624e-05 7.133571396317868289e-03
2.429712858926342143e-05 6.876557735754803592e-03
2.430711610486891323e-05 6.586847367532728918e-03
2.431710362047440841e-05 6.263038082306262785e-03
2.432709113607990021e-05 5.903711866183410442e-03
2.433707865168539201e-05 5.507553645064547886e-03
2.434706616729088720e-05 5.073468816552197634e-03
2.435705368289637899e-05 4.600698895371122150e-03
2.436704119850187079e-05 4.088920407167462301e-03
2.437702871410736598e-05 3.538306416106502296e-03
2.438701622971285778e-05 2.949579299049777913e-03
2.439700374531835297e-05 2.324015169978111469e-03
2.440699126092384476e-05 1.663421278077227908e-03
2.441697877652933995e-05 9.700799113032202705e-04
2.442696629213483175e-05 2.466602047385975491e-04
2.443695380774032355e-05 -5.038848454484899870e-04
2.444694132334581873e-05 -1.278433467724694956e-03
2.445692883895131053e-05 -2.073809111179489902e-03
2.446691635455680233e-05 -2.886895096055735847e-03
2.447690387016229752e-05 -3.714728579886782730e-03
2.448689138576778932e-05 -4.554577330179715791e-03
2.449687890137328450e-05 -5.403982745422562101e-03
2.450686641697877630e-05 -6.260771425844044967e-03
2.451685393258426810e-05 -7.123055446675769821e-03
2.452684144818976329e-05 -7.989184605154173169e-03
2.453682896379525509e-05 -8.857683787905874101e-03
2.454681647940075027e-05 -9.727178565453221959e-03
2.455680399500624207e-05 -1.059629893762728536e-02
2.456679151061173387e-05 -1.146359407017537822e-02
2.457677902621722906e-05 -1.232744214242119732e-02
2.458676654182272086e-05 -1.318597717984930015e-02
2.459675405742821604e-05 -1.403702196674861888e-02
2.460674157303370784e-05 -1.487806747383784746e-02
2.461672908863919964e-05 -1.570625339767049364e-02
2.462671660424469483e-05 -1.651837132849892642e-02
2.463670411985018663e-05 -1.731092051145377911e-02
2.464669163545568181e-05 -1.808014925747187737e-02
2.465667915106117361e-05 -1.882215125375988340e-02
2.466666666666666541e-05 -1.953296888194053574e-02
2.467665418227216060e-05 -2.020867916653872748e-02
2.468664169787765239e-05 -2.084551070368043796e-02
2.469662921348314419e-05 -2.143993793475821447e-02
2.470661672908863938e-05 -2.198876610028229969e-02
2.471660424469413118e-05 -2.248922122837751850e-02
2.472659176029962637e-05 -2.293896474764026486e-02
2.473657927590511816e-05 -2.333608654839283356e-02
2.474656679151061335e-05 -2.367914012223020642e-02
2.475655430711610515e-05 -2.396707035416720949e-02
2.476654182272159695e-05 -2.419916658982829843e-02
2.477652933832709213e-05 -2.437498330616703554e-02
2.478651685393258393e-05 -2.449426152243230556e-02
2.479650436953807573e-05 -2.455687716658752628e-02
2.480649188514357092e-05 -2.456277122950403791e-02
2.481647940074906272e-05 -2.451192159815790764e-02
2.482646691635455790e-05 -2.440428782053962256e-02
2.483645443196004970e-05 -2.423982261127478541e-02
2.484644194756554489e-05 -2.401849193129574483e-02
2.485642946317103669e-05 -2.374033036403417479e-02
2.486641697877652849e-05 -2.340544151899306632e-02
2.487640449438202367e-05 -2.301407928571508679e-02
2.488639200998751547e-05 -2.256664939094274805e-02
2.489637952559300727e-05 -2.206380382745587801e-02
2.490636704119850246e-05 -2.150649785829424412e-02
2.491635455680399426e-05 -2.089598218208124983e-02
2.492634207240948944e-05 -2.023381624957618433e-02
2.493632958801498124e-05 -1.952186180244401895e-02
2.494631710362047304e-05 -1.876227829777171036e-02
2.495630461922596823e-05 -1.795750028865587128e-02
2.496629213483146003e-05 -1.711016312552290919e-02
2.497627965043695521e-05 -1.622300918951068496e-02
2.498626716604244701e-05 -1.529884790117867245e-02
2.499625468164793881e-05 -1.434052519101033582e-02
2.500624219725343400e-05 -1.335090292508346599e-02
2.501622971285892579e-05 -1.233282251776466470e-02
2.502621722846441759e-05 -1.128911171167211111e-02
2.503620474406991278e-05 -1.022265982182082693e-02
2.504619225967540458e-05 -9.136526987564563829e-03
2.505617977528089976e-05 -8.034038835976520937e-03
2.506616729088639156e-05 -6.918851254517361347e-03
2.507615480649188675e-05 -5.795024218498348069e-03
2.508614232209737855e-05 -4.667094740179806439e-03
2.509612983770287035e-05 -3.540123945326690245e-03
2.510611735330836553e-05 -2.419648971411673261e-03
2.511610486891385733e-05 -1.311576780268860435e-03
2.512609238451934913e-05 -2.220571604672133613e-04
2.513607990012484432e-05 8.426489433780731285e-04
2.514606741573033612e-05 1.876329172107328537e-03
2.515605493133583130e-05 2.873024484328945503e-03
2.516604244694132310e-05 3.827238713502733626e-03
2.517602996254681829e-05 4.734111283687471999e-03
2.518601747815231009e-05 5.589536630451066336e-03
2.519600499375780189e-05 6.390269978781611820e-03
2.520599250936329707e-05 7.134025789312629581e-03
2.521598002496878887e-05 7.819531703629357261e-03
2.522596754057428067e-05 8.446522128738564658e-03
2.523595505617977586e-05 9.015655499297553846e-03
2.524594257178526766e-05 9.528393191139971491e-03
2.525593008739076284e-05 9.986883986536191499e-03
2.526591760299625464e-05 1.039376824938806169e-02
2.527590511860174644e-05 1.075196081258578303e-02
2.528589263420724163e-05 1.106438391500157679e-02
2.529588014981273342e-05 1.133374387029134622e-02
2.530586766541822861e-05 1.156233693884110326e-02
2.531585518102372041e-05 1.175191252394359835e-02
2.532584269662921221e-05 1.190356330900789114e-02
2.533583021223470740e-05 1.201767907429300217e-02
2.534581772784019919e-05 1.209398960006844922e-02
2.535580524344569099e-05 1.213167393993653566e-02
2.536579275905118618e-05 1.212951249743975460e-02
2.537578027465667798e-05 1.208603460548854196e-02
2.538576779026217316e-05 1.199968008007915032e-02
2.539575530586766496e-05 1.186896178344951959e-02
2.540574282147316015e-05 1.169264224138839153e-02
2.541573033707865195e-05 1.146984964121418836e-02
2.542571785268414375e-05 1.120017674441553188e-02
2.543570536828963893e-05 1.088375838559857249e-02
2.544569288389513073e-05 1.052134866130496199e-02
2.545568039950062253e-05 1.011439837422991456e-02
2.546566791510611772e-05 9.665077392314020896e-03
2.547565543071160952e-05 9.176266214315635314e-03
2.548564294631710470e-05 8.651516861959140936e-03
2.549563046192259650e-05 8.094968215731516981e-03
2.550561797752809169e-05 7.511221112449287945e-03
2.551560549313358349e-05 6.905129050640259648e-03
2.552559300873907529e-05 6.281562761633901863e-03
2.553558052434457047e-05 5.645141728661024101e-03
2.554556803995006227e-05 5.000015210697225307e-03
2.555555555555555407e-05 4.349646032196581753e-03
2.556554307116104926e-05 3.696646228958550082e-03
2.557553058676654106e-05 3.042696309451012673e-03
2.558551810237203624e-05 2.388539916814316592e-03
2.559550561797752804e-05 1.734093388761297162e-03
2.560549313358301984e-05 1.078593633944326374e-03
2.561548064918851503e-05 4.207891279335354822e-04
2.562546816479400682e-05 -2.408349373825226963e-04
2.563545568039950201e-05 -9.078092681626434395e-04
2.564544319600499381e-05 -1.581433647117882861e-03
2.565543071161048561e-05 -2.262561259758703001e-03
2.566541822721598080e-05 -2.951409925765181852e-03
2.567540574282147259e-05 -3.647396237257435718e-03
2.568539325842696778e-05 -4.348984311669585288e-03
2.569538077403245958e-05 -5.053584576178723510e-03
2.570536828963795138e-05 -5.757519947428311156e-03
2.571535580524344656e-05 -6.456057256581896643e-03
2.572534332084893836e-05 -7.143516285051620257e-03
2.573533083645443355e-05 -7.813437544344447455e-03
2.574531835205992535e-05 -8.458862801307334006e-03
2.575530586766541715e-05 -9.072681102596296884e-03
2.576529338327091233e-05 -9.648013561595692247e-03
2.577528089887640413e-05 -1.017859708285396951e-02
2.578526841448189593e-05 -1.065910889929791092e-02
2.579525593008739112e-05 -1.108546001536623617e-02
2.580524344569288292e-05 -1.145494860566955396e-02
2.581523096129837810e-05 -1.176632876416038725e-02
2.582521847690386990e-05 -1.201971441041660947e-02
2.583520599250936509e-05 -1.221641272104835585e-02
2.584519350811485689e-05 -1.235868334118269546e-02
2.585518102372034869e-05 -1.244949060903687010e-02
2.586516853932584387e-05 -1.249221576602787057e-02
2.587515605493133567e-05 -1.249041194925721784e-02
2.588514357053682747e-05 -1.244761343924287444e-02
2.589513108614232266e-05 -1.236720885258248137e-02
2.590511860174781445e-05 -1.225235873026807309e-02
2.591510611735330964e-05 -1.210593817289435867e-02
2.592509363295880144e-05 -1.193049995568292061e-02
2.593508114856429663e-05 -1.172826891797386015e-02
2.594506866416978843e-05 -1.150116875191579610e-02
2.595505617977528022e-05 -1.125084841878226660e-02
2.596504369538077541e-05 -1.097872254876914103e-02
2.597503121098626721e-05 -1.068602861218178809e-02
2.598501872659175901e-05 -1.037395044206239868e-02
2.599500624219725419e-05 -1.004374879711230142e-02
2.600499375780274599e-05 -9.696889735326045048e-03
2.601498127340823779e-05 -9.335143696147275849e-03
2.602496878901373298e-05 -8.960652320982431113e-03
2.603495630461922817e-05 -8.575946203319157607e-03
2.604494382022471996e-05 -8.183922142563058305e-03
2.605493133583021176e-05 -7.787711404963429222e-03
2.606491885143570695e-05 -7.390515291592817011e-03
2.607490636704119875e-05 -6.995422145144534684e-03
2.608489388264669055e-05 -6.605258122060540631e-03
2.609488139825218573e-05 -6.222470539845941298e-03
2.610486891385767753e-05 -5.849063679035851684e-03
2.611485642946316933e-05 -5.486584495225593251e-03
2.612484394506866452e-05 -5.136187947429511971e-03
2.613483146067415632e-05 -4.798752101343076171e-03
2.614481897627965150e-05 -4.474993217876418322e-03
2.615480649188514330e-05 -4.165552162909230693e-03
2.616479400749063849e-05 -3.871025311577144454e-03
2.617478152309613029e-05 -3.591964672687127363e-03
2.618476903870162209e-05 -3.328823999394777723e-03
2.619475655430711727e-05 -3.081864279942646452e-03
2.620474406991260907e-05 -2.851027659411759473e-03
2.621473158551810087e-05 -2.635819701626292838e-03
2.622471910112359606e-05 -2.435231822748605297e-03
2.623470661672908785e-05 -2.247716340897217002e-03
2.624469413233458304e-05 -2.071200436065939038e-03
2.625468164794007484e-05 -1.903134829202766682e-03
2.626466916354557003e-05 -1.740580025431956272e-03
2.627465667915106183e-05 -1.580316384367228813e-03
2.628464419475655362e-05 -1.418971497698589363e-03
2.629463171036204881e-05 -1.253142367511991167e-03
2.630461922596754061e-05 -1.079518465669929931e-03
2.631460674157303241e-05 -8.950083389171288248e-04
2.632459425717852759e-05 -6.968850103636702693e-04
2.633458177278401939e-05 -4.829337978181773598e-04
2.634456928838951119e-05 -2.515983626818055533e-04
2.635455680399500638e-05 -2.101179996130192522e-06
2.636454431960050157e-05 2.654831110796510170e-04
2.637453183520599336e-05 5.502027692050143149e-04
2.638451935081148516e-05 8.502925754437658766e-04
2.639450686641698035e-05 1.163318605494146132e-03
2.640449438202247215e-05 1.486405070086103475e-03
2.641448189762796395e-05 1.816523135072481204e-03
2.642446941323345913e-05 2.150800252262105756e-03
2.643445692883895093e-05 2.486801548057562729e-03
2.644444444444444273e-05 2.822757807371482994e-03
2.645443196004993792e-05 3.157712011813935266e-03
2.646441947565542972e-05 3.491552804735728772e-03
2.647440699126092490e-05 3.824948130677999127e-03
2.648439450686641670e-05 4.159185363425584037e-03
2.649438202247191189e-05 4.495943357837964630e-03
2.650436953807740369e-05 4.837046800168315515e-03
2.651435705368289548e-05 5.184229216558117193e-03
2.652434456928839067e-05 5.538929217134168012e-03
2.653433208489388247e-05 5.902128071825980468e-03
2.654431960049937427e-05 6.274250985538343955e-03
2.655430711610486946e-05 6.655101333418344221e-03
2.656429463171036125e-05 7.043856624777842558e-03
2.657428214731585644e-05 7.439091994708906495e-03
2.658426966292134824e-05 7.838811848443410363e-03
2.659425717852684343e-05 8.240515718519095256e-03
2.660424469413233522e-05 8.641263107300973384e-03
2.661423220973782702e-05 9.037792929006178630e-03
2.662421972534332221e-05 9.426659043906965296e-03
2.663420724094881401e-05 9.804369627579438348e-03
2.664419475655430581e-05 1.016756107723444311e-02
2.665418227215980099e-05 1.051313792924653788e-02
2.666416978776529279e-05 1.083844804144739986e-02
2.667415730337078798e-05 1.114139619078208590e-02
2.668414481897627978e-05 1.142048614392056002e-02
2.669413233458177496e-05 1.167485972515368980e-02
2.670411985018726676e-05 1.190422313785068770e-02
2.671410736579275856e-05 1.210880041885930430e-02
2.672409488139825375e-05 1.228923789764158406e-02
2.673408239700374555e-05 1.244649261958509674e-02
2.674406991260923735e-05 1.258172687114978046e-02
2.675405742821473253e-05 1.269622741431053990e-02
2.676404494382022433e-05 1.279135383226833421e-02
2.677403245942571613e-05 1.286848890702742450e-02
2.678401997503121132e-05 1.292896546324986094e-02
2.679400749063670650e-05 1.297398783589957978e-02
2.680399500624219830e-05 1.300455489522733821e-02
2.681398252184769010e-05 1.302137722884503732e-02
2.682397003745318529e-05 1.302478724502521834e-02
2.683395755305867709e-05 1.301464801963549134e-02
2.684394506866416888e-05 1.299029587811930363e-02
2.685393258426966407e-05 1.295055371080501214e-02
2.686392009987515587e-05 1.289381162471860132e-02
2.687390761548064767e-05 1.281813694740591494e-02
2.688389513108614286e-05 1.272141585952058992e-02
2.689388264669163465e-05 1.260153275949259938e-02
2.690387016229712984e-05 1.245656247540179694e-02
2.691385767790262164e-05 1.228493689672105656e-02
2.692384519350811683e-05 1.208554121791007019e-02
2.693383270911360862e-05 1.185775579638998281e-02
2.694382022471910042e-05 1.160144432657661713e-02
2.695380774032459561e-05 1.131691502428902249e-02
2.696379525593008741e-05 1.100485259006736549e-02
2.697378277153557921e-05 1.066620074797098965e-02
2.698377028714107439e-05 1.030205370018177045e-02
2.699375780274656619e-05 9.913570013082637425e-03
2.700374531835206138e-05 9.501918432070407053e-03
2.701373283395755318e-05 9.068250323106820734e-03
2.702372034956304836e-05 8.613655130966433454e-03
2.703370786516854016e-05 8.139140966372965594e-03
2.704369538077403196e-05 7.645635589306010692e-03
2.705368289637952715e-05 7.134014959068039549e-03
2.706367041198501895e-05 6.605129063837745368e-03
2.707365792759051075e-05 6.059818991032592597e-03
2.708364544319600593e-05 5.498965107853253861e-03
2.709363295880149773e-05 4.923551627604022540e-03
2.710362047440698953e-05 4.334753354841461119e-03
2.711360799001248472e-05 3.734005668722133967e-03
2.712359550561797990e-05 3.123057508261661754e-03
2.713358302122347170e-05 2.504008191673257402e-03
2.714357053682896350e-05 1.879308605986378805e-03
2.715355805243445869e-05 1.251735324578255029e-03
2.716354556803995049e-05 6.243180621485997514e-04
2.717353308364544228e-05 2.321673702389001991e-07
2.718352059925093747e-05 -6.173197366994193124e-04
2.719350811485642927e-05 -1.225224669202206037e-03
2.720349563046192107e-05 -1.820562365458787543e-03
2.721348314606741625e-05 -2.400682620449058353e-03
2.722347066167290805e-05 -2.963249843567737629e-03
2.723345817727840324e-05 -3.506248252087239975e-03
2.724344569288389504e-05 -4.027970078386919860e-03
2.725343320848939023e-05 -4.526980526613278918e-03
2.726342072409488202e-05 -5.002076954035522723e-03
2.727340823970037382e-05 -5.452253083147008163e-03
2.728339575530586901e-05 -5.876693695610781323e-03
2.729338327091136081e-05 -6.274779648435693455e-03
2.730337078651685261e-05 -6.646116434737657855e-03
2.731335830212234779e-05 -6.990547142304378084e-03
2.732334581772783959e-05 -7.308176790765517732e-03
2.733333333333333478e-05 -7.599377805950648275e-03
2.734332084893882658e-05 -7.864793782928198099e-03
2.735330836454432176e-05 -8.105290706584819538e-03
2.736329588014981356e-05 -8.321875397504197372e-03
2.737328339575530536e-05 -8.515608729715008068e-03
2.738327091136080055e-05 -8.687508947072163784e-03
2.739325842696629235e-05 -8.838478921234281874e-03
2.740324594257178415e-05 -8.969219051594782763e-03
2.741323345817727933e-05 -9.080155864679407413e-03
2.742322097378277113e-05 -9.171416313374673376e-03
2.743320848938826293e-05 -9.242867375824543458e-03
2.744319600499375812e-05 -9.294164914122922047e-03
2.745318352059925330e-05 -9.324837260305486250e-03
2.746317103620474510e-05 -9.334360416791972342e-03
2.747315855181023690e-05 -9.322269009051337152e-03
2.748314606741573209e-05 -9.288285727278359355e-03
2.749313358302122389e-05 -9.232430107940753361e-03
2.750312109862671568e-05 -9.155081326785151699e-03
2.751310861423221087e-05 -9.057002477656833986e-03
2.752309612983770267e-05 -8.939366820068036720e-03
2.753308364544319447e-05 -8.803752741951819186e-03
2.754307116104868965e-05 -8.652102196227629688e-03
2.755305867665418145e-05 -8.486598081013917508e-03
2.756304619225967664e-05 -8.309533341915838547e-03
2.757303370786516844e-05 -8.123169337571926538e-03
2.758302122347066363e-05 -7.929621711031323641e-03
2.759300873907615542e-05 -7.730711491569015013e-03
2.760299625468164722e-05 -7.527820108353708121e-03
2.761298377028714241e-05 -7.321786658435506905e-03
2.762297128589263421e-05 -7.112895242851084883e-03
2.763295880149812601e-05 -6.900913538634359176e-03
2.764294631710362119e-05 -6.685171595301770721e-03
2.765293383270911299e-05 -6.464683277019006406e-03
2.766292134831460818e-05 -6.238311691008629513e-03
2.767290886392009998e-05 -6.004995477134754400e-03
2.768289637952559516e-05 -5.763970682913018874e-03
2.769288389513108696e-05 -5.514935278396126787e-03
2.770287141073657876e-05 -5.258151327388281386e-03
2.771285892634207395e-05 -4.994501647276710678e-03
2.772284644194756575e-05 -4.725509597370408481e-03
2.773283395755305754e-05 -4.453277755266453822e-03
2.774282147315855273e-05 -4.180346470567095421e-03
2.775280898876404453e-05 -3.909513185982243372e-03
2.776279650436953972e-05 -3.643656867056145957e-03
2.777278401997503152e-05 -3.385601255909181668e-03
2.778277153558052670e-05 -3.137981595511395595e-03
2.779275905118601850e-05 -2.903126633380316308e-03
2.780274656679151030e-05 -2.682967768587665811e-03
2.781273408239700549e-05 -2.479016257213954681e-03
2.782272159800249728e-05 -2.292374195929937006e-03
2.783270911360798908e-05 -2.123748810966000471e-03
2.784269662921348427e-05 -1.973458129772666554e-03
2.785268414481897607e-05 -1.841440432272324233e-03
2.786267166042446787e-05 -1.727292194139034339e-03
2.787265917602996305e-05 -1.630321984999585916e-03
2.788264669163545824e-05 -1.549588450899228509e-03
2.789263420724095004e-05 -1.483933120309548345e-03
2.790262172284644184e-05 -1.432019680559042584e-03
2.791260923845193702e-05 -1.392401827234510418e-03
2.792259675405742882e-05 -1.363595225462146563e-03
2.793258426966292062e-05 -1.344132758190070675e-03
2.794257178526841581e-05 -1.332600658370858455e-03
2.795255930087390761e-05 -1.327679646135523570e-03
2.796254681647939941e-05 -1.328197887780349813e-03
2.797253433208489459e-05 -1.333185559391531980e-03
2.798252184769038639e-05 -1.341914669984118789e-03
2.799250936329588158e-05 -1.353927598331992671e-03
2.800249687890137338e-05 -1.369064773647023095e-03
2.801248439450686856e-05 -1.387488018763450084e-03
2.802247191011236036e-05 -1.409676760646308208e-03
2.803245942571785216e-05 -1.436383315646940287e-03
2.804244694132334735e-05 -1.468533399729874149e-03
2.805243445692883915e-05 -1.507099283749400304e-03
2.806242197253433094e-05 -1.552944882479507334e-03
2.807240948813982613e-05 -1.606660876509339274e-03
2.808239700374531793e-05 -1.668394450822106986e-03
2.809238451935081312e-05 -1.737713652137040220e-03
2.810237203495630492e-05 -1.813523912907987964e-03
2.811235955056180010e-05 -1.894063469161607434e-03
2.812234706616729190e-05 -1.976984467333175403e-03
2.813233458177278370e-05 -2.059497283751438555e-03
2.814232209737827889e-05 -2.138575536434999050e-03
2.815230961298377068e-05 -2.211191417539740134e-03
2.816229712858926248e-05 -2.274566686318480347e-03
2.817228464419475767e-05 -2.326397129134326943e-03
2.818227215980024947e-05 -2.365034502377699570e-03
2.819225967540574127e-05 -2.389581321278744057e-03
2.820224719101123645e-05 -2.399913953031543486e-03
2.821223470661673164e-05 -2.396635388876094345e-03
2.822222222222222344e-05 -2.380961351603658096e-03
2.823220973782771524e-05 -2.354562330595034569e-03
2.824219725343321042e-05 -2.319360406166816671e-03
2.825218476903870222e-05 -2.277318761567624465e-03
2.826217228464419402e-05 -2.230245817794403000e-03
2.827215980024968921e-05 -2.179634542279499688e-03
2.828214731585518101e-05 -2.126548980039371078e-03
2.829213483146067281e-05 -2.071549424961355822e-03
2.830212234706616799e-05 -2.014682727551951689e-03
2.831210986267165979e-05 -1.955534474985180186e-03
2.832209737827715498e-05 -1.893354264399016440e-03
2.833208489388264678e-05 -1.827212367511187215e-03
2.834207240948814196e-05 -1.756176562475255526e-03
2.835205992509363376e-05 -1.679481540521216357e-03
2.836204744069912556e-05 -1.596686458561005729e-03
2.837203495630462075e-05 -1.507789291225268991e-03
2.838202247191011255e-05 -1.413278278387547623e-03
2.839200998751560434e-05 -1.314102455050064188e-03
2.840199750312109953e-05 -1.211573518075098740e-03
2.841198501872659133e-05 -1.107231635035073325e-03
2.842197253433208652e-05 -1.002697954473826024e-03
2.843196004993757831e-05 -8.995269437243462755e-04
2.844194756554307350e-05 -7.990765232498120950e-04
2.845193508114856530e-05 -7.024248503686520090e-04
2.846192259675405710e-05 -6.103446146396988067e-04
2.847191011235955229e-05 -5.233358239168201757e-04
2.848189762796504408e-05 -4.416819306981414135e-04
2.849188514357053588e-05 -3.655116451205783269e-04
2.850187265917603107e-05 -2.948610135856114716e-04
2.851186017478152287e-05 -2.297359544571005217e-04
2.852184769038701805e-05 -1.701669872666593719e-04
2.853183520599250985e-05 -1.162426081704838926e-04
2.854182272159800504e-05 -6.812111341868008112e-05
2.855181023720349684e-05 -2.603548837885747008e-05
2.856179775280898864e-05 9.699894919078932428e-06
2.857178526841448382e-05 3.868894973289542250e-05
2.858177278401997562e-05 6.048131537020268254e-05
2.859176029962546742e-05 7.463292485240264208e-05
2.860174781523096261e-05 8.079118434853839394e-05
2.861173533083645441e-05 7.878921740578320287e-05
2.862172284644194621e-05 6.874265103896389601e-05
2.863171036204744139e-05 5.113299068825147726e-05
2.864169787765293319e-05 2.686631687871142147e-05
2.865168539325842838e-05 -2.734126863541753314e-06
2.866167290886392018e-05 -3.600588128410862155e-05
2.867166042446941536e-05 -7.108729255985319359e-05
2.868164794007490716e-05 -1.060907934962321497e-04
2.869163545568039896e-05 -1.392770733936729631e-04
2.870162297128589415e-05 -1.692062930259287769e-04
2.871161048689138595e-05 -1.948400724456088090e-04
2.872159800249687774e-05 -2.155772951374487680e-04
2.873158551810237293e-05 -2.312006628471855688e-04
2.874157303370786473e-05 -2.417615187983996445e-04
2.875156054931335992e-05 -2.474297231654869309e-04
2.876154806491885171e-05 -2.483521180183587813e-04
2.877153558052434690e-05 -2.445459164932210338e-04
2.878152309612983870e-05 -2.358454425653926068e-04
2.879151061173533050e-05 -2.219072498785733467e-04
2.880149812734082569e-05 -2.022767262992414923e-04
2.881148564294631748e-05 -1.764991473132185545e-04
2.882147315855180928e-05 -1.442430210997660666e-04
2.883146067415730447e-05 -1.054001264166509380e-04
2.884144818976279627e-05 -6.013915882233054617e-05
2.885143570536829145e-05 -8.908065133411823965e-06
2.886142322097378325e-05 4.761348584606125110e-05
2.887141073657927844e-05 1.085952777804683996e-04
2.888139825218477024e-05 1.731615813995987031e-04
2.889138576779026204e-05 2.404960391110522427e-04
2.890137328339575722e-05 3.099237290228621863e-04
2.891136079900124902e-05 3.809551691180459976e-04
2.892134831460674082e-05 4.532976737955864577e-04
2.893133583021223601e-05 5.268452700924027227e-04
2.894132334581772781e-05 6.016616012214482485e-04
2.895131086142321960e-05 6.779656295501903986e-04
2.896129837702871479e-05 7.561145124314683566e-04
2.897128589263420998e-05 8.365869393318775288e-04
2.898127340823970178e-05 9.199568446700461324e-04
2.899126092384519358e-05 1.006847480745764545e-03
2.900124843945068876e-05 1.097851023992377261e-03
2.901123595505618056e-05 1.193413021813484335e-03
2.902122347066167236e-05 1.293688409429033081e-03
2.903121098626716755e-05 1.398403503452286907e-03
2.904119850187265934e-05 1.506767087335429906e-03
2.905118601747815114e-05 1.617446905407316643e-03
2.906117353308364633e-05 1.728650544527698734e-03
2.907116104868913813e-05 1.838288696371881805e-03
2.908114856429463332e-05 1.944217478339439059e-03
2.909113607990012511e-05 2.044511988024085881e-03
2.910112359550562030e-05 2.137718171549588160e-03
2.911111111111111210e-05 2.223017484885136258e-03
2.912109862671660390e-05 2.300270859788586340e-03
2.913108614232209908e-05 2.369933852423444613e-03
2.914107365792759088e-05 2.432862129283160611e-03
2.915106117353308268e-05 2.490069100178953377e-03
2.916104868913857787e-05 2.542477132272996827e-03
2.917103620474406967e-05 2.590719664285562763e-03
2.918102372034956485e-05 2.635037856865870588e-03
2.919101123595505665e-05 2.675301105638913570e-03
2.920099875156055184e-05 2.711121818353698538e-03
2.921098626716604364e-05 2.742031414032362457e-03
2.922097378277153544e-05 2.767639499904680708e-03
2.923096129837703062e-05 2.787751659291990564e-03
2.924094881398252242e-05 2.802420601537596555e-03
2.925093632958801422e-05 2.811926208267889662e-03
2.926092384519350941e-05 2.816692863129259018e-03
2.927091136079900121e-05 2.817165411768925761e-03
2.928089887640449300e-05 2.813698317955550237e-03
2.929088639200998819e-05 2.806500513323084527e-03
2.930087390761548338e-05 2.795648247484846822e-03
2.931086142322097518e-05 2.781144775689772548e-03
2.932084893882646698e-05 2.762988978952122567e-03
2.933083645443196216e-05 2.741245845381038836e-03
2.934082397003745396e-05 2.716096031217473360e-03
2.935081148564294576e-05 2.687856324501160937e-03
2.936079900124844095e-05 2.656929493410641920e-03
2.937078651685393274e-05 2.623718063125848876e-03
2.938077403245942454e-05 2.588518265991095624e-03
2.939076154806491973e-05 2.551469618494201386e-03
2.940074906367041153e-05 2.512549424144965016e-03
2.941073657927590672e-05 2.471607166371974154e-03
2.942072409488139851e-05 2.428432318098811514e-03
2.943071161048689370e-05 2.382853384643284552e-03
2.944069912609238550e-05 2.334859707012572946e-03
2.945068664169787730e-05 2.284700129057302791e-03
2.946067415730337248e-05 2.232912482352536910e-03
2.947066167290886428e-05 2.180267861733539616e-03
2.948064918851435608e-05 2.127667370883714985e-03
2.949063670411985127e-05 2.076019498057174190e-03
2.950062421972534307e-05 2.026108271182338293e-03
2.951061173533083825e-05 1.978460988758020365e-03
2.952059925093633005e-05 1.933258952599284809e-03
2.953058676654182524e-05 1.890334294480324482e-03
2.954057428214731704e-05 1.849264510484601625e-03
2.955056179775280884e-05 1.809523863902821840e-03
2.956054931335830402e-05 1.770635402896933268e-03
2.957053682896379582e-05 1.732294258830912757e-03
2.958052434456928762e-05 1.694458432863593092e-03
2.959051186017478281e-05 1.657382034919952993e-03
2.960049937578027461e-05 1.621556111762646789e-03
2.961048689138576979e-05 1.587563169329643141e-03
2.962047440699126159e-05 1.555895806918824575e-03
2.963046192259675678e-05 1.526814483363669222e-03
2.964044943820224858e-05 1.500279331123403632e-03
2.965043695380774038e-05 1.475953303200563081e-03
2.966042446941323556e-05 1.453255388202940148e-03
2.967041198501872736e-05 1.431474168683994144e-03
2.968039950062421916e-05 1.409917247788544572e-03
2.969038701622971435e-05 1.388052186206030275e-03
2.970037453183520614e-05 1.365573197766623307e-03
2.971036204744069794e-05 1.342383240470409371e-03
2.972034956304619313e-05 1.318527750519007729e-03
2.973033707865168832e-05 1.294128215657509720e-03
2.974032459425718011e-05 1.269333259585611780e-03
2.975031210986267191e-05 1.244294777915831100e-03
2.976029962546816710e-05 1.219170265067737830e-03
2.977028714107365890e-05 1.194173203647264179e-03
2.978027465667915070e-05 1.169645074103634009e-03
2.979026217228464588e-05 1.146103690000808105e-03
2.980024968789013768e-05 1.124211875033121876e-03
2.981023720349562948e-05 1.104668052901268491e-03
2.982022471910112467e-05 1.088062350961787727e-03
2.983021223470661985e-05 1.074738188807661124e-03
2.984019975031210827e-05 1.064686509507993539e-03
2.985018726591760345e-05 1.057496208309235530e-03
2.986017478152309864e-05 1.052385418032064993e-03
2.987016229712859044e-05 1.048331356801739632e-03
2.988014981273408224e-05 1.044265793913491756e-03
2.989013732833957742e-05 1.039272475826301693e-03
2.990012484394506922e-05 1.032727651743726906e-03
2.991011235955056102e-05 1.024368601384997033e-03
2.992009987515605621e-05 1.014296031215213825e-03
2.993008739076155139e-05 1.002910523638485523e-03
2.994007490636703980e-05 9.907979733152164764e-04
2.995006242197253499e-05 9.785855121659853186e-04
2.996004993757803018e-05 9.668122441577310872e-04
2.997003745318352198e-05 9.558461339901887319e-04
2.998002496878901377e-05 9.458448351535056432e-04
2.999001248439450896e-05 9.367425818131570707e-04
3.000000000000000076e-05 9.282592800445854664e-04


==> tikzpictures/data_cylinder/with_w/rec-60_sim.dat <==
2.199999999999999943e-05 -2.802648457136953456e-07
2.200998751560549123e-05 -3.692277888358973239e-07
2.201997503121098641e-05 -4.343213952309259757e-07
2.202996254681647821e-05 -4.616920296763662393e-07
2.203995006242197340e-05 -4.387764214911404106e-07
2.204993757802746520e-05 -3.560518234171661195e-07
2.205992509363295700e-05 -2.087836218522609408e-07
2.206991260923845218e-05 1.342963055405112268e-09
2.207990012484394398e-05 2.650726666736803622e-07
2.208988764044943917e-05 5.649244056870195265e-07
2.209987515605493097e-05 8.753404175781968451e-07
2.210986267166042277e-05 1.163751840724146445e-06
2.211985018726591795e-05 1.392513721235366651e-06
2.212983770287140975e-05 1.521821200316243579e-06
2.213982521847690494e-05 1.513370786346531446e-06
2.214981273408239674e-05 1.334606055611743229e-06
2.215980024968788853e-05 9.631349895684915769e-07
2.216978776529338372e-05 3.911608398563515698e-07
2.217977528089887552e-05 -3.708409254596974573e-07
2.218976279650436732e-05 -1.291330740744241629e-06
2.219975031210986251e-05 -2.316251724138398366e-06
2.220973782771535430e-05 -3.369549587886932518e-06
2.221972534332084949e-05 -4.355328934570036836e-06
2.222971285892634129e-05 -5.162302937692722671e-06
2.223970037453183309e-05 -5.670093853243866476e-06
2.224968789013732827e-05 -5.757261371465338383e-06
2.225967540574282007e-05 -5.310627214516210108e-06
2.226966292134831526e-05 -4.235482281689935370e-06
2.227965043695380706e-05 -2.465819980413386192e-06
2.228963795255929886e-05 2.607941641689100678e-08
2.229962546816479404e-05 3.220892839342841575e-06
2.230961298377028584e-05 7.046116567194136385e-06
2.231960049937578103e-05 1.137164559447399170e-05
2.232958801498127283e-05 1.600852737499026929e-05
2.233957553058676463e-05 2.071088217858831746e-05
2.234956304619225981e-05 2.518012962438855731e-05
2.235955056179775161e-05 2.907272435759564592e-05
2.236953807740324680e-05 3.200959296207317158e-05
2.237952559300873860e-05 3.358746562256098388e-05
2.238951310861423040e-05 3.339124115942486713e-05
2.239950062421972558e-05 3.100648776159442094e-05
2.240948813982521738e-05 2.603143811452227660e-05
2.241947565543071257e-05 1.808780306281397934e-05
2.242946317103620437e-05 6.829966644180296424e-06
2.243945068664169616e-05 -8.048346739992322726e-06
2.244943820224719135e-05 -2.680915597431758873e-05
2.245942571785268315e-05 -4.966822573009645913e-05
2.246941323345817834e-05 -7.679502864248001557e-05
2.247940074906367014e-05 -1.083143356818246019e-04
2.248938826466916193e-05 -1.443098972330436299e-04
2.249937578027465712e-05 -1.848282914049460173e-04
2.250936329588014892e-05 -2.298837687162120038e-04
2.251935081148564072e-05 -2.794628106664746653e-04
2.252933832709113590e-05 -3.335280731333515160e-04
2.253932584269662770e-05 -3.920217812613145864e-04
2.254931335830212289e-05 -4.548677511765675838e-04
2.255930087390761469e-05 -5.219723032779704413e-04
2.256928838951310988e-05 -5.932239711771916538e-04
2.257927590511860167e-05 -6.684918690511706604e-04
2.258926342072409347e-05 -7.476228501617952164e-04
2.259925093632958866e-05 -8.304385741193969547e-04
2.260923845193508046e-05 -9.167293773839701272e-04
2.261922596754057226e-05 -1.006250582306959145e-03
2.262921348314606744e-05 -1.098715480042446223e-03
2.263920099875155924e-05 -1.193789242788753299e-03
2.264918851435705443e-05 -1.291082547095613858e-03
2.265917602996254623e-05 -1.390144929160902791e-03
2.266916354556803803e-05 -1.490459129333399210e-03
2.267915106117353321e-05 -1.591434333767773046e-03
2.268913857677902501e-05 -1.692404419052720259e-03
2.269912609238452020e-05 -1.792624287990850392e-03
2.270911360799001200e-05 -1.891271943696865368e-03
2.271910112359550380e-05 -1.987451749890970388e-03
2.272908863920099898e-05 -2.080202387732152988e-03
2.273907615480649078e-05 -2.168509051772632510e-03
2.274906367041198597e-05 -2.251321140396705250e-03
2.275905118601747777e-05 -2.327571530946747572e-03
2.276903870162296956e-05 -2.396202187481081929e-03
2.277902621722846475e-05 -2.456194390878310707e-03
2.278901373283395655e-05 -2.506593522947409003e-03
2.279900124843945174e-05 -2.546542295828661644e-03
2.280898876404494354e-05 -2.575307525936041883e-03
2.281897627965043533e-05 -2.592305725355895617e-03
2.282896379525593052e-05 -2.597121529022481182e-03
2.283895131086142232e-05 -2.589519699841601533e-03
2.284893882646691751e-05 -2.569450071222224765e-03
2.285892634207240930e-05 -2.537040714927707268e-03
2.286891385767790110e-05 -2.492585985241745680e-03
2.287890137328339629e-05 -2.436526106584847775e-03
2.288888888888888809e-05 -2.369418152764689658e-03
2.289887640449438328e-05 -2.291902750340755416e-03
2.290886392009987507e-05 -2.204670668403599116e-03
2.291885143570536687e-05 -2.108428100653653246e-03
2.292883895131086206e-05 -2.003870608778060992e-03
2.293882646691635386e-05 -1.891658391094320178e-03
2.294881398252184566e-05 -1.772404993618412368e-03
2.295880149812734084e-05 -1.646672878964518640e-03
2.296878901373283264e-05 -1.514982472648082786e-03
2.297877652933832783e-05 -1.377830080894695266e-03
2.298876404494381963e-05 -1.235718122612132052e-03
2.299875156054931143e-05 -1.089188527163985690e-03
2.300873907615480661e-05 -9.388629188120390908e-04
2.301872659176029841e-05 -7.854794613096448405e-04
2.302871410736579360e-05 -6.299267074684057437e-04
2.303870162297128540e-05 -4.732705193734354542e-04
2.304868913857677719e-05 -3.167668328545745408e-04
2.305867665418227238e-05 -1.618634448906955642e-04
2.306866416978776418e-05 -1.018414513735437252e-05
2.307865168539325937e-05 1.365034835909915826e-04
2.308863920099875117e-05 2.763335119797367891e-04
2.309862671660424296e-05 4.074013991224964982e-04
2.310861423220973815e-05 5.278315262925221312e-04
2.311860174781522995e-05 6.358503495628839344e-04
2.312858926342072514e-05 7.298581766544334900e-04
2.313857677902621693e-05 8.084999774967577572e-04
2.314856429463170873e-05 8.707217179770922492e-04
2.315855181023720392e-05 9.158173260890111302e-04
2.316853932584269572e-05 9.434587962561683059e-04
2.317852684144819091e-05 9.537036386775218661e-04
2.318851435705368270e-05 9.469921456491931346e-04
2.319850187265917450e-05 9.241190899959888985e-04
2.320848938826466969e-05 8.861939937918261387e-04
2.321847690387016149e-05 8.345899594644902268e-04
2.322846441947565667e-05 7.708807450294945240e-04
2.323845193508114847e-05 6.967769321494850666e-04
2.324843945068664027e-05 6.140608917186279056e-04
2.325842696629213546e-05 5.245270945044967856e-04
2.326841448189762726e-05 4.299289535431276982e-04
2.327840199750311906e-05 3.319373178159873710e-04
2.328838951310861424e-05 2.321086821118874483e-04
2.329837702871410604e-05 1.318669705665060580e-04
2.330836454431960123e-05 3.249641595620522520e-05
2.331835205992509303e-05 -6.485674592660018150e-05
2.332833957553058821e-05 -1.591724824014161357e-04
2.333832709113608001e-05 -2.495416771045779608e-04
2.334831460674157181e-05 -3.351468873142553076e-04
2.335830212234706700e-05 -4.152424985524123726e-04
2.336828963795255880e-05 -4.891371752872273899e-04
2.337827715355805059e-05 -5.561777804203967479e-04
2.338826466916354578e-05 -6.157384955156881660e-04
2.339825218476903758e-05 -6.672136199657802613e-04
2.340823970037453277e-05 -7.100143323566147999e-04
2.341822721598002457e-05 -7.435700442110837255e-04
2.342821473158551636e-05 -7.673311560382791970e-04
2.343820224719101155e-05 -7.807746899038031695e-04
2.344818976279650335e-05 -7.834097345000390171e-04
2.345817727840199854e-05 -7.747846530356522878e-04
2.346816479400749033e-05 -7.544926695825544946e-04
2.347815230961298213e-05 -7.221782619157430779e-04
2.348813982521847732e-05 -6.775413768515283191e-04
2.349812734082396912e-05 -6.203435813326863956e-04
2.350811485642946431e-05 -5.504117965690123564e-04
2.351810237203495610e-05 -4.676450576795287278e-04
2.352808988764044790e-05 -3.720201944945896832e-04
2.353807740324594309e-05 -2.635984563048852946e-04
2.354806491885143489e-05 -1.425336628547925109e-04
2.355805243445693007e-05 -9.078548033504580544e-06
2.356803995006242187e-05 1.364080041519997880e-04
2.357802746566791367e-05 2.934553216053534881e-04
2.358801498127340886e-05 4.614782194826141330e-04
2.359800249687890066e-05 6.397756811664363861e-04
2.360799001248439246e-05 8.275352021969269644e-04
2.361797752808988764e-05 1.023839909508631298e-03
2.362796504369537944e-05 1.227680198598886992e-03
2.363795255930087463e-05 1.437970698795677793e-03
2.364794007490636643e-05 1.653565785340862940e-03
2.365792759051186161e-05 1.873281861894870873e-03
2.366791510611735341e-05 2.095918067483385199e-03
2.367790262172284521e-05 2.320276167475308383e-03
2.368789013732834040e-05 2.545181299912230560e-03
2.369787765293383220e-05 2.769496650722129156e-03
2.370786516853932399e-05 2.992139350675716760e-03
2.371785268414481918e-05 3.212084637972130886e-03
2.372784019975031098e-05 3.428376161969681930e-03
2.373782771535580617e-05 3.640125286313802225e-03
2.374781523096129796e-05 3.846514410309884689e-03
2.375780274656678976e-05 4.046793161916186973e-03
2.376779026217228495e-05 4.240279468866049728e-03
2.377777777777777675e-05 4.426356775001865848e-03
2.378776529338327194e-05 4.604471706884940077e-03
2.379775280898876373e-05 4.774139939577612055e-03
2.380774032459425553e-05 4.934942943137690663e-03
2.381772784019975072e-05 5.086531177565673141e-03
2.382771535580524252e-05 5.228621904649072803e-03
2.383770287141073770e-05 5.360995995283372555e-03
2.384769038701622950e-05 5.483489106988932715e-03
2.385767790262172130e-05 5.595980029671879935e-03
2.386766541822721649e-05 5.698369866605383811e-03
2.387765293383270829e-05 5.790555154943456684e-03
2.388764044943820347e-05 5.872402405046166403e-03
2.389762796504369527e-05 5.943708623197468260e-03
2.390761548064918707e-05 6.004167415331343460e-03
2.391760299625468226e-05 6.053341544663706775e-03
2.392759051186017406e-05 6.090630195933205079e-03
2.393757802746566586e-05 6.115251755630055422e-03
2.394756554307116104e-05 6.126244176253230200e-03
2.395755305867665284e-05 6.122463270397053570e-03
2.396754057428214803e-05 6.102611998224655686e-03
2.397752808988763983e-05 6.065276281733473010e-03
2.398751560549313501e-05 6.008978329931216784e-03
2.399750312109862681e-05 5.932245250287133086e-03
2.400749063670411861e-05 5.833669084404774496e-03
2.401747815230961380e-05 5.711983073365774731e-03
2.402746566791510560e-05 5.566129711043906435e-03
2.403745318352059739e-05 5.395317312643355817e-03
2.404744069912609258e-05 5.199060147635142098e-03
2.405742821473158438e-05 4.977210897881764740e-03
2.406741573033707957e-05 4.729952646187874851e-03
2.407740324594257136e-05 4.457787657943042443e-03
2.408739076154806655e-05 4.161495720461666319e-03
2.409737827715355835e-05 3.842068190389635179e-03
2.410736579275905015e-05 3.500644447112284067e-03
2.411735330836454534e-05 3.138428621305071158e-03
2.412734082397003713e-05 2.756611393627517691e-03
2.413732833957552893e-05 2.356295894359537822e-03
2.414731585518102412e-05 1.938442222365153490e-03
2.415730337078651592e-05 1.503826140987709779e-03
2.416729088639201110e-05 1.053028999796437604e-03
2.417727840199750290e-05 5.864514963447118451e-04
2.418726591760299470e-05 1.043547339261288525e-04
2.419725343320848989e-05 -3.930753467522867146e-04
2.420724094881398169e-05 -9.056451316851863624e-04
2.421722846441947687e-05 -1.433057281155829471e-03
2.422721598002496867e-05 -1.974809868620391873e-03
2.423720349563046047e-05 -2.530098571421896068e-03
2.424719101123595566e-05 -3.097736329059079270e-03
2.425717852684144746e-05 -3.676096177810672227e-03
2.426716604244693925e-05 -4.263074469914266730e-03
2.427715355805243444e-05 -4.856099704296092806e-03
2.428714107365792624e-05 -5.452151458977805981e-03
2.429712858926342143e-05 -6.047839290811564232e-03
2.430711610486891323e-05 -6.639484991751473664e-03
2.431710362047440841e-05 -7.223239918379711910e-03
2.432709113607990021e-05 -7.795212488602242147e-03
2.433707865168539201e-05 -8.351598269167603145e-03
2.434706616729088720e-05 -8.888796549295427743e-03
2.435705368289637899e-05 -9.403524674609989309e-03
2.436704119850187079e-05 -9.892909768439284504e-03
2.437702871410736598e-05 -1.035452846819093740e-02
2.438701622971285778e-05 -1.078645742310986415e-02
2.439700374531835297e-05 -1.118724478203859604e-02
2.440699126092384476e-05 -1.155589227003595010e-02
2.441697877652933995e-05 -1.189178761774082813e-02
2.442696629213483175e-05 -1.219462872074425497e-02
2.443695380774032355e-05 -1.246433264009520932e-02
2.444694132334581873e-05 -1.270094252508444446e-02
2.445692883895131053e-05 -1.290454162540073842e-02
2.446691635455680233e-05 -1.307518807093804164e-02
2.447690387016229752e-05 -1.321284885013676927e-02
2.448689138576778932e-05 -1.331736183869104001e-02
2.449687890137328450e-05 -1.338842807772700275e-02
2.450686641697877630e-05 -1.342562767664722684e-02
2.451685393258426810e-05 -1.342844433530169558e-02
2.452684144818976329e-05 -1.339631772888057355e-02
2.453682896379525509e-05 -1.332869120275942745e-02
2.454681647940075027e-05 -1.322507415535907789e-02
2.455680399500624207e-05 -1.308509543629317318e-02
2.456679151061173387e-05 -1.290855174434846903e-02
2.457677902621722906e-05 -1.269544178179994945e-02
2.458676654182272086e-05 -1.244599516223890770e-02
2.459675405742821604e-05 -1.216065943081751435e-02
2.460674157303370784e-05 -1.184009691760501762e-02
2.461672908863919964e-05 -1.148516366494550453e-02
2.462671660424469483e-05 -1.109688042054635462e-02
2.463670411985018663e-05 -1.067639802335605161e-02
2.464669163545568181e-05 -1.022497473888854536e-02
2.465667915106117361e-05 -9.743945841390631163e-03
2.466666666666666541e-05 -9.234728558195900300e-03
2.467665418227216060e-05 -8.698806683416604457e-03
2.468664169787765239e-05 -8.137758968463724291e-03
2.469662921348314419e-05 -7.553292021433357338e-03
2.470661672908863938e-05 -6.947267118024012464e-03
2.471660424469413118e-05 -6.321741024497669163e-03
2.472659176029962637e-05 -5.678997322565347561e-03
2.473657927590511816e-05 -5.021571291679557958e-03
2.474656679151061335e-05 -4.352269402486939366e-03
2.475655430711610515e-05 -3.674154336012823256e-03
2.476654182272159695e-05 -2.990524734731949373e-03
2.477652933832709213e-05 -2.304859304251508784e-03
2.478651685393258393e-05 -1.620751323678069726e-03
2.479650436953807573e-05 -9.418272265022576036e-04
2.480649188514357092e-05 -2.716597666426079534e-04
2.481647940074906272e-05 3.863188052203913648e-04
2.482646691635455790e-05 1.028901982925116768e-03
2.483645443196004970e-05 1.653180237974393200e-03
2.484644194756554489e-05 2.256597690252866092e-03
2.485642946317103669e-05 2.836976521742893415e-03
2.486641697877652849e-05 3.392518413643439128e-03
2.487640449438202367e-05 3.921778553874070636e-03
2.488639200998751547e-05 4.423613219335776822e-03
2.489637952559300727e-05 4.897120171770984187e-03
2.490636704119850246e-05 5.341556831162727094e-03
2.491635455680399426e-05 5.756259670671054832e-03
2.492634207240948944e-05 6.140554741819726631e-03
2.493632958801498124e-05 6.493685394819787016e-03
2.494631710362047304e-05 6.814762412679452493e-03
2.495630461922596823e-05 7.102728409856771778e-03
2.496629213483146003e-05 7.356360950249191989e-03
2.497627965043695521e-05 7.574295586866243088e-03
2.498626716604244701e-05 7.755060701691568817e-03
2.499625468164793881e-05 7.897161591557034024e-03
2.500624219725343400e-05 7.999142410732965752e-03
2.501622971285892579e-05 8.059685304973527795e-03
2.502621722846441759e-05 8.077699783319243487e-03
2.503620474406991278e-05 8.052391180638029597e-03
2.504619225967540458e-05 7.983323217099555849e-03
2.505617977528089976e-05 7.870449977847089607e-03
2.506616729088639156e-05 7.714124170648527581e-03
2.507615480649188675e-05 7.515084585484826420e-03
2.508614232209737855e-05 7.274410221769739109e-03
2.509612983770287035e-05 6.993471526071678643e-03
2.510611735330836553e-05 6.673850420007032894e-03
2.511610486891385733e-05 6.317269196882292076e-03
2.512609238451934913e-05 5.925505940912735060e-03
2.513607990012484432e-05 5.500335203936609213e-03
2.514606741573033612e-05 5.043470510174767434e-03
2.515605493133583130e-05 4.556535359780164440e-03
2.516604244694132310e-05 4.041049418356906960e-03
2.517602996254681829e-05 3.498431625723661016e-03
2.518601747815231009e-05 2.930016266753903385e-03
2.519600499375780189e-05 2.337089415772651210e-03
2.520599250936329707e-05 1.720931310374534430e-03
2.521598002496878887e-05 1.082863101567509709e-03
2.522596754057428067e-05 4.242952589128007475e-04
2.523595505617977586e-05 -2.532313879355926954e-04
2.524594257178526766e-05 -9.480116339510741589e-04
2.525593008739076284e-05 -1.658148239986437754e-03
2.526591760299625464e-05 -2.381532380036474952e-03
2.527590511860174644e-05 -3.115829119491677051e-03
2.528589263420724163e-05 -3.858464019297576375e-03
2.529588014981273342e-05 -4.606628059367670266e-03
2.530586766541822861e-05 -5.357271627214717918e-03
2.531585518102372041e-05 -6.107115906667176866e-03
2.532584269662921221e-05 -6.852661207477444422e-03
2.533583021223470740e-05 -7.590199119161346319e-03
2.534581772784019919e-05 -8.315832870815996133e-03
2.535580524344569099e-05 -9.025501883992858090e-03
2.536579275905118618e-05 -9.715023022482319540e-03
2.537578027465667798e-05 -1.038014138979628451e-02
2.538576779026217316e-05 -1.101658381145383461e-02
2.539575530586766496e-05 -1.162014769056433222e-02
2.540574282147316015e-05 -1.218675906516196623e-02
2.541573033707865195e-05 -1.271256855955887367e-02
2.542571785268414375e-05 -1.319404365710558427e-02
2.543570536828963893e-05 -1.362805076390223927e-02
2.544569288389513073e-05 -1.401193488336189424e-02
2.545568039950062253e-05 -1.434358644750183959e-02
2.546566791510611772e-05 -1.462147887034313289e-02
2.547565543071160952e-05 -1.484467876610106804e-02
2.548564294631710470e-05 -1.501283692595599059e-02
2.549563046192259650e-05 -1.512615168879410943e-02
2.550561797752809169e-05 -1.518530754230911980e-02
2.551560549313358349e-05 -1.519136678511304878e-02
2.552559300873907529e-05 -1.514568142595187732e-02
2.553558052434457047e-05 -1.504976758174963666e-02
2.554556803995006227e-05 -1.490519519102695423e-02
2.555555555555555407e-05 -1.471351023772708017e-02
2.556554307116104926e-05 -1.447615103759072874e-02
2.557553058676654106e-05 -1.419442056767614493e-02
2.558551810237203624e-05 -1.386946754914543389e-02
2.559550561797752804e-05 -1.350232285569344728e-02
2.560549313358301984e-05 -1.309396113809282829e-02
2.561548064918851503e-05 -1.264537874402869508e-02
2.562546816479400682e-05 -1.215769304322929754e-02
2.563545568039950201e-05 -1.163225141856973933e-02
2.564544319600499381e-05 -1.107069366096360974e-02
2.565543071161048561e-05 -1.047502604338657224e-02
2.566541822721598080e-05 -9.847644957341809141e-03
2.567540574282147259e-05 -9.191328983459225860e-03
2.568539325842696778e-05 -8.509208320453541183e-03
2.569538077403245958e-05 -7.804677582872556092e-03
2.570536828963795138e-05 -7.081306770919912862e-03
2.571535580524344656e-05 -6.342719303010410301e-03
2.572534332084893836e-05 -5.592484253007656489e-03
2.573533083645443355e-05 -4.834010686488617384e-03
2.574531835205992535e-05 -4.070482637371715569e-03
2.575530586766541715e-05 -3.304802360761374246e-03
2.576529338327091233e-05 -2.539588624681975160e-03
2.577528089887640413e-05 -1.777202221371468761e-03
2.578526841448189593e-05 -1.019802664931488117e-03
2.579525593008739112e-05 -2.694316389509565863e-04
2.580524344569288292e-05 4.718903037103401718e-04
2.581523096129837810e-05 1.202069821773383770e-03
2.582521847690386990e-05 1.918859883991459432e-03
2.583520599250936509e-05 2.619803475122803055e-03
2.584519350811485689e-05 3.302210053889232354e-03
2.585518102372034869e-05 3.963174331898004603e-03
2.586516853932584387e-05 4.599636052945591316e-03
2.587515605493133567e-05 5.208476609610119407e-03
2.588514357053682747e-05 5.786644766955215992e-03
2.589513108614232266e-05 6.331302004856629445e-03
2.590511860174781445e-05 6.839964125847623581e-03
2.591510611735330964e-05 7.310638791252151852e-03
2.592509363295880144e-05 7.741929593016644295e-03
2.593508114856429663e-05 8.133088394998847989e-03
2.594506866416978843e-05 8.484039737743824874e-03
2.595505617977528022e-05 8.795308916122932669e-03
2.596504369538077541e-05 9.067928990472205394e-03
2.597503121098626721e-05 9.303283317722841825e-03
2.598501872659175901e-05 9.502914024302089313e-03
2.599500624219725419e-05 9.668327992704329327e-03
2.600499375780274599e-05 9.800804313670906723e-03
2.601498127340823779e-05 9.901224379874342188e-03
2.602496878901373298e-05 9.969957995516833676e-03
2.603495630461922817e-05 1.000681467292756886e-02
2.604494382022471996e-05 1.001107016583092230e-02
2.605493133583021176e-05 9.981556459308526044e-03
2.606491885143570695e-05 9.916847629738491723e-03
2.607490636704119875e-05 9.815455651890545724e-03
2.608489388264669055e-05 9.676079055152719821e-03
2.609488139825218573e-05 9.497839711262960963e-03
2.610486891385767753e-05 9.280504835979632924e-03
2.611485642946316933e-05 9.024654764152440986e-03
2.612484394506866452e-05 8.731788641842682178e-03
2.613483146067415632e-05 8.404322634920007723e-03
2.614481897627965150e-05 8.045524969544417052e-03
2.615480649188514330e-05 7.659364866443047620e-03
2.616479400749063849e-05 7.250283730278073852e-03
2.617478152309613029e-05 6.822953038892898107e-03
2.618476903870162209e-05 6.381987914655671071e-03
2.619475655430711727e-05 5.931678479816846969e-03
2.620474406991260907e-05 5.475751891023884071e-03
2.621473158551810087e-05 5.017196110801368757e-03
2.622471910112359606e-05 4.558154080071631642e-03
2.623470661672908785e-05 4.099915765833785260e-03
2.624469413233458304e-05 3.642978191480455031e-03
2.625468164794007484e-05 3.187188833716769320e-03
2.626466916354557003e-05 2.731947982396181526e-03
2.627465667915106183e-05 2.276451608505575871e-03
2.628464419475655362e-05 1.819950721852341439e-03
2.629463171036204881e-05 1.362012738722358576e-03
2.630461922596754061e-05 9.027442830131179614e-04
2.631460674157303241e-05 4.429576411914871201e-04
2.632459425717852759e-05 -1.572568639424353599e-05
2.633458177278401939e-05 -4.708656336559833688e-04
2.634456928838951119e-05 -9.192633694515906558e-04
2.635455680399500638e-05 -1.357098377365806080e-03
2.636454431960050157e-05 -1.780128327193988445e-03
2.637453183520599336e-05 -2.183928018241789067e-03
2.638451935081148516e-05 -2.564150130919823876e-03
2.639450686641698035e-05 -2.916778461137585661e-03
2.640449438202247215e-05 -3.238351893377542940e-03
2.641448189762796395e-05 -3.526120325200093192e-03
2.642446941323345913e-05 -3.778149468930920747e-03
2.643445692883895093e-05 -3.993333655392484159e-03
2.644444444444444273e-05 -4.171343647274359211e-03
2.645443196004993792e-05 -4.312517348022862351e-03
2.646441947565542972e-05 -4.417689638629982915e-03
2.647440699126092490e-05 -4.488013126730030014e-03
2.648439450686641670e-05 -4.524761898048107640e-03
2.649438202247191189e-05 -4.529167389139382785e-03
2.650436953807740369e-05 -4.502291975579556654e-03
2.651435705368289548e-05 -4.444956621162862373e-03
2.652434456928839067e-05 -4.357730750478874988e-03
2.653433208489388247e-05 -4.240973906323207768e-03
2.654431960049937427e-05 -4.094927342407826860e-03
2.655430711610486946e-05 -3.919826766687192418e-03
2.656429463171036125e-05 -3.716037889281212630e-03
2.657428214731585644e-05 -3.484176823518389619e-03
2.658426966292134824e-05 -3.225218354616087978e-03
2.659425717852684343e-05 -2.940555444233973470e-03
2.660424469413233522e-05 -2.632033150572089288e-03
2.661423220973782702e-05 -2.301918903650981320e-03
2.662421972534332221e-05 -1.952841885827613817e-03
2.663420724094881401e-05 -1.587696373290156150e-03
2.664419475655430581e-05 -1.209523673500045339e-03
2.665418227215980099e-05 -8.213912863740484814e-04
2.666416978776529279e-05 -4.262707068730782695e-04
2.667415730337078798e-05 -2.692988216444018308e-05
2.668414481897627978e-05 3.741559405801215318e-04
2.669413233458177496e-05 7.748613019256211758e-04
2.670411985018726676e-05 1.173436452406292256e-03
2.671410736579275856e-05 1.568495047921128482e-03
2.672409488139825375e-05 1.958972153042556289e-03
2.673408239700374555e-05 2.344063146889147509e-03
2.674406991260923735e-05 2.723142737463120095e-03
2.675405742821473253e-05 3.095674494223561463e-03
2.676404494382022433e-05 3.461114121140165551e-03
2.677403245942571613e-05 3.818821222138392337e-03
2.678401997503121132e-05 4.167975578149734663e-03
2.679400749063670650e-05 4.507537867184349331e-03
2.680399500624219830e-05 4.836228407623108586e-03
2.681398252184769010e-05 5.152544486595258232e-03
2.682397003745318529e-05 5.454801899196552728e-03
2.683395755305867709e-05 5.741191268115937094e-03
2.684394506866416888e-05 6.009873709853784038e-03
2.685393258426966407e-05 6.259055025707566632e-03
2.686392009987515587e-05 6.487088215233083321e-03
2.687390761548064767e-05 6.692541876592258618e-03
2.688389513108614286e-05 6.874258355861825528e-03
2.689388264669163465e-05 7.031373566052621926e-03
2.690387016229712984e-05 7.163313895455941313e-03
2.691385767790262164e-05 7.269777947730208384e-03
2.692384519350811683e-05 7.350699964543001494e-03
2.693383270911360862e-05 7.406199887114548082e-03
2.694382022471910042e-05 7.436546221608637298e-03
2.695380774032459561e-05 7.442119827491846390e-03
2.696379525593008741e-05 7.423390948949323831e-03
2.697378277153557921e-05 7.380914687476607464e-03
2.698377028714107439e-05 7.315346702498835493e-03
2.699375780274656619e-05 7.227446766671100087e-03
2.700374531835206138e-05 7.118099890741236106e-03
2.701373283395755318e-05 6.988314469743789684e-03
2.702372034956304836e-05 6.839216545178404549e-03
2.703370786516854016e-05 6.672009183237420475e-03
2.704369538077403196e-05 6.487936517418428119e-03
2.705368289637952715e-05 6.288208058965231127e-03
2.706367041198501895e-05 6.073941841567293519e-03
2.707365792759051075e-05 5.846096127521804159e-03
2.708364544319600593e-05 5.605430821177590991e-03
2.709363295880149773e-05 5.352481446690363596e-03
2.710362047440698953e-05 5.087565300871780237e-03
2.711360799001248472e-05 4.810816894809209245e-03
2.712359550561797990e-05 4.522256645416658158e-03
2.713358302122347170e-05 4.221868769667315273e-03
2.714357053682896350e-05 3.909711504976847406e-03
2.715355805243445869e-05 3.586006066418458930e-03
2.716354556803995049e-05 3.251217774503709686e-03
2.717353308364544228e-05 2.906124087561369560e-03
2.718352059925093747e-05 2.551846323833000321e-03
2.719350811485642927e-05 2.189859119956639403e-03
2.720349563046192107e-05 1.821966612531195854e-03
2.721348314606741625e-05 1.450251535725449736e-03
2.722347066167290805e-05 1.076995662579466198e-03
2.723345817727840324e-05 7.045874789810706350e-04
2.724344569288389504e-05 3.354211768785720911e-04
2.725343320848939023e-05 -2.820224147320382402e-05
2.726342072409488202e-05 -3.841689309396675834e-04
2.727340823970037382e-05 -7.306341896838202711e-04
2.728339575530586901e-05 -1.066083993387060115e-03
2.729338327091136081e-05 -1.389375517859761568e-03
2.730337078651685261e-05 -1.699743251837178585e-03
2.731335830212234779e-05 -1.996775938328216021e-03
2.732334581772783959e-05 -2.280365341913582426e-03
2.733333333333333478e-05 -2.550625508814389868e-03
2.734332084893882658e-05 -2.807798705887162329e-03
2.735330836454432176e-05 -3.052150982795612689e-03
2.736329588014981356e-05 -3.283867392110895612e-03
2.737328339575530536e-05 -3.502969056130295165e-03
2.738327091136080055e-05 -3.709253215231039184e-03
2.739325842696629235e-05 -3.902264096361051857e-03
2.740324594257178415e-05 -4.081313866289823337e-03
2.741323345817727933e-05 -4.245531810179488039e-03
2.742322097378277113e-05 -4.393957522779936946e-03
2.743320848938826293e-05 -4.525654340535561170e-03
2.744319600499375812e-05 -4.639825780742862053e-03
2.745318352059925330e-05 -4.735917829955937387e-03
2.746317103620474510e-05 -4.813706148796962660e-03
2.747315855181023690e-05 -4.873331897521956772e-03
2.748314606741573209e-05 -4.915307448078497753e-03
2.749313358302122389e-05 -4.940476003881088228e-03
2.750312109862671568e-05 -4.949928792378007099e-03
2.751310861423221087e-05 -4.944892463870851664e-03
2.752309612983770267e-05 -4.926609496755922184e-03
2.753308364544319447e-05 -4.896218014565658500e-03
2.754307116104868965e-05 -4.854666510274612164e-03
2.755305867665418145e-05 -4.802670653275765283e-03
2.756304619225967664e-05 -4.740702367564497352e-03
2.757303370786516844e-05 -4.669024790741748039e-03
2.758302122347066363e-05 -4.587761145724975585e-03
2.759300873907615542e-05 -4.496997815513084987e-03
2.760299625468164722e-05 -4.396898552872103780e-03
2.761298377028714241e-05 -4.287819337021110677e-03
2.762297128589263421e-05 -4.170414489832788806e-03
2.763295880149812601e-05 -4.045679286018041658e-03
2.764294631710362119e-05 -3.914971220684397568e-03
2.765293383270911299e-05 -3.779977014307320856e-03
2.766292134831460818e-05 -3.642642753542988179e-03
2.767290886392009998e-05 -3.505074550582858769e-03
2.768289637952559516e-05 -3.369402136955872498e-03
2.769288389513108696e-05 -3.237628882604984097e-03
2.770287141073657876e-05 -3.111480084823021238e-03
2.771285892634207395e-05 -2.992271323682363805e-03
2.772284644194756575e-05 -2.880812923571132288e-03
2.773283395755305754e-05 -2.777362026629068108e-03
2.774282147315855273e-05 -2.681627108006985963e-03
2.775280898876404453e-05 -2.592815194973065954e-03
2.776279650436953972e-05 -2.509735240072087127e-03
2.777278401997503152e-05 -2.430946340470240344e-03
2.778277153558052670e-05 -2.354935664045034946e-03
2.779275905118601850e-05 -2.280319244730997456e-03
2.780274656679151030e-05 -2.206024831382472420e-03
2.781273408239700549e-05 -2.131448361225764341e-03
2.782272159800249728e-05 -2.056552963460391882e-03
2.783270911360798908e-05 -1.981911303779264159e-03
2.784269662921348427e-05 -1.908668967001901163e-03
2.785268414481897607e-05 -1.838446902002138653e-03
2.786267166042446787e-05 -1.773167906311807259e-03
2.787265917602996305e-05 -1.714838048145146069e-03
2.788264669163545824e-05 -1.665300840591220312e-03
2.789263420724095004e-05 -1.625995233623312407e-03
2.790262172284644184e-05 -1.597746054969643136e-03
2.791260923845193702e-05 -1.580619182496366014e-03
2.792259675405742882e-05 -1.573856232928746816e-03
2.793258426966292062e-05 -1.575892696524090536e-03
2.794257178526841581e-05 -1.584477534858250505e-03
2.795255930087390761e-05 -1.596863536168273206e-03
2.796254681647939941e-05 -1.610066569997978128e-03
2.797253433208489459e-05 -1.621154571720906379e-03
2.798252184769038639e-05 -1.627543455851566522e-03
2.799250936329588158e-05 -1.627253088102639062e-03
2.800249687890137338e-05 -1.619109184616608112e-03
2.801248439450686856e-05 -1.602857710723520250e-03
2.802247191011236036e-05 -1.579177519825360893e-03
2.803245942571785216e-05 -1.549609152574728862e-03
2.804244694132334735e-05 -1.516380956667685723e-03
2.805243445692883915e-05 -1.482177034302519696e-03
2.806242197253433094e-05 -1.449856600896970655e-03
2.807240948813982613e-05 -1.422153935609568555e-03
2.808239700374531793e-05 -1.401394523552079111e-03
2.809238451935081312e-05 -1.389258315672094570e-03
2.810237203495630492e-05 -1.386607409704017227e-03
2.811235955056180010e-05 -1.393398090201904659e-03
2.812234706616729190e-05 -1.408689689452879198e-03
2.813233458177278370e-05 -1.430728011074782185e-03
2.814232209737827889e-05 -1.457114474400270608e-03
2.815230961298377068e-05 -1.485028426465949793e-03
2.816229712858926248e-05 -1.511487550991051556e-03
2.817228464419475767e-05 -1.533619798448569152e-03
2.818227215980024947e-05 -1.548916207871612076e-03
2.819225967540574127e-05 -1.555439229761578510e-03
2.820224719101123645e-05 -1.551964017806563376e-03
2.821223470661673164e-05 -1.538052979821945406e-03
2.822222222222222344e-05 -1.514038482697095504e-03
2.823220973782771524e-05 -1.480943988422591577e-03
2.824219725343321042e-05 -1.440333576296267239e-03
2.825218476903870222e-05 -1.394118040547400903e-03
2.826217228464419402e-05 -1.344336242731203855e-03
2.827215980024968921e-05 -1.292935848368819687e-03
2.828214731585518101e-05 -1.241578627627163258e-03
2.829213483146067281e-05 -1.191491729405252812e-03
2.830212234706616799e-05 -1.143381405592437195e-03
2.831210986267165979e-05 -1.097402079258323788e-03
2.832209737827715498e-05 -1.053199921694126075e-03
2.833208489388264678e-05 -1.010004731164729566e-03
2.834207240948814196e-05 -9.667666722214340955e-04
2.835205992509363376e-05 -9.223205558331981722e-04
2.836204744069912556e-05 -8.755535014148301725e-04
2.837203495630462075e-05 -8.255585763049301008e-04
2.838202247191011255e-05 -7.717571012510166624e-04
2.839200998751560434e-05 -7.139803430940902659e-04
2.840199750312109953e-05 -6.524962935809593698e-04
2.841198501872659133e-05 -5.879922348104383092e-04
2.842197253433208652e-05 -5.215074912067882906e-04
2.843196004993757831e-05 -4.543346246238484979e-04
2.844194756554307350e-05 -3.878993828953632909e-04
2.845193508114856530e-05 -3.236366280721049340e-04
2.846192259675405710e-05 -2.628757698992010118e-04
2.847191011235955229e-05 -2.067500413249932973e-04
2.848189762796504408e-05 -1.561379211908078379e-04
2.849188514357053588e-05 -1.116391640575287175e-04
2.850187265917603107e-05 -7.359184239505790531e-05
2.851186017478152287e-05 -4.211632318952237327e-05
2.852184769038701805e-05 -1.718090918758799046e-05
2.853183520599250985e-05 1.325831176481395173e-06
2.854182272159800504e-05 1.352971259556862114e-05
2.855181023720349684e-05 1.952038963724092826e-05
2.856179775280898864e-05 1.932390302590096103e-05
2.857178526841448382e-05 1.290133376458132350e-05
2.858177278401997562e-05 1.755821222914435059e-07
2.859176029962546742e-05 -1.891900942240416444e-05
2.860174781523096261e-05 -4.437271677952963229e-05
2.861173533083645441e-05 -7.603537719925407647e-05
2.862172284644194621e-05 -1.135637966117474700e-04
2.863171036204744139e-05 -1.563943371130435288e-04
2.864169787765293319e-05 -2.037408362050191523e-04
2.865168539325842838e-05 -2.546231470355654093e-04
2.866167290886392018e-05 -3.079203513228417964e-04
2.867166042446941536e-05 -3.624434304305475946e-04
2.868164794007490716e-05 -4.170219246139974579e-04
2.869163545568039896e-05 -4.705922542609646420e-04
2.870162297128589415e-05 -5.222745498195680014e-04
2.871161048689138595e-05 -5.714250426737285627e-04
2.872159800249687774e-05 -6.176611766019098884e-04
2.873158551810237293e-05 -6.608514859103312373e-04
2.874157303370786473e-05 -7.010848180804152979e-04
2.875156054931335992e-05 -7.386204768166796178e-04
2.876154806491885171e-05 -7.738285350811562003e-04
2.877153558052434690e-05 -8.071271786274890336e-04
2.878152309612983870e-05 -8.389201218321069549e-04
2.879151061173533050e-05 -8.695435585471806943e-04
2.880149812734082569e-05 -8.992285561649547652e-04
2.881148564294631748e-05 -9.280841719283804137e-04
2.882147315855180928e-05 -9.560960976997809118e-04
2.883146067415730447e-05 -9.831437869337101600e-04
2.884144818976279627e-05 -1.009022282121121647e-03
2.885143570536829145e-05 -1.033469549298685931e-03
2.886142322097378325e-05 -1.056199629111404968e-03
2.887141073657927844e-05 -1.076938830716394268e-03
2.888139825218477024e-05 -1.095465718038663577e-03
2.889138576779026204e-05 -1.111647271993911881e-03
2.890137328339575722e-05 -1.125463927711124225e-03
2.891136079900124902e-05 -1.137015639316602380e-03
2.892134831460674082e-05 -1.146510288688806257e-03
2.893133583021223601e-05 -1.154236643461648004e-03
2.894132334581772781e-05 -1.160522521063845486e-03
2.895131086142321960e-05 -1.165683190315182924e-03
2.896129837702871479e-05 -1.169958679511466431e-03
2.897128589263420998e-05 -1.173444967739400600e-03
2.898127340823970178e-05 -1.176034926459816913e-03
2.899126092384519358e-05 -1.177384006294747562e-03
2.900124843945068876e-05 -1.176907619893994249e-03
2.901123595505618056e-05 -1.173824849610234341e-03
2.902122347066167236e-05 -1.167230480969894558e-03
2.903121098626716755e-05 -1.156190781262113028e-03
2.904119850187265934e-05 -1.139850116734995129e-03
2.905118601747815114e-05 -1.117538346066700421e-03
2.906117353308364633e-05 -1.088867094412746374e-03
2.907116104868913813e-05 -1.053800269414532486e-03
2.908114856429463332e-05 -1.012678919005227966e-03
2.909113607990012511e-05 -9.661852825847366908e-04
2.910112359550562030e-05 -9.152593536237624066e-04
2.911111111111111210e-05 -8.609735949641609577e-04
2.912109862671660390e-05 -8.043978377250173830e-04
2.913108614232209908e-05 -7.464686933932571144e-04
2.914107365792759088e-05 -6.878820442008525167e-04
2.915106117353308268e-05 -6.290111583668342530e-04
2.916104868913857787e-05 -5.698702409850405068e-04
2.917103620474406967e-05 -5.101277865446462306e-04
2.918102372034956485e-05 -4.491718842073736057e-04
2.919101123595505665e-05 -3.862194912536779648e-04
2.920099875156055184e-05 -3.204416798162235277e-04
2.921098626716604364e-05 -2.510837125216952180e-04
2.922097378277153544e-05 -1.775609669297111047e-04
2.923096129837703062e-05 -9.952918267904448731e-05
2.924094881398252242e-05 -1.692436389376429933e-05
2.925093632958801422e-05 7.002072657657750551e-05
2.926092384519350941e-05 1.607911756989383620e-04
2.927091136079900121e-05 2.546346296800635722e-04
2.928089887640449300e-05 3.506253905145601674e-04
2.929088639200998819e-05 4.477387106491321394e-04
2.930087390761548338e-05 5.449188239553613266e-04
2.931086142322097518e-05 6.411378539085804120e-04
2.932084893882646698e-05 7.354481662322515795e-04
2.933083645443196216e-05 8.270347701276245782e-04
2.934082397003745396e-05 9.152650997724312695e-04
2.935081148564294576e-05 9.997294837895032323e-04
2.936079900124844095e-05 1.080262580791299405e-03
2.937078651685393274e-05 1.156936906845337874e-03
2.938077403245942454e-05 1.230035083610773452e-03
2.939076154806491973e-05 1.299999211711816080e-03
2.940074906367041153e-05 1.367362444405835053e-03
2.941073657927590672e-05 1.432666631038723203e-03
2.942072409488139851e-05 1.496367629014045027e-03
2.943071161048689370e-05 1.558742161189480713e-03
2.944069912609238550e-05 1.619812181275429117e-03
2.945068664169787730e-05 1.679306966226704967e-03
2.946067415730337248e-05 1.736667866309301754e-03
2.947066167290886428e-05 1.791103732337000990e-03
2.948064918851435608e-05 1.841679394461878888e-03
2.949063670411985127e-05 1.887430002487680688e-03
2.950062421972534307e-05 1.927483344223753468e-03
2.951061173533083825e-05 1.961179370209126770e-03
2.952059925093633005e-05 1.988161542777689989e-03
2.953058676654182524e-05 2.008432633374074641e-03
2.954057428214731704e-05 2.022362643131414214e-03
2.955056179775280884e-05 2.030638253319603983e-03
2.956054931335830402e-05 2.034178649918517642e-03
2.957053682896379582e-05 2.034016818751047465e-03
2.958052434456928762e-05 2.031182696867527525e-03
2.959051186017478281e-05 2.026592421560562303e-03
2.960049937578027461e-05 2.020967339677095295e-03
2.961048689138576979e-05 2.014777592892251501e-03
2.962047440699126159e-05 2.008222369225297951e-03
2.963046192259675678e-05 2.001245730542844988e-03
2.964044943820224858e-05 1.993575431027993713e-03
2.965043695380774038e-05 1.984783566727807425e-03
2.966042446941323556e-05 1.974351245382700328e-03
2.967041198501872736e-05 1.961728279890208055e-03
2.968039950062421916e-05 1.946385396570378878e-03
2.969038701622971435e-05 1.927862940154122327e-03
2.970037453183520614e-05 1.905811797959500653e-03
2.971036204744069794e-05 1.880035610402738507e-03
2.972034956304619313e-05 1.850531524886643575e-03
2.973033707865168832e-05 1.817514091469163732e-03
2.974032459425718011e-05 1.781434006574760193e-03
2.975031210986267191e-05 1.742967779294099084e-03
2.976029962546816710e-05 1.702989838482005637e-03
2.977028714107365890e-05 1.662512015824880139e-03
2.978027465667915070e-05 1.622594671012630432e-03
2.979026217228464588e-05 1.584234868742761225e-03
2.980024968789013768e-05 1.548245872548746106e-03
2.981023720349562948e-05 1.515149642277539453e-03
2.982022471910112467e-05 1.485100630519092715e-03
2.983021223470661985e-05 1.457860161253736334e-03
2.984019975031210827e-05 1.432823880318884798e-03
2.985018726591760345e-05 1.409106199435637089e-03
2.986017478152309864e-05 1.385670819320389833e-03
2.987016229712859044e-05 1.361490111679027710e-03
2.988014981273408224e-05 1.335709146888212993e-03
2.989013732833957742e-05 1.307786230330388461e-03
2.990012484394506922e-05 1.277583481633913194e-03
2.991011235955056102e-05 1.245391557863998909e-03
2.992009987515605621e-05 1.211890739932147644e-03
2.993008739076155139e-05 1.178049832479188905e-03
2.994007490636703980e-05 1.144987080539575748e-03
2.995006242197253499e-05 1.113811171777957234e-03
2.996004993757803018e-05 1.085467034111708149e-03
2.997003745318352198e-05 1.060612068219519716e-03
2.998002496878901377e-05 1.039544599273129486e-03
2.999001248439450896e-05 1.022189197673058865e-03
3.000000000000000076e-05 1.008135615848004818e-03


==> tikzpictures/data_cylinder/with_w/rec-80_sim.dat <==
2.199999999999999943e-05 -1.395670663902219922e-06
2.200998751560549123e-05 -1.743876547543403072e-06
2.201997503121098641e-05 -2.031514333184824024e-06
2.202996254681647821e-05 -2.219989212463349219e-06
2.203995006242197340e-05 -2.270502792597600457e-06
2.204993757802746520e-05 -2.145807073833891647e-06
2.205992509363295700e-05 -1.811671906346584390e-06
2.206991260923845218e-05 -1.238622377965319037e-06
2.207990012484394398e-05 -4.043560791848509315e-07
2.208988764044943917e-05 7.027054052171366627e-07
2.209987515605493097e-05 2.079038569063189463e-06
2.210986267166042277e-05 3.701575380349724134e-06
2.211985018726591795e-05 5.523769756406388976e-06
2.212983770287140975e-05 7.473664701827037757e-06
2.213982521847690494e-05 9.453729679918195140e-06
2.214981273408239674e-05 1.134260812875307612e-05
2.215980024968788853e-05 1.299816173116306539e-05
2.216978776529338372e-05 1.426046696606580166e-05
2.217977528089887552e-05 1.495476690490471987e-05
2.218976279650436732e-05 1.489382425653225637e-05
2.219975031210986251e-05 1.388045973602260474e-05
2.220973782771535430e-05 1.171110727526526850e-05
2.221972534332084949e-05 8.180956345410621706e-06
2.222971285892634129e-05 3.090794958669152895e-06
2.223970037453183309e-05 -3.745242548756608709e-06
2.224968789013732827e-05 -1.249219418255814037e-05
2.225967540574282007e-05 -2.328894782655099109e-05
2.226966292134831526e-05 -3.624535063673155308e-05
2.227965043695380706e-05 -5.144247422415707433e-05
2.228963795255929886e-05 -6.893487349444424360e-05
2.229962546816479404e-05 -8.875318073284914637e-05
2.230961298377028584e-05 -1.109064543595429756e-04
2.231960049937578103e-05 -1.353828841022745703e-04
2.232958801498127283e-05 -1.621499960311408885e-04
2.233957553058676463e-05 -1.911549011224851361e-04
2.234956304619225981e-05 -2.223263933141127093e-04
2.235955056179775161e-05 -2.555792944961419642e-04
2.236953807740324680e-05 -2.908202365392552075e-04
2.237952559300873860e-05 -3.279541536002314765e-04
2.238951310861423040e-05 -3.668889083337518574e-04
2.239950062421972558e-05 -4.075356803045706460e-04
2.240948813982521738e-05 -4.498061125602624576e-04
2.241947565543071257e-05 -4.936060017606907178e-04
2.242946317103620437e-05 -5.388268234465621925e-04
2.243945068664169616e-05 -5.853399398093108190e-04
2.244943820224719135e-05 -6.329924592537756068e-04
2.245942571785268315e-05 -6.816056021463423945e-04
2.246941323345817834e-05 -7.309752730277280577e-04
2.247940074906367014e-05 -7.808716303778534713e-04
2.248938826466916193e-05 -8.310361955564988948e-04
2.249937578027465712e-05 -8.811773747536709358e-04
2.250936329588014892e-05 -9.309636612587057075e-04
2.251935081148564072e-05 -9.800203127554635209e-04
2.252933832709113590e-05 -1.027929508346720096e-03
2.253932584269662770e-05 -1.074237220231309990e-03
2.254931335830212289e-05 -1.118467423598386561e-03
2.255930087390761469e-05 -1.160136703952835240e-03
2.256928838951310988e-05 -1.198770095875870004e-03
2.257927590511860167e-05 -1.233915742650547537e-03
2.258926342072409347e-05 -1.265149104502136246e-03
2.259925093632958866e-05 -1.292080342517840834e-03
2.260923845193508046e-05 -1.314355800836643218e-03
2.261922596754057226e-05 -1.331663819665528450e-03
2.262921348314606744e-05 -1.343743670331195607e-03
2.263920099875155924e-05 -1.350397684515854298e-03
2.264918851435705443e-05 -1.351501508951490288e-03
2.265917602996254623e-05 -1.347012419713111567e-03
2.266916354556803803e-05 -1.336966235233596470e-03
2.267915106117353321e-05 -1.321467320775457192e-03
2.268913857677902501e-05 -1.300673081241435908e-03
2.269912609238452020e-05 -1.274775733914006734e-03
2.270911360799001200e-05 -1.243988148826310775e-03
2.271910112359550380e-05 -1.208537341655174183e-03
2.272908863920099898e-05 -1.168663352726220751e-03
2.273907615480649078e-05 -1.124622724626081829e-03
2.274906367041198597e-05 -1.076691952637003416e-03
2.275905118601747777e-05 -1.025160720029964258e-03
2.276903870162296956e-05 -9.703258871401035292e-04
2.277902621722846475e-05 -9.124766924057724302e-04
2.278901373283395655e-05 -8.518863723870288146e-04
2.279900124843945174e-05 -7.888099465227624198e-04
2.280898876404494354e-05 -7.234946614705249288e-04
2.281897627965043533e-05 -6.561991781954381112e-04
2.282896379525593052e-05 -5.872178220792971179e-04
2.283895131086142232e-05 -5.168990510845874325e-04
2.284893882646691751e-05 -4.456561542418166423e-04
2.285892634207240930e-05 -3.739638751574839680e-04
2.286891385767790110e-05 -3.023469329618845547e-04
2.287890137328339629e-05 -2.313652918062650830e-04
2.288888888888888809e-05 -1.616039105674192265e-04
2.289887640449438328e-05 -9.367085247759344220e-05
2.290886392009987507e-05 -2.820185563525882556e-05
2.291885143570536687e-05 3.413462247476183509e-05
2.292883895131086206e-05 9.264028224715919156e-05
2.293882646691635386e-05 1.466040192077666107e-04
2.294881398252184566e-05 1.953337914881446999e-04
2.295880149812734084e-05 2.381978655580570009e-04
2.296878901373283264e-05 2.746643023804832130e-04
2.297877652933832783e-05 3.043286431844009527e-04
2.298876404494381963e-05 3.269244292590408859e-04
2.299875156054931143e-05 3.423145521968751692e-04
2.300873907615480661e-05 3.504754863775742238e-04
2.301872659176029841e-05 3.514810432703673829e-04
2.302871410736579360e-05 3.454970804624637342e-04
2.303870162297128540e-05 3.327880881449050434e-04
2.304868913857677719e-05 3.137290078166875685e-04
2.305867665418227238e-05 2.888132050771262480e-04
2.306866416978776418e-05 2.586435860230889118e-04
2.307865168539325937e-05 2.239022109433109402e-04
2.308863920099875117e-05 1.853025199433697807e-04
2.309862671660424296e-05 1.435358374834134836e-04
2.310861423220973815e-05 9.922778815488746834e-05
2.311860174781522995e-05 5.291660383764212579e-05
2.312858926342072514e-05 5.057684330307553845e-06
2.313857677902621693e-05 -4.395468839744089129e-05
2.314856429463170873e-05 -9.376031256768150527e-05
2.315855181023720392e-05 -1.440172984884308040e-04
2.316853932584269572e-05 -1.944049099167157498e-04
2.317852684144819091e-05 -2.446417952797301770e-04
2.318851435705368270e-05 -2.945088258979452144e-04
2.319850187265917450e-05 -3.438575140886057082e-04
2.320848938826466969e-05 -3.925937372521570560e-04
2.321847690387016149e-05 -4.406354951612698819e-04
2.322846441947565667e-05 -4.878542419006252581e-04
2.323845193508114847e-05 -5.340211214815643662e-04
2.324843945068664027e-05 -5.787773723392096404e-04
2.325842696629213546e-05 -6.216395496662977232e-04
2.326841448189762726e-05 -6.620348376511018401e-04
2.327840199750311906e-05 -6.993527525160128091e-04
2.328838951310861424e-05 -7.329868143823290751e-04
2.329837702871410604e-05 -7.623534127898105904e-04
2.330836454431960123e-05 -7.868798743231532507e-04
2.331835205992509303e-05 -8.059752825472069927e-04
2.332833957553058821e-05 -8.190053057883019431e-04
2.333832709113608001e-05 -8.252914382578825907e-04
2.334831460674157181e-05 -8.241474005055738098e-04
2.335830212234706700e-05 -8.149445522981235311e-04
2.336828963795255880e-05 -7.971874494890323487e-04
2.337827715355805059e-05 -7.705684680322417730e-04
2.338826466916354578e-05 -7.349829424914678094e-04
2.339825218476903758e-05 -6.904996589623882538e-04
2.340823970037453277e-05 -6.372992307788566619e-04
2.341822721598002457e-05 -5.756122310307107068e-04
2.342821473158551636e-05 -5.056833659351942997e-04
2.343820224719101155e-05 -4.277770933277130782e-04
2.344818976279650335e-05 -3.422211100998432255e-04
2.345817727840199854e-05 -2.494608283589176061e-04
2.346816479400749033e-05 -1.500953903519283174e-04
2.347815230961298213e-05 -4.486830482754966781e-05
2.348813982521847732e-05 6.539105906861601735e-05
2.349812734082396912e-05 1.798561974529290280e-04
2.350811485642946431e-05 2.977875690545948276e-04
2.351810237203495610e-05 4.185788551557677209e-04
2.352808988764044790e-05 5.417446779110796301e-04
2.353807740324594309e-05 6.668589860415246803e-04
2.354806491885143489e-05 7.934752504143887438e-04
2.355805243445693007e-05 9.210666646635204098e-04
2.356803995006242187e-05 1.049021095292804054e-03
2.357802746566791367e-05 1.176695378749182362e-03
2.358801498127340886e-05 1.303505774463730067e-03
2.359800249687890066e-05 1.429018570573919924e-03
2.360799001248439246e-05 1.552990227090335221e-03
2.361797752808988764e-05 1.675342651124131846e-03
2.362796504369537944e-05 1.796077525138698458e-03
2.363795255930087463e-05 1.915168950662169290e-03
2.364794007490636643e-05 2.032478141611624659e-03
2.365792759051186161e-05 2.147734985615538505e-03
2.366791510611735341e-05 2.260590124501627579e-03
2.367790262172284521e-05 2.370710172271498113e-03
2.368789013732834040e-05 2.477873203740726775e-03
2.369787765293383220e-05 2.582007784518556334e-03
2.370786516853932399e-05 2.683156360739327208e-03
2.371785268414481918e-05 2.781366724281848866e-03
2.372784019975031098e-05 2.876559562611408737e-03
2.373782771535580617e-05 2.968432702030102902e-03
2.374781523096129796e-05 3.056439884443861669e-03
2.375780274656678976e-05 3.139864207978380634e-03
2.376779026217228495e-05 3.217950637218545528e-03
2.377777777777777675e-05 3.290037665848386840e-03
2.378776529338327194e-05 3.355629665673388971e-03
2.379775280898876373e-05 3.414374974033451953e-03
2.380774032459425553e-05 3.465960631310183952e-03
2.381772784019975072e-05 3.509975543093339211e-03
2.382771535580524252e-05 3.545805667259832854e-03
2.383770287141073770e-05 3.572628733126616708e-03
2.384769038701622950e-05 3.589495917903476590e-03
2.385767790262172130e-05 3.595501581133752310e-03
2.386766541822721649e-05 3.589935109268154248e-03
2.387765293383270829e-05 3.572365591033545111e-03
2.388764044943820347e-05 3.542611891663325404e-03
2.389762796504369527e-05 3.500608551210547797e-03
2.390761548064918707e-05 3.446232815754676944e-03
2.391760299625468226e-05 3.379171223718798519e-03
2.392759051186017406e-05 3.298892624915348085e-03
2.393757802746566586e-05 3.204743517354553210e-03
2.394756554307116104e-05 3.096133898795763555e-03
2.395755305867665284e-05 2.972718379631653866e-03
2.396754057428214803e-05 2.834502837881218429e-03
2.397752808988763983e-05 2.681817005519030513e-03
2.398751560549313501e-05 2.515171572639775949e-03
2.399750312109862681e-05 2.335059519392813920e-03
2.400749063670411861e-05 2.141808388415693525e-03
2.401747815230961380e-05 1.935549120513190740e-03
2.402746566791510560e-05 1.716327780613138062e-03
2.403745318352059739e-05 1.484315404316860314e-03
2.404744069912609258e-05 1.240015013044499853e-03
2.405742821473158438e-05 9.843740222904831440e-04
2.406741573033707957e-05 7.187333577578625511e-04
2.407740324594257136e-05 4.446341353072034964e-04
2.408739076154806655e-05 1.635548259265168214e-04
2.409737827715355835e-05 -1.233013236672180857e-04
2.410736579275905015e-05 -4.150836797427819285e-04
2.411735330836454534e-05 -7.111955111135704905e-04
2.412734082397003713e-05 -1.011075543460959996e-03
2.413732833957552893e-05 -1.313961950730151715e-03
2.414731585518102412e-05 -1.618758173890276616e-03
2.415730337078651592e-05 -1.924067062734926854e-03
2.416729088639201110e-05 -2.228385721825446898e-03
2.417727840199750290e-05 -2.530374339177714725e-03
2.418726591760299470e-05 -2.829066661855823926e-03
2.419725343320848989e-05 -3.123919577525353236e-03
2.420724094881398169e-05 -3.414668398383809058e-03
2.421722846441947687e-05 -3.701034020087695577e-03
2.422721598002496867e-05 -3.982423314335584164e-03
2.423720349563046047e-05 -4.257735630223232447e-03
2.424719101123595566e-05 -4.525394583264264435e-03
2.425717852684144746e-05 -4.783567926327576998e-03
2.426716604244693925e-05 -5.030492903108607118e-03
2.427715355805243444e-05 -5.264763993187190905e-03
2.428714107365792624e-05 -5.485440583388281541e-03
2.429712858926342143e-05 -5.691943004313697492e-03
2.430711610486891323e-05 -5.883778109658116887e-03
2.431710362047440841e-05 -6.060239174000935439e-03
2.432709113607990021e-05 -6.220230904012633184e-03
2.433707865168539201e-05 -6.362316175151617841e-03
2.434706616729088720e-05 -6.484990052889160438e-03
2.435705368289637899e-05 -6.587047076953580181e-03
2.436704119850187079e-05 -6.667921686168164219e-03
2.437702871410736598e-05 -6.727779631376701493e-03
2.438701622971285778e-05 -6.767391475270492437e-03
2.439700374531835297e-05 -6.787748999619794624e-03
2.440699126092384476e-05 -6.789664320450752681e-03
2.441697877652933995e-05 -6.773474954463222682e-03
2.442696629213483175e-05 -6.739018975947893078e-03
2.443695380774032355e-05 -6.685855552453804154e-03
2.444694132334581873e-05 -6.613640571191970949e-03
2.445692883895131053e-05 -6.522470127444702191e-03
2.446691635455680233e-05 -6.413014018923364479e-03
2.447690387016229752e-05 -6.286368542493662483e-03
2.448689138576778932e-05 -6.143696016564642592e-03
2.449687890137328450e-05 -5.985794427898555141e-03
2.450686641697877630e-05 -5.812825621777709811e-03
2.451685393258426810e-05 -5.624321057557253936e-03
2.452684144818976329e-05 -5.419498072076708341e-03
2.453682896379525509e-05 -5.197746292789262069e-03
2.454681647940075027e-05 -4.959085972717066845e-03
2.455680399500624207e-05 -4.704381875647374589e-03
2.456679151061173387e-05 -4.435235339693844279e-03
2.457677902621722906e-05 -4.153577790419585129e-03
2.458676654182272086e-05 -3.861177268122800797e-03
2.459675405742821604e-05 -3.559259380760866360e-03
2.460674157303370784e-05 -3.248446272016453518e-03
2.461672908863919964e-05 -2.929011356281590629e-03
2.462671660424469483e-05 -2.601356742934007264e-03
2.463670411985018663e-05 -2.266465477453817427e-03
2.464669163545568181e-05 -1.926116652632149564e-03
2.465667915106117361e-05 -1.582731229502626954e-03
2.466666666666666541e-05 -1.238914434995737161e-03
2.467665418227216060e-05 -8.968786170343666765e-04
2.468664169787765239e-05 -5.580058971259919650e-04
2.469662921348314419e-05 -2.227535929715985402e-04
2.470661672908863938e-05 1.090421606158434238e-04
2.471660424469413118e-05 4.376028736246311761e-04
2.472659176029962637e-05 7.626266983464643958e-04
2.473657927590511816e-05 1.082956262352150357e-03
2.474656679151061335e-05 1.396639167891630803e-03
2.475655430711610515e-05 1.701364273656762096e-03
2.476654182272159695e-05 1.995062871683150711e-03
2.477652933832709213e-05 2.276394326164724730e-03
2.478651685393258393e-05 2.544884281129151070e-03
2.479650436953807573e-05 2.800645088799640428e-03
2.480649188514357092e-05 3.043791344936094129e-03
2.481647940074906272e-05 3.273827595241012717e-03
2.482646691635455790e-05 3.489296987145649748e-03
2.483645443196004970e-05 3.687874654526186128e-03
2.484644194756554489e-05 3.866882605725058090e-03
2.485642946317103669e-05 4.024016970987489249e-03
2.486641697877652849e-05 4.157973080805650937e-03
2.487640449438202367e-05 4.268689910243620919e-03
2.488639200998751547e-05 4.357085847736662243e-03
2.489637952559300727e-05 4.424449635577959623e-03
2.490636704119850246e-05 4.471701085477702842e-03
2.491635455680399426e-05 4.498916286567398656e-03
2.492634207240948944e-05 4.505298607304844896e-03
2.493632958801498124e-05 4.489636004040388657e-03
2.494631710362047304e-05 4.451017435472964801e-03
2.495630461922596823e-05 4.389480067266970931e-03
2.496629213483146003e-05 4.306259662994517574e-03
2.497627965043695521e-05 4.203531859865370680e-03
2.498626716604244701e-05 4.083699606761973661e-03
2.499625468164793881e-05 3.948572040548437891e-03
2.500624219725343400e-05 3.798776975812847862e-03
2.501622971285892579e-05 3.633693689734463893e-03
2.502621722846441759e-05 3.451934373381789715e-03
2.503620474406991278e-05 3.252180675006911392e-03
2.504619225967540458e-05 3.033997538977925307e-03
2.505617977528089976e-05 2.798251155983664216e-03
2.506616729088639156e-05 2.546952797629738197e-03
2.507615480649188675e-05 2.282586503885289473e-03
2.508614232209737855e-05 2.007238878564546799e-03
2.509612983770287035e-05 1.721933492820075040e-03
2.510611735330836553e-05 1.426490740504041642e-03
2.511610486891385733e-05 1.120001817535406369e-03
2.512609238451934913e-05 8.017110748187968646e-04
2.513607990012484432e-05 4.719098899311633321e-04
2.514606741573033612e-05 1.324339889260865526e-04
2.515605493133583130e-05 -2.134794163324991089e-04
2.516604244694132310e-05 -5.619442303748402832e-04
2.517602996254681829e-05 -9.094507504035013968e-04
2.518601747815231009e-05 -1.253717025916757351e-03
2.519600499375780189e-05 -1.593983523789027548e-03
2.520599250936329707e-05 -1.930621929403036072e-03
2.521598002496878887e-05 -2.264223875448859776e-03
2.522596754057428067e-05 -2.594593039758861207e-03
2.523595505617977586e-05 -2.920125295395888717e-03
2.524594257178526766e-05 -3.237864249537794527e-03
2.525593008739076284e-05 -3.544232187071357561e-03
2.526591760299625464e-05 -3.836132681274280389e-03
2.527590511860174644e-05 -4.111920110588406299e-03
2.528589263420724163e-05 -4.371795266676504164e-03
2.529588014981273342e-05 -4.617419095937717183e-03
2.530586766541822861e-05 -4.850934930051785908e-03
2.531585518102372041e-05 -5.073794021638093621e-03
2.532584269662921221e-05 -5.285944123237586688e-03
2.533583021223470740e-05 -5.485748459971912482e-03
2.534581772784019919e-05 -5.670673560282423094e-03
2.535580524344569099e-05 -5.838459722000189506e-03
2.536579275905118618e-05 -5.988192787801711707e-03
2.537578027465667798e-05 -6.120833546695284531e-03
2.538576779026217316e-05 -6.238882360571628392e-03
2.539575530586766496e-05 -6.345331222195507714e-03
2.540574282147316015e-05 -6.442354407805872367e-03
2.541573033707865195e-05 -6.530335984768799451e-03
2.542571785268414375e-05 -6.607663195012890116e-03
2.543570536828963893e-05 -6.671417965643422661e-03
2.544569288389513073e-05 -6.718647037613871553e-03
2.545568039950062253e-05 -6.747670796953337408e-03
2.546566791510611772e-05 -6.758797024539817642e-03
2.547565543071160952e-05 -6.754122016965973321e-03
2.548564294631710470e-05 -6.736519802469361634e-03
2.549563046192259650e-05 -6.708226654756069100e-03
2.550561797752809169e-05 -6.669721647687437520e-03
2.551560549313358349e-05 -6.619395412758419597e-03
2.552559300873907529e-05 -6.554224334669240225e-03
2.553558052434457047e-05 -6.471129457036163199e-03
2.554556803995006227e-05 -6.368446480437191595e-03
2.555555555555555407e-05 -6.246818002592380639e-03
2.556554307116104926e-05 -6.109104212207273205e-03
2.557553058676654106e-05 -5.959301742420040557e-03
2.558551810237203624e-05 -5.800982779897104029e-03
2.559550561797752804e-05 -5.635925251708723271e-03
2.560549313358301984e-05 -5.463575698680466809e-03
2.561548064918851503e-05 -5.281586837655244220e-03
2.562546816479400682e-05 -5.087216493582641212e-03
2.563545568039950201e-05 -4.878912593256228870e-03
2.564544319600499381e-05 -4.657376043156464911e-03
2.565543071161048561e-05 -4.425562455678723993e-03
2.566541822721598080e-05 -4.187618511262128709e-03
2.567540574282147259e-05 -3.947189864650322080e-03
2.568539325842696778e-05 -3.705885347457398265e-03
2.569538077403245958e-05 -3.462601254348654164e-03
2.570536828963795138e-05 -3.214051941093663389e-03
2.571535580524344656e-05 -2.956277990611143672e-03
2.572534332084893836e-05 -2.686486368918990057e-03
2.573533083645443355e-05 -2.404394719693104827e-03
2.574531835205992535e-05 -2.112452706044746879e-03
2.575530586766541715e-05 -1.814850310241603905e-03
2.576529338327091233e-05 -1.515756844795435260e-03
2.577528089887640413e-05 -1.217612230026937680e-03
2.578526841448189593e-05 -9.202485960381914885e-04
2.579525593008739112e-05 -6.212950212517730263e-04
2.580524344569288292e-05 -3.176878426216819926e-04
2.581523096129837810e-05 -7.612686896517070290e-06
2.582521847690386990e-05 3.080349854221041037e-04
2.583520599250936509e-05 6.253351201937880572e-04
2.584519350811485689e-05 9.383797387894599832e-04
2.585518102372034869e-05 1.241215446604838554e-03
2.586516853932584387e-05 1.529837969271429215e-03
2.587515605493133567e-05 1.803315943064275756e-03
2.588514357053682747e-05 2.063568907682071431e-03
2.589513108614232266e-05 2.313883292989273120e-03
2.590511860174781445e-05 2.556849000338646139e-03
2.591510611735330964e-05 2.792668803554434250e-03
2.592509363295880144e-05 3.018664565059860343e-03
2.593508114856429663e-05 3.230194581934492815e-03
2.594506866416978843e-05 3.422591985273540274e-03
2.595505617977528022e-05 3.593230397029679741e-03
2.596504369538077541e-05 3.742769866589413900e-03
2.597503121098626721e-05 3.874952901416075113e-03
2.598501872659175901e-05 3.995030165088775224e-03
2.599500624219725419e-05 4.107500345137508023e-03
2.600499375780274599e-05 4.214194917821514202e-03
2.601498127340823779e-05 4.313553020862640960e-03
2.602496878901373298e-05 4.401444997457615652e-03
2.603495630461922817e-05 4.473171548089305456e-03
2.604494382022471996e-05 4.525710238703616398e-03
2.605493133583021176e-05 4.559156356163491901e-03
2.606491885143570695e-05 4.576733796707841556e-03
2.607490636704119875e-05 4.583300491051470540e-03
2.608489388264669055e-05 4.583079209873120938e-03
2.609488139825218573e-05 4.577615452067636953e-03
2.610486891385767753e-05 4.564981200670580053e-03
2.611485642946316933e-05 4.540543632677759324e-03
2.612484394506866452e-05 4.499025396970633695e-03
2.613483146067415632e-05 4.436881838540100362e-03
2.614481897627965150e-05 4.353962832354580509e-03
2.615480649188514330e-05 4.253652887501463073e-03
2.616479400749063849e-05 4.141449776219038002e-03
2.617478152309613029e-05 4.022644010263426093e-03
2.618476903870162209e-05 3.900165226544745779e-03
2.619475655430711727e-05 3.773559945231772308e-03
2.620474406991260907e-05 3.639624466034484165e-03
2.621473158551810087e-05 3.494351222770049944e-03
2.622471910112359606e-05 3.335298641482291760e-03
2.623470661672908785e-05 3.163251572351831898e-03
2.624469413233458304e-05 2.982420520108821846e-03
2.625468164794007484e-05 2.799030069232608456e-03
2.626466916354557003e-05 2.618942255550940190e-03
2.627465667915106183e-05 2.445388627833359248e-03
2.628464419475655362e-05 2.277877101786866462e-03
2.629463171036204881e-05 2.112720913955415045e-03
2.630461922596754061e-05 1.944988564654303058e-03
2.631460674157303241e-05 1.770951962211682936e-03
2.632459425717852759e-05 1.589942333821716151e-03
2.633458177278401939e-05 1.404712988973605284e-03
2.634456928838951119e-05 1.220231413175355915e-03
2.635455680399500638e-05 1.041422168769500292e-03
2.636454431960050157e-05 8.709547722535244301e-04
2.637453183520599336e-05 7.080601347265342302e-04
2.638451935081148516e-05 5.489850058265757565e-04
2.639450686641698035e-05 3.888074799004159754e-04
2.640449438202247215e-05 2.238096093969327619e-04
2.641448189762796395e-05 5.327653776924919863e-05
2.642446941323345913e-05 -1.200476122100159834e-04
2.643445692883895093e-05 -2.911068606988760632e-04
2.644444444444444273e-05 -4.546845106840011761e-04
2.645443196004993792e-05 -6.075925509399210779e-04
2.646441947565542972e-05 -7.498531180664205504e-04
2.647440699126092490e-05 -8.844023107587696900e-04
2.648439450686641670e-05 -1.015425450548779196e-03
2.649438202247191189e-05 -1.146160586323939504e-03
2.650436953807740369e-05 -1.277165156701868306e-03
2.651435705368289548e-05 -1.405899051087347194e-03
2.652434456928839067e-05 -1.527738893444727328e-03
2.653433208489388247e-05 -1.637988261983482595e-03
2.654431960049937427e-05 -1.733910875737101507e-03
2.655430711610486946e-05 -1.815883230182585139e-03
2.656429463171036125e-05 -1.887101150522685431e-03
2.657428214731585644e-05 -1.952054484631758711e-03
2.658426966292134824e-05 -2.014448885498907119e-03
2.659425717852684343e-05 -2.075562090050765869e-03
2.660424469413233522e-05 -2.133725900944391084e-03
2.661423220973782702e-05 -2.185180591459331273e-03
2.662421972534332221e-05 -2.225811627805946401e-03
2.663420724094881401e-05 -2.252972003419173586e-03
2.664419475655430581e-05 -2.266513398406585882e-03
2.665418227215980099e-05 -2.268635182921895695e-03
2.666416978776529279e-05 -2.262609808385734281e-03
2.667415730337078798e-05 -2.251075182568843674e-03
2.668414481897627978e-05 -2.234674055201227999e-03
2.669413233458177496e-05 -2.211704125429503256e-03
2.670411985018726676e-05 -2.178863630705789312e-03
2.671410736579275856e-05 -2.132753446145949430e-03
2.672409488139825375e-05 -2.071380484037083688e-03
2.673408239700374555e-05 -1.995003092758070289e-03
2.674406991260923735e-05 -1.905927595290750690e-03
2.675405742821473253e-05 -1.807439639742577800e-03
2.676404494382022433e-05 -1.702391004278369906e-03
2.677403245942571613e-05 -1.592131791553197655e-03
2.678401997503121132e-05 -1.476238169976415698e-03
2.679400749063670650e-05 -1.353143652435967676e-03
2.680399500624219830e-05 -1.221283691543551464e-03
2.681398252184769010e-05 -1.080194484885067027e-03
2.682397003745318529e-05 -9.310282640396963343e-04
2.683395755305867709e-05 -7.762954955504184967e-04
2.684394506866416888e-05 -6.189705251465373037e-04
2.685393258426966407e-05 -4.614489812857982686e-04
2.686392009987515587e-05 -3.048337394594864409e-04
2.687390761548064767e-05 -1.488758908285083991e-04
2.688389513108614286e-05 7.489935114352085514e-06
2.689388264669163465e-05 1.653076102905558383e-04
2.690387016229712984e-05 3.249078940733837804e-04
2.691385767790262164e-05 4.856709087750663793e-04
2.692384519350811683e-05 6.463108635760632902e-04
2.693383270911360862e-05 8.054514958042630936e-04
2.694382022471910042e-05 9.621521109725196660e-04
2.695380774032459561e-05 1.116086505193386331e-03
2.696379525593008741e-05 1.267303282920351215e-03
2.697378277153557921e-05 1.415730176072159917e-03
2.698377028714107439e-05 1.560730098087316020e-03
2.699375780274656619e-05 1.700988751819251885e-03
2.700374531835206138e-05 1.834805035390561041e-03
2.701373283395755318e-05 1.960627752342899727e-03
2.702372034956304836e-05 2.077527626165635855e-03
2.703370786516854016e-05 2.185336245926372978e-03
2.704369538077403196e-05 2.284345448739906470e-03
2.705368289637952715e-05 2.374734676235069550e-03
2.706367041198501895e-05 2.456057273579687755e-03
2.707365792759051075e-05 2.527118197907451350e-03
2.708364544319600593e-05 2.586353698864172265e-03
2.709363295880149773e-05 2.632572239564364997e-03
2.710362047440698953e-05 2.665663308440445033e-03
2.711360799001248472e-05 2.686889494434787848e-03
2.712359550561797990e-05 2.698506652547593473e-03
2.713358302122347170e-05 2.702870828192167202e-03
2.714357053682896350e-05 2.701416973201074736e-03
2.715355805243445869e-05 2.694048933182857913e-03
2.716354556803995049e-05 2.679266659458438404e-03
2.717353308364544228e-05 2.655057242614786931e-03
2.718352059925093747e-05 2.620118571159926052e-03
2.719350811485642927e-05 2.574820342111373318e-03
2.720349563046192107e-05 2.521349824171136705e-03
2.721348314606741625e-05 2.462906505192664127e-03
2.722347066167290805e-05 2.402241744750266937e-03
2.723345817727840324e-05 2.340243279584612503e-03
2.724344569288389504e-05 2.275254375575790078e-03
2.725343320848939023e-05 2.203598232580543988e-03
2.726342072409488202e-05 2.121093977669022673e-03
2.727340823970037382e-05 2.024980595659737256e-03
2.728339575530586901e-05 1.915305770838103810e-03
2.729338327091136081e-05 1.795149621506910830e-03
2.730337078651685261e-05 1.669443908070678603e-03
2.731335830212234779e-05 1.542938960939621703e-03
2.732334581772783959e-05 1.418205756645569190e-03
2.733333333333333478e-05 1.294665822153663257e-03
2.734332084893882658e-05 1.169094271803187675e-03
2.735330836454432176e-05 1.037478046637068220e-03
2.736329588014981356e-05 8.973238406896908229e-04
2.737328339575530536e-05 7.493588442606761166e-04
2.738327091136080055e-05 5.977104576722775666e-04
2.739325842696629235e-05 4.484677823529853208e-04
2.740324594257178415e-05 3.071707675261378624e-04
2.741323345817727933e-05 1.764134623248216484e-04
2.742322097378277113e-05 5.467221378191909566e-05
2.743320848938826293e-05 -6.297377285105692309e-05
2.744319600499375812e-05 -1.825622421379155850e-04
2.745318352059925330e-05 -3.083627815585812128e-04
2.746317103620474510e-05 -4.407567357032192044e-04
2.747315855181023690e-05 -5.758562206109977015e-04
2.748314606741573209e-05 -7.071687744256153129e-04
2.749313358302122389e-05 -8.285130973465716815e-04
2.750312109862671568e-05 -9.369055250295364777e-04
2.751310861423221087e-05 -1.034024337861900273e-03
2.752309612983770267e-05 -1.125578081508869658e-03
2.753308364544319447e-05 -1.218729466449737118e-03
2.754307116104868965e-05 -1.318783918794291972e-03
2.755305867665418145e-05 -1.426617334009144377e-03
2.756304619225967664e-05 -1.538091972625337586e-03
2.757303370786516844e-05 -1.645700746124062214e-03
2.758302122347066363e-05 -1.741816768490698358e-03
2.759300873907615542e-05 -1.822015991719452832e-03
2.760299625468164722e-05 -1.886999169263658526e-03
2.761298377028714241e-05 -1.942156304232965430e-03
2.762297128589263421e-05 -1.995036778082828147e-03
2.763295880149812601e-05 -2.051794274202907355e-03
2.764294631710362119e-05 -2.114284221820694754e-03
2.765293383270911299e-05 -2.179124791506661159e-03
2.766292134831460818e-05 -2.239228454352667694e-03
2.767290886392009998e-05 -2.287047601818511210e-03
2.768289637952559516e-05 -2.318108604324726259e-03
2.769288389513108696e-05 -2.333163159432446055e-03
2.770287141073657876e-05 -2.338002618310220347e-03
2.771285892634207395e-05 -2.340900865779261143e-03
2.772284644194756575e-05 -2.348921880902061707e-03
2.773283395755305754e-05 -2.364709194495570252e-03
2.774282147315855273e-05 -2.385264491169403981e-03
2.775280898876404453e-05 -2.403230734965113632e-03
2.776279650436953972e-05 -2.410205702835803345e-03
2.777278401997503152e-05 -2.400532885034821831e-03
2.778277153558052670e-05 -2.373893097729058103e-03
2.779275905118601850e-05 -2.335512839974044404e-03
2.780274656679151030e-05 -2.293935787647314543e-03
2.781273408239700549e-05 -2.257301347292162228e-03
2.782272159800249728e-05 -2.229828257174425957e-03
2.783270911360798908e-05 -2.210060762067272803e-03
2.784269662921348427e-05 -2.191673976528879780e-03
2.785268414481897607e-05 -2.166403543663679519e-03
2.786267166042446787e-05 -2.127831291468673582e-03
2.787265917602996305e-05 -2.074307123610455265e-03
2.788264669163545824e-05 -2.009736027993845337e-03
2.789263420724095004e-05 -1.941852224021493618e-03
2.790262172284644184e-05 -1.878848776135630177e-03
2.791260923845193702e-05 -1.825825546861293116e-03
2.792259675405742882e-05 -1.782664861059191823e-03
2.793258426966292062e-05 -1.744230361048818055e-03
2.794257178526841581e-05 -1.702845896592820960e-03
2.795255930087390761e-05 -1.651863761442412320e-03
2.796254681647939941e-05 -1.588772447705371921e-03
2.797253433208489459e-05 -1.516449098688985378e-03
2.798252184769038639e-05 -1.442064405337378742e-03
2.799250936329588158e-05 -1.374057699073560467e-03
2.800249687890137338e-05 -1.318579581564462882e-03
2.801248439450686856e-05 -1.276931410266597634e-03
2.802247191011236036e-05 -1.245123621764886212e-03
2.803245942571785216e-05 -1.215669707248588421e-03
2.804244694132334735e-05 -1.180895336865127971e-03
2.805243445692883915e-05 -1.136260814643605659e-03
2.806242197253433094e-05 -1.082296890059170850e-03
2.807240948813982613e-05 -1.024294092078026873e-03
2.808239700374531793e-05 -9.699762461592975876e-04
2.809238451935081312e-05 -9.260970590930468283e-04
2.810237203495630492e-05 -8.954776560507614509e-04
2.811235955056180010e-05 -8.757178601739275606e-04
2.812234706616729190e-05 -8.601726453805043316e-04
2.813233458177278370e-05 -8.406899143121110895e-04
2.814232209737827889e-05 -8.110070966557538039e-04
2.815230961298377068e-05 -7.693233146136942884e-04
2.816229712858926248e-05 -7.190129546358818395e-04
2.817228464419475767e-05 -6.671168707609532924e-04
2.818227215980024947e-05 -6.213531662376199681e-04
2.819225967540574127e-05 -5.868592800920967734e-04
2.820224719101123645e-05 -5.640836669207301753e-04
2.821223470661673164e-05 -5.486716964790838572e-04
2.822222222222222344e-05 -5.334689603787984551e-04
2.823220973782771524e-05 -5.117074772788738918e-04
2.824219725343321042e-05 -4.800614922095631978e-04
2.825218476903870222e-05 -4.402189596424607439e-04
2.826217228464419402e-05 -3.983315972892664727e-04
2.827215980024968921e-05 -3.624543412385937066e-04
2.828214731585518101e-05 -3.391144695999740387e-04
2.829213483146067281e-05 -3.304202085149105764e-04
2.830212234706616799e-05 -3.330059174087030829e-04
2.831210986267165979e-05 -3.392303230538566043e-04
2.832209737827715498e-05 -3.402676040699781747e-04
2.833208489388264678e-05 -3.297318423262224894e-04
2.834207240948814196e-05 -3.063461051678838796e-04
2.835205992509363376e-05 -2.744302513283803486e-04
2.836204744069912556e-05 -2.420479302217018946e-04
2.837203495630462075e-05 -2.174652853416184626e-04
2.838202247191011255e-05 -2.054934404600707661e-04
2.839200998751560434e-05 -2.052503450451108389e-04
2.840199750312109953e-05 -2.104339573008712737e-04
2.841198501872659133e-05 -2.119428737999615978e-04
2.842197253433208652e-05 -2.018506499972937552e-04
2.843196004993757831e-05 -1.769570354892666564e-04
2.844194756554307350e-05 -1.404046242385531616e-04
2.845193508114856530e-05 -1.004882971547330751e-04
2.846192259675405710e-05 -6.722481632356235503e-05
2.847191011235955229e-05 -4.804350825127583755e-05
2.848189762796504408e-05 -4.454154787908075959e-05
2.849188514357053588e-05 -5.168470808080498336e-05
2.850187265917603107e-05 -5.999323137372822084e-05
2.851186017478152287e-05 -5.968572499550175889e-05
2.852184769038701805e-05 -4.506669980978843145e-05
2.853183520599250985e-05 -1.714001845450804150e-05
2.854182272159800504e-05 1.665992657646837469e-05
2.855181023720349684e-05 4.569751879765864125e-05
2.856179775280898864e-05 6.081675587985875412e-05
2.857178526841448382e-05 5.847501246850357712e-05
2.858177278401997562e-05 4.237437628972602014e-05
2.859176029962546742e-05 2.191468565027739974e-05
2.860174781523096261e-05 7.959022770871122311e-06
2.861173533083645441e-05 7.874343746804576496e-06
2.862172284644194621e-05 2.200058285730349092e-05
2.863171036204744139e-05 4.327697208553736731e-05
2.864169787765293319e-05 6.012717524286487891e-05
2.865168539325842838e-05 6.150060852208672824e-05
2.866167290886392018e-05 4.174619985287443286e-05
2.867166042446941536e-05 3.202134401623485677e-06
2.868164794007490716e-05 -4.482362528352156909e-05
2.869163545568039896e-05 -9.011910382125826733e-05
2.870162297128589415e-05 -1.230038092948272264e-04
2.871161048689138595e-05 -1.406144397038773183e-04
2.872159800249687774e-05 -1.481881060832850039e-04
2.873158551810237293e-05 -1.565955946902726536e-04
2.874157303370786473e-05 -1.773646449047125906e-04
2.875156054931335992e-05 -2.173307000387121731e-04
2.876154806491885171e-05 -2.754130765007501390e-04
2.877153558052434690e-05 -3.428809918177822512e-04
2.878152309612983870e-05 -4.071574377318196007e-04
2.879151061173533050e-05 -4.573077688908618998e-04
2.880149812734082569e-05 -4.888128862288838253e-04
2.881148564294631748e-05 -5.053827708014678672e-04
2.882147315855180928e-05 -5.171134672179554395e-04
2.883146067415730447e-05 -5.356835641605435993e-04
2.884144818976279627e-05 -5.689033743887289465e-04
2.885143570536829145e-05 -6.170241363766730634e-04
2.886142322097378325e-05 -6.725828126285634178e-04
2.887141073657927844e-05 -7.237058263470956196e-04
2.888139825218477024e-05 -7.594881808465753486e-04
2.889138576779026204e-05 -7.748973656453843903e-04
2.890137328339575722e-05 -7.730527089535112239e-04
2.891136079900124902e-05 -7.637463064710322972e-04
2.892134831460674082e-05 -7.590457445013499681e-04
2.893133583021223601e-05 -7.678918655461113843e-04
2.894132334581772781e-05 -7.922119672467694629e-04
2.895131086142321960e-05 -8.262076597567591255e-04
2.896129837702871479e-05 -8.592096907206971026e-04
2.897128589263420998e-05 -8.806145440313530026e-04
2.898127340823970178e-05 -8.847142274078711663e-04
2.899126092384519358e-05 -8.731759478264366006e-04
2.900124843945068876e-05 -8.541968307139238565e-04
2.901123595505618056e-05 -8.386626371110603075e-04
2.902122347066167236e-05 -8.352427889125960949e-04
2.903121098626716755e-05 -8.466001106619817267e-04
2.904119850187265934e-05 -8.684551606400628485e-04
2.905118601747815114e-05 -8.917450398940185300e-04
2.906117353308364633e-05 -9.069089835112191869e-04
2.907116104868913813e-05 -9.082025059475463263e-04
2.908114856429463332e-05 -8.961377161945816971e-04
2.909113607990012511e-05 -8.769481962720311868e-04
2.910112359550562030e-05 -8.595330469481985824e-04
2.911111111111111210e-05 -8.512789449183251348e-04
2.912109862671660390e-05 -8.547556942604158780e-04
2.913108614232209908e-05 -8.667029419028599718e-04
2.914107365792759088e-05 -8.797277909299792411e-04
2.915106117353308268e-05 -8.857326694351768575e-04
2.916104868913857787e-05 -8.794986045400783039e-04
2.917103620474406967e-05 -8.607645697801237722e-04
2.918102372034956485e-05 -8.339956733919135466e-04
2.919101123595505665e-05 -8.060175198697734416e-04
2.920099875156055184e-05 -7.827941745411645755e-04
2.921098626716604364e-05 -7.668231359129160400e-04
2.922097378277153544e-05 -7.563069021189486535e-04
2.923096129837703062e-05 -7.463030936824077786e-04
2.924094881398252242e-05 -7.312363442244520194e-04
2.925093632958801422e-05 -7.074768147221870270e-04
2.926092384519350941e-05 -6.748296173224678290e-04
2.927091136079900121e-05 -6.363449865773656514e-04
2.928089887640449300e-05 -5.967289779023230659e-04
2.929088639200998819e-05 -5.601805332694355204e-04
2.930087390761548338e-05 -5.287224865003625892e-04
2.931086142322097518e-05 -5.017135317787450475e-04
2.932084893882646698e-05 -4.766211702233548236e-04
2.933083645443196216e-05 -4.504936984255899840e-04
2.934082397003745396e-05 -4.213548279642941085e-04
2.935081148564294576e-05 -3.888617316810169923e-04
2.936079900124844095e-05 -3.540403742322233540e-04
2.937078651685393274e-05 -3.183899162991781114e-04
2.938077403245942454e-05 -2.829520648085283871e-04
2.939076154806491973e-05 -2.478564717698016301e-04
2.940074906367041153e-05 -2.125124876694440396e-04
2.941073657927590672e-05 -1.762259298470348875e-04
2.942072409488139851e-05 -1.387817637416249947e-04
2.943071161048689370e-05 -1.006000434183348783e-04
2.944069912609238550e-05 -6.236215549889091432e-05
2.945068664169787730e-05 -2.437965863739407308e-05
2.946067415730337248e-05 1.384871038350968020e-05
2.947066167290886428e-05 5.351396376944539510e-05
2.948064918851435608e-05 9.579694064935731794e-05
2.949063670411985127e-05 1.409393623558300747e-04
2.950062421972534307e-05 1.876614563997898325e-04
2.951061173533083825e-05 2.333535554392352960e-04
2.952059925093633005e-05 2.751158421272524644e-04
2.953058676654182524e-05 3.111833842190356888e-04
2.954057428214731704e-05 3.420119615011239745e-04
2.955056179775280884e-05 3.703472048029817399e-04
2.956054931335830402e-05 4.001106774775076494e-04
2.957053682896379582e-05 4.344853248603920302e-04
2.958052434456928762e-05 4.741145788775531864e-04
2.959051186017478281e-05 5.163453108965417775e-04
2.960049937578027461e-05 5.560590143694605064e-04
2.961048689138576979e-05 5.878110078782512607e-04
2.962047440699126159e-05 6.083848235905645703e-04
2.963046192259675678e-05 6.185225852378159299e-04
2.964044943820224858e-05 6.229360003508553449e-04
2.965043695380774038e-05 6.283960648842126188e-04
2.966042446941323556e-05 6.407298222473522750e-04
2.967041198501872736e-05 6.620616083979520561e-04
2.968039950062421916e-05 6.896464864156272084e-04
2.969038701622971435e-05 7.169204438679161774e-04
2.970037453183520614e-05 7.364472225292521780e-04
2.971036204744069794e-05 7.434104788988077752e-04
2.972034956304619313e-05 7.380364890706250010e-04
2.973033707865168832e-05 7.257280341157981056e-04
2.974032459425718011e-05 7.147841382387820673e-04
2.975031210986267191e-05 7.126175661045432586e-04
2.976029962546816710e-05 7.222317183386549886e-04
2.977028714107365890e-05 7.406230773866081217e-04
2.978027465667915070e-05 7.599604589657381988e-04
2.979026217228464588e-05 7.710476858017343768e-04
2.980024968789013768e-05 7.675817177674348251e-04
2.981023720349562948e-05 7.492316535037228664e-04
2.982022471910112467e-05 7.220729451576232086e-04
2.983021223470661985e-05 6.960546285368614337e-04
2.984019975031210827e-05 6.806397327702946648e-04
2.985018726591760345e-05 6.805415124169140236e-04
2.986017478152309864e-05 6.935093717197155861e-04
2.987016229712859044e-05 7.112030681975221608e-04
2.988014981273408224e-05 7.228598535059023054e-04
2.989013732833957742e-05 7.200629462508008512e-04
2.990012484394506922e-05 7.004741591890354096e-04
2.991011235955056102e-05 6.688364475205050468e-04
2.992009987515605621e-05 6.348026548574083831e-04
2.993008739076155139e-05 6.085100868018816951e-04
2.994007490636703980e-05 5.959626274001779368e-04
2.995006242197253499e-05 5.963226998184431452e-04
2.996004993757803018e-05 6.023504453222406491e-04
2.997003745318352198e-05 6.037590825625968865e-04
2.998002496878901377e-05 5.920173709925618871e-04
2.999001248439450896e-05 5.643733653201387897e-04
3.000000000000000076e-05 5.253397393971681595e-04


==> tikzpictures/data_cylinder/with_w/rec0_sim.dat <==
2.199999999999999943e-05 9.810699290427361918e-11
2.200998751560549123e-05 2.209008610003294833e-10
2.201997503121098641e-05 3.028976846362751237e-10
2.202996254681647821e-05 3.195827575249482086e-10
2.203995006242197340e-05 2.596370037352512261e-10
2.204993757802746520e-05 1.291351658898983514e-10
2.205992509363295700e-05 -4.790691636393907689e-11
2.206991260923845218e-05 -2.331262192483553135e-10
2.207990012484394398e-05 -3.816363384146841807e-10
2.208988764044943917e-05 -4.524526305001633443e-10
2.209987515605493097e-05 -4.193974473202892448e-10
2.210986267166042277e-05 -2.794679104423407917e-10
2.211985018726591795e-05 -5.647675635313611805e-11
2.212983770287140975e-05 2.023167795706852308e-10
2.213982521847690494e-05 4.358937678165082152e-10
2.214981273408239674e-05 5.839356967782412459e-10
2.215980024968788853e-05 6.023395971265565183e-10
2.216978776529338372e-05 4.760192868222736118e-10
2.217977528089887552e-05 2.247399873031873272e-10
2.218976279650436732e-05 -9.944572223747135498e-11
2.219975031210986251e-05 -4.231618984995630253e-10
2.220973782771535430e-05 -6.686954452795429505e-10
2.221972534332084949e-05 -7.727260424461237396e-10
2.222971285892634129e-05 -7.021430409847481942e-10
2.223970037453183309e-05 -4.631647254546160740e-10
2.224968789013732827e-05 -1.017472294605099881e-10
2.225967540574282007e-05 3.055602087311999444e-10
2.226966292134831526e-05 6.675417216846356869e-10
2.227965043695380706e-05 8.983123372447700032e-10
2.228963795255929886e-05 9.368290952336462229e-10
2.229962546816479404e-05 7.622884375030322160e-10
2.230961298377028584e-05 4.010741855983386370e-10
2.231960049937578103e-05 -7.568183514503144775e-11
2.232958801498127283e-05 -5.651233272515426488e-10
2.233957553058676463e-05 -9.540315606868018419e-10
2.234956304619225981e-05 -1.144651187517015662e-09
2.235955056179775161e-05 -1.079102832239974202e-09
2.236953807740324680e-05 -7.567619987347353298e-10
2.237952559300873860e-05 -2.390099510914524823e-10
2.238951310861423040e-05 3.615324997225597062e-10
2.239950062421972558e-05 9.052286916676272809e-10
2.240948813982521738e-05 1.258882147480168553e-09
2.241947565543071257e-05 1.329620406489563945e-09
2.242946317103620437e-05 1.090539929618962289e-09
2.243945068664169616e-05 5.897310865844415752e-10
2.244943820224719135e-05 -5.897483654576469914e-11
2.245942571785268315e-05 -7.034160991062324177e-10
2.246941323345817834e-05 -1.190478584801292618e-09
2.247940074906367014e-05 -1.404360031576238800e-09
2.248938826466916193e-05 -1.294838541194741376e-09
2.249937578027465712e-05 -8.896810648427616106e-10
2.250936329588014892e-05 -2.869195338060326915e-10
2.251935081148564072e-05 3.695528012477011352e-10
2.252933832709113590e-05 9.247261160272869071e-10
2.253932584269662770e-05 1.249126054081215660e-09
2.254931335830212289e-05 1.269102707167872515e-09
2.255930087390761469e-05 9.838589557373640491e-10
2.256928838951310988e-05 4.658592916880102327e-10
2.257927590511860167e-05 -1.545816856149301849e-10
2.258926342072409347e-05 -7.189597844986412198e-10
2.259925093632958866e-05 -1.077561052642786505e-09
2.260923845193508046e-05 -1.126960565611922511e-09
2.261922596754057226e-05 -8.388371074594516671e-10
2.262921348314606744e-05 -2.737666686599330073e-10
2.263920099875155924e-05 4.274984324778631672e-10
2.264918851435705443e-05 1.073882537752947695e-09
2.265917602996254623e-05 1.471028203871366237e-09
2.266916354556803803e-05 1.474022059337829014e-09
2.267915106117353321e-05 1.032628499777424017e-09
2.268913857677902501e-05 2.132658339897043314e-10
2.269912609238452020e-05 -8.094025994488555739e-10
2.270911360799001200e-05 -1.792190651499583730e-09
2.271910112359550380e-05 -2.485569125531591198e-09
2.272908863920099898e-05 -2.700783906640185188e-09
2.273907615480649078e-05 -2.361902694745090638e-09
2.274906367041198597e-05 -1.527079686540217545e-09
2.275905118601747777e-05 -3.727376558293945037e-10
2.276903870162296956e-05 8.569875503380093657e-10
2.277902621722846475e-05 1.918322735942143759e-09
2.278901373283395655e-05 2.634390803342273191e-09
2.279900124843945174e-05 2.939593605066914787e-09
2.280898876404494354e-05 2.890603779965017510e-09
2.281897627965043533e-05 2.638635673865986837e-09
2.282896379525593052e-05 2.373823420599491614e-09
2.283895131086142232e-05 2.255334381965384420e-09
2.284893882646691751e-05 2.347230867387123717e-09
2.285892634207240930e-05 2.575288326318950229e-09
2.286891385767790110e-05 2.720380159153878149e-09
2.287890137328339629e-05 2.450562117463754431e-09
2.288888888888888809e-05 1.392066888572410891e-09
2.289887640449438328e-05 -7.713843906953030950e-10
2.290886392009987507e-05 -4.186057238290442281e-09
2.291885143570536687e-05 -8.728703765492885059e-09
2.292883895131086206e-05 -1.394251527650176635e-08
2.293882646691635386e-05 -1.903348298291602130e-08
2.294881398252184566e-05 -2.294682695390946124e-08
2.295880149812734084e-05 -2.451769360935906210e-08
2.296878901373283264e-05 -2.268235889522057802e-08
2.297877652933832783e-05 -1.670911931386301858e-08
2.298876404494381963e-05 -6.404760118607319259e-09
2.299875156054931143e-05 7.762763716761042179e-09
2.300873907615480661e-05 2.464302128459676165e-08
2.301872659176029841e-05 4.250772770841811792e-08
2.302871410736579360e-05 5.925270007745637688e-08
2.303870162297128540e-05 7.265409309359424536e-08
2.304868913857677719e-05 8.062789695551673732e-08
2.305867665418227238e-05 8.144451035773813994e-08
2.306866416978776418e-05 7.386941941536393616e-08
2.307865168539325937e-05 5.722795240438321621e-08
2.308863920099875117e-05 3.142693544619971476e-08
2.309862671660424296e-05 -3.045274686983930511e-09
2.310861423220973815e-05 -4.508871782942245075e-08
2.311860174781522995e-05 -9.292024624646834326e-08
2.312858926342072514e-05 -1.439673936483599708e-07
2.313857677902621693e-05 -1.947389820363160828e-07
2.314856429463170873e-05 -2.407450440970227572e-07
2.315855181023720392e-05 -2.765021610591649056e-07
2.316853932584269572e-05 -2.956921333442321031e-07
2.317852684144819091e-05 -2.915277612860683793e-07
2.318851435705368270e-05 -2.573455423547141975e-07
2.319850187265917450e-05 -1.874300660682065135e-07
2.320848938826466969e-05 -7.802960827955755841e-08
2.321847690387016149e-05 7.150220695678527613e-08
2.322846441947565667e-05 2.576337240794632518e-07
2.323845193508114847e-05 4.717179629018705587e-07
2.324843945068664027e-05 6.994931297330927159e-07
2.325842696629213546e-05 9.211349687302748146e-07
2.326841448189762726e-05 1.111959477310716005e-06
2.327840199750311906e-05 1.243923507230878630e-06
2.328838951310861424e-05 1.287764360334304289e-06
2.329837702871410604e-05 1.215717370899665853e-06
2.330836454431960123e-05 1.004551649292471720e-06
2.331835205992509303e-05 6.387836421244081588e-07
2.332833957553058821e-05 1.136298193467660747e-07
2.333832709113608001e-05 -5.622867749750126228e-07
2.334831460674157181e-05 -1.364852287227756658e-06
2.335830212234706700e-05 -2.253249235812143939e-06
2.336828963795255880e-05 -3.169504820451888279e-06
2.337827715355805059e-05 -4.039484238432102667e-06
2.338826466916354578e-05 -4.775110441508569063e-06
2.339825218476903758e-05 -5.278206913973310007e-06
2.340823970037453277e-05 -5.446090190737276568e-06
2.341822721598002457e-05 -5.178825499950690017e-06
2.342821473158551636e-05 -4.388009564427128781e-06
2.343820224719101155e-05 -3.006792879519768488e-06
2.344818976279650335e-05 -1.000767383146919099e-06
2.345817727840199854e-05 1.621553342139259639e-06
2.346816479400749033e-05 4.798422736821915854e-06
2.347815230961298213e-05 8.406932771547031142e-06
2.348813982521847732e-05 1.225777254760432352e-05
2.349812734082396912e-05 1.609345768904174294e-05
2.350811485642946431e-05 1.959239257130851065e-05
2.351810237203495610e-05 2.237777159767293089e-05
2.352808988764044790e-05 2.403335788255256072e-05
2.353807740324594309e-05 2.412557154785082607e-05
2.354806491885143489e-05 2.223181993468185136e-05
2.355805243445693007e-05 1.797398846589388929e-05
2.356803995006242187e-05 1.105663433267148174e-05
2.357802746566791367e-05 1.307606659494720920e-06
2.358801498127340886e-05 -1.128146608432998424e-05
2.359800249687890066e-05 -2.651379992120669486e-05
2.360799001248439246e-05 -4.395286867441717670e-05
2.361797752808988764e-05 -6.289130581487627561e-05
2.362796504369537944e-05 -8.232860590072176824e-05
2.363795255930087463e-05 -1.009617057702999070e-04
2.364794007490636643e-05 -1.171840755113389977e-04
2.365792759051186161e-05 -1.291036005100698256e-04
2.366791510611735341e-05 -1.345734843393575208e-04
2.367790262172284521e-05 -1.312394083306472436e-04
2.368789013732834040e-05 -1.166040459532140499e-04
2.369787765293383220e-05 -8.810444762850786404e-05
2.370786516853932399e-05 -4.320303631505622698e-05
2.371785268414481918e-05 2.051216778472776469e-05
2.372784019975031098e-05 1.052194397676704503e-04
2.373782771535580617e-05 2.127563858724586677e-04
2.374781523096129796e-05 3.445098998849523120e-04
2.375780274656678976e-05 5.013165561673861483e-04
2.376779026217228495e-05 6.833741018647302400e-04
2.377777777777777675e-05 8.901614888742432697e-04
2.378776529338327194e-05 1.120388165565739877e-03
2.379775280898876373e-05 1.371954195016094301e-03
2.380774032459425553e-05 1.641940210930920669e-03
2.381772784019975072e-05 1.926622543822814485e-03
2.382771535580524252e-05 2.221504728059218829e-03
2.383770287141073770e-05 2.521383653838606392e-03
2.384769038701622950e-05 2.820429294849466622e-03
2.385767790262172130e-05 3.112286420338053992e-03
2.386766541822721649e-05 3.390195109130160131e-03
2.387765293383270829e-05 3.647121017112662546e-03
2.388764044943820347e-05 3.875898507753495516e-03
2.389762796504369527e-05 4.069378253751961515e-03
2.390761548064918707e-05 4.220577303439230869e-03
2.391760299625468226e-05 4.322824620335353682e-03
2.392759051186017406e-05 4.369906007221452393e-03
2.393757802746566586e-05 4.356195782431626640e-03
2.394756554307116104e-05 4.276779796166763244e-03
2.395755305867665284e-05 4.127568346004120182e-03
2.396754057428214803e-05 3.905386500945490225e-03
2.397752808988763983e-05 3.608063552781036552e-03
2.398751560549313501e-05 3.234496863580378113e-03
2.399750312109862681e-05 2.784703930526030713e-03
2.400749063670411861e-05 2.259869043237972518e-03
2.401747815230961380e-05 1.662357756797479443e-03
2.402746566791510560e-05 9.957330592989587035e-04
2.403745318352059739e-05 2.647459235360119750e-04
2.404744069912609258e-05 -5.246909208524355023e-04
2.405742821473158438e-05 -1.365533521528660039e-03
2.406741573033707957e-05 -2.249671710880917896e-03
2.407740324594257136e-05 -3.167995901846029985e-03
2.408739076154806655e-05 -4.110488657867838146e-03
2.409737827715355835e-05 -5.066336974924767061e-03
2.410736579275905015e-05 -6.024049418972677802e-03
2.411735330836454534e-05 -6.971598980871965105e-03
2.412734082397003713e-05 -7.896568595657507336e-03
2.413732833957552893e-05 -8.786307709241731462e-03
2.414731585518102412e-05 -9.628093530782800419e-03
2.415730337078651592e-05 -1.040928716823689461e-02
2.416729088639201110e-05 -1.111749438533903879e-02
2.417727840199750290e-05 -1.174070618481161746e-02
2.418726591760299470e-05 -1.226743757855246891e-02
2.419725343320848989e-05 -1.268684092060467193e-02
2.420724094881398169e-05 -1.298881035939863232e-02
2.421722846441947687e-05 -1.316405726179289450e-02
2.422721598002496867e-05 -1.320416564717606656e-02
2.423720349563046047e-05 -1.310163079486569015e-02
2.424719101123595566e-05 -1.284986485486479778e-02
2.425717852684144746e-05 -1.244319165789336754e-02
2.426716604244693925e-05 -1.187682148667813450e-02
2.427715355805243444e-05 -1.114680928094832074e-02
2.428714107365792624e-05 -1.025002013452221312e-02
2.429712858926342143e-05 -9.184082371761301961e-03
2.430711610486891323e-05 -7.947361377022475748e-03
2.431710362047440841e-05 -6.538939019771710867e-03
2.432709113607990021e-05 -4.958605457624357289e-03
2.433707865168539201e-05 -3.206876177796282902e-03
2.434706616729088720e-05 -1.285020578093398888e-03
2.435705368289637899e-05 8.048836121741041044e-04
2.436704119850187079e-05 3.059878263856996398e-03
2.437702871410736598e-05 5.476044181087053563e-03
2.438701622971285778e-05 8.048396646259385612e-03
2.439700374531835297e-05 1.077079833756383262e-02
2.440699126092384476e-05 1.363585913514655211e-02
2.441697877652933995e-05 1.663485182565301035e-02
2.442696629213483175e-05 1.975765792730066819e-02
2.443695380774032355e-05 2.299270605868289699e-02
2.444694132334581873e-05 2.632694771198240691e-02
2.445692883895131053e-05 2.974584490238294660e-02
2.446691635455680233e-05 3.323337923209643274e-02
2.447690387016229752e-05 3.677208799341310369e-02
2.448689138576778932e-05 4.034310840817263016e-02
2.449687890137328450e-05 4.392624696036039056e-02
2.450686641697877630e-05 4.750007337434555138e-02
2.451685393258426810e-05 5.104199112988461878e-02
2.452684144818976329e-05 5.452834806080462948e-02
2.453682896379525509e-05 5.793452124867741471e-02
2.454681647940075027e-05 6.123502358793619926e-02
2.455680399500624207e-05 6.440360353911733782e-02
2.456679151061173387e-05 6.741334627350267783e-02
2.457677902621722906e-05 7.023676823945840253e-02
2.458676654182272086e-05 7.284593127660828060e-02
2.459675405742821604e-05 7.521255118733881362e-02
2.460674157303370784e-05 7.730812082805423036e-02
2.461672908863919964e-05 7.910408589727699336e-02
2.462671660424469483e-05 8.057199323180122552e-02
2.463670411985018663e-05 8.168374108741008333e-02
2.464669163545568181e-05 8.241177631101062606e-02
2.465667915106117361e-05 8.272944333420738372e-02
2.466666666666666541e-05 8.261130941920175053e-02
2.467665418227216060e-05 8.203351134167116698e-02
2.468664169787765239e-05 8.097420528793745909e-02
2.469662921348314419e-05 7.941396661464639184e-02
2.470661672908863938e-05 7.733624663698873691e-02
2.471660424469413118e-05 7.472774415185208519e-02
2.472659176029962637e-05 7.157883500007626576e-02
2.473657927590511816e-05 6.788390596469334737e-02
2.474656679151061335e-05 6.364163885238154073e-02
2.475655430711610515e-05 5.885519801506567533e-02
2.476654182272159695e-05 5.353237240369213001e-02
2.477652933832709213e-05 4.768558773268552486e-02
2.478651685393258393e-05 4.133182574129920517e-02
2.479650436953807573e-05 3.449247184044089420e-02
2.480649188514357092e-05 2.719302346730574291e-02
2.481647940074906272e-05 1.946277274450008629e-02
2.482646691635455790e-05 1.133439872528150573e-02
2.483645443196004970e-05 2.843494817023586602e-03
2.484644194756554489e-05 -5.971906015339971396e-03
2.485642946317103669e-05 -1.507184836917208753e-02
2.486641697877652849e-05 -2.441493916016993296e-02
2.487640449438202367e-05 -3.395881688474418347e-02
2.488639200998751547e-05 -4.366058413364156537e-02
2.489637952559300727e-05 -5.347717657581828321e-02
2.490636704119850246e-05 -6.336567086894413781e-02
2.491635455680399426e-05 -7.328348106338160306e-02
2.492634207240948944e-05 -8.318852725876899057e-02
2.493632958801498124e-05 -9.303929923758214038e-02
2.494631710362047304e-05 -1.027948485676385693e-01
2.495630461922596823e-05 -1.124147554767521845e-01
2.496629213483146003e-05 -1.218590158824265912e-01
2.497627965043695521e-05 -1.310879574483186372e-01
2.498626716604244701e-05 -1.400621341077988302e-01
2.499625468164793881e-05 -1.487422105423115426e-01
2.500624219725343400e-05 -1.570889240144583421e-01
2.501622971285892579e-05 -1.650631089122628070e-01
2.502621722846441759e-05 -1.726257189554360194e-01
2.503620474406991278e-05 -1.797379697558648126e-01
2.504619225967540458e-05 -1.863615624187159869e-01
2.505617977528089976e-05 -1.924589253390721344e-01
2.506616729088639156e-05 -1.979935770083305069e-01
2.507615480649188675e-05 -2.029304408420037897e-01
2.508614232209737855e-05 -2.072362403765791172e-01
2.509612983770287035e-05 -2.108798683482691061e-01
2.510611735330836553e-05 -2.138328124915840345e-01
2.511610486891385733e-05 -2.160695002096625073e-01
2.512609238451934913e-05 -2.175676231363518343e-01
2.513607990012484432e-05 -2.183083426339441913e-01
2.514606741573033612e-05 -2.182764657347533721e-01
2.515605493133583130e-05 -2.174605376874767515e-01
2.516604244694132310e-05 -2.158527521712484132e-01
2.517602996254681829e-05 -2.134489135783462499e-01
2.518601747815231009e-05 -2.102482669884294664e-01
2.519600499375780189e-05 -2.062533441636412168e-01
2.520599250936329707e-05 -2.014696944283854430e-01
2.521598002496878887e-05 -1.959055698156906833e-01
2.522596754057428067e-05 -1.895716808240119344e-01
2.523595505617977586e-05 -1.824808569196621488e-01
2.524594257178526766e-05 -1.746477767523998970e-01
2.525593008739076284e-05 -1.660888416205772433e-01
2.526591760299625464e-05 -1.568220699935468365e-01
2.527590511860174644e-05 -1.468670060235066077e-01
2.528589263420724163e-05 -1.362448159674181924e-01
2.529588014981273342e-05 -1.249783725909592996e-01
2.530586766541822861e-05 -1.130923637159857859e-01
2.531585518102372041e-05 -1.006134563089945283e-01
2.532584269662921221e-05 -8.757059803833157352e-02
2.533583021223470740e-05 -7.399532352644591637e-02
2.534581772784019919e-05 -5.992209716652503043e-02
2.535580524344569099e-05 -4.538866361965220031e-02
2.536579275905118618e-05 -3.043631203611370240e-02
2.537578027465667798e-05 -1.511007635384084904e-02
2.538576779026217316e-05 5.411148282286079667e-04
2.539575530586766496e-05 1.646440834967423730e-02
2.540574282147316015e-05 3.260302350025940515e-02
2.541573033707865195e-05 4.889640421051041214e-02
2.542571785268414375e-05 6.528042191639335523e-02
2.543570536828963893e-05 8.168772991518970239e-02
2.544569288389513073e-05 9.804818603878417971e-02
2.545568039950062253e-05 1.142893721946520447e-01
2.546566791510611772e-05 1.303371453855173001e-01
2.547565543071160952e-05 1.461162903662995560e-01
2.548564294631710470e-05 1.615510573709065811e-01
2.549563046192259650e-05 1.765658400811701834e-01
2.550561797752809169e-05 1.910857746624756159e-01
2.551560549313358349e-05 2.050373282225844973e-01
2.552559300873907529e-05 2.183488974753622913e-01
2.553558052434457047e-05 2.309513646903483819e-01
2.554556803995006227e-05 2.427786422525853027e-01
2.555555555555555407e-05 2.537681549056175490e-01
2.556554307116104926e-05 2.638612846004210755e-01
2.557553058676654106e-05 2.730037822336904285e-01
2.558551810237203624e-05 2.811461675319845144e-01
2.559550561797752804e-05 2.882441074445443729e-01
2.560549313358301984e-05 2.942587671158050089e-01
2.561548064918851503e-05 2.991568819222569786e-01
2.562546816479400682e-05 3.029110824025016968e-01
2.563545568039950201e-05 3.054998833305925809e-01
2.564544319600499381e-05 3.069076642206023386e-01
2.565543071161048561e-05 3.071246172027399246e-01
2.566541822721598080e-05 3.061467457220694577e-01
2.567540574282147259e-05 3.039756887821079556e-01
2.568539325842696778e-05 3.006187156639473779e-01
2.569538077403245958e-05 2.960883332213876673e-01
2.570536828963795138e-05 2.904020204733214205e-01
2.571535580524344656e-05 2.835819153554929861e-01
2.572534332084893836e-05 2.756545146750674635e-01
2.573533083645443355e-05 2.666503998199677983e-01
2.574531835205992535e-05 2.566038505010654891e-01
2.575530586766541715e-05 2.455525056851375620e-01
2.576529338327091233e-05 2.335372794527357798e-01
2.577528089887640413e-05 2.206019694429006139e-01
2.578526841448189593e-05 2.067930861026902878e-01
2.579525593008739112e-05 1.921597762894216577e-01
2.580524344569288292e-05 1.767536988228588235e-01
2.581523096129837810e-05 1.606291290278357986e-01
2.582521847690386990e-05 1.438429319036443055e-01
2.583520599250936509e-05 1.264548133472701286e-01
2.584519350811485689e-05 1.085273616667346841e-01
2.585518102372034869e-05 9.012607025382309012e-02
2.586516853932584387e-05 7.131942560813925303e-02
2.587515605493133567e-05 5.217876929263178670e-02
2.588514357053682747e-05 3.277817812862157676e-02
2.589513108614232266e-05 1.319416520021814143e-02
2.590511860174781445e-05 -6.494748684482964940e-03
2.591510611735330964e-05 -2.620853106532090165e-02
2.592509363295880144e-05 -4.586625335613794818e-02
2.593508114856429663e-05 -6.538675680212621688e-02
2.594506866416978843e-05 -8.468933616648882667e-02
2.595505617977528022e-05 -1.036944490786971401e-01
2.596504369538077541e-05 -1.223244535482477108e-01
2.597503121098626721e-05 -1.405042510056264682e-01
2.598501872659175901e-05 -1.581619408892573631e-01
2.599500624219725419e-05 -1.752293317275940565e-01
2.600499375780274599e-05 -1.916422818096222280e-01
2.601498127340823779e-05 -2.073408859286521300e-01
2.602496878901373298e-05 -2.222695839505884896e-01
2.603495630461922817e-05 -2.363770157201517119e-01
2.604494382022471996e-05 -2.496159299045822844e-01
2.605493133583021176e-05 -2.619428412450902077e-01
2.606491885143570695e-05 -2.733177286230377145e-01
2.607490636704119875e-05 -2.837037009966690282e-01
2.608489388264669055e-05 -2.930664949462170599e-01
2.609488139825218573e-05 -3.013740357689364546e-01
2.610486891385767753e-05 -3.085962247817853887e-01
2.611485642946316933e-05 -3.147046540209271770e-01
2.612484394506866452e-05 -3.196728094854762725e-01
2.613483146067415632e-05 -3.234762448932227974e-01
2.614481897627965150e-05 -3.260930664044907612e-01
2.615480649188514330e-05 -3.275045550194483068e-01
2.616479400749063849e-05 -3.276956814878507207e-01
2.617478152309613029e-05 -3.266559980179311595e-01
2.618476903870162209e-05 -3.243803517576677731e-01
2.619475655430711727e-05 -3.208697014505891842e-01
2.620474406991260907e-05 -3.161318593326755688e-01
2.621473158551810087e-05 -3.101821323225069094e-01
2.622471910112359606e-05 -3.030438174218844094e-01
2.623470661672908785e-05 -2.947481800489407666e-01
2.624469413233458304e-05 -2.853345176811984407e-01
2.625468164794007484e-05 -2.748498865763462917e-01
2.626466916354557003e-05 -2.633485720578045419e-01
2.627465667915106183e-05 -2.508915295233282161e-01
2.628464419475655362e-05 -2.375456406750550697e-01
2.629463171036204881e-05 -2.233827877520470073e-01
2.630461922596754061e-05 -2.084787652326459684e-01
2.631460674157303241e-05 -1.929122442307541208e-01
2.632459425717852759e-05 -1.767636985829133256e-01
2.633458177278401939e-05 -1.601145358875563918e-01
2.634456928838951119e-05 -1.430463071976424694e-01
2.635455680399500638e-05 -1.256400806279334426e-01
2.636454431960050157e-05 -1.079758611627194692e-01
2.637453183520599336e-05 -9.013212327949304825e-02
2.638451935081148516e-05 -7.218548258271970108e-02
2.639450686641698035e-05 -5.421046968923472903e-02
2.640449438202247215e-05 -3.627945356496628526e-02
2.641448189762796395e-05 -1.846270720564382323e-02
2.642446941323345913e-05 -8.285422398623271947e-04
2.643445692883895093e-05 1.655659243389775645e-02
2.644444444444444273e-05 3.362808697873580915e-02
2.645443196004993792e-05 5.032326556378766830e-02
2.646441947565542972e-05 6.658154657729403736e-02
2.647440699126092490e-05 8.234466092262697490e-02
2.648439450686641670e-05 9.755693228650784421e-02
2.649438202247191189e-05 1.121655889398439354e-01
2.650436953807740369e-05 1.261212129372404345e-01
2.651435705368289548e-05 1.393782049639778198e-01
2.652434456928839067e-05 1.518953867416126258e-01
2.653433208489388247e-05 1.636365319045309519e-01
2.654431960049937427e-05 1.745708870057379458e-01
2.655430711610486946e-05 1.846735096565002010e-01
2.656429463171036125e-05 1.939254540179386754e-01
2.657428214731585644e-05 2.023137206518152709e-01
2.658426966292134824e-05 2.098311229607753015e-01
2.659425717852684343e-05 2.164757456418231751e-01
2.660424469413233522e-05 2.222505023058638229e-01
2.661423220973782702e-05 2.271623322900330477e-01
2.662421972534332221e-05 2.312213738135580621e-01
2.663420724094881401e-05 2.344402551550208158e-01
2.664419475655430581e-05 2.368332384434314042e-01
2.665418227215980099e-05 2.384155716339288189e-01
2.666416978776529279e-05 2.392029902260692509e-01
2.667415730337078798e-05 2.392114203601077571e-01
2.668414481897627978e-05 2.384567181444609829e-01
2.669413233458177496e-05 2.369546855934653584e-01
2.670411985018726676e-05 2.347212129709504713e-01
2.671410736579275856e-05 2.317725427745409295e-01
2.672409488139825375e-05 2.281256107401023470e-01
2.673408239700374555e-05 2.237985423142078156e-01
2.674406991260923735e-05 2.188110922285199100e-01
2.675405742821473253e-05 2.131851122657971720e-01
2.676404494382022433e-05 2.069448462382497134e-01
2.677403245942571613e-05 2.001171501326288182e-01
2.678401997503121132e-05 1.927317665086600573e-01
2.679400749063670650e-05 1.848214233095442638e-01
2.680399500624219830e-05 1.764219815233556976e-01
2.681398252184769010e-05 1.675725457175533395e-01
2.682397003745318529e-05 1.583153560376308333e-01
2.683395755305867709e-05 1.486955893969863496e-01
2.684394506866416888e-05 1.387608665681743791e-01
2.685393258426966407e-05 1.285606866971040485e-01
2.686392009987515587e-05 1.181456995967264528e-01
2.687390761548064767e-05 1.075668801337798519e-01
2.688389513108614286e-05 9.687475872665934906e-02
2.689388264669163465e-05 8.611861974196924341e-02
2.690387016229712984e-05 7.534579111295487686e-02
2.691385767790262164e-05 6.460097128379402309e-02
2.692384519350811683e-05 5.392577109038036026e-02
2.693383270911360862e-05 4.335842343914933505e-02
2.694382022471910042e-05 3.293369963906428444e-02
2.695380774032459561e-05 2.268308571086325234e-02
2.696379525593008741e-05 1.263508772035038322e-02
2.697378277153557921e-05 2.815713599183676703e-03
2.698377028714107439e-05 -6.751038097196361207e-03
2.699375780274656619e-05 -1.604264827014898961e-02
2.700374531835206138e-05 -2.503759629221024782e-02
2.701373283395755318e-05 -3.371493823647497834e-02
2.702372034956304836e-05 -4.205397520372296943e-02
2.703370786516854016e-05 -5.003406283060281984e-02
2.704369538077403196e-05 -5.763454386529811430e-02
2.705368289637952715e-05 -6.483482058120586256e-02
2.706367041198501895e-05 -7.161445202991088832e-02
2.707365792759051075e-05 -7.795336959514824471e-02
2.708364544319600593e-05 -8.383203100342372094e-02
2.709363295880149773e-05 -8.923165236679039825e-02
2.710362047440698953e-05 -9.413447995595425333e-02
2.711360799001248472e-05 -9.852411722904905189e-02
2.712359550561797990e-05 -1.023859681218302620e-01
2.713358302122347170e-05 -1.057077134522970419e-01
2.714357053682896350e-05 -1.084798451718306939e-01
2.715355805243445869e-05 -1.106961595766340900e-01
2.716354556803995049e-05 -1.123542308580992438e-01
2.717353308364544228e-05 -1.134557863625263591e-01
2.718352059925093747e-05 -1.140070012528443949e-01
2.719350811485642927e-05 -1.140187433378907489e-01
2.720349563046192107e-05 -1.135066266340254565e-01
2.721348314606741625e-05 -1.124910103382603804e-01
2.722347066167290805e-05 -1.109967298414462900e-01
2.723345817727840324e-05 -1.090526642631670512e-01
2.724344569288389504e-05 -1.066911509159792631e-01
2.725343320848939023e-05 -1.039472348789673289e-01
2.726342072409488202e-05 -1.008579079911954696e-01
2.727340823970037382e-05 -9.746132407251510699e-02
2.728339575530586901e-05 -9.379608528429056458e-02
2.729338327091136081e-05 -8.990057055189092095e-02
2.730337078651685261e-05 -8.581242485857741575e-02
2.731335830212234779e-05 -8.156816014486092947e-02
2.732334581772783959e-05 -7.720286575438649324e-02
2.733333333333333478e-05 -7.275001092549027160e-02
2.734332084893882658e-05 -6.824129482027380122e-02
2.735330836454432176e-05 -6.370651514549612038e-02
2.736329588014981356e-05 -5.917348220680312271e-02
2.737328339575530536e-05 -5.466786733965041389e-02
2.738327091136080055e-05 -5.021314764239240280e-02
2.739325842696629235e-05 -4.583056006679205041e-02
2.740324594257178415e-05 -4.153915560923154837e-02
2.741323345817727933e-05 -3.735583435924445111e-02
2.742322097378277113e-05 -3.329544244425151900e-02
2.743320848938826293e-05 -2.937086013086108796e-02
2.744319600499375812e-05 -2.559308973292087966e-02
2.745318352059925330e-05 -2.197139442094452402e-02
2.746317103620474510e-05 -1.851351088354922722e-02
2.747315855181023690e-05 -1.522588816162128746e-02
2.748314606741573209e-05 -1.211398089288556745e-02
2.749313358302122389e-05 -9.182468678718108679e-03
2.750312109862671568e-05 -6.435368952576419992e-03
2.751310861423221087e-05 -3.876014260952887879e-03
2.752309612983770267e-05 -1.506893190584587643e-03
2.753308364544319447e-05 6.705603761549902434e-04
2.754307116104868965e-05 2.656184365069085875e-03
2.755305867665418145e-05 4.451232369436411429e-03
2.756304619225967664e-05 6.058415620861452681e-03
2.757303370786516844e-05 7.481873727365148143e-03
2.758302122347066363e-05 8.727049577868944280e-03
2.759300873907615542e-05 9.800537432810946595e-03
2.760299625468164722e-05 1.070989130380408001e-02
2.761298377028714241e-05 1.146341180531105543e-02
2.762297128589263421e-05 1.206991918093120938e-02
2.763295880149812601e-05 1.253852327126577827e-02
2.764294631710362119e-05 1.287840109730896236e-02
2.765293383270911299e-05 1.309860888824982902e-02
2.766292134831460818e-05 1.320793882448488207e-02
2.767290886392009998e-05 1.321483078564961167e-02
2.768289637952559516e-05 1.312734583270181062e-02
2.769288389513108696e-05 1.295318506316242915e-02
2.770287141073657876e-05 1.269972897588393830e-02
2.771285892634207395e-05 1.237408180627720851e-02
2.772284644194756575e-05 1.198308878991184018e-02
2.773283395755305754e-05 1.153331830067435421e-02
2.774282147315855273e-05 1.103100680716700283e-02
2.775280898876404453e-05 1.048198499970700963e-02
2.776279650436953972e-05 9.891636382804644412e-03
2.777278401997503152e-05 9.264897581423845938e-03
2.778277153558052670e-05 8.606336997815110940e-03
2.779275905118601850e-05 7.920292907520576700e-03
2.780274656679151030e-05 7.211048395224574706e-03
2.781273408239700549e-05 6.483002471185706633e-03
2.782272159800249728e-05 5.740806056813240951e-03
2.783270911360798908e-05 4.989438069750442954e-03
2.784269662921348427e-05 4.234222388366197867e-03
2.785268414481897607e-05 3.480789568206742700e-03
2.786267166042446787e-05 2.734984657425032582e-03
2.787265917602996305e-05 2.002743526848625461e-03
2.788264669163545824e-05 1.289939623923666350e-03
2.789263420724095004e-05 6.022257240116922483e-04
2.790262172284644184e-05 -5.512021542518002830e-05
2.791260923845193702e-05 -6.773224354600796207e-04
2.792259675405742882e-05 -1.260204304551079029e-03
2.793258426966292062e-05 -1.800257229226682326e-03
2.794257178526841581e-05 -2.294667358936209548e-03
2.795255930087390761e-05 -2.741315192985963392e-03
2.796254681647939941e-05 -3.138719192193784643e-03
2.797253433208489459e-05 -3.485925212256750332e-03
2.798252184769038639e-05 -3.782345830023388453e-03
2.799250936329588158e-05 -4.027563409072488186e-03
2.800249687890137338e-05 -4.221151160330796626e-03
2.801248439450686856e-05 -4.362545683735600914e-03
2.802247191011236036e-05 -4.451011579885353654e-03
2.803245942571785216e-05 -4.485682597572352229e-03
2.804244694132334735e-05 -4.465658475053756703e-03
2.805243445692883915e-05 -4.390112223182873925e-03
2.806242197253433094e-05 -4.258378382565009349e-03
2.807240948813982613e-05 -4.070021335221814772e-03
2.808239700374531793e-05 -3.824910373188174749e-03
2.809238451935081312e-05 -3.523331976535944328e-03
2.810237203495630492e-05 -3.166160719362004321e-03
2.811235955056180010e-05 -2.755079020523796760e-03
2.812234706616729190e-05 -2.292789137094493682e-03
2.813233458177278370e-05 -1.783191808029325684e-03
2.814232209737827889e-05 -1.231455613582334904e-03
2.815230961298377068e-05 -6.439803290921747867e-04
2.816229712858926248e-05 -2.825890473898688042e-05
2.817228464419475767e-05 6.073561888995898488e-04
2.818227215980024947e-05 1.253931940498201249e-03
2.819225967540574127e-05 1.902279711716335815e-03
2.820224719101123645e-05 2.543300169483025779e-03
2.821223470661673164e-05 3.168341517366364893e-03
2.822222222222222344e-05 3.769542035246641401e-03
2.823220973782771524e-05 4.340148971299038864e-03
2.824219725343321042e-05 4.874765637240095414e-03
2.825218476903870222e-05 5.369502183384027537e-03
2.826217228464419402e-05 5.822025103599909671e-03
2.827215980024968921e-05 6.231446580996610057e-03
2.828214731585518101e-05 6.598099520317723433e-03
2.829213483146067281e-05 6.923191006043888894e-03
2.830212234706616799e-05 7.208388348305191581e-03
2.831210986267165979e-05 7.455414788843605506e-03
2.832209737827715498e-05 7.665726966376486956e-03
2.833208489388264678e-05 7.840337099610680122e-03
2.834207240948814196e-05 7.979795412105025049e-03
2.835205992509363376e-05 8.084321961829321265e-03
2.836204744069912556e-05 8.154015067925426269e-03
2.837203495630462075e-05 8.189060982392267971e-03
2.838202247191011255e-05 8.189897142883904163e-03
2.839200998751560434e-05 8.157296362698931297e-03
2.840199750312109953e-05 8.092398019572398168e-03
2.841198501872659133e-05 7.996710670235225582e-03
2.842197253433208652e-05 7.872117170506297973e-03
2.843196004993757831e-05 7.720888477097307377e-03
2.844194756554307350e-05 7.545695088072236836e-03
2.845193508114856530e-05 7.349582825651019245e-03
2.846192259675405710e-05 7.135908583869350272e-03
2.847191011235955229e-05 6.908242831311695031e-03
2.848189762796504408e-05 6.670265764728942372e-03
2.849188514357053588e-05 6.425701297668064485e-03
2.850187265917603107e-05 6.178293123310856817e-03
2.851186017478152287e-05 5.931825103877998162e-03
2.852184769038701805e-05 5.690133107689770292e-03
2.853183520599250985e-05 5.457052928420638542e-03
2.854182272159800504e-05 5.236260080032697009e-03
2.855181023720349684e-05 5.030993087913937512e-03
2.856179775280898864e-05 4.843698862115215602e-03
2.857178526841448382e-05 4.675677943782650600e-03
2.858177278401997562e-05 4.526845058472627609e-03
2.859176029962546742e-05 4.395649801958714450e-03
2.860174781523096261e-05 4.279246506346009830e-03
2.861173533083645441e-05 4.173857847413487039e-03
2.862172284644194621e-05 4.075280863703669050e-03
2.863171036204744139e-05 3.979440318790983082e-03
2.864169787765293319e-05 3.882890757507993350e-03
2.865168539325842838e-05 3.783194200672403747e-03
2.866167290886392018e-05 3.679142266529047793e-03
2.867166042446941536e-05 3.570827923412285380e-03
2.868164794007490716e-05 3.459557810913828531e-03
2.869163545568039896e-05 3.347656075841746147e-03
2.870162297128589415e-05 3.238145294142965626e-03
2.871161048689138595e-05 3.134340400074548359e-03
2.872159800249687774e-05 3.039380782943914509e-03
2.873158551810237293e-05 2.955760014607108910e-03
2.874157303370786473e-05 2.884920845626001533e-03
2.875156054931335992e-05 2.827004309751322397e-03
2.876154806491885171e-05 2.780815104377944505e-03
2.877153558052434690e-05 2.744003285266960728e-03
2.878152309612983870e-05 2.713460163191391394e-03
2.879151061173533050e-05 2.685816379633622006e-03
2.880149812734082569e-05 2.657948908270562748e-03
2.881148564294631748e-05 2.627384500311419433e-03
2.882147315855180928e-05 2.592538927532628962e-03
2.883146067415730447e-05 2.552756955566616495e-03
2.884144818976279627e-05 2.508202351364627672e-03
2.885143570536829145e-05 2.459655240191295066e-03
2.886142322097378325e-05 2.408284560678436523e-03
2.887141073657927844e-05 2.355458069484180940e-03
2.888139825218477024e-05 2.302597051275061864e-03
2.889138576779026204e-05 2.251073371070362508e-03
2.890137328339575722e-05 2.202118524644198615e-03
2.891136079900124902e-05 2.156737969696557143e-03
2.892134831460674082e-05 2.115628348603482492e-03
2.893133583021223601e-05 2.079131099259069835e-03
2.894132334581772781e-05 2.047239302765570604e-03
2.895131086142321960e-05 2.019662884117231876e-03
2.896129837702871479e-05 1.995936676804823361e-03
2.897128589263420998e-05 1.975517721719509227e-03
2.898127340823970178e-05 1.957833180575889714e-03
2.899126092384519358e-05 1.942259368117729224e-03
2.900124843945068876e-05 1.928045435286816984e-03
2.901123595505618056e-05 1.914236647239929770e-03
2.902122347066167236e-05 1.899648938696234116e-03
2.903121098626716755e-05 1.882939328573896747e-03
2.904119850187265934e-05 1.862775522959797970e-03
2.905118601747815114e-05 1.838074612104763448e-03
2.906117353308364633e-05 1.808249095289358489e-03
2.907116104868913813e-05 1.773403481191319214e-03
2.908114856429463332e-05 1.734429413751960650e-03
2.909113607990012511e-05 1.692961237160734616e-03
2.910112359550562030e-05 1.651204357228489711e-03
2.911111111111111210e-05 1.611641160361505136e-03
2.912109862671660390e-05 1.576673837212068559e-03
2.913108614232209908e-05 1.548258965102978276e-03
2.914107365792759088e-05 1.527614855143026975e-03
2.915106117353308268e-05 1.515038114209220875e-03
2.916104868913857787e-05 1.509876424655153112e-03
2.917103620474406967e-05 1.510633531443634266e-03
2.918102372034956485e-05 1.515168566335386253e-03
2.919101123595505665e-05 1.520957206391723888e-03
2.920099875156055184e-05 1.525366905773019310e-03
2.921098626716604364e-05 1.525942256826192008e-03
2.922097378277153544e-05 1.520687288256456198e-03
2.923096129837703062e-05 1.508335610755878568e-03
2.924094881398252242e-05 1.488549654692386710e-03
2.925093632958801422e-05 1.462010469656753074e-03
2.926092384519350941e-05 1.430330090328789643e-03
2.927091136079900121e-05 1.395780951577430895e-03
2.928089887640449300e-05 1.360898246763041783e-03
2.929088639200998819e-05 1.328047434534770747e-03
2.930087390761548338e-05 1.299071802570254562e-03
2.931086142322097518e-05 1.275099755000501161e-03
2.932084893882646698e-05 1.256535530011499346e-03
2.933083645443196216e-05 1.243175708192574254e-03
2.934082397003745396e-05 1.234395129478788912e-03
2.935081148564294576e-05 1.229317211281185642e-03
2.936079900124844095e-05 1.226940649869727191e-03
2.937078651685393274e-05 1.226221653214517844e-03
2.938077403245942454e-05 1.226130339121963338e-03
2.939076154806491973e-05 1.225699844970236591e-03
2.940074906367041153e-05 1.224072051252136743e-03
2.941073657927590672e-05 1.220533485826292164e-03
2.942072409488139851e-05 1.214535473694046538e-03
2.943071161048689370e-05 1.205706103797918359e-03
2.944069912609238550e-05 1.193861668687622255e-03
2.945068664169787730e-05 1.179027943462264286e-03
2.946067415730337248e-05 1.161468249150575741e-03
2.947066167290886428e-05 1.141698153531434763e-03
2.948064918851435608e-05 1.120477982559207539e-03
2.949063670411985127e-05 1.098773388554711130e-03
2.950062421972534307e-05 1.077692776907669377e-03
2.951061173533083825e-05 1.058414451126816818e-03
2.952059925093633005e-05 1.042101710504632264e-03
2.953058676654182524e-05 1.029794514363824862e-03
2.954057428214731704e-05 1.022260207934795780e-03
2.955056179775280884e-05 1.019812913047521419e-03
2.956054931335830402e-05 1.022132270819813005e-03
2.957053682896379582e-05 1.028167025757148337e-03
2.958052434456928762e-05 1.036177722941693594e-03
2.959051186017478281e-05 1.043956115887737521e-03
2.960049937578027461e-05 1.049185420434885262e-03
2.961048689138576979e-05 1.049845312155283381e-03
2.962047440699126159e-05 1.044548848919206159e-03
2.963046192259675678e-05 1.032732660222066652e-03
2.964044943820224858e-05 1.014685486015751278e-03
2.965043695380774038e-05 9.914406896348348149e-04
2.966042446941323556e-05 9.646165525178283188e-04
2.967041198501872736e-05 9.362333607988869346e-04
2.968039950062421916e-05 9.085258795071655350e-04
2.969038701622971435e-05 8.837287356210488500e-04
2.970037453183520614e-05 8.638223892031798683e-04
2.971036204744069794e-05 8.502566381919874012e-04
2.972034956304619313e-05 8.437164813491315578e-04
2.973033707865168832e-05 8.440036694941724111e-04
2.974032459425718011e-05 8.500689832319076149e-04
2.975031210986267191e-05 8.602099054769952666e-04
2.976029962546816710e-05 8.723548828263212596e-04
2.977028714107365890e-05 8.843695706573637865e-04
2.978027465667915070e-05 8.943155353395556900e-04
2.979026217228464588e-05 9.006407196626769682e-04
2.980024968789013768e-05 9.022987451258940913e-04
2.981023720349562948e-05 8.988214380983365311e-04
2.982022471910112467e-05 8.903390481776171433e-04
2.983021223470661985e-05 8.775291278010464860e-04
2.984019975031210827e-05 8.614917082946122340e-04
2.985018726591760345e-05 8.435489058253032831e-04
2.986017478152309864e-05 8.250231938745109872e-04
2.987016229712859044e-05 8.070545929007575444e-04
2.988014981273408224e-05 7.905100289760209290e-04
2.989013732833957742e-05 7.759884061945425448e-04
2.990012484394506922e-05 7.638902882844775949e-04
2.991011235955056102e-05 7.544867538271656871e-04
2.992009987515605621e-05 7.479407646943869118e-04
2.993008739076155139e-05 7.442750742196318223e-04
2.994007490636703980e-05 7.433146108320739598e-04
2.995006242197253499e-05 7.446534850005572534e-04
2.996004993757803018e-05 7.476739740583431210e-04
2.997003745318352198e-05 7.516089031416809795e-04
2.998002496878901377e-05 7.556167717337595492e-04
2.999001248439450896e-05 7.588318802068953935e-04
3.000000000000000076e-05 7.603845442645251751e-04


==> tikzpictures/data_cylinder/with_w/rec20_sim.dat <==
2.199999999999999943e-05 -8.720327228565862404e-13
2.200998751560549123e-05 -1.593768690948609913e-12
2.201997503121098641e-05 -2.337586290496608198e-12
2.202996254681647821e-05 -2.996718061675804054e-12
2.203995006242197340e-05 -3.436918785650146236e-12
2.204993757802746520e-05 -3.509870407826829097e-12
2.205992509363295700e-05 -3.073883756105789231e-12
2.206991260923845218e-05 -2.020861809266499055e-12
2.207990012484394398e-05 -3.057499080065998008e-13
2.208988764044943917e-05 2.024603196085824059e-12
2.209987515605493097e-05 4.809454622834443694e-12
2.210986267166042277e-05 7.764944100998216536e-12
2.211985018726591795e-05 1.049057077389277820e-11
2.212983770287140975e-05 1.249802788209906778e-11
2.213982521847690494e-05 1.326067310466439438e-11
2.214981273408239674e-05 1.228329194560041108e-11
2.215980024968788853e-05 9.185133762664567958e-12
2.216978776529338372e-05 3.790163969896486210e-12
2.217977528089887552e-05 -3.791895955848841149e-12
2.218976279650436732e-05 -1.310267947624698302e-11
2.219975031210986251e-05 -2.330461322686787665e-11
2.220973782771535430e-05 -3.319965258293256158e-11
2.221972534332084949e-05 -4.129696448868885880e-11
2.222971285892634129e-05 -4.594193059550584519e-11
2.223970037453183309e-05 -4.549767781004985832e-11
2.224968789013732827e-05 -3.857276308261107166e-11
2.225967540574282007e-05 -2.427016183821878512e-11
2.226966292134831526e-05 -2.443564414096715322e-12
2.227965043695380706e-05 2.608428120784263983e-11
2.228963795255929886e-05 5.937148936139180813e-11
2.229962546816479404e-05 9.430014381424512196e-11
2.230961298377028584e-05 1.266721369422326268e-10
2.231960049937578103e-05 1.514509374436302192e-10
2.232958801498127283e-05 1.631828829382366104e-10
2.233957553058676463e-05 1.565810336586963414e-10
2.234956304619225981e-05 1.272527904854490837e-10
2.235955056179775161e-05 7.249937398793352440e-11
2.236953807740324680e-05 -7.860829173442853971e-12
2.237952559300873860e-05 -1.107603253089565479e-10
2.238951310861423040e-05 -2.293825084856274373e-10
2.239950062421972558e-05 -3.529378453641166740e-10
2.240948813982521738e-05 -4.669393157481998478e-10
2.241947565543071257e-05 -5.539757664395289144e-10
2.242946317103620437e-05 -5.950775037449941583e-10
2.243945068664169616e-05 -5.716590216674939029e-10
2.244943820224719135e-05 -4.679679236049194151e-10
2.245942571785268315e-05 -2.738332432940553834e-10
2.246941323345817834e-05 1.250054870416720561e-11
2.247940074906367014e-05 3.817264468954800497e-10
2.248938826466916193e-05 8.116097064439260445e-10
2.249937578027465712e-05 1.265982156878186569e-09
2.250936329588014892e-05 1.695325357038758120e-09
2.251935081148564072e-05 2.039088906001090600e-09
2.252933832709113590e-05 2.229923563469535694e-09
2.253932584269662770e-05 2.199982452800425797e-09
2.254931335830212289e-05 1.888981926089661584e-09
2.255930087390761469e-05 1.253562448209444642e-09
2.256928838951310988e-05 2.770719661720906517e-10
2.257927590511860167e-05 -1.020757890092708757e-09
2.258926342072409347e-05 -2.576390923387080438e-09
2.259925093632958866e-05 -4.277589378330827733e-09
2.260923845193508046e-05 -5.963088502553955988e-09
2.261922596754057226e-05 -7.428080015935440378e-09
2.262921348314606744e-05 -8.435628022923026769e-09
2.263920099875155924e-05 -8.735377605472686221e-09
2.264918851435705443e-05 -8.088479560831851572e-09
2.265917602996254623e-05 -6.298196891776793496e-09
2.266916354556803803e-05 -3.243316802336013613e-09
2.267915106117353321e-05 1.086635724559880114e-09
2.268913857677902501e-05 6.560631670126933877e-09
2.269912609238452020e-05 1.288187423817378680e-08
2.270911360799001200e-05 1.957459325754661205e-08
2.271910112359550380e-05 2.598898600879130614e-08
2.272908863920099898e-05 3.132354493656985866e-08
2.273907615480649078e-05 3.467172439437155130e-08
2.274906367041198597e-05 3.509130828154988569e-08
2.275905118601747777e-05 3.169638004435384475e-08
2.276903870162296956e-05 2.376650502968391366e-08
2.277902621722846475e-05 1.086979082703282345e-08
2.278901373283395655e-05 -7.013647261005581826e-09
2.279900124843945174e-05 -2.937950958079228207e-08
2.280898876404494354e-05 -5.510524045881648553e-08
2.281897627965043533e-05 -8.240447831373428174e-08
2.282896379525593052e-05 -1.088272548922845912e-07
2.283895131086142232e-05 -1.313318655824569000e-07
2.284893882646691751e-05 -1.464358832536831128e-07
2.285892634207240930e-05 -1.504458952642783681e-07
2.286891385767790110e-05 -1.397714404368479212e-07
2.287890137328339629e-05 -1.113092327180771727e-07
2.288888888888888809e-05 -6.288262357582361550e-08
2.289887640449438328e-05 6.305685253456486793e-09
2.290886392009987507e-05 9.521289991434685200e-08
2.291885143570536687e-05 2.005791717221049551e-07
2.292883895131086206e-05 3.166441391760924200e-07
2.293882646691635386e-05 4.350191693186096334e-07
2.294881398252184566e-05 5.447991056003150044e-07
2.295880149812734084e-05 6.328956835694357061e-07
2.296878901373283264e-05 6.846865307998850132e-07
2.297877652933832783e-05 6.849570113594252200e-07
2.298876404494381963e-05 6.191424648530690251e-07
2.299875156054931143e-05 4.748211300247251388e-07
2.300873907615480661e-05 2.434358471514372464e-07
2.301872659176029841e-05 -7.790535110558053715e-08
2.302871410736579360e-05 -4.846565782673516838e-07
2.303870162297128540e-05 -9.631503908257258109e-07
2.304868913857677719e-05 -1.489388354933047008e-06
2.305867665418227238e-05 -2.028219602534075950e-06
2.306866416978776418e-05 -2.533300670466630929e-06
2.307865168539325937e-05 -2.947972475982523257e-06
2.308863920099875117e-05 -3.207069327896003712e-06
2.309862671660424296e-05 -3.240007926943992869e-06
2.310861423220973815e-05 -2.975012485829671919e-06
2.311860174781522995e-05 -2.344610654337393835e-06
2.312858926342072514e-05 -1.292183235028284710e-06
2.313857677902621693e-05 2.203057255830304553e-07
2.314856429463170873e-05 2.204104471201318148e-06
2.315855181023720392e-05 4.634853622596197677e-06
2.316853932584269572e-05 7.443648318538831029e-06
2.317852684144819091e-05 1.050901165510083686e-05
2.318851435705368270e-05 1.364900163710225552e-05
2.319850187265917450e-05 1.661553209443130001e-05
2.320848938826466969e-05 1.909028887446384803e-05
2.321847690387016149e-05 2.068272096606370812e-05
2.322846441947565667e-05 2.093176273838483184e-05
2.323845193508114847e-05 1.930956890919536512e-05
2.324843945068664027e-05 1.522938870812818779e-05
2.325842696629213546e-05 8.056493013414568237e-06
2.326841448189762726e-05 -2.877877513835694210e-06
2.327840199750311906e-05 -1.825918264384774473e-05
2.328838951310861424e-05 -3.877001467014385994e-05
2.329837702871410604e-05 -6.506842941725782302e-05
2.330836454431960123e-05 -9.776527608854687775e-05
2.331835205992509303e-05 -1.374003944041544967e-04
2.332833957553058821e-05 -1.844203127347347553e-04
2.333832709113608001e-05 -2.391561990969018868e-04
2.334831460674157181e-05 -3.018043720894031520e-04
2.335830212234706700e-05 -3.724105379151009107e-04
2.336828963795255880e-05 -4.508559477133539258e-04
2.337827715355805059e-05 -5.368501893846657847e-04
2.338826466916354578e-05 -6.299266844931471123e-04
2.339825218476903758e-05 -7.294440294747302645e-04
2.340823970037453277e-05 -8.345931667906987756e-04
2.341822721598002457e-05 -9.444076658140776719e-04
2.342821473158551636e-05 -1.057780417401882290e-03
2.343820224719101155e-05 -1.173483509175950006e-03
2.344818976279650335e-05 -1.290192332040880152e-03
2.345817727840199854e-05 -1.406511629201467233e-03
2.346816479400749033e-05 -1.521006188898807281e-03
2.347815230961298213e-05 -1.632228971865631265e-03
2.348813982521847732e-05 -1.738754588044804381e-03
2.349812734082396912e-05 -1.839208912162771910e-03
2.350811485642946431e-05 -1.932301995253884715e-03
2.351810237203495610e-05 -2.016854599081309950e-03
2.352808988764044790e-05 -2.091829225056260864e-03
2.353807740324594309e-05 -2.156352848730047015e-03
2.354806491885143489e-05 -2.209740611868513723e-03
2.355805243445693007e-05 -2.251516049574749101e-03
2.356803995006242187e-05 -2.281426571406150721e-03
2.357802746566791367e-05 -2.299457151945303104e-03
2.358801498127340886e-05 -2.305836720011734172e-03
2.359800249687890066e-05 -2.301044099536058134e-03
2.360799001248439246e-05 -2.285804702745929378e-03
2.361797752808988764e-05 -2.261084594376479035e-03
2.362796504369537944e-05 -2.228078863647461796e-03
2.363795255930087463e-05 -2.188189824028239413e-03
2.364794007490636643e-05 -2.143008236003638139e-03
2.365792759051186161e-05 -2.094274707824991463e-03
2.366791510611735341e-05 -2.043848664703136302e-03
2.367790262172284521e-05 -1.993661277939544080e-03
2.368789013732834040e-05 -1.945667415892511935e-03
2.369787765293383220e-05 -1.901793816828383724e-03
2.370786516853932399e-05 -1.863882307966126641e-03
2.371785268414481918e-05 -1.833633054535732361e-03
2.372784019975031098e-05 -1.812546178536361642e-03
2.373782771535580617e-05 -1.801867810520072898e-03
2.374781523096129796e-05 -1.802536935486683109e-03
2.375780274656678976e-05 -1.815141982752083638e-03
2.376779026217228495e-05 -1.839884637901025152e-03
2.377777777777777675e-05 -1.876550367482817880e-03
2.378776529338327194e-05 -1.924498273966162003e-03
2.379775280898876373e-05 -1.982654326046578985e-03
2.380774032459425553e-05 -2.049524050921251641e-03
2.381772784019975072e-05 -2.123218404561858907e-03
2.382771535580524252e-05 -2.201489371490616530e-03
2.383770287141073770e-05 -2.281780446384657282e-03
2.384769038701622950e-05 -2.361288556072059074e-03
2.385767790262172130e-05 -2.437030027364414306e-03
2.386766541822721649e-05 -2.505916969053790730e-03
2.387765293383270829e-05 -2.564836368311383587e-03
2.388764044943820347e-05 -2.610723891850525412e-03
2.389762796504369527e-05 -2.640642947864597478e-03
2.390761548064918707e-05 -2.651852383480529565e-03
2.391760299625468226e-05 -2.641872572061660599e-03
2.392759051186017406e-05 -2.608532244244086973e-03
2.393757802746566586e-05 -2.550011749039525748e-03
2.394756554307116104e-05 -2.464868991999942093e-03
2.395755305867665284e-05 -2.352052989141296523e-03
2.396754057428214803e-05 -2.210901585971032472e-03
2.397752808988763983e-05 -2.041134027880429740e-03
2.398751560549313501e-05 -1.842821541496053421e-03
2.399750312109862681e-05 -1.616353218680357303e-03
2.400749063670411861e-05 -1.362393309683803929e-03
2.401747815230961380e-05 -1.081829473484252103e-03
2.402746566791510560e-05 -7.757194779024786761e-04
2.403745318352059739e-05 -4.452359666400400816e-04
2.404744069912609258e-05 -9.160926568798666324e-05
2.405742821473158438e-05 2.839249449033761524e-04
2.406741573033707957e-05 6.801758260020820393e-04
2.407740324594257136e-05 1.096042592587422471e-03
2.408739076154806655e-05 1.530551764766538295e-03
2.409737827715355835e-05 1.982886583730340650e-03
2.410736579275905015e-05 2.452409344584012378e-03
2.411735330836454534e-05 2.938671634165751501e-03
2.412734082397003713e-05 3.441424103217867632e-03
2.413732833957552893e-05 3.960603746315644741e-03
2.414731585518102412e-05 4.496331872368107552e-03
2.415730337078651592e-05 5.048883710287341633e-03
2.416729088639201110e-05 5.618668013682318572e-03
2.417727840199750290e-05 6.206186229052145127e-03
2.418726591760299470e-05 6.811995362557910286e-03
2.419725343320848989e-05 7.436665176607123312e-03
2.420724094881398169e-05 8.080729028443235651e-03
2.421722846441947687e-05 8.744630835025210200e-03
2.422721598002496867e-05 9.428682381385545402e-03
2.423720349563046047e-05 1.013300499796681090e-02
2.424719101123595566e-05 1.085748916170192584e-02
2.425717852684144746e-05 1.160174575827421090e-02
2.426716604244693925e-05 1.236507165383927791e-02
2.427715355805243444e-05 1.314641680926073759e-02
2.428714107365792624e-05 1.394435352174048723e-02
2.429712858926342143e-05 1.475706435543908297e-02
2.430711610486891323e-05 1.558232668575689102e-02
2.431710362047440841e-05 1.641751378331735012e-02
2.432709113607990021e-05 1.725960192554883144e-02
2.433707865168539201e-05 1.810517915802403732e-02
2.434706616729088720e-05 1.895045671121330100e-02
2.435705368289637899e-05 1.979130625505448604e-02
2.436704119850187079e-05 2.062325851448981381e-02
2.437702871410736598e-05 2.144155520727656847e-02
2.438701622971285778e-05 2.224115769631600237e-02
2.439700374531835297e-05 2.301678707609900246e-02
2.440699126092384476e-05 2.376292179862612292e-02
2.441697877652933995e-05 2.447385681370639610e-02
2.442696629213483175e-05 2.514368147840834525e-02
2.443695380774032355e-05 2.576633304797229865e-02
2.444694132334581873e-05 2.633559262535135198e-02
2.445692883895131053e-05 2.684511432661223010e-02
2.446691635455680233e-05 2.728844719832365651e-02
2.447690387016229752e-05 2.765906168766318549e-02
2.448689138576778932e-05 2.795037443675215880e-02
2.449687890137328450e-05 2.815579142656777362e-02
2.450686641697877630e-05 2.826877448844411847e-02
2.451685393258426810e-05 2.828285485296947593e-02
2.452684144818976329e-05 2.819175323213111636e-02
2.453682896379525509e-05 2.798941839926032127e-02
2.454681647940075027e-05 2.767013444005559514e-02
2.455680399500624207e-05 2.722858535294905499e-02
2.456679151061173387e-05 2.665999712772869346e-02
2.457677902621722906e-05 2.596017767405264798e-02
2.458676654182272086e-05 2.512564570108069203e-02
2.459675405742821604e-05 2.415371272439506209e-02
2.460674157303370784e-05 2.304256437630948159e-02
2.461672908863919964e-05 2.179131523409689672e-02
2.462671660424469483e-05 2.040007268929124040e-02
2.463670411985018663e-05 1.886996009307860545e-02
2.464669163545568181e-05 1.720314136562653071e-02
2.465667915106117361e-05 1.540280018302407107e-02
2.466666666666666541e-05 1.347312233017828806e-02
2.467665418227216060e-05 1.141923900068857016e-02
2.468664169787765239e-05 9.247150443368988212e-03
2.469662921348314419e-05 6.963648529437905209e-03
2.470661672908863938e-05 4.576196055856337173e-03
2.471660424469413118e-05 2.092812034615649640e-03
2.472659176029962637e-05 -4.780646243736673471e-04
2.473657927590511816e-05 -3.127710005707152758e-03
2.474656679151061335e-05 -5.847253577212840198e-03
2.475655430711610515e-05 -8.627818183541352895e-03
2.476654182272159695e-05 -1.146064444547609425e-02
2.477652933832709213e-05 -1.433721732978013481e-02
2.478651685393258393e-05 -1.724935474455914497e-02
2.479650436953807573e-05 -2.018931356307447286e-02
2.480649188514357092e-05 -2.314980736437028189e-02
2.481647940074906272e-05 -2.612407455884240004e-02
2.482646691635455790e-05 -2.910584622306028671e-02
2.483645443196004970e-05 -3.208932143230404377e-02
2.484644194756554489e-05 -3.506909992446854279e-02
2.485642946317103669e-05 -3.804010182892934161e-02
2.486641697877652849e-05 -4.099740523088565153e-02
2.487640449438202367e-05 -4.393614733573750902e-02
2.488639200998751547e-05 -4.685130347188622146e-02
2.489637952559300727e-05 -4.973753846774318227e-02
2.490636704119850246e-05 -5.258902715976039588e-02
2.491635455680399426e-05 -5.539927508803272477e-02
2.492634207240948944e-05 -5.816096469870750407e-02
2.493632958801498124e-05 -6.086582818870379247e-02
2.494631710362047304e-05 -6.350452489445068682e-02
2.495630461922596823e-05 -6.606662688344747125e-02
2.496629213483146003e-05 -6.854055609861757492e-02
2.497627965043695521e-05 -7.091372549643196188e-02
2.498626716604244701e-05 -7.317258190308167931e-02
2.499625468164793881e-05 -7.530274196320256574e-02
2.500624219725343400e-05 -7.728929638872310270e-02
2.501622971285892579e-05 -7.911693453241602780e-02
2.502621722846441759e-05 -8.077036764464604057e-02
2.503620474406991278e-05 -8.223449007288093082e-02
2.504619225967540458e-05 -8.349484885154027924e-02
2.505617977528089976e-05 -8.453782831798346831e-02
2.506616729088639156e-05 -8.535091780410132556e-02
2.507615480649188675e-05 -8.592310133157274321e-02
2.508614232209737855e-05 -8.624488360159751621e-02
2.509612983770287035e-05 -8.630859129961228338e-02
2.510611735330836553e-05 -8.610836784534439681e-02
2.511610486891385733e-05 -8.564017258692362133e-02
2.512609238451934913e-05 -8.490187103189014706e-02
2.513607990012484432e-05 -8.389297290430759724e-02
2.514606741573033612e-05 -8.261460994335317887e-02
2.515605493133583130e-05 -8.106926285554813538e-02
2.516604244694132310e-05 -7.926061146127651169e-02
2.517602996254681829e-05 -7.719327642387811828e-02
2.518601747815231009e-05 -7.487263414761274882e-02
2.519600499375780189e-05 -7.230466416810137076e-02
2.520599250936329707e-05 -6.949568357099061844e-02
2.521598002496878887e-05 -6.645232049937044305e-02
2.522596754057428067e-05 -6.318140320256535047e-02
2.523595505617977586e-05 -5.968996895136719633e-02
2.524594257178526766e-05 -5.598529806905039319e-02
2.525593008739076284e-05 -5.207493460414729103e-02
2.526591760299625464e-05 -4.796685050067801825e-02
2.527590511860174644e-05 -4.366954921762825764e-02
2.528589263420724163e-05 -3.919222054532118388e-02
2.529588014981273342e-05 -3.454488897872461106e-02
2.530586766541822861e-05 -2.973855662708017877e-02
2.531585518102372041e-05 -2.478525567502260982e-02
2.532584269662921221e-05 -1.969817741318421328e-02
2.533583021223470740e-05 -1.449167415761835366e-02
2.534581772784019919e-05 -9.181223999887066015e-03
2.535580524344569099e-05 -3.783413530997564288e-03
2.536579275905118618e-05 1.684198334884601418e-03
2.537578027465667798e-05 7.203200712643569904e-03
2.538576779026217316e-05 1.275448412116057979e-02
2.539575530586766496e-05 1.831841366442010441e-02
2.540574282147316015e-05 2.387499942866856337e-02
2.541573033707865195e-05 2.940405485722609805e-02
2.542571785268414375e-05 3.488536386098747138e-02
2.543570536828963893e-05 4.029879016658660662e-02
2.544569288389513073e-05 4.562437070018560831e-02
2.545568039950062253e-05 5.084238863332963404e-02
2.546566791510611772e-05 5.593336940749632502e-02
2.547565543071160952e-05 6.087815144334812051e-02
2.548564294631710470e-05 6.565784499416868480e-02
2.549563046192259650e-05 7.025384524054302526e-02
2.550561797752809169e-05 7.464782186500817929e-02
2.551560549313358349e-05 7.882172291866371139e-02
2.552559300873907529e-05 8.275782465275460797e-02
2.553558052434457047e-05 8.643879774323826037e-02
2.554556803995006227e-05 8.984768216322445988e-02
2.555555555555555407e-05 9.296819145340837198e-02
2.556554307116104926e-05 9.578474985526448660e-02
2.557553058676654106e-05 9.828277121745550293e-02
2.558551810237203624e-05 1.004488201532692943e-01
2.559550561797752804e-05 1.022707888350266880e-01
2.560549313358301984e-05 1.037381242570147161e-01
2.561548064918851503e-05 1.048420178971796179e-01
2.562546816479400682e-05 1.055755042157619922e-01
2.563545568039950201e-05 1.059337089548790384e-01
2.564544319600499381e-05 1.059137833421765068e-01
2.565543071161048561e-05 1.055150176792196137e-01
2.566541822721598080e-05 1.047386577815158371e-01
2.567540574282147259e-05 1.035879185439503025e-01
2.568539325842696778e-05 1.020677552368624980e-01
2.569538077403245958e-05 1.001847588456354493e-01
2.570536828963795138e-05 9.794691167906799389e-02
2.571535580524344656e-05 9.536340770745971307e-02
2.572534332084893836e-05 9.244445659398460580e-02
2.573533083645443355e-05 8.920105438513717400e-02
2.574531835205992535e-05 8.564482259868021197e-02
2.575530586766541715e-05 8.178797387103954597e-02
2.576529338327091233e-05 7.764313443943157700e-02
2.577528089887640413e-05 7.322344046873853485e-02
2.578526841448189593e-05 6.854255726073947563e-02
2.579525593008739112e-05 6.361470380213767040e-02
2.580524344569288292e-05 5.845473897392264306e-02
2.581523096129837810e-05 5.307829502723179771e-02
2.582521847690386990e-05 4.750190449189790887e-02
2.583520599250936509e-05 4.174309445224070464e-02
2.584519350811485689e-05 3.582048695305934533e-02
2.585518102372034869e-05 2.975383226783287482e-02
2.586516853932584387e-05 2.356401632359258341e-02
2.587515605493133567e-05 1.727299425440610714e-02
2.588514357053682747e-05 1.090368609713474220e-02
2.589513108614232266e-05 4.479860997927753892e-03
2.590511860174781445e-05 -1.974073515686209680e-03
2.591510611735330964e-05 -8.433275229811122015e-03
2.592509363295880144e-05 -1.487271450250467024e-02
2.593508114856429663e-05 -2.126743344871770761e-02
2.594506866416978843e-05 -2.759278573126693751e-02
2.595505617977528022e-05 -3.382466870792006502e-02
2.596504369538077541e-05 -3.993974886270401647e-02
2.597503121098626721e-05 -4.591558825936238597e-02
2.598501872659175901e-05 -5.173080983583088627e-02
2.599500624219725419e-05 -5.736518254197279371e-02
2.600499375780274599e-05 -6.279967839605089808e-02
2.601498127340823779e-05 -6.801648204575158618e-02
2.602496878901373298e-05 -7.299899507110234331e-02
2.603495630461922817e-05 -7.773183048022618002e-02
2.604494382022471996e-05 -8.220068756909730545e-02
2.605493133583021176e-05 -8.639244460650222224e-02
2.606491885143570695e-05 -9.029503527356684545e-02
2.607490636704119875e-05 -9.389745257636035458e-02
2.608489388264669055e-05 -9.718982203196371850e-02
2.609488139825218573e-05 -1.001632911060019032e-01
2.610486891385767753e-05 -1.028101136962755735e-01
2.611485642946316933e-05 -1.051237034878840931e-01
2.612484394506866452e-05 -1.070986705300346620e-01
2.613483146067415632e-05 -1.087308306429760202e-01
2.614481897627965150e-05 -1.100173350215057078e-01
2.615480649188514330e-05 -1.109565647496452562e-01
2.616479400749063849e-05 -1.115481261833052851e-01
2.617478152309613029e-05 -1.117929012816780421e-01
2.618476903870162209e-05 -1.116928796667579771e-01
2.619475655430711727e-05 -1.112511561225498491e-01
2.620474406991260907e-05 -1.104718463346110596e-01
2.621473158551810087e-05 -1.093599439467404372e-01
2.622471910112359606e-05 -1.079211322828183828e-01
2.623470661672908785e-05 -1.061617340059532594e-01
2.624469413233458304e-05 -1.040885729080397865e-01
2.625468164794007484e-05 -1.017089754999826179e-01
2.626466916354557003e-05 -9.903066411352456910e-02
2.627465667915106183e-05 -9.606186468500747810e-02
2.628464419475655362e-05 -9.281122989451512373e-02
2.629463171036204881e-05 -8.928792472176390327e-02
2.630461922596754061e-05 -8.550172726758713260e-02
2.631460674157303241e-05 -8.146304667019758916e-02
2.632459425717852759e-05 -7.718320618089090368e-02
2.633458177278401939e-05 -7.267446933438603818e-02
2.634456928838951119e-05 -6.795020342958488224e-02
2.635455680399500638e-05 -6.302490830619347784e-02
2.636454431960050157e-05 -5.791420437132158844e-02
2.637453183520599336e-05 -5.263484674364168198e-02
2.638451935081148516e-05 -4.720468975730496980e-02
2.639450686641698035e-05 -4.164264941756640886e-02
2.640449438202247215e-05 -3.596857841043549914e-02
2.641448189762796395e-05 -3.020311263128596518e-02
2.642446941323345913e-05 -2.436745799238735494e-02
2.643445692883895093e-05 -1.848316848342933250e-02
2.644444444444444273e-05 -1.257196402730645021e-02
2.645443196004993792e-05 -6.655584331502100923e-03
2.646441947565542972e-05 -7.556322247648548452e-04
2.647440699126092490e-05 5.106546514693901216e-03
2.648439450686641670e-05 1.091000493492859380e-02
2.649438202247191189e-05 1.663429897144631797e-02
2.650436953807740369e-05 2.225956634920395888e-02
2.651435705368289548e-05 2.776655157638662982e-02
2.652434456928839067e-05 3.313658645395264196e-02
2.653433208489388247e-05 3.835160760609738345e-02
2.654431960049937427e-05 4.339417256268104234e-02
2.655430711610486946e-05 4.824743967158352104e-02
2.656429463171036125e-05 5.289530157177269043e-02
2.657428214731585644e-05 5.732239416360386530e-02
2.658426966292134824e-05 6.151420071396143663e-02
2.659425717852684343e-05 6.545709935750074204e-02
2.660424469413233522e-05 6.913852095350749016e-02
2.661423220973782702e-05 7.254705547066764293e-02
2.662421972534332221e-05 7.567262814612001065e-02
2.663420724094881401e-05 7.850661303934781954e-02
2.664419475655430581e-05 8.104196590785821275e-02
2.665418227215980099e-05 8.327336594002782144e-02
2.666416978776529279e-05 8.519722760500372805e-02
2.667415730337078798e-05 8.681175038866470461e-02
2.668414481897627978e-05 8.811696420883785574e-02
2.669413233458177496e-05 8.911451692606423003e-02
2.670411985018726676e-05 8.980776497803591440e-02
2.671410736579275856e-05 9.020154742424038585e-02
2.672409488139825375e-05 9.030209897897326088e-02
2.673408239700374555e-05 9.011684346992339389e-02
2.674406991260923735e-05 8.965425297876507271e-02
2.675405742821473253e-05 8.892369018005763515e-02
2.676404494382022433e-05 8.793523594161760382e-02
2.677403245942571613e-05 8.669959567297066960e-02
2.678401997503121132e-05 8.522798061231735833e-02
2.679400749063670650e-05 8.353213558679228878e-02
2.680399500624219830e-05 8.162421684851349502e-02
2.681398252184769010e-05 7.951684122070294680e-02
2.682397003745318529e-05 7.722300720529166884e-02
2.683395755305867709e-05 7.475609716999867538e-02
2.684394506866416888e-05 7.212990658029619362e-02
2.685393258426966407e-05 6.935855997989272270e-02
2.686392009987515587e-05 6.645652132186175010e-02
2.687390761548064767e-05 6.343857466862591610e-02
2.688389513108614286e-05 6.031958033574633116e-02
2.689388264669163465e-05 5.711444668090351340e-02
2.690387016229712984e-05 5.383791088062982871e-02
2.691385767790262164e-05 5.050441586863104598e-02
2.692384519350811683e-05 4.712796774654803844e-02
2.693383270911360862e-05 4.372204345938007081e-02
2.694382022471910042e-05 4.029938520632570659e-02
2.695380774032459561e-05 3.687198688502411892e-02
2.696379525593008741e-05 3.345091214630828425e-02
2.697378277153557921e-05 3.004632066072683919e-02
2.698377028714107439e-05 2.666749609348051386e-02
2.699375780274656619e-05 2.332288318873715349e-02
2.700374531835206138e-05 2.002019140394897118e-02
2.701373283395755318e-05 1.676648856723372480e-02
2.702372034956304836e-05 1.356831461892995909e-02
2.703370786516854016e-05 1.043178333322499450e-02
2.704369538077403196e-05 7.362693743546065879e-03
2.705368289637952715e-05 4.366650247966759671e-03
2.706367041198501895e-05 1.449128029075644067e-03
2.707365792759051075e-05 -1.384470096579356983e-03
2.708364544319600593e-05 -4.128815377934916091e-03
2.709363295880149773e-05 -6.778685391513031636e-03
2.710362047440698953e-05 -9.329023220420709986e-03
2.711360799001248472e-05 -1.177502430950277609e-02
2.712359550561797990e-05 -1.411222836000313417e-02
2.713358302122347170e-05 -1.633662515861685274e-02
2.714357053682896350e-05 -1.844476812709649680e-02
2.715355805243445869e-05 -2.043384939469235911e-02
2.716354556803995049e-05 -2.230178867156691960e-02
2.717353308364544228e-05 -2.404725808620271701e-02
2.718352059925093747e-05 -2.566968995900549555e-02
2.719350811485642927e-05 -2.716924346570224677e-02
2.720349563046192107e-05 -2.854672815784811343e-02
2.721348314606741625e-05 -2.980346600821071404e-02
2.722347066167290805e-05 -3.094116939336630581e-02
2.723345817727840324e-05 -3.196177006685035210e-02
2.724344569288389504e-05 -3.286726665811728204e-02
2.725343320848939023e-05 -3.365960023267653561e-02
2.726342072409488202e-05 -3.434054154542202919e-02
2.727340823970037382e-05 -3.491163305984438386e-02
2.728339575530586901e-05 -3.537415556888361817e-02
2.729338327091136081e-05 -3.572912597097076953e-02
2.730337078651685261e-05 -3.597736763584427622e-02
2.731335830212234779e-05 -3.611961138887857109e-02
2.732334581772783959e-05 -3.615667376903319158e-02
2.733333333333333478e-05 -3.608960666113502497e-02
2.734332084893882658e-05 -3.591984494074499518e-02
2.735330836454432176e-05 -3.564939015311871517e-02
2.736329588014981356e-05 -3.528086282650885058e-02
2.737328339575530536e-05 -3.481759377756358381e-02
2.738327091136080055e-05 -3.426367183583575032e-02
2.739325842696629235e-05 -3.362391460027506357e-02
2.740324594257178415e-05 -3.290382815746117212e-02
2.741323345817727933e-05 -3.210948052670031805e-02
2.742322097378277113e-05 -3.124738169764773241e-02
2.743320848938826293e-05 -3.032428091026076120e-02
2.744319600499375812e-05 -2.934700404841233262e-02
2.745318352059925330e-05 -2.832229769855329482e-02
2.746317103620474510e-05 -2.725669769005351767e-02
2.747315855181023690e-05 -2.615642732225307437e-02
2.748314606741573209e-05 -2.502735074400614171e-02
2.749313358302122389e-05 -2.387492791621848715e-02
2.750312109862671568e-05 -2.270421425468949206e-02
2.751310861423221087e-05 -2.151990204640055401e-02
2.752309612983770267e-05 -2.032641014358807507e-02
2.753308364544319447e-05 -1.912800976703848618e-02
2.754307116104868965e-05 -1.792893997829442601e-02
2.755305867665418145e-05 -1.673355730884518514e-02
2.756304619225967664e-05 -1.554640484533552358e-02
2.757303370786516844e-05 -1.437229396618185107e-02
2.758302122347066363e-05 -1.321631589073168217e-02
2.759300873907615542e-05 -1.208386174020624135e-02
2.760299625468164722e-05 -1.098058465045086314e-02
2.761298377028714241e-05 -9.912336802656086451e-03
2.762297128589263421e-05 -8.885018122248230371e-03
2.763295880149812601e-05 -7.904400848171389687e-03
2.764294631710362119e-05 -6.975898515829523534e-03
2.765293383270911299e-05 -6.104330695729162475e-03
2.766292134831460818e-05 -5.293732007493523808e-03
2.767290886392009998e-05 -4.547167147824507372e-03
2.768289637952559516e-05 -3.866597865266408699e-03
2.769288389513108696e-05 -3.252777293338423095e-03
2.770287141073657876e-05 -2.705191166640169564e-03
2.771285892634207395e-05 -2.222085140020001615e-03
2.772284644194756575e-05 -1.800565471744060980e-03
2.773283395755305754e-05 -1.436792238801754733e-03
2.774282147315855273e-05 -1.126233796594430098e-03
2.775280898876404453e-05 -8.639396543130494713e-04
2.776279650436953972e-05 -6.448129689250887411e-04
2.777278401997503152e-05 -4.638588974186255123e-04
2.778277153558052670e-05 -3.164078164007260970e-04
2.779275905118601850e-05 -1.983013670860807548e-04
2.780274656679151030e-05 -1.060343953786418764e-04
2.781273408239700549e-05 -3.681328301682919166e-05
2.782272159800249728e-05 1.146528860470527172e-05
2.783270911360798908e-05 4.031684899867610174e-05
2.784269662921348427e-05 5.082796082289470289e-05
2.785268414481897607e-05 4.382820890595882387e-05
2.786267166042446787e-05 2.006034374067033836e-05
2.787265917602996305e-05 -1.966988129089198585e-05
2.788264669163545824e-05 -7.436503917199814811e-05
2.789263420724095004e-05 -1.427403027935031127e-04
2.790262172284644184e-05 -2.231684759604112629e-04
2.791260923845193702e-05 -3.136888804884170492e-04
2.792259675405742882e-05 -4.120766527434115037e-04
2.793258426966292062e-05 -5.159602328604921597e-04
2.794257178526841581e-05 -6.229650536702629592e-04
2.795255930087390761e-05 -7.308576700681782565e-04
2.796254681647939941e-05 -8.376786301574108565e-04
2.797253433208489459e-05 -9.418555697040067488e-04
2.798252184769038639e-05 -1.042299942526676935e-03
2.799250936329588158e-05 -1.138462321585488298e-03
2.800249687890137338e-05 -1.230348854037281248e-03
2.801248439450686856e-05 -1.318479262478008300e-03
2.802247191011236036e-05 -1.403793933118182300e-03
2.803245942571785216e-05 -1.487533552981980820e-03
2.804244694132334735e-05 -1.571090723709306922e-03
2.805243445692883915e-05 -1.655859252784190041e-03
2.806242197253433094e-05 -1.743070215812982928e-03
2.807240948813982613e-05 -1.833627032417340513e-03
2.808239700374531793e-05 -1.927945839139789041e-03
2.809238451935081312e-05 -2.025831838158434223e-03
2.810237203495630492e-05 -2.126408386302328438e-03
2.811235955056180010e-05 -2.228104643175791121e-03
2.812234706616729190e-05 -2.328710999562474352e-03
2.813233458177278370e-05 -2.425469004338794057e-03
2.814232209737827889e-05 -2.515212438911713574e-03
2.815230961298377068e-05 -2.594543257460665570e-03
2.816229712858926248e-05 -2.660045745955265210e-03
2.817228464419475767e-05 -2.708536149982770230e-03
2.818227215980024947e-05 -2.737308594597819261e-03
2.819225967540574127e-05 -2.744342250622203855e-03
2.820224719101123645e-05 -2.728441125608068504e-03
2.821223470661673164e-05 -2.689299606093054681e-03
2.822222222222222344e-05 -2.627477826653297054e-03
2.823220973782771524e-05 -2.544321410222137505e-03
2.824219725343321042e-05 -2.441816865027763260e-03
2.825218476903870222e-05 -2.322386551194535395e-03
2.826217228464419402e-05 -2.188637855001316929e-03
2.827215980024968921e-05 -2.043087173260366846e-03
2.828214731585518101e-05 -1.887896628582731240e-03
2.829213483146067281e-05 -1.724664255760655161e-03
2.830212234706616799e-05 -1.554303605101537821e-03
2.831210986267165979e-05 -1.377009828810320507e-03
2.832209737827715498e-05 -1.192312615704231799e-03
2.833208489388264678e-05 -9.991978383271904983e-04
2.834207240948814196e-05 -7.962825930746806648e-04
2.835205992509363376e-05 -5.820392174096899844e-04
2.836204744069912556e-05 -3.550393306784462954e-04
2.837203495630462075e-05 -1.141955869359384366e-04
2.838202247191011255e-05 1.410357628435300104e-04
2.839200998751560434e-05 4.105153844638708099e-04
2.840199750312109953e-05 6.933698540181503552e-04
2.841198501872659133e-05 9.880059874917146174e-04
2.842197253433208652e-05 1.292197667733467397e-03
2.843196004993757831e-05 1.603219895095375335e-03
2.844194756554307350e-05 1.918014665391878535e-03
2.845193508114856530e-05 2.233384372246690654e-03
2.846192259675405710e-05 2.546180716603093155e-03
2.847191011235955229e-05 2.853473370270222503e-03
2.848189762796504408e-05 3.152675094013188475e-03
2.849188514357053588e-05 3.441623122013052864e-03
2.850187265917603107e-05 3.718610737943487364e-03
2.851186017478152287e-05 3.982388146133104649e-03
2.852184769038701805e-05 4.232143993660622376e-03
2.853183520599250985e-05 4.467452549160621719e-03
2.854182272159800504e-05 4.688214398551204636e-03
2.855181023720349684e-05 4.894570149218913264e-03
2.856179775280898864e-05 5.086812009890835130e-03
2.857178526841448382e-05 5.265295397000303856e-03
2.858177278401997562e-05 5.430364188616762858e-03
2.859176029962546742e-05 5.582281255855572541e-03
2.860174781523096261e-05 5.721165209706088710e-03
2.861173533083645441e-05 5.846930809320013099e-03
2.862172284644194621e-05 5.959228673778969691e-03
2.863171036204744139e-05 6.057433920540223130e-03
2.864169787765293319e-05 6.140642402157523404e-03
2.865168539325842838e-05 6.207734042756919875e-03
2.866167290886392018e-05 6.257458342457924462e-03
2.867166042446941536e-05 6.288544611223613467e-03
2.868164794007490716e-05 6.299828138636597366e-03
2.869163545568039896e-05 6.290374592373660159e-03
2.870162297128589415e-05 6.259619621942488950e-03
2.871161048689138595e-05 6.207470275464025376e-03
2.872159800249687774e-05 6.134399055113993679e-03
2.873158551810237293e-05 6.041454607723865944e-03
2.874157303370786473e-05 5.930230639877093896e-03
2.875156054931335992e-05 5.802757597390214954e-03
2.876154806491885171e-05 5.661357040703847952e-03
2.877153558052434690e-05 5.508475819842779259e-03
2.878152309612983870e-05 5.346510108352128116e-03
2.879151061173533050e-05 5.177662411595964319e-03
2.880149812734082569e-05 5.003817112189494487e-03
2.881148564294631748e-05 4.826485861189474050e-03
2.882147315855180928e-05 4.646788780689697571e-03
2.883146067415730447e-05 4.465525790219072172e-03
2.884144818976279627e-05 4.283290384109022728e-03
2.885143570536829145e-05 4.100615229701435119e-03
2.886142322097378325e-05 3.918126291000365372e-03
2.887141073657927844e-05 3.736655967657891934e-03
2.888139825218477024e-05 3.557325438754451244e-03
2.889138576779026204e-05 3.381562171663500538e-03
2.890137328339575722e-05 3.211065351608770237e-03
2.891136079900124902e-05 3.047710708726836248e-03
2.892134831460674082e-05 2.893411976143951941e-03
2.893133583021223601e-05 2.749941848610281108e-03
2.894132334581772781e-05 2.618755679568859907e-03
2.895131086142321960e-05 2.500829611203752960e-03
2.896129837702871479e-05 2.396568769798357833e-03
2.897128589263420998e-05 2.305775985972958585e-03
2.898127340823970178e-05 2.227697997074376459e-03
2.899126092384519358e-05 2.161129454216949557e-03
2.900124843945068876e-05 2.104544227925090986e-03
2.901123595505618056e-05 2.056248937899071011e-03
2.902122347066167236e-05 2.014532394615739259e-03
2.903121098626716755e-05 1.977803091615876543e-03
2.904119850187265934e-05 1.944696366136494485e-03
2.905118601747815114e-05 1.914140037350736375e-03
2.906117353308364633e-05 1.885361168092071407e-03
2.907116104868913813e-05 1.857844233474795909e-03
2.908114856429463332e-05 1.831257362312011319e-03
2.909113607990012511e-05 1.805367072761653686e-03
2.910112359550562030e-05 1.779975288668066927e-03
2.911111111111111210e-05 1.754883955381563191e-03
2.912109862671660390e-05 1.729892457072160520e-03
2.913108614232209908e-05 1.704817190813471758e-03
2.914107365792759088e-05 1.679523183935782661e-03
2.915106117353308268e-05 1.653962633651253570e-03
2.916104868913857787e-05 1.628210587516963409e-03
2.917103620474406967e-05 1.602494031691788614e-03
2.918102372034956485e-05 1.577196069515301178e-03
2.919101123595505665e-05 1.552827898313027593e-03
2.920099875156055184e-05 1.529964347022307568e-03
2.921098626716604364e-05 1.509149312926538625e-03
2.922097378277153544e-05 1.490794144723374274e-03
2.923096129837703062e-05 1.475092051595476919e-03
2.924094881398252242e-05 1.461969673408606901e-03
2.925093632958801422e-05 1.451082058387704633e-03
2.926092384519350941e-05 1.441852363505344292e-03
2.927091136079900121e-05 1.433549903353137844e-03
2.928089887640449300e-05 1.425387916564572685e-03
2.929088639200998819e-05 1.416640725571876062e-03
2.930087390761548338e-05 1.406746341698689911e-03
2.931086142322097518e-05 1.395391213946056783e-03
2.932084893882646698e-05 1.382545713179001746e-03
2.933083645443196216e-05 1.368452659708819944e-03
2.934082397003745396e-05 1.353563209544775313e-03
2.935081148564294576e-05 1.338436866648041014e-03
2.936079900124844095e-05 1.323619379195839930e-03
2.937078651685393274e-05 1.309525292578590664e-03
2.938077403245942454e-05 1.296340457350809343e-03
2.939076154806491973e-05 1.283969552286811809e-03
2.940074906367041153e-05 1.272041735018191941e-03
2.941073657927590672e-05 1.259973025217740175e-03
2.942072409488139851e-05 1.247083921234510076e-03
2.943071161048689370e-05 1.232743091408009320e-03
2.944069912609238550e-05 1.216505836630086927e-03
2.945068664169787730e-05 1.198223330204603674e-03
2.946067415730337248e-05 1.178103657350382466e-03
2.947066167290886428e-05 1.156715304468172896e-03
2.948064918851435608e-05 1.134936939149428815e-03
2.949063670411985127e-05 1.113854786502731491e-03
2.950062421972534307e-05 1.094614740960986841e-03
2.951061173533083825e-05 1.078251996740604889e-03
2.952059925093633005e-05 1.065520652856378906e-03
2.953058676654182524e-05 1.056765221952591380e-03
2.954057428214731704e-05 1.051854271714731948e-03
2.955056179775280884e-05 1.050204957334333663e-03
2.956054931335830402e-05 1.050872497667575990e-03
2.957053682896379582e-05 1.052696215615932544e-03
2.958052434456928762e-05 1.054464785952752932e-03
2.959051186017478281e-05 1.055077620088294916e-03
2.960049937578027461e-05 1.053683792275679661e-03
2.961048689138576979e-05 1.049783720808830255e-03
2.962047440699126159e-05 1.043271925048524671e-03
2.963046192259675678e-05 1.034416345694983948e-03
2.964044943820224858e-05 1.023773992118950536e-03
2.965043695380774038e-05 1.012052715885377501e-03
2.966042446941323556e-05 9.999565168925467554e-04
2.967041198501872736e-05 9.880451933780855754e-04
2.968039950062421916e-05 9.766350294240994448e-04
2.969038701622971435e-05 9.657544446389125861e-04
2.970037453183520614e-05 9.551642696878913678e-04
2.971036204744069794e-05 9.444303710831269093e-04
2.972034956304619313e-05 9.330407847159922705e-04
2.973033707865168832e-05 9.205462739077662111e-04
2.974032459425718011e-05 9.066964341993570455e-04
2.975031210986267191e-05 8.915361417772602439e-04
2.976029962546816710e-05 8.754448865390259630e-04
2.977028714107365890e-05 8.591031400442736537e-04
2.978027465667915070e-05 8.433998689243619269e-04
2.979026217228464588e-05 8.293028348648588547e-04
2.980024968789013768e-05 8.177137197978517165e-04
2.981023720349562948e-05 8.093280096099757931e-04
2.982022471910112467e-05 8.045142207298724112e-04
2.983021223470661985e-05 8.032365520111501471e-04
2.984019975031210827e-05 8.050318485085322055e-04
2.985018726591760345e-05 8.090675642629319630e-04
2.986017478152309864e-05 8.142675921883421207e-04
2.987016229712859044e-05 8.194854018918351374e-04
2.988014981273408224e-05 8.236789439468869068e-04
2.989013732833957742e-05 8.260517178901193762e-04
2.990012484394506922e-05 8.261291944256282573e-04
2.991011235955056102e-05 8.237787285355151722e-04
2.992009987515605621e-05 8.191828349859364092e-04
2.993008739076155139e-05 8.127749016155212235e-04
2.994007490636703980e-05 8.051459596955841272e-04
2.995006242197253499e-05 7.969217268361010941e-04
2.996004993757803018e-05 7.886241274050339277e-04
2.997003745318352198e-05 7.805501577566820387e-04
2.998002496878901377e-05 7.727068129177762368e-04
2.999001248439450896e-05 7.648252414056814791e-04
3.000000000000000076e-05 7.564558763988316059e-04


==> tikzpictures/data_cylinder/with_w/rec40_sim.dat <==
2.199999999999999943e-05 -3.047507785993555598e-10
2.200998751560549123e-05 -1.015647683288578232e-09
2.201997503121098641e-05 -1.722819448509147238e-09
2.202996254681647821e-05 -2.296932754774088514e-09
2.203995006242197340e-05 -2.600484586970975929e-09
2.204993757802746520e-05 -2.510294686113593665e-09
2.205992509363295700e-05 -1.942581939850906572e-09
2.206991260923845218e-05 -8.776746946277656816e-10
2.207990012484394398e-05 6.216072549451070131e-10
2.208988764044943917e-05 2.400463948991840354e-09
2.209987515605493097e-05 4.216777161623119188e-09
2.210986267166042277e-05 5.762049446652792767e-09
2.211985018726591795e-05 6.697941739053335246e-09
2.212983770287140975e-05 6.706872936886775368e-09
2.213982521847690494e-05 5.550822388233790891e-09
2.214981273408239674e-05 3.130871824424613298e-09
2.215980024968788853e-05 -4.640346415008652373e-10
2.216978776529338372e-05 -4.925193186043264228e-09
2.217977528089887552e-05 -9.724053481218063913e-09
2.218976279650436732e-05 -1.414579392864507293e-08
2.219975031210986251e-05 -1.736082511866027272e-08
2.220973782771535430e-05 -1.853152261217795825e-08
2.221972534332084949e-05 -1.694462072475156042e-08
2.222971285892634129e-05 -1.215298385768201677e-08
2.223970037453183309e-05 -4.108093237247225211e-09
2.224968789013732827e-05 6.735922445591243962e-09
2.225967540574282007e-05 1.937872467680735872e-08
2.226966292134831526e-05 3.229479260924599566e-08
2.227965043695380706e-05 4.354373762931830351e-08
2.228963795255929886e-05 5.096445808429263532e-08
2.229962546816479404e-05 5.244467925129117461e-08
2.230961298377028584e-05 4.624105455455506555e-08
2.231960049937578103e-05 3.132059564205389193e-08
2.232958801498127283e-05 7.673293768493788603e-09
2.233957553058676463e-05 -2.345621056708928859e-08
2.234956304619225981e-05 -5.944484157291656130e-08
2.235955056179775161e-05 -9.635116373983140793e-08
2.236953807740324680e-05 -1.291497816195143536e-07
2.237952559300873860e-05 -1.521681653019949391e-07
2.238951310861423040e-05 -1.597014605059007604e-07
2.239950062421972558e-05 -1.467650482489973717e-07
2.240948813982521738e-05 -1.099030655401676267e-07
2.241947565543071257e-05 -4.798077882500628561e-08
2.242946317103620437e-05 3.714115306359854305e-08
2.243945068664169616e-05 1.401962915789237694e-07
2.244943820224719135e-05 2.523798593366884022e-07
2.245942571785268315e-05 3.616622051575970199e-07
2.246941323345817834e-05 4.535202253519836110e-07
2.247940074906367014e-05 5.121023065519799656e-07
2.248938826466916193e-05 5.217841822486181798e-07
2.249937578027465712e-05 4.690088120127027620e-07
2.250936329588014892e-05 3.442424552671153629e-07
2.251935081148564072e-05 1.438693795183690241e-07
2.252933832709113590e-05 -1.281111618581985123e-07
2.253932584269662770e-05 -4.589615676978622875e-07
2.254931335830212289e-05 -8.266108449287879380e-07
2.255930087390761469e-05 -1.199923076686425126e-06
2.256928838951310988e-05 -1.539853566332223454e-06
2.257927590511860167e-05 -1.801431238008404945e-06
2.258926342072409347e-05 -1.936661131213421550e-06
2.259925093632958866e-05 -1.898082397108380062e-06
2.260923845193508046e-05 -1.642867833219420570e-06
2.261922596754057226e-05 -1.137131923766765729e-06
2.262921348314606744e-05 -3.603926792646755516e-07
2.263920099875155924e-05 6.904130590309045582e-07
2.264918851435705443e-05 1.997240224655944777e-06
2.265917602996254623e-05 3.517881006990816097e-06
2.266916354556803803e-05 5.183896838123512017e-06
2.267915106117353321e-05 6.898943774430559447e-06
2.268913857677902501e-05 8.538209218129186955e-06
2.269912609238452020e-05 9.948263079333417272e-06
2.270911360799001200e-05 1.094726298838667497e-05
2.271910112359550380e-05 1.132575473145922003e-05
2.272908863920099898e-05 1.084711889005050900e-05
2.273907615480649078e-05 9.248328397971495571e-06
2.274906367041198597e-05 6.240491024333684666e-06
2.275905118601747777e-05 1.509139655612243506e-06
2.276903870162296956e-05 -5.285057872527462750e-06
2.277902621722846475e-05 -1.450567752811981418e-05
2.278901373283395655e-05 -2.653908235899200295e-05
2.279900124843945174e-05 -4.179203049642128150e-05
2.280898876404494354e-05 -6.068811610588738850e-05
2.281897627965043533e-05 -8.366224640492008131e-05
2.282896379525593052e-05 -1.111534701027030466e-04
2.283895131086142232e-05 -1.435954714852831038e-04
2.284893882646691751e-05 -1.814052501856299598e-04
2.285892634207240930e-05 -2.249696542485143534e-04
2.286891385767790110e-05 -2.746308852567368847e-04
2.287890137328339629e-05 -3.306708908573447380e-04
2.288888888888888809e-05 -3.932955118742402544e-04
2.289887640449438328e-05 -4.626203588321504750e-04
2.290886392009987507e-05 -5.386566008387244642e-04
2.291885143570536687e-05 -6.213010993372234444e-04
2.292883895131086206e-05 -7.103288128181209490e-04
2.293882646691635386e-05 -8.053886247513669400e-04
2.294881398252184566e-05 -9.060049212422760078e-04
2.295880149812734084e-05 -1.011581274924398897e-03
2.296878901373283264e-05 -1.121410806215134785e-03
2.297877652933832783e-05 -1.234687829824844844e-03
2.298876404494381963e-05 -1.350525310098806215e-03
2.299875156054931143e-05 -1.467972966812959015e-03
2.300873907615480661e-05 -1.586036903281406139e-03
2.301872659176029841e-05 -1.703700740173449924e-03
2.302871410736579360e-05 -1.819947625387371157e-03
2.303870162297128540e-05 -1.933778729169780691e-03
2.304868913857677719e-05 -2.044232449355642533e-03
2.305867665418227238e-05 -2.150398950509773300e-03
2.306866416978776418e-05 -2.251435439675984404e-03
2.307865168539325937e-05 -2.346575000122448542e-03
2.308863920099875117e-05 -2.435136400589694734e-03
2.309862671660424296e-05 -2.516525374951106980e-03
2.310861423220973815e-05 -2.590237746710512441e-03
2.311860174781522995e-05 -2.655858619217186297e-03
2.312858926342072514e-05 -2.713057535287759919e-03
2.313857677902621693e-05 -2.761586032559789836e-03
2.314856429463170873e-05 -2.801267072426883147e-03
2.315855181023720392e-05 -2.831988467246610887e-03
2.316853932584269572e-05 -2.853694361851197379e-03
2.317852684144819091e-05 -2.866379059662956929e-03
2.318851435705368270e-05 -2.870077378467965259e-03
2.319850187265917450e-05 -2.864861826762175878e-03
2.320848938826466969e-05 -2.850834946630687906e-03
2.321847690387016149e-05 -2.828133861384237412e-03
2.322846441947565667e-05 -2.796928695890803489e-03
2.323845193508114847e-05 -2.757430446139005897e-03
2.324843945068664027e-05 -2.709895686921295812e-03
2.325842696629213546e-05 -2.654638075178142320e-03
2.326841448189762726e-05 -2.592041886167370610e-03
2.327840199750311906e-05 -2.522568271388830885e-03
2.328838951310861424e-05 -2.446771923210300237e-03
2.329837702871410604e-05 -2.365301883296487377e-03
2.330836454431960123e-05 -2.278907921117295874e-03
2.331835205992509303e-05 -2.188435983638393253e-03
2.332833957553058821e-05 -2.094818464656628739e-03
2.333832709113608001e-05 -1.999054873142789082e-03
2.334831460674157181e-05 -1.902187265248291492e-03
2.335830212234706700e-05 -1.805266469267167041e-03
2.336828963795255880e-05 -1.709314172544177486e-03
2.337827715355805059e-05 -1.615281483490701563e-03
2.338826466916354578e-05 -1.524007622796246615e-03
2.339825218476903758e-05 -1.436180421884157175e-03
2.340823970037453277e-05 -1.352306546633317771e-03
2.341822721598002457e-05 -1.272685986845792979e-03
2.342821473158551636e-05 -1.197404198103181648e-03
2.343820224719101155e-05 -1.126335477054169181e-03
2.344818976279650335e-05 -1.059161072934077050e-03
2.345817727840199854e-05 -9.954013605029533689e-04
2.346816479400749033e-05 -9.344596204356097951e-04
2.347815230961298213e-05 -8.756762267644957812e-04
2.348813982521847732e-05 -8.183874646705246699e-04
2.349812734082396912e-05 -7.619833177691741864e-04
2.350811485642946431e-05 -7.059611471921776755e-04
2.351810237203495610e-05 -6.499715530354026848e-04
2.352808988764044790e-05 -5.938500818256268283e-04
2.353807740324594309e-05 -5.376322346930718530e-04
2.354806491885143489e-05 -4.815516945939887555e-04
2.355805243445693007e-05 -4.260182741765067608e-04
2.356803995006242187e-05 -3.715819580022911624e-04
2.357802746566791367e-05 -3.188828448852956644e-04
2.358801498127340886e-05 -2.685912586615824861e-04
2.359800249687890066e-05 -2.213447077868635699e-04
2.360799001248439246e-05 -1.776867239567234331e-04
2.361797752808988764e-05 -1.380145406172186319e-04
2.362796504369537944e-05 -1.025393608242635633e-04
2.363795255930087463e-05 -7.126439560675480744e-05
2.364794007490636643e-05 -4.397871447987384251e-05
2.365792759051186161e-05 -2.027430811651019019e-05
2.366791510611735341e-05 4.201527162925340175e-07
2.367790262172284521e-05 1.879109443580495044e-05
2.368789013732834040e-05 3.558271250589871529e-05
2.369787765293383220e-05 5.153752805522715367e-05
2.370786516853932399e-05 6.733938129527199481e-05
2.371785268414481918e-05 8.356580187838994584e-05
2.372784019975031098e-05 1.006554193200321246e-04
2.373782771535580617e-05 1.188969099641545726e-04
2.374781523096129796e-05 1.384366984891716949e-04
2.375780274656678976e-05 1.593074478848308920e-04
2.376779026217228495e-05 1.814731409261771699e-04
2.377777777777777675e-05 2.048883742554963522e-04
2.378776529338327194e-05 2.295652689375553192e-04
2.379775280898876373e-05 2.556411321339718151e-04
2.380774032459425553e-05 2.834382242544825027e-04
2.381772784019975072e-05 3.135086282501259617e-04
2.382771535580524252e-05 3.466646231116066374e-04
2.383770287141073770e-05 3.839841556098461638e-04
2.384769038701622950e-05 4.267946066885595045e-04
2.385767790262172130e-05 4.766320515783207157e-04
2.386766541822721649e-05 5.351792778248709581e-04
2.387765293383270829e-05 6.041908775275868374e-04
2.388764044943820347e-05 6.854089899766693068e-04
2.389762796504369527e-05 7.804759688389939325e-04
2.390761548064918707e-05 8.908509704120274241e-04
2.391760299625468226e-05 1.017741624846749170e-03
2.392759051186017406e-05 1.162049549447896320e-03
2.393757802746566586e-05 1.324343781214979603e-03
2.394756554307116104e-05 1.504854197347748083e-03
2.395755305867665284e-05 1.703487312774757323e-03
2.396754057428214803e-05 1.919867298296041745e-03
2.397752808988763983e-05 2.153386973520164411e-03
2.398751560549313501e-05 2.403275295447870885e-03
2.399750312109862681e-05 2.668659641433385882e-03
2.400749063670411861e-05 2.948627190292312395e-03
2.401747815230961380e-05 3.242271851087837487e-03
2.402746566791510560e-05 3.548724987220623454e-03
2.403745318352059739e-05 3.867163707928140438e-03
2.404744069912609258e-05 4.196801861414734686e-03
2.405742821473158438e-05 4.536858764446762352e-03
2.406741573033707957e-05 4.886510799378870548e-03
2.407740324594257136e-05 5.244836321825469168e-03
2.408739076154806655e-05 5.610755636969911968e-03
2.409737827715355835e-05 5.982972091415283793e-03
2.410736579275905015e-05 6.359925734083836900e-03
2.411735330836454534e-05 6.739758002287060505e-03
2.412734082397003713e-05 7.120295224562581647e-03
2.413732833957552893e-05 7.499047322809619318e-03
2.414731585518102412e-05 7.873233835548764173e-03
2.415730337078651592e-05 8.239825034602087789e-03
2.416729088639201110e-05 8.595592703794539130e-03
2.417727840199750290e-05 8.937178432251972546e-03
2.418726591760299470e-05 9.261165784615898317e-03
2.419725343320848989e-05 9.564165832498743025e-03
2.420724094881398169e-05 9.842879862492983842e-03
2.421722846441947687e-05 1.009417145788276717e-02
2.422721598002496867e-05 1.031511900120031348e-02
2.423720349563046047e-05 1.050305892184440204e-02
2.424719101123595566e-05 1.065562799129547711e-02
2.425717852684144746e-05 1.077075371732777107e-02
2.426716604244693925e-05 1.084666705094627578e-02
2.427715355805243444e-05 1.088188363730605360e-02
2.428714107365792624e-05 1.087518200286765289e-02
2.429712858926342143e-05 1.082558355441238379e-02
2.430711610486891323e-05 1.073231712403831077e-02
2.431710362047440841e-05 1.059478645030867069e-02
2.432709113607990021e-05 1.041256381101359103e-02
2.433707865168539201e-05 1.018536569183983373e-02
2.434706616729088720e-05 9.913054072151284216e-03
2.435705368289637899e-05 9.595626987930698515e-03
2.436704119850187079e-05 9.233219034429735947e-03
2.437702871410736598e-05 8.826111351003319491e-03
2.438701622971285778e-05 8.374737766274406928e-03
2.439700374531835297e-05 7.879699759447909499e-03
2.440699126092384476e-05 7.341757861039912951e-03
2.441697877652933995e-05 6.761845637606191638e-03
2.442696629213483175e-05 6.141072986168511459e-03
2.443695380774032355e-05 5.480737141819052444e-03
2.444694132334581873e-05 4.782332665252658765e-03
2.445692883895131053e-05 4.047550064496095550e-03
2.446691635455680233e-05 3.278281820395340281e-03
2.447690387016229752e-05 2.476628535982253188e-03
2.448689138576778932e-05 1.644898929067311255e-03
2.449687890137328450e-05 7.855978220754999790e-04
2.450686641697877630e-05 -9.860194203849236558e-05
2.451685393258426810e-05 -1.004882229194128647e-03
2.452684144818976329e-05 -1.930312988265070473e-03
2.453682896379525509e-05 -2.871889804603780169e-03
2.454681647940075027e-05 -3.826579117527092750e-03
2.455680399500624207e-05 -4.791363368325385688e-03
2.456679151061173387e-05 -5.763274638123578805e-03
2.457677902621722906e-05 -6.739413190483324080e-03
2.458676654182272086e-05 -7.716976264693080345e-03
2.459675405742821604e-05 -8.693247676160122117e-03
2.460674157303370784e-05 -9.665616117802547369e-03
2.461672908863919964e-05 -1.063154717230088350e-02
2.462671660424469483e-05 -1.158856167343595006e-02
2.463670411985018663e-05 -1.253420465163260222e-02
2.464669163545568181e-05 -1.346602212659533601e-02
2.465667915106117361e-05 -1.438152645889242270e-02
2.466666666666666541e-05 -1.527816582475291333e-02
2.467665418227216060e-05 -1.615327257017690546e-02
2.468664169787765239e-05 -1.700407640305992216e-02
2.469662921348314419e-05 -1.782766479994846165e-02
2.470661672908863938e-05 -1.862101629764243219e-02
2.471660424469413118e-05 -1.938101674357184737e-02
2.472659176029962637e-05 -2.010449618131543090e-02
2.473657927590511816e-05 -2.078831152414407565e-02
2.474656679151061335e-05 -2.142941478141323006e-02
2.475655430711610515e-05 -2.202498362294804876e-02
2.476654182272159695e-05 -2.257249306695910396e-02
2.477652933832709213e-05 -2.306980637238470119e-02
2.478651685393258393e-05 -2.351523627625008717e-02
2.479650436953807573e-05 -2.390759843961721975e-02
2.480649188514357092e-05 -2.424624460825399244e-02
2.481647940074906272e-05 -2.453099638836730989e-02
2.482646691635455790e-05 -2.476209095239762653e-02
2.483645443196004970e-05 -2.494006548187963773e-02
2.484644194756554489e-05 -2.506569254398069782e-02
2.485642946317103669e-05 -2.513982392878287564e-02
2.486641697877652849e-05 -2.516328365761560937e-02
2.487640449438202367e-05 -2.513673624081180086e-02
2.488639200998751547e-05 -2.506061017042076483e-02
2.489637952559300727e-05 -2.493506168545144008e-02
2.490636704119850246e-05 -2.475995465280749278e-02
2.491635455680399426e-05 -2.453486933574214324e-02
2.492634207240948944e-05 -2.425913429115765171e-02
2.493632958801498124e-05 -2.393194322731679105e-02
2.494631710362047304e-05 -2.355246878924862480e-02
2.495630461922596823e-05 -2.312002583726523522e-02
2.496629213483146003e-05 -2.263418281837553322e-02
2.497627965043695521e-05 -2.209491254319160755e-02
2.498626716604244701e-05 -2.150275944712565571e-02
2.499625468164793881e-05 -2.085895828140750183e-02
2.500624219725343400e-05 -2.016549189580423701e-02
2.501622971285892579e-05 -1.942510982359932359e-02
2.502621722846441759e-05 -1.864127316674056914e-02
2.503620474406991278e-05 -1.781809388222632337e-02
2.504619225967540458e-05 -1.696019107393319236e-02
2.505617977528089976e-05 -1.607248843027396165e-02
2.506616729088639156e-05 -1.515998581140467344e-02
2.507615480649188675e-05 -1.422756935962015898e-02
2.508614232209737855e-05 -1.327982394283361463e-02
2.509612983770287035e-05 -1.232088992762512408e-02
2.510611735330836553e-05 -1.135434067618712982e-02
2.511610486891385733e-05 -1.038313083058054094e-02
2.512609238451934913e-05 -9.409619128532879795e-03
2.513607990012484432e-05 -8.435645610685223172e-03
2.514606741573033612e-05 -7.462627845640877958e-03
2.515605493133583130e-05 -6.491675996813327763e-03
2.516604244694132310e-05 -5.523731325626965102e-03
2.517602996254681829e-05 -4.559711349517599904e-03
2.518601747815231009e-05 -3.600646159952525498e-03
2.519600499375780189e-05 -2.647780193182490589e-03
2.520599250936329707e-05 -1.702642952382719217e-03
2.521598002496878887e-05 -7.671001623691919282e-04
2.522596754057428067e-05 1.566056991973352117e-04
2.523595505617977586e-05 1.065857381524506131e-03
2.524594257178526766e-05 1.957712017916490247e-03
2.525593008739076284e-05 2.828977458097064936e-03
2.526591760299625464e-05 3.676306969430508369e-03
2.527590511860174644e-05 4.496300795825934615e-03
2.528589263420724163e-05 5.285631322373514004e-03
2.529588014981273342e-05 6.041162071461839145e-03
2.530586766541822861e-05 6.760065059935612894e-03
2.531585518102372041e-05 7.439889857152014174e-03
2.532584269662921221e-05 8.078585891284078765e-03
2.533583021223470740e-05 8.674500500178997098e-03
2.534581772784019919e-05 9.226347544443919829e-03
2.535580524344569099e-05 9.733144547478899886e-03
2.536579275905118618e-05 1.019413518723929699e-02
2.537578027465667798e-05 1.060869793881902452e-02
2.538576779026217316e-05 1.097629169048653687e-02
2.539575530586766496e-05 1.129641939294262834e-02
2.540574282147316015e-05 1.156862837520441709e-02
2.541573033707865195e-05 1.179252001888484759e-02
2.542571785268414375e-05 1.196776564701553837e-02
2.543570536828963893e-05 1.209413879984590559e-02
2.544569288389513073e-05 1.217152720271069861e-02
2.545568039950062253e-05 1.219994975971833498e-02
2.546566791510611772e-05 1.217953277815811593e-02
2.547565543071160952e-05 1.211048419917398929e-02
2.548564294631710470e-05 1.199304251804574929e-02
2.549563046192259650e-05 1.182745447339564326e-02
2.550561797752809169e-05 1.161398671392289278e-02
2.551560549313358349e-05 1.135295533387737157e-02
2.552559300873907529e-05 1.104476872336845536e-02
2.553558052434457047e-05 1.069000036949853058e-02
2.554556803995006227e-05 1.028952206903874060e-02
2.555555555555555407e-05 9.844599398653869349e-03
2.556554307116104926e-05 9.357002246529185635e-03
2.557553058676654106e-05 8.829051600618424006e-03
2.558551810237203624e-05 8.263662230636396877e-03
2.559550561797752804e-05 7.664352736881088410e-03
2.560549313358301984e-05 7.035224075211088737e-03
2.561548064918851503e-05 6.380890928993289586e-03
2.562546816479400682e-05 5.706379672234082774e-03
2.563545568039950201e-05 5.017024878705266672e-03
2.564544319600499381e-05 4.318349139579694997e-03
2.565543071161048561e-05 3.615936401666047361e-03
2.566541822721598080e-05 2.915264076784112798e-03
2.567540574282147259e-05 2.221520826706446620e-03
2.568539325842696778e-05 1.539435556038335406e-03
2.569538077403245958e-05 8.731197445238288732e-04
2.570536828963795138e-05 2.259327673390661259e-04
2.571535580524344656e-05 -3.996317721202213933e-04
2.572534332084893836e-05 -1.001981073064112798e-03
2.573533083645443355e-05 -1.580378376366924943e-03
2.574531835205992535e-05 -2.134800045653415575e-03
2.575530586766541715e-05 -2.665727170592136017e-03
2.576529338327091233e-05 -3.173902410667218694e-03
2.577528089887640413e-05 -3.660059340679625798e-03
2.578526841448189593e-05 -4.124661492596823527e-03
2.579525593008739112e-05 -4.567692167986948937e-03
2.580524344569288292e-05 -4.988543108781471475e-03
2.581523096129837810e-05 -5.386006967320297253e-03
2.582521847690386990e-05 -5.758388223743903314e-03
2.583520599250936509e-05 -6.103671167398188810e-03
2.584519350811485689e-05 -6.419762998244361168e-03
2.585518102372034869e-05 -6.704752734525244035e-03
2.586516853932584387e-05 -6.957186982052986426e-03
2.587515605493133567e-05 -7.176283081702311897e-03
2.588514357053682747e-05 -7.362078553968603827e-03
2.589513108614232266e-05 -7.515499750012201788e-03
2.590511860174781445e-05 -7.638353066927700864e-03
2.591510611735330964e-05 -7.733287032375834799e-03
2.592509363295880144e-05 -7.803669814373631088e-03
2.593508114856429663e-05 -7.853436602276669606e-03
2.594506866416978843e-05 -7.886888908111872043e-03
2.595505617977528022e-05 -7.908499077618241085e-03
2.596504369538077541e-05 -7.922694994040600791e-03
2.597503121098626721e-05 -7.933646039010288850e-03
2.598501872659175901e-05 -7.945033495507982518e-03
2.599500624219725419e-05 -7.959847930026811569e-03
2.600499375780274599e-05 -7.980232084417417798e-03
2.601498127340823779e-05 -8.007396682821844164e-03
2.602496878901373298e-05 -8.041591175121667878e-03
2.603495630461922817e-05 -8.082178652484324141e-03
2.604494382022471996e-05 -8.127769570185690295e-03
2.605493133583021176e-05 -8.176444326178863159e-03
2.606491885143570695e-05 -8.226029179448406808e-03
2.607490636704119875e-05 -8.274350010794129240e-03
2.608489388264669055e-05 -8.319460378023934080e-03
2.609488139825218573e-05 -8.359798369062818382e-03
2.610486891385767753e-05 -8.394264202848503859e-03
2.611485642946316933e-05 -8.422213683572078724e-03
2.612484394506866452e-05 -8.443386755676175054e-03
2.613483146067415632e-05 -8.457757643539221687e-03
2.614481897627965150e-05 -8.465380190165622612e-03
2.615480649188514330e-05 -8.466277718618020476e-03
2.616479400749063849e-05 -8.460349930546047156e-03
2.617478152309613029e-05 -8.447369255389802767e-03
2.618476903870162209e-05 -8.426982881719679436e-03
2.619475655430711727e-05 -8.398771156657216033e-03
2.620474406991260907e-05 -8.362318834385901178e-03
2.621473158551810087e-05 -8.317276843491280477e-03
2.622471910112359606e-05 -8.263373338365940374e-03
2.623470661672908785e-05 -8.200370615557481951e-03
2.624469413233458304e-05 -8.127985428428692594e-03
2.625468164794007484e-05 -8.045803917448612549e-03
2.626466916354557003e-05 -7.953188519287316197e-03
2.627465667915106183e-05 -7.849213076314465881e-03
2.628464419475655362e-05 -7.732618134776652642e-03
2.629463171036204881e-05 -7.601844488421548827e-03
2.630461922596754061e-05 -7.455106627890001683e-03
2.631460674157303241e-05 -7.290506508218400940e-03
2.632459425717852759e-05 -7.106143202733672393e-03
2.633458177278401939e-05 -6.900218463488877116e-03
2.634456928838951119e-05 -6.671130452644006420e-03
2.635455680399500638e-05 -6.417524278302852957e-03
2.636454431960050157e-05 -6.138338034722777732e-03
2.637453183520599336e-05 -5.832817556178156171e-03
2.638451935081148516e-05 -5.500533360581605531e-03
2.639450686641698035e-05 -5.141409265794744284e-03
2.640449438202247215e-05 -4.755765304294293228e-03
2.641448189762796395e-05 -4.344358463788107298e-03
2.642446941323345913e-05 -3.908413534176992041e-03
2.643445692883895093e-05 -3.449619861440262128e-03
2.644444444444444273e-05 -2.970078950712355323e-03
2.645443196004993792e-05 -2.472195688406987179e-03
2.646441947565542972e-05 -1.958505459855225221e-03
2.647440699126092490e-05 -1.431474023085858166e-03
2.648439450686641670e-05 -8.932895044042844183e-04
2.649438202247191189e-05 -3.456901751841212839e-04
2.650436953807740369e-05 2.101430823429800200e-04
2.651435705368289548e-05 7.735934825066398315e-04
2.652434456928839067e-05 1.344518251621240612e-03
2.653433208489388247e-05 1.923068853773449941e-03
2.654431960049937427e-05 2.509458733856119103e-03
2.655430711610486946e-05 3.103723824736541285e-03
2.656429463171036125e-05 3.705510809351498114e-03
2.657428214731585644e-05 4.313934501410780255e-03
2.658426966292134824e-05 4.927531539774858242e-03
2.659425717852684343e-05 5.544322414903039842e-03
2.660424469413233522e-05 6.161953145630262585e-03
2.661423220973782702e-05 6.777890816641576367e-03
2.662421972534332221e-05 7.389610518283225814e-03
2.663420724094881401e-05 7.994789667297719227e-03
2.664419475655430581e-05 8.591443067257450300e-03
2.665418227215980099e-05 9.178007986525365050e-03
2.666416978776529279e-05 9.753358049833040638e-03
2.667415730337078798e-05 1.031678217631837313e-02
2.668414481897627978e-05 1.086793683508581465e-02
2.669413233458177496e-05 1.140681862695695943e-02
2.670411985018726676e-05 1.193371366147536090e-02
2.671410736579275856e-05 1.244915483711080129e-02
2.672409488139825375e-05 1.295385862947029919e-02
2.673408239700374555e-05 1.344864166344523007e-02
2.674406991260923735e-05 1.393431118155666684e-02
2.675405742821473253e-05 1.441150446929024588e-02
2.676404494382022433e-05 1.488047337003957707e-02
2.677403245942571613e-05 1.534084080935738635e-02
2.678401997503121132e-05 1.579143801790337462e-02
2.679400749063670650e-05 1.623015215747632828e-02
2.680399500624219830e-05 1.665390384430897111e-02
2.681398252184769010e-05 1.705868262040082309e-02
2.682397003745318529e-05 1.743972710127443190e-02
2.683395755305867709e-05 1.779182710896438924e-02
2.684394506866416888e-05 1.810964701577305602e-02
2.685393258426966407e-05 1.838809018269230156e-02
2.686392009987515587e-05 1.862259434405967584e-02
2.687390761548064767e-05 1.880933834757104670e-02
2.688389513108614286e-05 1.894541753562704531e-02
2.689388264669163465e-05 1.902887814273468425e-02
2.690387016229712984e-05 1.905866095686105724e-02
2.691385767790262164e-05 1.903448756332432740e-02
2.692384519350811683e-05 1.895669426137748526e-02
2.693383270911360862e-05 1.882613764800448661e-02
2.694382022471910042e-05 1.864405945863537375e-02
2.695380774032459561e-05 1.841199410692598640e-02
2.696379525593008741e-05 1.813167984170285449e-02
2.697378277153557921e-05 1.780497601603826807e-02
2.698377028714107439e-05 1.743380724872982401e-02
2.699375780274656619e-05 1.702008234198058162e-02
2.700374531835206138e-05 1.656561108752962683e-02
2.701373283395755318e-05 1.607199140179032051e-02
2.702372034956304836e-05 1.554058599273003619e-02
2.703370786516854016e-05 1.497252829598266430e-02
2.704369538077403196e-05 1.436882146125821602e-02
2.705368289637952715e-05 1.373047882613561560e-02
2.706367041198501895e-05 1.305871026864151643e-02
2.707365792759051075e-05 1.235516133726236032e-02
2.708364544319600593e-05 1.162212299541652387e-02
2.709363295880149773e-05 1.086267334302233253e-02
2.710362047440698953e-05 1.008070305667458852e-02
2.711360799001248472e-05 9.280834344519556939e-03
2.712359550561797990e-05 8.468225406077362072e-03
2.713358302122347170e-05 7.648276767066197745e-03
2.714357053682896350e-05 6.826319863276684476e-03
2.715355805243445869e-05 6.007275375192617714e-03
2.716354556803995049e-05 5.195387614264861294e-03
2.717353308364544228e-05 4.394053109896232066e-03
2.718352059925093747e-05 3.605779390121896955e-03
2.719350811485642927e-05 2.832241410447885414e-03
2.720349563046192107e-05 2.074431167204884331e-03
2.721348314606741625e-05 1.332850074438573802e-03
2.722347066167290805e-05 6.077353732656054714e-04
2.723345817727840324e-05 -1.007404863693170144e-04
2.724344569288389504e-05 -7.923162091441777197e-04
2.725343320848939023e-05 -1.466554445930796750e-03
2.726342072409488202e-05 -2.122801844008525944e-03
2.727340823970037382e-05 -2.760187255532807471e-03
2.728339575530586901e-05 -3.377640056002361064e-03
2.729338327091136081e-05 -3.973928872896296746e-03
2.730337078651685261e-05 -4.547713399687808127e-03
2.731335830212234779e-05 -5.097594983724972571e-03
2.732334581772783959e-05 -5.622179238616194230e-03
2.733333333333333478e-05 -6.120155418150454753e-03
2.734332084893882658e-05 -6.590410898675489598e-03
2.735330836454432176e-05 -7.032152746868105403e-03
2.736329588014981356e-05 -7.445029590150413490e-03
2.737328339575530536e-05 -7.829238861699347810e-03
2.738327091136080055e-05 -8.185551634139236893e-03
2.739325842696629235e-05 -8.515311726305185500e-03
2.740324594257178415e-05 -8.820325128203614778e-03
2.741323345817727933e-05 -9.102665555773235828e-03
2.742322097378277113e-05 -9.364456129028345469e-03
2.743320848938826293e-05 -9.607593522668664635e-03
2.744319600499375812e-05 -9.833514507451837292e-03
2.745318352059925330e-05 -1.004302457541164130e-02
2.746317103620474510e-05 -1.023622491325726705e-02
2.747315855181023690e-05 -1.041253236827554586e-02
2.748314606741573209e-05 -1.057082363097193618e-02
2.749313358302122389e-05 -1.070963652310853720e-02
2.750312109862671568e-05 -1.082742246865738348e-02
2.751310861423221087e-05 -1.092278086822838154e-02
2.752309612983770267e-05 -1.099465247171753195e-02
2.753308364544319447e-05 -1.104241973642422839e-02
2.754307116104868965e-05 -1.106594292908950200e-02
2.755305867665418145e-05 -1.106549589287461090e-02
2.756304619225967664e-05 -1.104165002933341425e-02
2.757303370786516844e-05 -1.099513402804882210e-02
2.758302122347066363e-05 -1.092671048833300171e-02
2.759300873907615542e-05 -1.083706082695168153e-02
2.760299625468164722e-05 -1.072675127960351187e-02
2.761298377028714241e-05 -1.059622817472323335e-02
2.762297128589263421e-05 -1.044588855734844904e-02
2.763295880149812601e-05 -1.027615396180146627e-02
2.764294631710362119e-05 -1.008756392179463793e-02
2.765293383270911299e-05 -9.880849104297177374e-03
2.766292134831460818e-05 -9.657004968770328129e-03
2.767290886392009998e-05 -9.417306718402147087e-03
2.768289637952559516e-05 -9.163311642522757594e-03
2.769288389513108696e-05 -8.896806143766530089e-03
2.770287141073657876e-05 -8.619762121330282190e-03
2.771285892634207395e-05 -8.334246745257279515e-03
2.772284644194756575e-05 -8.042341717024439549e-03
2.773283395755305754e-05 -7.746032934938250868e-03
2.774282147315855273e-05 -7.447117828308356426e-03
2.775280898876404453e-05 -7.147101281028531497e-03
2.776279650436953972e-05 -6.847119720016769766e-03
2.777278401997503152e-05 -6.547877302453543671e-03
2.778277153558052670e-05 -6.249621561775681872e-03
2.779275905118601850e-05 -5.952184267189360167e-03
2.780274656679151030e-05 -5.655064193121310187e-03
2.781273408239700549e-05 -5.357583157458073453e-03
2.782272159800249728e-05 -5.059062841989665944e-03
2.783270911360798908e-05 -4.759051761828931790e-03
2.784269662921348427e-05 -4.457536197890564836e-03
2.785268414481897607e-05 -4.155128707504250618e-03
2.786267166042446787e-05 -3.853174340411309393e-03
2.787265917602996305e-05 -3.553784675624829022e-03
2.788264669163545824e-05 -3.259779589331623408e-03
2.789263420724095004e-05 -2.974535668549637465e-03
2.790262172284644184e-05 -2.701766437838429118e-03
2.791260923845193702e-05 -2.445243916916668616e-03
2.792259675405742882e-05 -2.208508779132194177e-03
2.793258426966292062e-05 -1.994611459838439328e-03
2.794257178526841581e-05 -1.805907060879619530e-03
2.795255930087390761e-05 -1.643905636067495958e-03
2.796254681647939941e-05 -1.509208112729708761e-03
2.797253433208489459e-05 -1.401523515237701033e-03
2.798252184769038639e-05 -1.319757479070856080e-03
2.799250936329588158e-05 -1.262160175925036492e-03
2.800249687890137338e-05 -1.226489863455231455e-03
2.801248439450686856e-05 -1.210188789793895060e-03
2.802247191011236036e-05 -1.210555715535822094e-03
2.803245942571785216e-05 -1.224898267204959420e-03
2.804244694132334735e-05 -1.250647083319356969e-03
2.805243445692883915e-05 -1.285424352891419500e-03
2.806242197253433094e-05 -1.327073459575905988e-03
2.807240948813982613e-05 -1.373655918294093429e-03
2.808239700374531793e-05 -1.423426939575583557e-03
2.809238451935081312e-05 -1.474788538434123339e-03
2.810237203495630492e-05 -1.526233003181240531e-03
2.811235955056180010e-05 -1.576299551221850906e-03
2.812234706616729190e-05 -1.623554290221740229e-03
2.813233458177278370e-05 -1.666602331684143143e-03
2.814232209737827889e-05 -1.704128861056917457e-03
2.815230961298377068e-05 -1.734963634025912240e-03
2.816229712858926248e-05 -1.758164439129336403e-03
2.817228464419475767e-05 -1.773112428644262311e-03
2.818227215980024947e-05 -1.779602547949673619e-03
2.819225967540574127e-05 -1.777904510712767939e-03
2.820224719101123645e-05 -1.768785398886017464e-03
2.821223470661673164e-05 -1.753489523712411981e-03
2.822222222222222344e-05 -1.733662403154504752e-03
2.823220973782771524e-05 -1.711238697589821103e-03
2.824219725343321042e-05 -1.688278487140207167e-03
2.825218476903870222e-05 -1.666775965660990521e-03
2.826217228464419402e-05 -1.648447750093843958e-03
2.827215980024968921e-05 -1.634541252128842966e-03
2.828214731585518101e-05 -1.625667769839575895e-03
2.829213483146067281e-05 -1.621691656171784634e-03
2.830212234706616799e-05 -1.621689877858830493e-03
2.831210986267165979e-05 -1.623982994838471094e-03
2.832209737827715498e-05 -1.626275420820526372e-03
2.833208489388264678e-05 -1.625872246904494891e-03
2.834207240948814196e-05 -1.619960252277822263e-03
2.835205992509363376e-05 -1.605909959356630577e-03
2.836204744069912556e-05 -1.581572390223537567e-03
2.837203495630462075e-05 -1.545525358940672174e-03
2.838202247191011255e-05 -1.497247111059355233e-03
2.839200998751560434e-05 -1.437182290152938090e-03
2.840199750312109953e-05 -1.366675459613381997e-03
2.841198501872659133e-05 -1.287813648885374534e-03
2.842197253433208652e-05 -1.203185831111225042e-03
2.843196004993757831e-05 -1.115617745833344691e-03
2.844194756554307350e-05 -1.027903119950213323e-03
2.845193508114856530e-05 -9.425752432461302361e-04
2.846192259675405710e-05 -8.617400283955343500e-04
2.847191011235955229e-05 -7.870045216713353635e-04
2.848189762796504408e-05 -7.194799233564060656e-04
2.849188514357053588e-05 -6.598326908501293353e-04
2.850187265917603107e-05 -6.083605847152061133e-04
2.851186017478152287e-05 -5.650604353638652259e-04
2.852184769038701805e-05 -5.296842182187940472e-04
2.853183520599250985e-05 -5.017699616885980046e-04
2.854182272159800504e-05 -4.806373768906130784e-04
2.855181023720349684e-05 -4.653684727861956850e-04
2.856179775280898864e-05 -4.547925954243265756e-04
2.857178526841448382e-05 -4.475111735115430700e-04
2.858177278401997562e-05 -4.419684918514179867e-04
2.859176029962546742e-05 -4.365594313227985418e-04
2.860174781523096261e-05 -4.297553934541375781e-04
2.861173533083645441e-05 -4.202349080409473539e-04
2.862172284644194621e-05 -4.070040396802379178e-04
2.863171036204744139e-05 -3.894734114935170929e-04
2.864169787765293319e-05 -3.674748134544595659e-04
2.865168539325842838e-05 -3.412012964133060789e-04
2.866167290886392018e-05 -3.111004416174501549e-04
2.867166042446941536e-05 -2.777569631985267852e-04
2.868164794007490716e-05 -2.417849117863685897e-04
2.869163545568039896e-05 -2.037442136146636431e-04
2.870162297128589415e-05 -1.640888393022508053e-04
2.871161048689138595e-05 -1.231600075758091544e-04
2.872159800249687774e-05 -8.121964531624421694e-05
2.873158551810237293e-05 -3.849582950140567047e-05
2.874157303370786473e-05 4.803800565725033839e-06
2.875156054931335992e-05 4.853040181552504428e-05
2.876154806491885171e-05 9.267076671105473073e-05
2.877153558052434690e-05 1.374384110864930062e-04
2.878152309612983870e-05 1.833536859714241180e-04
2.879151061173533050e-05 2.313047260647811535e-04
2.880149812734082569e-05 2.825569764976718361e-04
2.881148564294631748e-05 3.386776594345660449e-04
2.882147315855180928e-05 4.013739624770118345e-04
2.883146067415730447e-05 4.722763566251043823e-04
2.884144818976279627e-05 5.527293861718378474e-04
2.885143570536829145e-05 6.436295333012298373e-04
2.886142322097378325e-05 7.453319301313973688e-04
2.887141073657927844e-05 8.576219746225653045e-04
2.888139825218477024e-05 9.797760661331262298e-04
2.889138576779026204e-05 1.110693613766234938e-03
2.890137328339575722e-05 1.249064149247883183e-03
2.891136079900124902e-05 1.393507986843685754e-03
2.892134831460674082e-05 1.542650984497806639e-03
2.893133583021223601e-05 1.695139446068344392e-03
2.894132334581772781e-05 1.849619560532406995e-03
2.895131086142321960e-05 2.004706210303350885e-03
2.896129837702871479e-05 2.158944353561782162e-03
2.897128589263420998e-05 2.310785684946181466e-03
2.898127340823970178e-05 2.458618894735575648e-03
2.899126092384519358e-05 2.600862998781829170e-03
2.900124843945068876e-05 2.736103505995524706e-03
2.901123595505618056e-05 2.863204260815570799e-03
2.902122347066167236e-05 2.981367065781291396e-03
2.903121098626716755e-05 3.090129249146107010e-03
2.904119850187265934e-05 3.189311794231720551e-03
2.905118601747815114e-05 3.278921317128952184e-03
2.906117353308364633e-05 3.359013137427625372e-03
2.907116104868913813e-05 3.429544464482302529e-03
2.908114856429463332e-05 3.490292247984637906e-03
2.909113607990012511e-05 3.540867872674250631e-03
2.910112359550562030e-05 3.580819341983885063e-03
2.911111111111111210e-05 3.609781724506245636e-03
2.912109862671660390e-05 3.627630205728418853e-03
2.913108614232209908e-05 3.634616575933654302e-03
2.914107365792759088e-05 3.631452908502951545e-03
2.915106117353308268e-05 3.619306511813397739e-03
2.916104868913857787e-05 3.599653319565986921e-03
2.917103620474406967e-05 3.574018944292732536e-03
2.918102372034956485e-05 3.543696922327415223e-03
2.919101123595505665e-05 3.509505883130636331e-03
2.920099875156055184e-05 3.471634483216041751e-03
2.921098626716604364e-05 3.429594559113346552e-03
2.922097378277153544e-05 3.382311173102358660e-03
2.923096129837703062e-05 3.328358528634956133e-03
2.924094881398252242e-05 3.266317928958991246e-03
2.925093632958801422e-05 3.195136718510832325e-03
2.926092384519350941e-05 3.114408426187114613e-03
2.927091136079900121e-05 3.024497759198870560e-03
2.928089887640449300e-05 2.926548607222681595e-03
2.929088639200998819e-05 2.822343210615204691e-03
2.930087390761548338e-05 2.714064672388043654e-03
2.931086142322097518e-05 2.603982267412428917e-03
2.932084893882646698e-05 2.494161350078889002e-03
2.933083645443196216e-05 2.386290352815493947e-03
2.934082397003745396e-05 2.281643073219593015e-03
2.935081148564294576e-05 2.181141229353577952e-03
2.936079900124844095e-05 2.085457761862181611e-03
2.937078651685393274e-05 1.995137957273629848e-03
2.938077403245942454e-05 1.910707911734700528e-03
2.939076154806491973e-05 1.832728134262732490e-03
2.940074906367041153e-05 1.761750004683804854e-03
2.941073657927590672e-05 1.698184538665011619e-03
2.942072409488139851e-05 1.642160338453936032e-03
2.943071161048689370e-05 1.593433626623442156e-03
2.944069912609238550e-05 1.551378638723182159e-03
2.945068664169787730e-05 1.515038632487201954e-03
2.946067415730337248e-05 1.483222652056740819e-03
2.947066167290886428e-05 1.454652795898785317e-03
2.948064918851435608e-05 1.428132642852513335e-03
2.949063670411985127e-05 1.402680578238418201e-03
2.950062421972534307e-05 1.377581201130667144e-03
2.951061173533083825e-05 1.352365733951613148e-03
2.952059925093633005e-05 1.326757529563315097e-03
2.953058676654182524e-05 1.300624786613215327e-03
2.954057428214731704e-05 1.273947168500045831e-03
2.955056179775280884e-05 1.246792255824616521e-03
2.956054931335830402e-05 1.219316088059266062e-03
2.957053682896379582e-05 1.191792072426413503e-03
2.958052434456928762e-05 1.164656707156348911e-03
2.959051186017478281e-05 1.138522977800548314e-03
2.960049937578027461e-05 1.114137232056864896e-03
2.961048689138576979e-05 1.092286539020639142e-03
2.962047440699126159e-05 1.073683970732972710e-03
2.963046192259675678e-05 1.058854398201006372e-03
2.964044943820224858e-05 1.048033237979992347e-03
2.965043695380774038e-05 1.041099367760740021e-03
2.966042446941323556e-05 1.037555328972668235e-03
2.967041198501872736e-05 1.036587942549631932e-03
2.968039950062421916e-05 1.037186034257925977e-03
2.969038701622971435e-05 1.038290245995234905e-03
2.970037453183520614e-05 1.038938856384869587e-03
2.971036204744069794e-05 1.038383382588161166e-03
2.972034956304619313e-05 1.036159735690134285e-03
2.973033707865168832e-05 1.032095315596541323e-03
2.974032459425718011e-05 1.026249118534562285e-03
2.975031210986267191e-05 1.018794707586272727e-03
2.976029962546816710e-05 1.009887697853517488e-03
2.977028714107365890e-05 9.995599421635937946e-04
2.978027465667915070e-05 9.876819525379571668e-04
2.979026217228464588e-05 9.740030815948269019e-04
2.980024968789013768e-05 9.582680962383844162e-04
2.981023720349562948e-05 9.403774135747770173e-04
2.982022471910112467e-05 9.205533409555329656e-04
2.983021223470661985e-05 8.994506454063619155e-04
2.984019975031210827e-05 8.781706396419311673e-04
2.985018726591760345e-05 8.581390728288931487e-04
2.986017478152309864e-05 8.408729485874801533e-04
2.987016229712859044e-05 8.276866813402945170e-04
2.988014981273408224e-05 8.194155808222420689e-04
2.989013732833957742e-05 8.162204755721522847e-04
2.990012484394506922e-05 8.175309116182284024e-04
2.991011235955056102e-05 8.221394894399245128e-04
2.992009987515605621e-05 8.284292655382557644e-04
2.993008739076155139e-05 8.346865713281648559e-04
2.994007490636703980e-05 8.394101351093455473e-04
2.995006242197253499e-05 8.415374909618646452e-04
2.996004993757803018e-05 8.405432452116937429e-04
2.997003745318352198e-05 8.364126144865219152e-04
2.998002496878901377e-05 8.295123731812937239e-04
2.999001248439450896e-05 8.204167591538106966e-04
3.000000000000000076e-05 8.097297977656126022e-04


==> tikzpictures/data_cylinder/with_w/rec60_sim.dat <==
2.199999999999999943e-05 -1.192923374597863040e-07
2.200998751560549123e-05 -1.250973295093341204e-07
2.201997503121098641e-05 -1.164836912303906754e-07
2.202996254681647821e-05 -9.084116691295439075e-08
2.203995006242197340e-05 -4.698002393688547292e-08
2.204993757802746520e-05 1.440550083096169105e-08
2.205992509363295700e-05 9.039199973998319230e-08
2.206991260923845218e-05 1.756332259832937783e-07
2.207990012484394398e-05 2.624320308293108541e-07
2.208988764044943917e-05 3.410520557353703838e-07
2.209987515605493097e-05 4.003328692655559100e-07
2.210986267166042277e-05 4.285870295907626237e-07
2.211985018726591795e-05 4.147418711750236662e-07
2.212983770287140975e-05 3.496479466237062765e-07
2.213982521847690494e-05 2.274793368752884538e-07
2.214981273408239674e-05 4.709773850519804297e-08
2.215980024968788853e-05 -1.868082423877785045e-07
2.216978776529338372e-05 -4.628203247745988935e-07
2.217977528089887552e-05 -7.624376201930218538e-07
2.218976279650436732e-05 -1.060241853425302570e-06
2.219975031210986251e-05 -1.324709409457837966e-06
2.220973782771535430e-05 -1.519776321654521432e-06
2.221972534332084949e-05 -1.607023572909639469e-06
2.222971285892634129e-05 -1.548524705685026057e-06
2.223970037453183309e-05 -1.310166217789255480e-06
2.224968789013732827e-05 -8.653556762613284570e-07
2.225967540574282007e-05 -1.987432358451161650e-07
2.226966292134831526e-05 6.899952113592342465e-07
2.227965043695380706e-05 1.782833037390055485e-06
2.228963795255929886e-05 3.040636674936009947e-06
2.229962546816479404e-05 4.400937281863128800e-06
2.230961298377028584e-05 5.776928567230076685e-06
2.231960049937578103e-05 7.057094670194183247e-06
2.232958801498127283e-05 8.105962522324534932e-06
2.233957553058676463e-05 8.765838135735371929e-06
2.234956304619225981e-05 8.859057111345660992e-06
2.235955056179775161e-05 8.191154996841684186e-06
2.236953807740324680e-05 6.554195902761084120e-06
2.237952559300873860e-05 3.730334729887395947e-06
2.238951310861423040e-05 -5.046472368853217364e-07
2.239950062421972558e-05 -6.378140931606005810e-06
2.240948813982521738e-05 -1.411784432829117227e-05
2.241947565543071257e-05 -2.394940132864707677e-05
2.242946317103620437e-05 -3.609447514511681824e-05
2.243945068664169616e-05 -5.076926868888056717e-05
2.244943820224719135e-05 -6.818315825418622535e-05
2.245942571785268315e-05 -8.853755200930063811e-05
2.246941323345817834e-05 -1.120243554586314115e-04
2.247940074906367014e-05 -1.388240710658386091e-04
2.248938826466916193e-05 -1.691033032995118996e-04
2.249937578027465712e-05 -2.030112068880650139e-04
2.250936329588014892e-05 -2.406751684788535715e-04
2.251935081148564072e-05 -2.821955026549751019e-04
2.252933832709113590e-05 -3.276390629138901467e-04
2.253932584269662770e-05 -3.770330479198276993e-04
2.254931335830212289e-05 -4.303570198792538147e-04
2.255930087390761469e-05 -4.875364296253697875e-04
2.256928838951310988e-05 -5.484363211909972120e-04
2.257927590511860167e-05 -6.128552357060164857e-04
2.258926342072409347e-05 -6.805217774876059925e-04
2.259925093632958866e-05 -7.510928274356371221e-04
2.260923845193508046e-05 -8.241532594165047656e-04
2.261922596754057226e-05 -8.992196945520648799e-04
2.262921348314606744e-05 -9.757458107174192801e-04
2.263920099875155924e-05 -1.053130532286464900e-03
2.264918851435705443e-05 -1.130728776945019070e-03
2.265917602996254623e-05 -1.207864544964304919e-03
2.266916354556803803e-05 -1.283845997123866153e-03
2.267915106117353321e-05 -1.357980077810811781e-03
2.268913857677902501e-05 -1.429589777959672800e-03
2.269912609238452020e-05 -1.498029338996600002e-03
2.270911360799001200e-05 -1.562699708254407238e-03
2.271910112359550380e-05 -1.623062670568884694e-03
2.272908863920099898e-05 -1.678651345737331314e-03
2.273907615480649078e-05 -1.729079854817320563e-03
2.274906367041198597e-05 -1.774049310423888399e-03
2.275905118601747777e-05 -1.813349061668968233e-03
2.276903870162296956e-05 -1.846858721842531545e-03
2.277902621722846475e-05 -1.874541798080355242e-03
2.278901373283395655e-05 -1.896441331689835549e-03
2.279900124843945174e-05 -1.912669272542034601e-03
2.280898876404494354e-05 -1.923395003310160358e-03
2.281897627965043533e-05 -1.928834796941391498e-03
2.282896379525593052e-05 -1.929236070626793014e-03
2.283895131086142232e-05 -1.924866768632354065e-03
2.284893882646691751e-05 -1.916000421706915867e-03
2.285892634207240930e-05 -1.902907828903422586e-03
2.286891385767790110e-05 -1.885848292217683292e-03
2.287890137328339629e-05 -1.865064381169729071e-03
2.288888888888888809e-05 -1.840780450675278540e-03
2.289887640449438328e-05 -1.813203851929702992e-03
2.290886392009987507e-05 -1.782530065066499549e-03
2.291885143570536687e-05 -1.748952554820799128e-03
2.292883895131086206e-05 -1.712671272125478863e-03
2.293882646691635386e-05 -1.673908078814305119e-03
2.294881398252184566e-05 -1.632918708164417428e-03
2.295880149812734084e-05 -1.590007096545273130e-03
2.296878901373283264e-05 -1.545535925638466925e-03
2.297877652933832783e-05 -1.499936068682790466e-03
2.298876404494381963e-05 -1.453712334287747023e-03
2.299875156054931143e-05 -1.407441137282895065e-03
2.300873907615480661e-05 -1.361768424459014557e-03
2.301872659176029841e-05 -1.317395526539212255e-03
2.302871410736579360e-05 -1.275063534229329068e-03
2.303870162297128540e-05 -1.235531474680481769e-03
2.304868913857677719e-05 -1.199549897524169410e-03
2.305867665418227238e-05 -1.167833609951925622e-03
2.306866416978776418e-05 -1.141031757274193906e-03
2.307865168539325937e-05 -1.119700751351792147e-03
2.308863920099875117e-05 -1.104277092399942161e-03
2.309862671660424296e-05 -1.095058522080750258e-03
2.310861423220973815e-05 -1.092190203290348792e-03
2.311860174781522995e-05 -1.095657464924139866e-03
2.312858926342072514e-05 -1.105289434926094239e-03
2.313857677902621693e-05 -1.120766881565544559e-03
2.314856429463170873e-05 -1.141641239996535545e-03
2.315855181023720392e-05 -1.167359238354450735e-03
2.316853932584269572e-05 -1.197291107220365032e-03
2.317852684144819091e-05 -1.230765159110191152e-03
2.318851435705368270e-05 -1.267097713757964206e-03
2.319850187265917450e-05 -1.305625382167194086e-03
2.320848938826466969e-05 -1.345731078205917620e-03
2.321847690387016149e-05 -1.386865290340915519e-03
2.322846441947565667e-05 -1.428556686395784274e-03
2.323845193508114847e-05 -1.470417495781284637e-03
2.324843945068664027e-05 -1.512136658656156605e-03
2.325842696629213546e-05 -1.553469368986590228e-03
2.326841448189762726e-05 -1.594213289243222613e-03
2.327840199750311906e-05 -1.634186311156889896e-03
2.328838951310861424e-05 -1.673194855154776011e-03
2.329837702871410604e-05 -1.711006578247527493e-03
2.330836454431960123e-05 -1.747323165899785291e-03
2.331835205992509303e-05 -1.781759005258099025e-03
2.332833957553058821e-05 -1.813825954727712282e-03
2.333832709113608001e-05 -1.842927003094758888e-03
2.334831460674157181e-05 -1.868359248438628169e-03
2.335830212234706700e-05 -1.889327057210690936e-03
2.336828963795255880e-05 -1.904964269677861949e-03
2.337827715355805059e-05 -1.914363234829239476e-03
2.338826466916354578e-05 -1.916611844860899045e-03
2.339825218476903758e-05 -1.910832954035505439e-03
2.340823970037453277e-05 -1.896225382970606046e-03
2.341822721598002457e-05 -1.872100877255950414e-03
2.342821473158551636e-05 -1.837918525787536573e-03
2.343820224719101155e-05 -1.793313196758809921e-03
2.344818976279650335e-05 -1.738113068710874561e-03
2.345817727840199854e-05 -1.672347200084794028e-03
2.346816479400749033e-05 -1.596244367413261625e-03
2.347815230961298213e-05 -1.510218178234578809e-03
2.348813982521847732e-05 -1.414845156033245864e-03
2.349812734082396912e-05 -1.310834658093220631e-03
2.350811485642946431e-05 -1.198990357351219834e-03
2.351810237203495610e-05 -1.080170928410513704e-03
2.352808988764044790e-05 -9.552466220160639628e-04
2.353807740324594309e-05 -8.250600818367580377e-04
2.354806491885143489e-05 -6.903889238246065530e-04
2.355805243445693007e-05 -5.519162286577833062e-04
2.356803995006242187e-05 -4.102077691356925790e-04
2.357802746566791367e-05 -2.656985603958543713e-04
2.358801498127340886e-05 -1.186897846272222184e-04
2.359800249687890066e-05 3.064682353083182344e-05
2.360799001248439246e-05 1.822535634963923473e-04
2.361797752808988764e-05 3.361654261751085269e-04
2.362796504369537944e-05 4.924829144892301424e-04
2.363795255930087463e-05 6.513414551107868898e-04
2.364794007490636643e-05 8.128798958759723319e-04
2.365792759051186161e-05 9.772110598264185238e-04
2.366791510611735341e-05 1.144395826939158516e-03
2.367790262172284521e-05 1.314422002817466082e-03
2.368789013732834040e-05 1.487192728354188621e-03
2.369787765293383220e-05 1.662521070734872524e-03
2.370786516853932399e-05 1.840134750947881783e-03
2.371785268414481918e-05 2.019686859446699276e-03
2.372784019975031098e-05 2.200777143300967562e-03
2.373782771535580617e-05 2.382974381887275218e-03
2.374781523096129796e-05 2.565843275536274729e-03
2.375780274656678976e-05 2.748971387261381610e-03
2.376779026217228495e-05 2.931994389160911228e-03
2.377777777777777675e-05 3.114612235172496604e-03
2.378776529338327194e-05 3.296600771344071739e-03
2.379775280898876373e-05 3.477815480631672469e-03
2.380774032459425553e-05 3.658177676794380825e-03
2.381772784019975072e-05 3.837659004071303399e-03
2.382771535580524252e-05 4.016250785309490035e-03
2.383770287141073770e-05 4.193926316765969088e-03
2.384769038701622950e-05 4.370602456218257090e-03
2.385767790262172130e-05 4.546090922643214460e-03
2.386766541822721649e-05 4.720064715693424173e-03
2.387765293383270829e-05 4.892020812078602676e-03
2.388764044943820347e-05 5.061250656737844439e-03
2.389762796504369527e-05 5.226838423539478806e-03
2.390761548064918707e-05 5.387649251364544194e-03
2.391760299625468226e-05 5.542358061659079585e-03
2.392759051186017406e-05 5.689475949050531133e-03
2.393757802746566586e-05 5.827393002569192411e-03
2.394756554307116104e-05 5.954439037586194312e-03
2.395755305867665284e-05 6.068931110777568173e-03
2.396754057428214803e-05 6.169249092979546718e-03
2.397752808988763983e-05 6.253882548941952328e-03
2.398751560549313501e-05 6.321482756697431940e-03
2.399750312109862681e-05 6.370901611018939432e-03
2.400749063670411861e-05 6.401212822247899850e-03
2.401747815230961380e-05 6.411716034769362332e-03
2.402746566791510560e-05 6.401926092049087594e-03
2.403745318352059739e-05 6.371547428745845225e-03
2.404744069912609258e-05 6.320435710365136621e-03
2.405742821473158438e-05 6.248549205170382363e-03
2.406741573033707957e-05 6.155903081046574729e-03
2.407740324594257136e-05 6.042516326965335395e-03
2.408739076154806655e-05 5.908376372249511503e-03
2.409737827715355835e-05 5.753407083166304017e-03
2.410736579275905015e-05 5.577453298865888212e-03
2.411735330836454534e-05 5.380284296685185035e-03
2.412734082397003713e-05 5.161604492038055457e-03
2.413732833957552893e-05 4.921087389815803972e-03
2.414731585518102412e-05 4.658415671939041686e-03
2.415730337078651592e-05 4.373327667045654593e-03
2.416729088639201110e-05 4.065666058572019528e-03
2.417727840199750290e-05 3.735419139860870520e-03
2.418726591760299470e-05 3.382755945548652707e-03
2.419725343320848989e-05 3.008045598425353098e-03
2.420724094881398169e-05 2.611868066642950102e-03
2.421722846441947687e-05 2.195004634199023124e-03
2.422721598002496867e-05 1.758411928581007965e-03
2.423720349563046047e-05 1.303189253973963558e-03
2.424719101123595566e-05 8.305319062512481112e-04
2.425717852684144746e-05 3.416897020818525084e-04
2.426716604244693925e-05 -1.620734215334546720e-04
2.427715355805243444e-05 -6.795109361123254912e-04
2.428714107365792624e-05 -1.209413487151290772e-03
2.429712858926342143e-05 -1.750612880243538998e-03
2.430711610486891323e-05 -2.301970372931324681e-03
2.431710362047440841e-05 -2.862348631585953478e-03
2.432709113607990021e-05 -3.430568530395904873e-03
2.433707865168539201e-05 -4.005361691347533726e-03
2.434706616729088720e-05 -4.585320099404263834e-03
2.435705368289637899e-05 -5.168856054743402838e-03
2.436704119850187079e-05 -5.754166794715851081e-03
2.437702871410736598e-05 -6.339218743695348990e-03
2.438701622971285778e-05 -6.921752049602256963e-03
2.439700374531835297e-05 -7.499303036746255043e-03
2.440699126092384476e-05 -8.069255437997756991e-03
2.441697877652933995e-05 -8.628905739050885676e-03
2.442696629213483175e-05 -9.175534496084833749e-03
2.443695380774032355e-05 -9.706497080235852379e-03
2.444694132334581873e-05 -1.021929033802549888e-02
2.445692883895131053e-05 -1.071162888812068892e-02
2.446691635455680233e-05 -1.118148229345181099e-02
2.447690387016229752e-05 -1.162710432695652531e-02
2.448689138576778932e-05 -1.204702166668328647e-02
2.449687890137328450e-05 -1.244001075352635030e-02
2.450686641697877630e-05 -1.280502475579037638e-02
2.451685393258426810e-05 -1.314112487224907214e-02
2.452684144818976329e-05 -1.344739200486906421e-02
2.453682896379525509e-05 -1.372283417056814440e-02
2.454681647940075027e-05 -1.396631278063576245e-02
2.455680399500624207e-05 -1.417649650938340201e-02
2.456679151061173387e-05 -1.435181987033472967e-02
2.457677902621722906e-05 -1.449049894221085891e-02
2.458676654182272086e-05 -1.459058608629064391e-02
2.459675405742821604e-05 -1.465004464036282102e-02
2.460674157303370784e-05 -1.466687224181064883e-02
2.461672908863919964e-05 -1.463923554838573136e-02
2.462671660424469483e-05 -1.456560655656881365e-02
2.463670411985018663e-05 -1.444491258998873047e-02
2.464669163545568181e-05 -1.427665278421387345e-02
2.465667915106117361e-05 -1.406098379238559896e-02
2.466666666666666541e-05 -1.379878313456946691e-02
2.467665418227216060e-05 -1.349162807930974137e-02
2.468664169787765239e-05 -1.314174330685211924e-02
2.469662921348314419e-05 -1.275190872453920050e-02
2.470661672908863938e-05 -1.232531018300080106e-02
2.471660424469413118e-05 -1.186536924567708692e-02
2.472659176029962637e-05 -1.137556721807808299e-02
2.473657927590511816e-05 -1.085924636665165643e-02
2.474656679151061335e-05 -1.031945242123807720e-02
2.475655430711610515e-05 -9.758804606754148056e-03
2.476654182272159695e-05 -9.179415372865731143e-03
2.477652933832709213e-05 -8.582858953465534457e-03
2.478651685393258393e-05 -7.970205910002421679e-03
2.479650436953807573e-05 -7.342097603973266919e-03
2.480649188514357092e-05 -6.698878742594935320e-03
2.481647940074906272e-05 -6.040758150639387487e-03
2.482646691635455790e-05 -5.367992500512033111e-03
2.483645443196004970e-05 -4.681063522485625142e-03
2.484644194756554489e-05 -3.980848573262224521e-03
2.485642946317103669e-05 -3.268741678901851758e-03
2.486641697877652849e-05 -2.546741874941834630e-03
2.487640449438202367e-05 -1.817482352464587286e-03
2.488639200998751547e-05 -1.084200294013360540e-03
2.489637952559300727e-05 -3.506614346761525980e-04
2.490636704119850246e-05 3.789703162954603756e-04
2.491635455680399426e-05 1.100291010508655781e-03
2.492634207240948944e-05 1.808834012581257266e-03
2.493632958801498124e-05 2.500247685248364708e-03
2.494631710362047304e-05 3.170459455854634893e-03
2.495630461922596823e-05 3.815802768024558096e-03
2.496629213483146003e-05 4.433104290655229263e-03
2.497627965043695521e-05 5.019726422297001583e-03
2.498626716604244701e-05 5.573556847847654407e-03
2.499625468164793881e-05 6.092957234369990836e-03
2.500624219725343400e-05 6.576672277146497145e-03
2.501622971285892579e-05 7.023716627122820848e-03
2.502621722846441759e-05 7.433251136412777869e-03
2.503620474406991278e-05 7.804465108563217457e-03
2.504619225967540458e-05 8.136476818706576616e-03
2.505617977528089976e-05 8.428267502502763062e-03
2.506616729088639156e-05 8.678660319674765325e-03
2.507615480649188675e-05 8.886311093340882802e-03
2.508614232209737855e-05 9.049771738389568096e-03
2.509612983770287035e-05 9.167552538254129454e-03
2.510611735330836553e-05 9.238226877147702118e-03
2.511610486891385733e-05 9.260536287002078121e-03
2.512609238451934913e-05 9.233483729163268622e-03
2.513607990012484432e-05 9.156421431005392492e-03
2.514606741573033612e-05 9.029103545763349573e-03
2.515605493133583130e-05 8.851703850763623441e-03
2.516604244694132310e-05 8.624810692103735549e-03
2.517602996254681829e-05 8.349374965889685626e-03
2.518601747815231009e-05 8.026639652903892752e-03
2.519600499375780189e-05 7.658051537320097191e-03
2.520599250936329707e-05 7.245166801854490725e-03
2.521598002496878887e-05 6.789562189464319955e-03
2.522596754057428067e-05 6.292774552709107759e-03
2.523595505617977586e-05 5.756254175280880667e-03
2.524594257178526766e-05 5.181370309141343847e-03
2.525593008739076284e-05 4.569434395750688986e-03
2.526591760299625464e-05 3.921776249296125491e-03
2.527590511860174644e-05 3.239832983033064454e-03
2.528589263420724163e-05 2.525262576322169581e-03
2.529588014981273342e-05 1.780050503795647596e-03
2.530586766541822861e-05 1.006616610898673552e-03
2.531585518102372041e-05 2.078867596237868136e-04
2.532584269662921221e-05 -6.126584971548286723e-04
2.533583021223470740e-05 -1.450984797348281365e-03
2.534581772784019919e-05 -2.302554142108370269e-03
2.535580524344569099e-05 -3.162416783702058469e-03
2.536579275905118618e-05 -4.025342331481050404e-03
2.537578027465667798e-05 -4.885973968134960273e-03
2.538576779026217316e-05 -5.738987905072510942e-03
2.539575530586766496e-05 -6.579249628717708659e-03
2.540574282147316015e-05 -7.401958393527197956e-03
2.541573033707865195e-05 -8.202748417350072194e-03
2.542571785268414375e-05 -8.977755356514568325e-03
2.543570536828963893e-05 -9.723615668229775022e-03
2.544569288389513073e-05 -1.043743154694727268e-02
2.545568039950062253e-05 -1.111667272638880780e-02
2.546566791510611772e-05 -1.175908101503516517e-02
2.547565543071160952e-05 -1.236252792861488280e-02
2.548564294631710470e-05 -1.292490195921425222e-02
2.549563046192259650e-05 -1.344397357519671633e-02
2.550561797752809169e-05 -1.391733055240158314e-02
2.551560549313358349e-05 -1.434231924052874196e-02
2.552559300873907529e-05 -1.471608356122944099e-02
2.553558052434457047e-05 -1.503561276408436030e-02
2.554556803995006227e-05 -1.529787376891509655e-02
2.555555555555555407e-05 -1.549994693844756327e-02
2.556554307116104926e-05 -1.563918222685827322e-02
2.557553058676654106e-05 -1.571339289843012507e-02
2.558551810237203624e-05 -1.572099485192004001e-02
2.559550561797752804e-05 -1.566115420943155201e-02
2.560549313358301984e-05 -1.553387556635297921e-02
2.561548064918851503e-05 -1.534002347283698088e-02
2.562546816479400682e-05 -1.508129791566023906e-02
2.563545568039950201e-05 -1.476015449329220325e-02
2.564544319600499381e-05 -1.437967883577222043e-02
2.565543071161048561e-05 -1.394343207112965811e-02
2.566541822721598080e-05 -1.345525357215618389e-02
2.567540574282147259e-05 -1.291909441401177180e-02
2.568539325842696778e-05 -1.233882252568462533e-02
2.569538077403245958e-05 -1.171808774061806370e-02
2.570536828963795138e-05 -1.106023852498266499e-02
2.571535580524344656e-05 -1.036826430127173876e-02
2.572534332084893836e-05 -9.644816937496476783e-03
2.573533083645443355e-05 -8.892265716422060456e-03
2.574531835205992535e-05 -8.112792722630128225e-03
2.575530586766541715e-05 -7.308544449037415909e-03
2.576529338327091233e-05 -6.481757490785017978e-03
2.577528089887640413e-05 -5.634925116969643870e-03
2.578526841448189593e-05 -4.770913143823609162e-03
2.579525593008739112e-05 -3.893049142635420391e-03
2.580524344569288292e-05 -3.005167490108050492e-03
2.581523096129837810e-05 -2.111598536331761675e-03
2.582521847690386990e-05 -1.217103482959749428e-03
2.583520599250936509e-05 -3.267660277331600424e-04
2.584519350811485689e-05 5.541545919737975168e-04
2.585518102372034869e-05 1.420396702314027232e-03
2.586516853932584387e-05 2.266879727951872682e-03
2.587515605493133567e-05 3.088878663680373875e-03
2.588514357053682747e-05 3.882176685921269205e-03
2.589513108614232266e-05 4.643186450516519591e-03
2.590511860174781445e-05 5.369011829098950007e-03
2.591510611735330964e-05 6.057479459665375369e-03
2.592509363295880144e-05 6.707111841371201852e-03
2.593508114856429663e-05 7.317071730623944670e-03
2.594506866416978843e-05 7.887064789544834947e-03
2.595505617977528022e-05 8.417222558444683103e-03
2.596504369538077541e-05 8.907965817870587555e-03
2.597503121098626721e-05 9.359873061273327882e-03
2.598501872659175901e-05 9.773550026634920604e-03
2.599500624219725419e-05 1.014953917326957486e-02
2.600499375780274599e-05 1.048823045555445296e-02
2.601498127340823779e-05 1.078979739063348764e-02
2.602496878901373298e-05 1.105416755280042365e-02
2.603495630461922817e-05 1.128100079077703002e-02
2.604494382022471996e-05 1.146969837914478194e-02
2.605493133583021176e-05 1.161943613126546586e-02
2.606491885143570695e-05 1.172922099931756473e-02
2.607490636704119875e-05 1.179793054401148504e-02
2.608489388264669055e-05 1.182439451585224482e-02
2.609488139825218573e-05 1.180745597867606002e-02
2.610486891385767753e-05 1.174605548690278202e-02
2.611485642946316933e-05 1.163932471125979883e-02
2.612484394506866452e-05 1.148667000963068952e-02
2.613483146067415632e-05 1.128784549360476765e-02
2.614481897627965150e-05 1.104303094014098818e-02
2.615480649188514330e-05 1.075287358014464373e-02
2.616479400749063849e-05 1.041854161178933091e-02
2.617478152309613029e-05 1.004174505404205504e-02
2.618476903870162209e-05 9.624734462452480196e-03
2.619475655430711727e-05 9.170279006085349169e-03
2.620474406991260907e-05 8.681594336111837090e-03
2.621473158551810087e-05 8.162266685276755099e-03
2.622471910112359606e-05 7.616143619267483345e-03
2.623470661672908785e-05 7.047226678525302969e-03
2.624469413233458304e-05 6.459543114856804505e-03
2.625468164794007484e-05 5.857017289140377392e-03
2.626466916354557003e-05 5.243347622768152784e-03
2.627465667915106183e-05 4.621901829311349935e-03
2.628464419475655362e-05 3.995656906373250966e-03
2.629463171036204881e-05 3.367163942835408545e-03
2.630461922596754061e-05 2.738566615808716090e-03
2.631460674157303241e-05 2.111655915182619400e-03
2.632459425717852759e-05 1.487954928910101282e-03
2.633458177278401939e-05 8.688480176124946603e-04
2.634456928838951119e-05 2.557260954615454178e-04
2.635455680399500638e-05 -3.498581920522801495e-04
2.636454431960050157e-05 -9.460471789187481885e-04
2.637453183520599336e-05 -1.530561432204531874e-03
2.638451935081148516e-05 -2.100633708829770241e-03
2.639450686641698035e-05 -2.652994741055430226e-03
2.640449438202247215e-05 -3.183918132235711088e-03
2.641448189762796395e-05 -3.689327381954019252e-03
2.642446941323345913e-05 -4.164946313692726408e-03
2.643445692883895093e-05 -4.606500663076122139e-03
2.644444444444444273e-05 -5.009923931194766589e-03
2.645443196004993792e-05 -5.371583915633436346e-03
2.646441947565542972e-05 -5.688461150291670293e-03
2.647440699126092490e-05 -5.958306268785929297e-03
2.648439450686641670e-05 -6.179720057597056122e-03
2.649438202247191189e-05 -6.352162375944305807e-03
2.650436953807740369e-05 -6.475908361224803379e-03
2.651435705368289548e-05 -6.551925919336635575e-03
2.652434456928839067e-05 -6.581718423172696827e-03
2.653433208489388247e-05 -6.567124825896756071e-03
2.654431960049937427e-05 -6.510117821572554073e-03
2.655430711610486946e-05 -6.412604824431566986e-03
2.656429463171036125e-05 -6.276273304902486687e-03
2.657428214731585644e-05 -6.102481092860887260e-03
2.658426966292134824e-05 -5.892218602604869064e-03
2.659425717852684343e-05 -5.646132222969757128e-03
2.660424469413233522e-05 -5.364600591086250876e-03
2.661423220973782702e-05 -5.047859408775986177e-03
2.662421972534332221e-05 -4.696158842952578155e-03
2.663420724094881401e-05 -4.309941428888823187e-03
2.664419475655430581e-05 -3.890008687965995290e-03
2.665418227215980099e-05 -3.437671232946305690e-03
2.666416978776529279e-05 -2.954837691906609352e-03
2.667415730337078798e-05 -2.444057235890652845e-03
2.668414481897627978e-05 -1.908498393307766355e-03
2.669413233458177496e-05 -1.351867936447052583e-03
2.670411985018726676e-05 -7.782853800038293810e-04
2.671410736579275856e-05 -1.921172316036773482e-04
2.672409488139825375e-05 4.022157725948509259e-04
2.673408239700374555e-05 1.000436219130900221e-03
2.674406991260923735e-05 1.598588733855145234e-03
2.675405742821473253e-05 2.193181408930786579e-03
2.676404494382022433e-05 2.781270662429009832e-03
2.677403245942571613e-05 3.360481814681345186e-03
2.678401997503121132e-05 3.928979610099337348e-03
2.679400749063670650e-05 4.485372599508909153e-03
2.680399500624219830e-05 5.028582768273648015e-03
2.681398252184769010e-05 5.557683504599154022e-03
2.682397003745318529e-05 6.071726263871116309e-03
2.683395755305867709e-05 6.569579273722089136e-03
2.684394506866416888e-05 7.049812219736490207e-03
2.685393258426966407e-05 7.510631557507496149e-03
2.686392009987515587e-05 7.949884404541800176e-03
2.687390761548064767e-05 8.365118784435439728e-03
2.688389513108614286e-05 8.753699949671076355e-03
2.689388264669163465e-05 9.112955605647548446e-03
2.690387016229712984e-05 9.440358890405215961e-03
2.691385767790262164e-05 9.733694887345299002e-03
2.692384519350811683e-05 9.991207642911698050e-03
2.693383270911360862e-05 1.021170607821630071e-02
2.694382022471910042e-05 1.039459282749278547e-02
2.695380774032459561e-05 1.053983491784206937e-02
2.696379525593008741e-05 1.064787405669829871e-02
2.697378277153557921e-05 1.071948977274204268e-02
2.698377028714107439e-05 1.075563509599741265e-02
2.699375780274656619e-05 1.075726548312174596e-02
2.700374531835206138e-05 1.072517970478789953e-02
2.701373283395755318e-05 1.065990848187828646e-02
2.702372034956304836e-05 1.056164281170671702e-02
2.703370786516854016e-05 1.043024007665917935e-02
2.704369538077403196e-05 1.026530007519103720e-02
2.705368289637952715e-05 1.006628846048301419e-02
2.706367041198501895e-05 9.832711506786146957e-03
2.707365792759051075e-05 9.564288468661506087e-03
2.708364544319600593e-05 9.261150513169856546e-03
2.709363295880149773e-05 8.923984444804262256e-03
2.710362047440698953e-05 8.554148737683925363e-03
2.711360799001248472e-05 8.153726533463167767e-03
2.712359550561797990e-05 7.725502324500482451e-03
2.713358302122347170e-05 7.272859762383126689e-03
2.714357053682896350e-05 6.799630978138408027e-03
2.715355805243445869e-05 6.309876951983783323e-03
2.716354556803995049e-05 5.807662397185629766e-03
2.717353308364544228e-05 5.296811494029378398e-03
2.718352059925093747e-05 4.780694270824370137e-03
2.719350811485642927e-05 4.262036120768724311e-03
2.720349563046192107e-05 3.742808189451822531e-03
2.721348314606741625e-05 3.224179064426560635e-03
2.722347066167290805e-05 2.706565426372257999e-03
2.723345817727840324e-05 2.189759032530801293e-03
2.724344569288389504e-05 1.673120896838474741e-03
2.725343320848939023e-05 1.155828674649527236e-03
2.726342072409488202e-05 6.371493664113536725e-04
2.727340823970037382e-05 1.167118977434388746e-04
2.728339575530586901e-05 -4.052501438135069586e-04
2.729338327091136081e-05 -9.277080041239317348e-04
2.730337078651685261e-05 -1.448741534582788544e-03
2.731335830212234779e-05 -1.965532423470035383e-03
2.732334581772783959e-05 -2.474457615447785835e-03
2.733333333333333478e-05 -2.971280490554489145e-03
2.734332084893882658e-05 -3.451403878374594003e-03
2.735330836454432176e-05 -3.910179358773710999e-03
2.736329588014981356e-05 -4.343232427122870748e-03
2.737328339575530536e-05 -4.746763796740070818e-03
2.738327091136080055e-05 -5.117808044327406929e-03
2.739325842696629235e-05 -5.454404235255671217e-03
2.740324594257178415e-05 -5.755679574021487117e-03
2.741323345817727933e-05 -6.021822525842505415e-03
2.742322097378277113e-05 -6.253973152713509717e-03
2.743320848938826293e-05 -6.454028572025488283e-03
2.744319600499375812e-05 -6.624401842245039584e-03
2.745318352059925330e-05 -6.767752459411047541e-03
2.746317103620474510e-05 -6.886727529162405340e-03
2.747315855181023690e-05 -6.983733919923000404e-03
2.748314606741573209e-05 -7.060772733445615755e-03
2.749313358302122389e-05 -7.119340325045524394e-03
2.750312109862671568e-05 -7.160409277063955504e-03
2.751310861423221087e-05 -7.184473720680303009e-03
2.752309612983770267e-05 -7.191649989069181202e-03
2.753308364544319447e-05 -7.181816492861694753e-03
2.754307116104868965e-05 -7.154758495051086707e-03
2.755305867665418145e-05 -7.110317750380104954e-03
2.756304619225967664e-05 -7.048518084778972181e-03
2.757303370786516844e-05 -6.969642157038289342e-03
2.758302122347066363e-05 -6.874276316370978371e-03
2.759300873907615542e-05 -6.763294906346298783e-03
2.760299625468164722e-05 -6.637813558685866887e-03
2.761298377028714241e-05 -6.499108986146128267e-03
2.762297128589263421e-05 -6.348524482064222228e-03
2.763295880149812601e-05 -6.187374992872341460e-03
2.764294631710362119e-05 -6.016860693819730578e-03
2.765293383270911299e-05 -5.838008387939383308e-03
2.766292134831460818e-05 -5.651645383723871534e-03
2.767290886392009998e-05 -5.458414651324699877e-03
2.768289637952559516e-05 -5.258828440933003764e-03
2.769288389513108696e-05 -5.053359388972038062e-03
2.770287141073657876e-05 -4.842540854226674851e-03
2.771285892634207395e-05 -4.627080858555887403e-03
2.772284644194756575e-05 -4.407971173372176969e-03
2.773283395755305754e-05 -4.186555186086378735e-03
2.774282147315855273e-05 -3.964575768928101443e-03
2.775280898876404453e-05 -3.744149308557370194e-03
2.776279650436953972e-05 -3.527692039643150115e-03
2.777278401997503152e-05 -3.317784067319383846e-03
2.778277153558052670e-05 -3.116990376779520816e-03
2.779275905118601850e-05 -2.927656118551139660e-03
2.780274656679151030e-05 -2.751693287200174167e-03
2.781273408239700549e-05 -2.590398755577504042e-03
2.782272159800249728e-05 -2.444308234683867029e-03
2.783270911360798908e-05 -2.313128044832897176e-03
2.784269662921348427e-05 -2.195752740215788437e-03
2.785268414481897607e-05 -2.090365865124882167e-03
2.786267166042446787e-05 -1.994633065803319387e-03
2.787265917602996305e-05 -1.905952194946898938e-03
2.788264669163545824e-05 -1.821747133744144962e-03
2.789263420724095004e-05 -1.739757118485014530e-03
2.790262172284644184e-05 -1.658307616051450228e-03
2.791260923845193702e-05 -1.576506973241145314e-03
2.792259675405742882e-05 -1.494362050418877137e-03
2.793258426966292062e-05 -1.412793452319685474e-03
2.794257178526841581e-05 -1.333537265081813578e-03
2.795255930087390761e-05 -1.258962048087637143e-03
2.796254681647939941e-05 -1.191806345334973189e-03
2.797253433208489459e-05 -1.134873589627748104e-03
2.798252184769038639e-05 -1.090716876340025324e-03
2.799250936329588158e-05 -1.061354153039991734e-03
2.800249687890137338e-05 -1.048037211709792636e-03
2.801248439450686856e-05 -1.051103238593029078e-03
2.802247191011236036e-05 -1.069925767665115502e-03
2.803245942571785216e-05 -1.102946964987219086e-03
2.804244694132334735e-05 -1.147813022643900992e-03
2.805243445692883915e-05 -1.201570876314789942e-03
2.806242197253433094e-05 -1.260920120911752842e-03
2.807240948813982613e-05 -1.322485603756225333e-03
2.808239700374531793e-05 -1.383080968425676963e-03
2.809238451935081312e-05 -1.439932670056857543e-03
2.810237203495630492e-05 -1.490851152737534928e-03
2.811235955056180010e-05 -1.534334280690571092e-03
2.812234706616729190e-05 -1.569597492848189392e-03
2.813233458177278370e-05 -1.596538414277759443e-03
2.814232209737827889e-05 -1.615628265363504637e-03
2.815230961298377068e-05 -1.627754749764158014e-03
2.816229712858926248e-05 -1.634031745702920185e-03
2.817228464419475767e-05 -1.635603975485414681e-03
2.818227215980024947e-05 -1.633468997431703536e-03
2.819225967540574127e-05 -1.628339726053351470e-03
2.820224719101123645e-05 -1.620557690725331216e-03
2.821223470661673164e-05 -1.610059344157652953e-03
2.822222222222222344e-05 -1.596413322524193419e-03
2.823220973782771524e-05 -1.578910396751540034e-03
2.824219725343321042e-05 -1.556709920634097039e-03
2.825218476903870222e-05 -1.529009474409234346e-03
2.826217228464419402e-05 -1.495213651584982595e-03
2.827215980024968921e-05 -1.455072951643510051e-03
2.828214731585518101e-05 -1.408774755135525948e-03
2.829213483146067281e-05 -1.356973422669018742e-03
2.830212234706616799e-05 -1.300749456494420739e-03
2.831210986267165979e-05 -1.241511173653266509e-03
2.832209737827715498e-05 -1.180833862421405180e-03
2.833208489388264678e-05 -1.120267986533189002e-03
2.834207240948814196e-05 -1.061138775143729250e-03
2.835205992509363376e-05 -1.004376078956502110e-03
2.836204744069912556e-05 -9.503920026041565725e-04
2.837203495630462075e-05 -8.990387382621613721e-04
2.838202247191011255e-05 -8.496414397076832879e-04
2.839200998751560434e-05 -8.011046684476727216e-04
2.840199750312109953e-05 -7.520860545937004460e-04
2.841198501872659133e-05 -7.012065469705018855e-04
2.842197253433208652e-05 -6.472771667231061628e-04
2.843196004993757831e-05 -5.895071276349058646e-04
2.844194756554307350e-05 -5.276680441940093634e-04
2.845193508114856530e-05 -4.621759832725006920e-04
2.846192259675405710e-05 -3.940967679856432625e-04
2.847191011235955229e-05 -3.250572656928660525e-04
2.848189762796504408e-05 -2.570833889354528189e-04
2.849188514357053588e-05 -1.923858424977370430e-04
2.850187265917603107e-05 -1.331153160409037628e-04
2.851186017478152287e-05 -8.111760541909002621e-05
2.852184769038701805e-05 -3.771578834502034761e-05
2.853183520599250985e-05 -3.549856514580871590e-06
2.854182272159800504e-05 2.151908368355521796e-05
2.855181023720349684e-05 3.840701838964807397e-05
2.856179775280898864e-05 4.872829555452667195e-05
2.857178526841448382e-05 5.463862775048694217e-05
2.858177278401997562e-05 5.861991501042683190e-05
2.859176029962546742e-05 6.323530250224504152e-05
2.860174781523096261e-05 7.087223575512150168e-05
2.861173533083645441e-05 8.349917235872823655e-05
2.862172284644194621e-05 1.024553149287166573e-04
2.863171036204744139e-05 1.283063153825549931e-04
2.864169787765293319e-05 1.607650696590792825e-04
2.865168539325842838e-05 1.987092527666256482e-04
2.866167290886392018e-05 2.402788859241094556e-04
2.867166042446941536e-05 2.830441462409269025e-04
2.868164794007490716e-05 3.242340838901652811e-04
2.869163545568039896e-05 3.609928738799469505e-04
2.870162297128589415e-05 3.906471684437904258e-04
2.871161048689138595e-05 4.109534726980364010e-04
2.872159800249687774e-05 4.203033245799614502e-04
2.873158551810237293e-05 4.178472873772601172e-04
2.874157303370786473e-05 4.035392647618303119e-04
2.875156054931335992e-05 3.780833338384710055e-04
2.876154806491885171e-05 3.427985096246574767e-04
2.877153558052434690e-05 2.994286294294870674e-04
2.878152309612983870e-05 2.499120606514813707e-04
2.879151061173533050e-05 1.961498269757157254e-04
2.880149812734082569e-05 1.397962702135539803e-04
2.881148564294631748e-05 8.210441906146333116e-05
2.882147315855180928e-05 2.384110803447655813e-05
2.883146067415730447e-05 -3.470532821339723659e-05
2.884144818976279627e-05 -9.363911642885642660e-05
2.885143570536829145e-05 -1.533048049930227830e-04
2.886142322097378325e-05 -2.140978823435739440e-04
2.887141073657927844e-05 -2.762704628073863909e-04
2.888139825218477024e-05 -3.397637739195341774e-04
2.889138576779026204e-05 -4.040902976422165531e-04
2.890137328339575722e-05 -4.682823457604138847e-04
2.891136079900124902e-05 -5.309246095441560358e-04
2.892134831460674082e-05 -5.902595164780052080e-04
2.893133583021223601e-05 -6.443607124360462100e-04
2.894132334581772781e-05 -6.913458566450463505e-04
2.895131086142321960e-05 -7.296002049998777036e-04
2.896129837702871479e-05 -7.579698776834003972e-04
2.897128589263420998e-05 -7.759121239324210956e-04
2.898127340823970178e-05 -7.835724080968256046e-04
2.899126092384519358e-05 -7.817843707563559494e-04
2.900124843945068876e-05 -7.720014830402549544e-04
2.901123595505618056e-05 -7.561469263818270097e-04
2.902122347066167236e-05 -7.364138748273726508e-04
2.903121098626716755e-05 -7.150266291584977691e-04
2.904119850187265934e-05 -6.939951936602488467e-04
2.905118601747815114e-05 -6.748888663953501099e-04
2.906117353308364633e-05 -6.586628897806372620e-04
2.907116104868913813e-05 -6.455404782895811204e-04
2.908114856429463332e-05 -6.349661673969511644e-04
2.909113607990012511e-05 -6.256401858015946029e-04
2.910112359550562030e-05 -6.156196686223560244e-04
2.911111111111111210e-05 -6.025010255358981270e-04
2.912109862671660390e-05 -5.836547522354902260e-04
2.913108614232209908e-05 -5.564940215109575542e-04
2.914107365792759088e-05 -5.187420894804330336e-04
2.915106117353308268e-05 -4.686753075192988112e-04
2.916104868913857787e-05 -4.053102334600876678e-04
2.917103620474406967e-05 -3.285215912400682101e-04
2.918102372034956485e-05 -2.390814085343136207e-04
2.919101123595505665e-05 -1.385954581009349090e-04
2.920099875156055184e-05 -2.935563482020835262e-05
2.921098626716604364e-05 8.589229180399586691e-05
2.922097378277153544e-05 2.042296834223825683e-04
2.923096129837703062e-05 3.228600713636259551e-04
2.924094881398252242e-05 4.393792271638810175e-04
2.925093632958801422e-05 5.519964212863830762e-04
2.926092384519350941e-05 6.596764022108802606e-04
2.927091136079900121e-05 7.621845664544472107e-04
2.928089887640449300e-05 8.600378626824706175e-04
2.929088639200998819e-05 9.543486617616285051e-04
2.930087390761548338e-05 1.046598318017669419e-03
2.931086142322097518e-05 1.138367041000079138e-03
2.932084893882646698e-05 1.231064301488153699e-03
2.933083645443196216e-05 1.325693744479992811e-03
2.934082397003745396e-05 1.422682985032630749e-03
2.935081148564294576e-05 1.521796463077399082e-03
2.936079900124844095e-05 1.622130847412142900e-03
2.937078651685393274e-05 1.722210438042223431e-03
2.938077403245942454e-05 1.820145324061910345e-03
2.939076154806491973e-05 1.913844686621256862e-03
2.940074906367041153e-05 2.001244457263827176e-03
2.941073657927590672e-05 2.080518489677249221e-03
2.942072409488139851e-05 2.150244600672389806e-03
2.943071161048689370e-05 2.209517300077508233e-03
2.944069912609238550e-05 2.257990542892118931e-03
2.945068664169787730e-05 2.295861746984441051e-03
2.946067415730337248e-05 2.323793322645094882e-03
2.947066167290886428e-05 2.342787395875863595e-03
2.948064918851435608e-05 2.354033560594099520e-03
2.949063670411985127e-05 2.358748618979339493e-03
2.950062421972534307e-05 2.358029604195240481e-03
2.951061173533083825e-05 2.352732949595318784e-03
2.952059925093633005e-05 2.343400356384253529e-03
2.953058676654182524e-05 2.330219571967869028e-03
2.954057428214731704e-05 2.313040720310864055e-03
2.955056179775280884e-05 2.291434338916827507e-03
2.956054931335830402e-05 2.264789486988849979e-03
2.957053682896379582e-05 2.232444204248227367e-03
2.958052434456928762e-05 2.193826206753224199e-03
2.959051186017478281e-05 2.148587065211449501e-03
2.960049937578027461e-05 2.096713217310100519e-03
2.961048689138576979e-05 2.038602071713358378e-03
2.962047440699126159e-05 1.975089627539589054e-03
2.963046192259675678e-05 1.907426592478487755e-03
2.964044943820224858e-05 1.837203422068067922e-03
2.965043695380774038e-05 1.766222294865437857e-03
2.966042446941323556e-05 1.696333461208137825e-03
2.967041198501872736e-05 1.629257763768543043e-03
2.968039950062421916e-05 1.566412658704789598e-03
2.969038701622971435e-05 1.508773702672620322e-03
2.970037453183520614e-05 1.456788906887918804e-03
2.971036204744069794e-05 1.410348500485339874e-03
2.972034956304619313e-05 1.368826484396601676e-03
2.973033707865168832e-05 1.331186632546552725e-03
2.974032459425718011e-05 1.296141425120077599e-03
2.975031210986267191e-05 1.262346539343173982e-03
2.976029962546816710e-05 1.228598790672193967e-03
2.977028714107365890e-05 1.194006659455130103e-03
2.978027465667915070e-05 1.158104567064331550e-03
2.979026217228464588e-05 1.120904100715190352e-03
2.980024968789013768e-05 1.082868947102253246e-03
2.981023720349562948e-05 1.044831768921127913e-03
2.982022471910112467e-05 1.007860472167155814e-03
2.983021223470661985e-05 9.730934945735230475e-04
2.984019975031210827e-05 9.415695580088970749e-04
2.985018726591760345e-05 9.140798746979472526e-04
2.986017478152309864e-05 8.910661985437271773e-04
2.987016229712859044e-05 8.725764259980921776e-04
2.988014981273408224e-05 8.582811383885728630e-04
2.989013732833957742e-05 8.475336113565562317e-04
2.990012484394506922e-05 8.394659460026375128e-04
2.991011235955056102e-05 8.331026860412242161e-04
2.992009987515605621e-05 8.274829460144907459e-04
2.993008739076155139e-05 8.217717855321940911e-04
2.994007490636703980e-05 8.153494793443109238e-04
2.995006242197253499e-05 8.078639221142322208e-04
2.996004993757803018e-05 7.992425396452122266e-04
2.997003745318352198e-05 7.896722071078314791e-04
2.998002496878901377e-05 7.795482824569602981e-04
2.999001248439450896e-05 7.694068741641886663e-04
3.000000000000000076e-05 7.598409429192543030e-04


==> tikzpictures/data_cylinder/with_w/rec80_sim.dat <==
2.199999999999999943e-05 -5.992220889775310705e-07
2.200998751560549123e-05 -6.221867685255239271e-07
2.201997503121098641e-05 -5.971009024219759948e-07
2.202996254681647821e-05 -5.116957412795562544e-07
2.203995006242197340e-05 -3.551868074472032247e-07
2.204993757802746520e-05 -1.199193669302728942e-07
2.205992509363295700e-05 1.970329930444279792e-07
2.206991260923845218e-05 5.925034425140908022e-07
2.207990012484394398e-05 1.056380853727173402e-06
2.208988764044943917e-05 1.571040264605283414e-06
2.209987515605493097e-05 2.110979170057881388e-06
2.210986267166042277e-05 2.642426650714187479e-06
2.211985018726591795e-05 3.122643629599897688e-06
2.212983770287140975e-05 3.499213274382552659e-06
2.213982521847690494e-05 3.709328435290736989e-06
2.214981273408239674e-05 3.679559096106536579e-06
2.215980024968788853e-05 3.326444011419222564e-06
2.216978776529338372e-05 2.557785461566861112e-06
2.217977528089887552e-05 1.274728873148746260e-06
2.218976279650436732e-05 -6.259664059874595966e-07
2.219975031210986251e-05 -3.249824418349768761e-06
2.220973782771535430e-05 -6.703028655018482577e-06
2.221972534332084949e-05 -1.109131305041817479e-05
2.222971285892634129e-05 -1.651910455672408014e-05
2.223970037453183309e-05 -2.308848141009419875e-05
2.224968789013732827e-05 -3.089759610212046339e-05
2.225967540574282007e-05 -4.003840633905386074e-05
2.226966292134831526e-05 -5.059404086813772166e-05
2.227965043695380706e-05 -6.263611937571706291e-05
2.228963795255929886e-05 -7.622293066825710313e-05
2.229962546816479404e-05 -9.139826211574009110e-05
2.230961298377028584e-05 -1.081914591626551578e-04
2.231960049937578103e-05 -1.266178309270680753e-04
2.232958801498127283e-05 -1.466785371850317212e-04
2.233957553058676463e-05 -1.683603657672830733e-04
2.234956304619225981e-05 -1.916334606687211597e-04
2.235955056179775161e-05 -2.164493950503683275e-04
2.236953807740324680e-05 -2.427383802324342623e-04
2.237952559300873860e-05 -2.704076362864506265e-04
2.238951310861423040e-05 -2.993412992515205422e-04
2.239950062421972558e-05 -3.294006590196134408e-04
2.240948813982521738e-05 -3.604267812895298791e-04
2.241947565543071257e-05 -3.922419794408537664e-04
2.242946317103620437e-05 -4.246508497326618873e-04
2.243945068664169616e-05 -4.574409389178608703e-04
2.244943820224719135e-05 -4.903825026405738384e-04
2.245942571785268315e-05 -5.232292863034375017e-04
2.246941323345817834e-05 -5.557200020799841871e-04
2.247940074906367014e-05 -5.875836099269067525e-04
2.248938826466916193e-05 -6.185451417270651639e-04
2.249937578027465712e-05 -6.483337394070185378e-04
2.250936329588014892e-05 -6.766897912328156614e-04
2.251935081148564072e-05 -7.033717041671957429e-04
2.252933832709113590e-05 -7.281594517237456815e-04
2.253932584269662770e-05 -7.508566200567841787e-04
2.254931335830212289e-05 -7.712927394010758763e-04
2.255930087390761469e-05 -7.893250319738873057e-04
2.256928838951310988e-05 -8.048426754929003876e-04
2.257927590511860167e-05 -8.177706074487387693e-04
2.258926342072409347e-05 -8.280749482813332726e-04
2.259925093632958866e-05 -8.357645550728689783e-04
2.260923845193508046e-05 -8.408917324186403544e-04
2.261922596754057226e-05 -8.435463661124141792e-04
2.262921348314606744e-05 -8.438491506622977732e-04
2.263920099875155924e-05 -8.419421372018483360e-04
2.264918851435705443e-05 -8.379815966798029097e-04
2.265917602996254623e-05 -8.321329110962967903e-04
2.266916354556803803e-05 -8.245673271508591456e-04
2.267915106117353321e-05 -8.154623519595043807e-04
2.268913857677902501e-05 -8.049993375275338444e-04
2.269912609238452020e-05 -7.933608046041549025e-04
2.270911360799001200e-05 -7.807247380736362808e-04
2.271910112359550380e-05 -7.672571592417976212e-04
2.272908863920099898e-05 -7.531060583355686034e-04
2.273907615480649078e-05 -7.383993213443496104e-04
2.274906367041198597e-05 -7.232470470076637079e-04
2.275905118601747777e-05 -7.077498790320008648e-04
2.276903870162296956e-05 -6.920085264370614024e-04
2.277902621722846475e-05 -6.761356899790940591e-04
2.278901373283395655e-05 -6.602609383722052132e-04
2.279900124843945174e-05 -6.445328994801966666e-04
2.280898876404494354e-05 -6.291170218070418502e-04
2.281897627965043533e-05 -6.141911171584869475e-04
2.282896379525593052e-05 -5.999438612034789986e-04
2.283895131086142232e-05 -5.865760040484741238e-04
2.284893882646691751e-05 -5.743058377023041146e-04
2.285892634207240930e-05 -5.633753474479953616e-04
2.286891385767790110e-05 -5.540519467411157998e-04
2.287890137328339629e-05 -5.466255079704158580e-04
2.288888888888888809e-05 -5.413950376211803302e-04
2.289887640449438328e-05 -5.386513976095622623e-04
2.290886392009987507e-05 -5.386579705753357077e-04
2.291885143570536687e-05 -5.416346389160025003e-04
2.292883895131086206e-05 -5.477493055070312838e-04
2.293882646691635386e-05 -5.571174882902025279e-04
2.294881398252184566e-05 -5.698060600531055673e-04
2.295880149812734084e-05 -5.858366937242838078e-04
2.296878901373283264e-05 -6.051862552463902834e-04
2.297877652933832783e-05 -6.277799772979633349e-04
2.298876404494381963e-05 -6.534816163524861119e-04
2.299875156054931143e-05 -6.820856536106928306e-04
2.300873907615480661e-05 -7.133168587920806067e-04
2.301872659176029841e-05 -7.468414172714012839e-04
2.302871410736579360e-05 -7.822881752522806934e-04
2.303870162297128540e-05 -8.192766170022475463e-04
2.304868913857677719e-05 -8.574405277887953104e-04
2.305867665418227238e-05 -8.964445840054722755e-04
2.306866416978776418e-05 -9.359868834436375603e-04
2.307865168539325937e-05 -9.757921199370716246e-04
2.308863920099875117e-05 -1.015600019166863375e-03
2.309862671660424296e-05 -1.055158343987906136e-03
2.310861423220973815e-05 -1.094223726735039188e-03
2.311860174781522995e-05 -1.132572206597858488e-03
2.312858926342072514e-05 -1.170011386574882446e-03
2.313857677902621693e-05 -1.206389023327755728e-03
2.314856429463170873e-05 -1.241586334734177477e-03
2.315855181023720392e-05 -1.275497687798271681e-03
2.316853932584269572e-05 -1.307996420908405857e-03
2.317852684144819091e-05 -1.338904035569442709e-03
2.318851435705368270e-05 -1.367964255443272596e-03
2.319850187265917450e-05 -1.394839282008145716e-03
2.320848938826466969e-05 -1.419124191489046097e-03
2.321847690387016149e-05 -1.440372016702937737e-03
2.322846441947565667e-05 -1.458120176823953732e-03
2.323845193508114847e-05 -1.471906172016399861e-03
2.324843945068664027e-05 -1.481270143043345424e-03
2.325842696629213546e-05 -1.485744002265424173e-03
2.326841448189762726e-05 -1.484842203618675629e-03
2.327840199750311906e-05 -1.478068818128576521e-03
2.328838951310861424e-05 -1.464937689143505639e-03
2.329837702871410604e-05 -1.445019796281067420e-03
2.330836454431960123e-05 -1.417992469461903026e-03
2.331835205992509303e-05 -1.383684235875270747e-03
2.332833957553058821e-05 -1.342093903903481076e-03
2.333832709113608001e-05 -1.293379667908069880e-03
2.334831460674157181e-05 -1.237826410648396828e-03
2.335830212234706700e-05 -1.175799407614406362e-03
2.336828963795255880e-05 -1.107708141458924218e-03
2.337827715355805059e-05 -1.033990019011314480e-03
2.338826466916354578e-05 -9.551159974728304402e-04
2.339825218476903758e-05 -8.716047549597178952e-04
2.340823970037453277e-05 -7.840333186471898580e-04
2.341822721598002457e-05 -6.930206615417247498e-04
2.342821473158551636e-05 -5.991844334047108844e-04
2.343820224719101155e-05 -5.030768608450213305e-04
2.344818976279650335e-05 -4.051214752298761077e-04
2.345817727840199854e-05 -3.055736576877187490e-04
2.346816479400749033e-05 -2.045187605287119702e-04
2.347815230961298213e-05 -1.019123609047138250e-04
2.348813982521847732e-05 2.356650284378170030e-06
2.349812734082396912e-05 1.084042030116200346e-04
2.350811485642946431e-05 2.163138752777128714e-04
2.351810237203495610e-05 3.261351957773869444e-04
2.352808988764044790e-05 4.379101737137352504e-04
2.353807740324594309e-05 5.517059635854156593e-04
2.354806491885143489e-05 6.676273563967267564e-04
2.355805243445693007e-05 7.857894101445901192e-04
2.356803995006242187e-05 9.062558424095768991e-04
2.357802746566791367e-05 1.028957036511293386e-03
2.358801498127340886e-05 1.153627172000231934e-03
2.359800249687890066e-05 1.279782447570607454e-03
2.360799001248439246e-05 1.406758502460396781e-03
2.361797752808988764e-05 1.533791090000809166e-03
2.362796504369537944e-05 1.660112476130966080e-03
2.363795255930087463e-05 1.785023795010424628e-03
2.364794007490636643e-05 1.907917754772512796e-03
2.365792759051186161e-05 2.028251017448298027e-03
2.366791510611735341e-05 2.145483872433457621e-03
2.367790262172284521e-05 2.259028859396414440e-03
2.368789013732834040e-05 2.368238928046183245e-03
2.369787765293383220e-05 2.472454141002540604e-03
2.370786516853932399e-05 2.571088475195101170e-03
2.371785268414481918e-05 2.663720238225511430e-03
2.372784019975031098e-05 2.750149721048853781e-03
2.373782771535580617e-05 2.830374891572617901e-03
2.374781523096129796e-05 2.904507676616499556e-03
2.375780274656678976e-05 2.972646524454054199e-03
2.376779026217228495e-05 3.034756677401234930e-03
2.377777777777777675e-05 3.090614608601526155e-03
2.378776529338327194e-05 3.139826687127067126e-03
2.379775280898876373e-05 3.181914307893660317e-03
2.380774032459425553e-05 3.216420723355978631e-03
2.381772784019975072e-05 3.242981573851624888e-03
2.382771535580524252e-05 3.261323252587829992e-03
2.383770287141073770e-05 3.271186090705186563e-03
2.384769038701622950e-05 3.272207016882457305e-03
2.385767790262172130e-05 3.263818482526974468e-03
2.386766541822721649e-05 3.245231996483682359e-03
2.387765293383270829e-05 3.215507249522385654e-03
2.388764044943820347e-05 3.173711535758539162e-03
2.389762796504369527e-05 3.119088656215908764e-03
2.390761548064918707e-05 3.051188739570746475e-03
2.391760299625468226e-05 2.969887324133470546e-03
2.392759051186017406e-05 2.875310177637935023e-03
2.393757802746566586e-05 2.767680581355573717e-03
2.394756554307116104e-05 2.647190812243241636e-03
2.395755305867665284e-05 2.513938522898247555e-03
2.396754057428214803e-05 2.367983018428930844e-03
2.397752808988763983e-05 2.209481217839669599e-03
2.398751560549313501e-05 2.038849867162063206e-03
2.399750312109862681e-05 1.856859613843670972e-03
2.400749063670411861e-05 1.664614713764230687e-03
2.401747815230961380e-05 1.463399905053601501e-03
2.402746566791510560e-05 1.254463292480964727e-03
2.403745318352059739e-05 1.038814253375397369e-03
2.404744069912609258e-05 8.171298613229148900e-04
2.405742821473158438e-05 5.898050323513171498e-04
2.406741573033707957e-05 3.571272324538036537e-04
2.407740324594257136e-05 1.194861727485802797e-04
2.408739076154806655e-05 -1.224774994115768309e-04
2.409737827715355835e-05 -3.678629806922616608e-04
2.410736579275905015e-05 -6.156443711560614408e-04
2.411735330836454534e-05 -8.648912249310507921e-04
2.412734082397003713e-05 -1.114969433420708988e-03
2.413732833957552893e-05 -1.365616250702240703e-03
2.414731585518102412e-05 -1.616843050584670970e-03
2.415730337078651592e-05 -1.868700519300701881e-03
2.416729088639201110e-05 -2.121002951334389607e-03
2.417727840199750290e-05 -2.373134338431343547e-03
2.418726591760299470e-05 -2.624025028610838407e-03
2.419725343320848989e-05 -2.872318020305005513e-03
2.420724094881398169e-05 -3.116647889438210316e-03
2.421722846441947687e-05 -3.355895633352994848e-03
2.422721598002496867e-05 -3.589317064463045433e-03
2.423720349563046047e-05 -3.816459756317345034e-03
2.424719101123595566e-05 -4.036926019631053436e-03
2.425717852684144746e-05 -4.250078023295441113e-03
2.426716604244693925e-05 -4.454839973199948081e-03
2.427715355805243444e-05 -4.649710117828678713e-03
2.428714107365792624e-05 -4.832975910189086198e-03
2.429712858926342143e-05 -5.003070737198070037e-03
2.430711610486891323e-05 -5.158898596232247905e-03
2.431710362047440841e-05 -5.299988880215315834e-03
2.432709113607990021e-05 -5.426404152679704072e-03
2.433707865168539201e-05 -5.538439471345367286e-03
2.434706616729088720e-05 -5.636253224979889676e-03
2.435705368289637899e-05 -5.719587482021986496e-03
2.436704119850187079e-05 -5.787739196090446910e-03
2.437702871410736598e-05 -5.839773146889875623e-03
2.438701622971285778e-05 -5.874883221497058557e-03
2.439700374531835297e-05 -5.892759727729813060e-03
2.440699126092384476e-05 -5.893730022039928712e-03
2.441697877652933995e-05 -5.878642979696668304e-03
2.442696629213483175e-05 -5.848497403781491993e-03
2.443695380774032355e-05 -5.804001161613767112e-03
2.444694132334581873e-05 -5.745257004192149373e-03
2.445692883895131053e-05 -5.671717610878283453e-03
2.446691635455680233e-05 -5.582450734034695092e-03
2.447690387016229752e-05 -5.476603054165796874e-03
2.448689138576778932e-05 -5.353841319469128911e-03
2.449687890137328450e-05 -5.214576595709711007e-03
2.450686641697877630e-05 -5.059857879023371523e-03
2.451685393258426810e-05 -4.890992553520857010e-03
2.452684144818976329e-05 -4.709054065832374118e-03
2.453682896379525509e-05 -4.514532426753242907e-03
2.454681647940075027e-05 -4.307296433594777658e-03
2.455680399500624207e-05 -4.086899587826902346e-03
2.456679151061173387e-05 -3.853107933474152289e-03
2.457677902621722906e-05 -3.606395935282687322e-03
2.458676654182272086e-05 -3.348189039121257562e-03
2.459675405742821604e-05 -3.080717493653792501e-03
2.460674157303370784e-05 -2.806527025596367107e-03
2.461672908863919964e-05 -2.527867645654041998e-03
2.462671660424469483e-05 -2.246233339422381951e-03
2.463670411985018663e-05 -1.962254561726356483e-03
2.464669163545568181e-05 -1.675997556984112078e-03
2.465667915106117361e-05 -1.387533157029963073e-03
2.466666666666666541e-05 -1.097499977399541337e-03
2.467665418227216060e-05 -8.073847405204102575e-04
2.468664169787765239e-05 -5.193806105019827934e-04
2.469662921348314419e-05 -2.358736215132938160e-04
2.470661672908863938e-05 4.121075667382562087e-05
2.471660424469413118e-05 3.108975344067004530e-04
2.472659176029962637e-05 5.732353965588977626e-04
2.473657927590511816e-05 8.289104450976123896e-04
2.474656679151061335e-05 1.078555864244463026e-03
2.475655430711610515e-05 1.322073083268631355e-03
2.476654182272159695e-05 1.558263651409531620e-03
2.477652933832709213e-05 1.784966999562346765e-03
2.478651685393258393e-05 1.999633635118540885e-03
2.479650436953807573e-05 2.200083091019539375e-03
2.480649188514357092e-05 2.385087461706924573e-03
2.481647940074906272e-05 2.554517732930161947e-03
2.482646691635455790e-05 2.708968653004933946e-03
2.483645443196004970e-05 2.849045752921164354e-03
2.484644194756554489e-05 2.974640488611634843e-03
2.485642946317103669e-05 3.084570397862605295e-03
2.486641697877652849e-05 3.176753549021731765e-03
2.487640449438202367e-05 3.248873561100520859e-03
2.488639200998751547e-05 3.299236020365060862e-03
2.489637952559300727e-05 3.327450010223399410e-03
2.490636704119850246e-05 3.334575288292140373e-03
2.491635455680399426e-05 3.322693346230921798e-03
2.492634207240948944e-05 3.294068720043636517e-03
2.493632958801498124e-05 3.250281658303389928e-03
2.494631710362047304e-05 3.191730619860685611e-03
2.495630461922596823e-05 3.117728606711604299e-03
2.496629213483146003e-05 3.027152145267787784e-03
2.497627965043695521e-05 2.919317920237394798e-03
2.498626716604244701e-05 2.794677611534359795e-03
2.499625468164793881e-05 2.654976841063574552e-03
2.500624219725343400e-05 2.502790932728032793e-03
2.501622971285892579e-05 2.340620680234736014e-03
2.502621722846441759e-05 2.169977336081044955e-03
2.503620474406991278e-05 1.990884966147183147e-03
2.504619225967540458e-05 1.802036874818753812e-03
2.505617977528089976e-05 1.601569806396347219e-03
2.506616729088639156e-05 1.388103828259074730e-03
2.507615480649188675e-05 1.161594935523991776e-03
2.508614232209737855e-05 9.235881706967819394e-04
2.509612983770287035e-05 6.767788481307462477e-04
2.510611735330836553e-05 4.240724963329269622e-04
2.511610486891385733e-05 1.675906531606441007e-04
2.512609238451934913e-05 -9.192588198736603364e-05
2.513607990012484432e-05 -3.550037260930713587e-04
2.514606741573033612e-05 -6.226898454065161147e-04
2.515605493133583130e-05 -8.955008193247765641e-04
2.516604244694132310e-05 -1.172582876396647232e-03
2.517602996254681829e-05 -1.451470421483410950e-03
2.518601747815231009e-05 -1.728605449076675181e-03
2.519600499375780189e-05 -2.000380189094423666e-03
2.520599250936329707e-05 -2.264248187864474800e-03
2.521598002496878887e-05 -2.519381214976454831e-03
2.522596754057428067e-05 -2.766598893466219299e-03
2.523595505617977586e-05 -3.007566950767387275e-03
2.524594257178526766e-05 -3.243662370829974821e-03
2.525593008739076284e-05 -3.475006268737526691e-03
2.526591760299625464e-05 -3.700142134419452580e-03
2.527590511860174644e-05 -3.916470628380452727e-03
2.528589263420724163e-05 -4.121268630253915877e-03
2.529588014981273342e-05 -4.312781117930715447e-03
2.530586766541822861e-05 -4.490892246622911130e-03
2.531585518102372041e-05 -4.657016260857753734e-03
2.532584269662921221e-05 -4.813269051417786056e-03
2.533583021223470740e-05 -4.961285879549408306e-03
2.534581772784019919e-05 -5.101234953611088162e-03
2.535580524344569099e-05 -5.231471131883854223e-03
2.536579275905118618e-05 -5.349037099238986882e-03
2.537578027465667798e-05 -5.450759106403203422e-03
2.538576779026217316e-05 -5.534463476943619897e-03
2.539575530586766496e-05 -5.599753267419403310e-03
2.540574282147316015e-05 -5.648009555746999477e-03
2.541573033707865195e-05 -5.681618787517837658e-03
2.542571785268414375e-05 -5.702798816391440803e-03
2.543570536828963893e-05 -5.712572275442705065e-03
2.544569288389513073e-05 -5.710377493643620760e-03
2.545568039950062253e-05 -5.694474146240450889e-03
2.546566791510611772e-05 -5.662960984941289855e-03
2.547565543071160952e-05 -5.614920131538880289e-03
2.548564294631710470e-05 -5.551136519607534001e-03
2.549563046192259650e-05 -5.474039793569877334e-03
2.550561797752809169e-05 -5.386892665164753034e-03
2.551560549313358349e-05 -5.292574175447663752e-03
2.552559300873907529e-05 -5.192528008771225140e-03
2.553558052434457047e-05 -5.086312981361436510e-03
2.554556803995006227e-05 -4.972013304593714787e-03
2.555555555555555407e-05 -4.847247658257050271e-03
2.556554307116104926e-05 -4.710355564420187074e-03
2.557553058676654106e-05 -4.561190494869396019e-03
2.558551810237203624e-05 -4.401194873180199786e-03
2.559550561797752804e-05 -4.232716007881085624e-03
2.560549313358301984e-05 -4.057926411974539446e-03
2.561548064918851503e-05 -3.877861011797512428e-03
2.562546816479400682e-05 -3.692023336796732870e-03
2.563545568039950201e-05 -3.498747793521937363e-03
2.564544319600499381e-05 -3.296161865091215819e-03
2.565543071161048561e-05 -3.083284078909976581e-03
2.566541822721598080e-05 -2.860769664961416645e-03
2.567540574282147259e-05 -2.630942745070590991e-03
2.568539325842696778e-05 -2.397133964233613603e-03
2.569538077403245958e-05 -2.162603224643750571e-03
2.570536828963795138e-05 -1.929542658821619891e-03
2.571535580524344656e-05 -1.698587851996383050e-03
2.572534332084893836e-05 -1.469044318350084654e-03
2.573533083645443355e-05 -1.239655501582320046e-03
2.574531835205992535e-05 -1.009558224737965026e-03
2.575530586766541715e-05 -7.789532978822724316e-04
2.576529338327091233e-05 -5.492051169252204663e-04
2.577528089887640413e-05 -3.223244879079090880e-04
2.578526841448189593e-05 -1.001173551328163330e-04
2.579525593008739112e-05 1.166033470919404839e-04
2.580524344569288292e-05 3.283608647919544440e-04
2.581523096129837810e-05 5.367772673126350270e-04
2.582521847690386990e-05 7.438443642409062239e-04
2.583520599250936509e-05 9.510567729465561893e-04
2.584519350811485689e-05 1.158771860044155531e-03
2.585518102372034869e-05 1.366071634104122677e-03
2.586516853932584387e-05 1.571128327839307545e-03
2.587515605493133567e-05 1.771892729250665452e-03
2.588514357053682747e-05 1.966765939977745473e-03
2.589513108614232266e-05 2.154964641615935393e-03
2.590511860174781445e-05 2.336441302620321028e-03
2.591510611735330964e-05 2.511458514195389659e-03
2.592509363295880144e-05 2.680033119898464489e-03
2.593508114856429663e-05 2.841530608995575854e-03
2.594506866416978843e-05 2.994589772612213548e-03
2.595505617977528022e-05 3.137393083315609225e-03
2.596504369538077541e-05 3.268138712032232079e-03
2.597503121098626721e-05 3.385499874986248534e-03
2.598501872659175901e-05 3.488891449230517409e-03
2.599500624219725419e-05 3.578466847287836445e-03
2.600499375780274599e-05 3.654880391976795314e-03
2.601498127340823779e-05 3.718969916983888048e-03
2.602496878901373298e-05 3.771483660960866721e-03
2.603495630461922817e-05 3.812941146180601291e-03
2.604494382022471996e-05 3.843630616832584366e-03
2.605493133583021176e-05 3.863685974359765997e-03
2.606491885143570695e-05 3.873177709619052105e-03
2.607490636704119875e-05 3.872170020361010052e-03
2.608489388264669055e-05 3.860763207571827043e-03
2.609488139825218573e-05 3.839129941329937328e-03
2.610486891385767753e-05 3.807565120917865299e-03
2.611485642946316933e-05 3.766523425300798839e-03
2.612484394506866452e-05 3.716593050463984794e-03
2.613483146067415632e-05 3.658368127019676844e-03
2.614481897627965150e-05 3.592243337495508275e-03
2.615480649188514330e-05 3.518218059747743685e-03
2.616479400749063849e-05 3.435832976103969996e-03
2.617478152309613029e-05 3.344335108978686681e-03
2.618476903870162209e-05 3.243069822960096670e-03
2.619475655430711727e-05 3.131961425104906084e-03
2.620474406991260907e-05 3.011868337435423364e-03
2.621473158551810087e-05 2.884597209433226433e-03
2.622471910112359606e-05 2.752510257492787188e-03
2.623470661672908785e-05 2.617824284073976514e-03
2.624469413233458304e-05 2.481899040806059571e-03
2.625468164794007484e-05 2.344849824024530013e-03
2.626466916354557003e-05 2.205714731441078390e-03
2.627465667915106183e-05 2.063161390847386128e-03
2.628464419475655362e-05 1.916444935196473000e-03
2.629463171036204881e-05 1.766184299044925828e-03
2.630461922596754061e-05 1.614535721910938422e-03
2.631460674157303241e-05 1.464615635498464239e-03
2.632459425717852759e-05 1.319370223497105419e-03
2.633458177278401939e-05 1.180386047867319332e-03
2.634456928838951119e-05 1.047209944214521141e-03
2.635455680399500638e-05 9.175663262387131038e-04
2.636454431960050157e-05 7.884652262764384710e-04
2.637453183520599336e-05 6.577441429619845185e-04
2.638451935081148516e-05 5.253377906853267439e-04
2.639450686641698035e-05 3.936606985069577820e-04
2.640449438202247215e-05 2.668386302571885971e-04
2.641448189762796395e-05 1.490604972333508334e-04
2.642446941323345913e-05 4.277785077890210191e-05
2.643445692883895093e-05 -5.238444108060540176e-05
2.644444444444444273e-05 -1.394504794193975744e-04
2.645443196004993792e-05 -2.226430837664800154e-04
2.646441947565542972e-05 -3.052609948722415697e-04
2.647440699126092490e-05 -3.878563813343785787e-04
2.648439450686641670e-05 -4.676329601636946436e-04
2.649438202247191189e-05 -5.394231577466264459e-04
2.650436953807740369e-05 -5.978897744537088393e-04
2.651435705368289548e-05 -6.399883262319113570e-04
2.652434456928839067e-05 -6.665566646512764053e-04
2.653433208489388247e-05 -6.821944948048651661e-04
2.654431960049937427e-05 -6.934013676515076103e-04
2.655430711610486946e-05 -7.057533084503896234e-04
2.656429463171036125e-05 -7.214040352070206011e-04
2.657428214731585644e-05 -7.380728459546616717e-04
2.658426966292134824e-05 -7.501001232037174827e-04
2.659425717852684343e-05 -7.511602521706289533e-04
2.660424469413233522e-05 -7.374239151445093976e-04
2.661423220973782702e-05 -7.096627789219765161e-04
2.662421972534332221e-05 -6.732828566855964675e-04
2.663420724094881401e-05 -6.361368852367218531e-04
2.664419475655430581e-05 -6.050458527738971975e-04
2.665418227215980099e-05 -5.825984005456571156e-04
2.666416978776529279e-05 -5.658077673894510145e-04
2.667415730337078798e-05 -5.472953216109402962e-04
2.668414481897627978e-05 -5.185911717552948779e-04
2.669413233458177496e-05 -4.740895811475580486e-04
2.670411985018726676e-05 -4.138632965777747541e-04
2.671410736579275856e-05 -3.439006343451360545e-04
2.672409488139825375e-05 -2.736050195490016389e-04
2.673408239700374555e-05 -2.115968592688472220e-04
2.674406991260923735e-05 -1.617447070122601403e-04
2.675405742821473253e-05 -1.212410927022516369e-04
2.676404494382022433e-05 -8.177903256464071264e-05
2.677403245942571613e-05 -3.334309506238183760e-05
2.678401997503121132e-05 3.104424916882863927e-05
2.679400749063670650e-05 1.118666332202430345e-04
2.680399500624219830e-05 2.025347977537450984e-04
2.681398252184769010e-05 2.921399282984154210e-04
2.682397003745318529e-05 3.703243137139801953e-04
2.683395755305867709e-05 4.320923898615215610e-04
2.684394506866416888e-05 4.802175188787403352e-04
2.685393258426966407e-05 5.241356676342968143e-04
2.686392009987515587e-05 5.756418924049186252e-04
2.687390761548064767e-05 6.433335368604524169e-04
2.688389513108614286e-05 7.282975852210214198e-04
2.689388264669163465e-05 8.232143977730102318e-04
2.690387016229712984e-05 9.152886636108854227e-04
2.691385767790262164e-05 9.918347765545160351e-04
2.692384519350811683e-05 1.045946055651374640e-03
2.693383270911360862e-05 1.079702655371303326e-03
2.694382022471910042e-05 1.103219820077861639e-03
2.695380774032459561e-05 1.129987081251177276e-03
2.696379525593008741e-05 1.170509724754745283e-03
2.697378277153557921e-05 1.227247725326790270e-03
2.698377028714107439e-05 1.293135322611134582e-03
2.699375780274656619e-05 1.354606289527291634e-03
2.700374531835206138e-05 1.397739532446031331e-03
2.701373283395755318e-05 1.414800850413261207e-03
2.702372034956304836e-05 1.408026328840236230e-03
2.703370786516854016e-05 1.388957337843267376e-03
2.704369538077403196e-05 1.373372193615321566e-03
2.705368289637952715e-05 1.374135494114202098e-03
2.706367041198501895e-05 1.395148751793002335e-03
2.707365792759051075e-05 1.429385881965603011e-03
2.708364544319600593e-05 1.461840877690330194e-03
2.709363295880149773e-05 1.476259342794507571e-03
2.710362047440698953e-05 1.462533717271338914e-03
2.711360799001248472e-05 1.421453123626971763e-03
2.712359550561797990e-05 1.364363631096086361e-03
2.713358302122347170e-05 1.307981591386196468e-03
2.714357053682896350e-05 1.266554844786293901e-03
2.715355805243445869e-05 1.245068400363122428e-03
2.716354556803995049e-05 1.236532645000809096e-03
2.717353308364544228e-05 1.224926210630460869e-03
2.718352059925093747e-05 1.192372964067537310e-03
2.719350811485642927e-05 1.127446132313577676e-03
2.720349563046192107e-05 1.030634668205985443e-03
2.721348314606741625e-05 9.145964897190001028e-04
2.722347066167290805e-05 7.987512271510016724e-04
2.723345817727840324e-05 7.007737687335523127e-04
2.724344569288389504e-05 6.287313530317568174e-04
2.725343320848939023e-05 5.776838907901040657e-04
2.726342072409488202e-05 5.321429513638317775e-04
2.727340823970037382e-05 4.735369528706626779e-04
2.728339575530586901e-05 3.891498723174614664e-04
2.729338327091136081e-05 2.785395986702928210e-04
2.730337078651685261e-05 1.541791255923290194e-04
2.731335830212234779e-05 3.616974977074829370e-05
2.732334581772783959e-05 -5.681982629137677122e-05
2.733333333333333478e-05 -1.161228082110178698e-04
2.734332084893882658e-05 -1.473588113603024516e-04
2.735330836454432176e-05 -1.681017148841529145e-04
2.736329588014981356e-05 -2.001564283288442619e-04
2.737328339575530536e-05 -2.597340228538019304e-04
2.738327091136080055e-05 -3.501623864406075404e-04
2.739325842696629235e-05 -4.602866648858150965e-04
2.740324594257178415e-05 -5.696412207773463455e-04
2.741323345817727933e-05 -6.578368262322368924e-04
2.742322097378277113e-05 -7.140388448991282638e-04
2.743320848938826293e-05 -7.419723985079781665e-04
2.744319600499375812e-05 -7.583512523302635535e-04
2.745318352059925330e-05 -7.851081777350447455e-04
2.746317103620474510e-05 -8.391565790201655547e-04
2.747315855181023690e-05 -9.242238267092059249e-04
2.748314606741573209e-05 -1.028808684185799792e-03
2.749313358302122389e-05 -1.130993558471229607e-03
2.750312109862671568e-05 -1.208242221583142890e-03
2.751310861423221087e-05 -1.247561405875408699e-03
2.752309612983770267e-05 -1.251543540065454957e-03
2.753308364544319447e-05 -1.237179956826913851e-03
2.754307116104868965e-05 -1.228236361919934081e-03
2.755305867665418145e-05 -1.244397964291247714e-03
2.756304619225967664e-05 -1.292314410019936109e-03
2.757303370786516844e-05 -1.362448697509716262e-03
2.758302122347066363e-05 -1.433533790576521855e-03
2.759300873907615542e-05 -1.482347791789293380e-03
2.760299625468164722e-05 -1.494535682860795214e-03
2.761298377028714241e-05 -1.471329219256829225e-03
2.762297128589263421e-05 -1.429298203866494719e-03
2.763295880149812601e-05 -1.392875951720278773e-03
2.764294631710362119e-05 -1.383312329526775047e-03
2.765293383270911299e-05 -1.408931788571289850e-03
2.766292134831460818e-05 -1.461409020572931915e-03
2.767290886392009998e-05 -1.519517999095302109e-03
2.768289637952559516e-05 -1.558984831905325030e-03
2.769288389513108696e-05 -1.563731606899652991e-03
2.770287141073657876e-05 -1.533534024406892115e-03
2.771285892634207395e-05 -1.484277347481846891e-03
2.772284644194756575e-05 -1.440971930415664961e-03
2.773283395755305754e-05 -1.426411832772107608e-03
2.774282147315855273e-05 -1.450843363036928265e-03
2.775280898876404453e-05 -1.507170145709389600e-03
2.776279650436953972e-05 -1.574228289037278052e-03
2.777278401997503152e-05 -1.626323736824258123e-03
2.778277153558052670e-05 -1.644914358037679941e-03
2.779275905118601850e-05 -1.626911517960634435e-03
2.780274656679151030e-05 -1.586032856356082857e-03
2.781273408239700549e-05 -1.546235956073871301e-03
2.782272159800249728e-05 -1.530553639326990038e-03
2.783270911360798908e-05 -1.550249041153765580e-03
2.784269662921348427e-05 -1.599474197445187621e-03
2.785268414481897607e-05 -1.657628699372737857e-03
2.786267166042446787e-05 -1.698696281461670350e-03
2.787265917602996305e-05 -1.703034499550808894e-03
2.788264669163545824e-05 -1.666404127903545630e-03
2.789263420724095004e-05 -1.601880153470429261e-03
2.790262172284644184e-05 -1.534071315481000397e-03
2.791260923845193702e-05 -1.487989015906389595e-03
2.792259675405742882e-05 -1.477873977104684697e-03
2.793258426966292062e-05 -1.500905075623664309e-03
2.794257178526841581e-05 -1.538920915285980516e-03
2.795255930087390761e-05 -1.567013268389107726e-03
2.796254681647939941e-05 -1.565283447969054642e-03
2.797253433208489459e-05 -1.528168640522762321e-03
2.798252184769038639e-05 -1.467244100213101199e-03
2.799250936329588158e-05 -1.405904890564580985e-03
2.800249687890137338e-05 -1.368674568881060377e-03
2.801248439450686856e-05 -1.369834269440292022e-03
2.802247191011236036e-05 -1.406737446089109146e-03
2.803245942571785216e-05 -1.460641122146036927e-03
2.804244694132334735e-05 -1.504998509514246779e-03
2.805243445692883915e-05 -1.517132081341547676e-03
2.806242197253433094e-05 -1.488153779084133233e-03
2.807240948813982613e-05 -1.426468712765042481e-03
2.808239700374531793e-05 -1.353592071050967660e-03
2.809238451935081312e-05 -1.293954864288088735e-03
2.810237203495630492e-05 -1.263657281009066772e-03
2.811235955056180010e-05 -1.263181104762375580e-03
2.812234706616729190e-05 -1.277561442802673409e-03
2.813233458177278370e-05 -1.283616850075062219e-03
2.814232209737827889e-05 -1.261105381553838433e-03
2.815230961298377068e-05 -1.202475222628176469e-03
2.816229712858926248e-05 -1.116856901970121260e-03
2.817228464419475767e-05 -1.026239315635673385e-03
2.818227215980024947e-05 -9.558680823491388099e-04
2.819225967540574127e-05 -9.230587351603572162e-04
2.820224719101123645e-05 -9.296538784434926544e-04
2.821223470661673164e-05 -9.613594852884001316e-04
2.822222222222222344e-05 -9.944621915656003987e-04
2.823220973782771524e-05 -1.006518931234146952e-03
2.824219725343321042e-05 -9.862826621398655073e-04
2.825218476903870222e-05 -9.382415230686341192e-04
2.826217228464419402e-05 -8.799663130094391526e-04
2.827215980024968921e-05 -8.333411944088888650e-04
2.828214731585518101e-05 -8.140099827240990151e-04
2.829213483146067281e-05 -8.238032194991240769e-04
2.830212234706616799e-05 -8.497235055408129158e-04
2.831210986267165979e-05 -8.697077731769460238e-04
2.832209737827715498e-05 -8.626912591662557958e-04
2.833208489388264678e-05 -8.181719645052475034e-04
2.834207240948814196e-05 -7.410050195941590701e-04
2.835205992509363376e-05 -6.491462468630867979e-04
2.836204744069912556e-05 -5.656698825814555995e-04
2.837203495630462075e-05 -5.085693098908854702e-04
2.838202247191011255e-05 -4.831161656530363327e-04
2.839200998751560434e-05 -4.800965212005610687e-04
2.840199750312109953e-05 -4.807731456228024852e-04
2.841198501872659133e-05 -4.659607438495409000e-04
2.842197253433208652e-05 -4.251110271206583560e-04
2.843196004993757831e-05 -3.611665628144533039e-04
2.844194756554307350e-05 -2.891307629382666180e-04
2.845193508114856530e-05 -2.289480804755804409e-04
2.846192259675405710e-05 -1.962281049604529596e-04
2.847191011235955229e-05 -1.950319130837724064e-04
2.848189762796504408e-05 -2.160483940395886801e-04
2.849188514357053588e-05 -2.408011387154966501e-04
2.850187265917603107e-05 -2.500340714489933131e-04
2.851186017478152287e-05 -2.322495021014574083e-04
2.852184769038701805e-05 -1.885590806356225637e-04
2.853183520599250985e-05 -1.316636598571080440e-04
2.854182272159800504e-05 -7.968540153131291261e-05
2.855181023720349684e-05 -4.764950632128132636e-05
2.856179775280898864e-05 -4.064222718024539495e-05
2.857178526841448382e-05 -5.169835535582941669e-05
2.858177278401997562e-05 -6.533883529767217982e-05
2.859176029962546742e-05 -6.488162233329758410e-05
2.860174781523096261e-05 -4.017256375980179554e-05
2.861173533083645441e-05 7.845378698327413710e-06
2.862172284644194621e-05 6.771239349333779917e-05
2.863171036204744139e-05 1.228730787048627911e-04
2.864169787765293319e-05 1.592295310845218083e-04
2.865168539325842838e-05 1.713620724900234954e-04
2.866167290886392018e-05 1.646097088905284676e-04
2.867166042446941536e-05 1.522120057025320192e-04
2.868164794007490716e-05 1.488774488372296759e-04
2.869163545568039896e-05 1.639078610101211931e-04
2.870162297128589415e-05 1.970331522518596341e-04
2.871161048689138595e-05 2.387756927201967866e-04
2.872159800249687774e-05 2.749941884695554766e-04
2.873158551810237293e-05 2.934633199569471594e-04
2.874157303370786473e-05 2.893639879902925520e-04
2.875156054931335992e-05 2.671849209714314503e-04
2.876154806491885171e-05 2.382813000833719063e-04
2.877153558052434690e-05 2.154038706479355261e-04
2.878152309612983870e-05 2.067765897195568924e-04
2.879151061173533050e-05 2.124699234939456637e-04
2.880149812734082569e-05 2.246914017336317469e-04
2.881148564294631748e-05 2.317400643254319986e-04
2.882147315855180928e-05 2.236446157501656201e-04
2.883146067415730447e-05 1.968315394339587780e-04
2.884144818976279627e-05 1.557332872345850697e-04
2.885143570536829145e-05 1.106684054365283899e-04
2.886142322097378325e-05 7.307309228944282157e-05
2.887141073657927844e-05 5.038360681261636515e-05
2.888139825218477024e-05 4.294793770450321173e-05
2.889138576779026204e-05 4.424999851395425532e-05
2.890137328339575722e-05 4.421526157981106418e-05
2.891136079900124902e-05 3.395777919509603276e-05
2.892134831460674082e-05 9.708703924995757689e-06
2.893133583021223601e-05 -2.589043169288641542e-05
2.894132334581772781e-05 -6.556181818064883314e-05
2.895131086142321960e-05 -1.012660212821784011e-04
2.896129837702871479e-05 -1.282551750247438007e-04
2.897128589263420998e-05 -1.473978130205807482e-04
2.898127340823970178e-05 -1.646763674739619248e-04
2.899126092384519358e-05 -1.882178697030712151e-04
2.900124843945068876e-05 -2.243155540001790340e-04
2.901123595505618056e-05 -2.743741959616261840e-04
2.902122347066167236e-05 -3.341297577931940928e-04
2.903121098626716755e-05 -3.954997758581126218e-04
2.904119850187265934e-05 -4.500931121988868884e-04
2.905118601747815114e-05 -4.927127047347273567e-04
2.906117353308364633e-05 -5.231891619833839218e-04
2.907116104868913813e-05 -5.458331794356121106e-04
2.908114856429463332e-05 -5.668348620627909444e-04
2.909113607990012511e-05 -5.909525313827679229e-04
2.910112359550562030e-05 -6.190765368442457950e-04
2.911111111111111210e-05 -6.478541532853914408e-04
2.912109862671660390e-05 -6.714231783075297506e-04
2.913108614232209908e-05 -6.843944734546977089e-04
2.914107365792759088e-05 -6.845754664634912980e-04
2.915106117353308268e-05 -6.741740610177025415e-04
2.916104868913857787e-05 -6.588577706848674836e-04
2.917103620474406967e-05 -6.452151697569855765e-04
2.918102372034956485e-05 -6.378161496413939282e-04
2.919101123595505665e-05 -6.373150858814162966e-04
2.920099875156055184e-05 -6.404086405972081713e-04
2.921098626716604364e-05 -6.416856373172001192e-04
2.922097378277153544e-05 -6.363918128476753850e-04
2.923096129837703062e-05 -6.228002651615115225e-04
2.924094881398252242e-05 -6.030001211491653728e-04
2.925093632958801422e-05 -5.818212919196882361e-04
2.926092384519350941e-05 -5.643796988223304589e-04
2.927091136079900121e-05 -5.534889603936108673e-04
2.928089887640449300e-05 -5.481428553557472208e-04
2.929088639200998819e-05 -5.438741440971534436e-04
2.930087390761548338e-05 -5.347416759912897817e-04
2.931086142322097518e-05 -5.160542877474923401e-04
2.932084893882646698e-05 -4.864913995414140878e-04
2.933083645443196216e-05 -4.486745099478710200e-04
2.934082397003745396e-05 -4.078390881350379602e-04
2.935081148564294576e-05 -3.693101921090298826e-04
2.936079900124844095e-05 -3.359271463775748536e-04
2.937078651685393274e-05 -3.066879705932262735e-04
2.938077403245942454e-05 -2.771946798537838134e-04
2.939076154806491973e-05 -2.417736730924410543e-04
2.940074906367041153e-05 -1.962261578510658515e-04
2.941073657927590672e-05 -1.399609215811259280e-04
2.942072409488139851e-05 -7.643960893431458418e-05
2.943071161048689370e-05 -1.178255370010076540e-05
2.944069912609238550e-05 4.790911358307983617e-05
2.945068664169787730e-05 9.923396197670981435e-05
2.946067415730337248e-05 1.429798064996312939e-04
2.947066167290886428e-05 1.836447112812340853e-04
2.948064918851435608e-05 2.272743089886361295e-04
2.949063670411985127e-05 2.785322733180959211e-04
2.950062421972534307e-05 3.383946962634947755e-04
2.951061173533083825e-05 4.034810605130644706e-04
2.952059925093633005e-05 4.674375081667939266e-04
2.953058676654182524e-05 5.236766810073799827e-04
2.954057428214731704e-05 5.682896275114987430e-04
2.955056179775280884e-05 6.017428444912729718e-04
2.956054931335830402e-05 6.286318387284801608e-04
2.957053682896379582e-05 6.554828234670137446e-04
2.958052434456928762e-05 6.876596149380690770e-04
2.959051186017478281e-05 7.267301458417258246e-04
2.960049937578027461e-05 7.695746064041526693e-04
2.961048689138576979e-05 8.096067143100676251e-04
2.962047440699126159e-05 8.396894878344073271e-04
2.963046192259675678e-05 8.553936703948668719e-04
2.964044943820224858e-05 8.571707296128909179e-04
2.965043695380774038e-05 8.503489152812839348e-04
2.966042446941323556e-05 8.429890273291335738e-04
2.967041198501872736e-05 8.424189286286502647e-04
2.968039950062421916e-05 8.520314315279510151e-04
2.969038701622971435e-05 8.697205749128932668e-04
2.970037453183520614e-05 8.887857705402892440e-04
2.971036204744069794e-05 9.008321169693845470e-04
2.972034956304619313e-05 8.994885267990168892e-04
2.973033707865168832e-05 8.832338960663043597e-04
2.974032459425718011e-05 8.561242653108119393e-04
2.975031210986267191e-05 8.259638664667502163e-04
2.976029962546816710e-05 8.008190164055866648e-04
2.977028714107365890e-05 7.853657189489917029e-04
2.978027465667915070e-05 7.787883736160280740e-04
2.979026217228464588e-05 7.751355504330459693e-04
2.980024968789013768e-05 7.661297347296173663e-04
2.981023720349562948e-05 7.451032531677861037e-04
2.982022471910112467e-05 7.103407513713441094e-04
2.983021223470661985e-05 6.662065697801416043e-04
2.984019975031210827e-05 6.215714402830515694e-04
2.985018726591760345e-05 5.860533512325383958e-04
2.986017478152309864e-05 5.657980366806330923e-04
2.987016229712859044e-05 5.606291367789660715e-04
2.988014981273408224e-05 5.639860583675493366e-04
2.989013732833957742e-05 5.656280455233264138e-04
2.990012484394506922e-05 5.560784030617366537e-04
2.991011235955056102e-05 5.307809193775916458e-04
2.992009987515605621e-05 4.921819118532967099e-04
2.993008739076155139e-05 4.486637937631976101e-04
2.994007490636703980e-05 4.108999505521986908e-04
2.995006242197253499e-05 3.871313270233007228e-04
2.996004993757803018e-05 3.795435177113110851e-04
2.997003745318352198e-05 3.833032507602090241e-04
2.998002496878901377e-05 3.888361085134097264e-04
2.999001248439450896e-05 3.861896792976841821e-04
3.000000000000000076e-05 3.697422798722982407e-04


==> tikzpictures/data_cylinder/with_w/source_dist.dat <==
-1.000000000000000021e-02 2.806539845428147051e-01
-8.947368421052630943e-03 9.916834372255946273e-02
-7.894736842105263414e-03 6.955172358230714280e-02
-6.842105263157895016e-03 2.070993636388152037e-01
-5.789473684210526619e-03 4.260618674054996169e-01
-4.736842105263158222e-03 5.880799783133577874e-01
-3.684210526315789824e-03 6.901568651352697481e-01
-2.631578947368421427e-03 7.932915169314969095e-01
-1.578947368421053030e-03 9.051738820993182610e-01
-5.263157894736854997e-04 9.863906236125026261e-01
5.263157894736837650e-04 1.000000000000000000e+00
1.578947368421053030e-03 9.533177324455263113e-01
2.631578947368420560e-03 8.945703313258760447e-01
3.684210526315788090e-03 8.486384555756144588e-01
4.736842105263157354e-03 7.588562508260532358e-01
5.789473684210526619e-03 5.350411611602043926e-01
6.842105263157894149e-03 2.987478982216584811e-01
7.894736842105261679e-03 1.336294535395809724e-01
8.947368421052629209e-03 7.773474230597503254e-02
1.000000000000000021e-02 2.888496420577637558e-01

